A New Randomized Block-Coordinate Primal-Dual Proximal Algorithm for Distributed Optimization

This paper proposes TriPD, a new primal-dual algorithm for minimizing the sum of a Lipschitz-differentiable convex function and two possibly nonsmooth convex functions, one of which is composed with a linear mapping. We devise a randomized block-coordinate version of the algorithm which converges under the same stepsize conditions as the full algorithm. It is shown that both the original as well as the block-coordinate scheme feature linear convergence rate when the functions involved are either piecewise linear-quadratic, or when they satisfy a certain quadratic growth condition (which is weaker than strong convexity). Moreover, we apply the developed algorithms to the problem of multi-agent optimization on a graph, thus obtaining novel synchronous and asynchronous distributed methods. The proposed algorithms are fully distributed in the sense that the updates and the stepsizes of each agent only depend on local information. In fact, no prior global coordination is required. Finally, we showcase an application of our algorithm in distributed formation control.

==> TeX/Tikz/plotdata/flow5_rand3/m10/Linear.dat <==
   1.0000000e+01   3.8195496e+01
   2.0000000e+01   5.3483712e-01
   3.0000000e+01   3.3150487e-01
   4.0000000e+01   1.5628578e-01
   5.0000000e+01   1.5600643e-01
   6.0000000e+01   9.3632128e-02
   7.0000000e+01   6.3261095e-02
   8.0000000e+01   5.2864194e-02
   9.0000000e+01   4.9676003e-02
   1.0000000e+02   5.2799366e-02
   1.1000000e+02   5.4979819e-02
   1.2000000e+02   5.2338609e-02
   1.3000000e+02   4.7105636e-02
   1.4000000e+02   4.0508897e-02
   1.5000000e+02   3.3406774e-02
   1.6000000e+02   2.8488818e-02
   1.7000000e+02   2.5938777e-02
   1.8000000e+02   2.5332429e-02
   1.9000000e+02   2.5926630e-02
   2.0000000e+02   2.6522553e-02
   2.1000000e+02   2.5885404e-02
   2.2000000e+02   2.3835452e-02
   2.3000000e+02   2.2790891e-02
   2.4000000e+02   2.2549899e-02
   2.5000000e+02   2.2200017e-02
   2.6000000e+02   2.0537768e-02
   2.7000000e+02   1.7647306e-02
   2.8000000e+02   1.5661249e-02
   2.9000000e+02   1.4296238e-02
   3.0000000e+02   1.3739481e-02
   3.1000000e+02   1.3976393e-02
   3.2000000e+02   1.3054130e-02
   3.3000000e+02   1.2082619e-02
   3.4000000e+02   1.1083121e-02
   3.5000000e+02   1.0214886e-02
   3.6000000e+02   9.6119111e-03
   3.7000000e+02   9.3110809e-03
   3.8000000e+02   9.1601659e-03
   3.9000000e+02   9.2300576e-03
   4.0000000e+02   9.2191874e-03
   4.1000000e+02   9.2155137e-03
   4.2000000e+02   9.0158348e-03
   4.3000000e+02   9.9043331e-03
   4.4000000e+02   7.8735441e-03
   4.5000000e+02   7.2204329e-03
   4.6000000e+02   6.8342656e-03
   4.7000000e+02   6.9192380e-03
   4.8000000e+02   6.6227230e-03
   4.9000000e+02   6.4785346e-03
   5.0000000e+02   6.4707928e-03
   5.1000000e+02   6.3140337e-03
   5.2000000e+02   5.9720184e-03
   5.3000000e+02   5.6721765e-03
   5.4000000e+02   5.4701958e-03
   5.5000000e+02   5.3103532e-03
   5.6000000e+02   5.2044762e-03
   5.7000000e+02   5.0638117e-03
   5.8000000e+02   4.9465075e-03
   5.9000000e+02   4.9342193e-03
   6.0000000e+02   4.7032037e-03
   6.1000000e+02   4.3188567e-03
   6.2000000e+02   4.1339197e-03
   6.3000000e+02   4.9347740e-03
   6.4000000e+02   4.2888420e-03
   6.5000000e+02   4.3007723e-03
   6.6000000e+02   4.1691830e-03
   6.7000000e+02   3.9883443e-03
   6.8000000e+02   3.8047420e-03
   6.9000000e+02   3.5408904e-03
   7.0000000e+02   2.9033663e-03
   7.1000000e+02   2.4863315e-03
   7.2000000e+02   2.1135633e-03
   7.3000000e+02   2.0529283e-03
   7.4000000e+02   1.9905976e-03
   7.5000000e+02   1.8947823e-03
   7.6000000e+02   1.8113706e-03
   7.7000000e+02   1.9190084e-03
   7.8000000e+02   2.1550137e-03
   7.9000000e+02   2.3740591e-03
   8.0000000e+02   2.5501743e-03
   8.1000000e+02   2.6854157e-03
   8.2000000e+02   2.7741632e-03
   8.3000000e+02   2.7994870e-03
   8.4000000e+02   2.7817701e-03
   8.5000000e+02   2.7129463e-03
   8.6000000e+02   2.5999902e-03
   8.7000000e+02   2.4518487e-03
   8.8000000e+02   2.2933763e-03
   8.9000000e+02   2.1380181e-03
   9.0000000e+02   2.0183360e-03
   9.1000000e+02   1.9284455e-03
   9.2000000e+02   1.8540022e-03
   9.3000000e+02   1.7885831e-03
   9.4000000e+02   1.7348974e-03
   9.5000000e+02   1.6652012e-03
   9.6000000e+02   1.6045620e-03
   9.7000000e+02   1.6006837e-03
   9.8000000e+02   1.6698096e-03
   9.9000000e+02   1.7637579e-03
   1.0000000e+03   1.8876459e-03
   1.0100000e+03   1.9422884e-03
   1.0200000e+03   2.0099761e-03
   1.0300000e+03   2.0133327e-03
   1.0400000e+03   1.9824666e-03
   1.0500000e+03   1.9253944e-03
   1.0600000e+03   1.9089392e-03
   1.0700000e+03   1.7917634e-03
   1.0800000e+03   1.6950328e-03
   1.0900000e+03   1.5880872e-03
   1.1000000e+03   1.4919396e-03
   1.1100000e+03   1.4136269e-03
   1.1200000e+03   1.3367857e-03
   1.1300000e+03   1.2838032e-03
   1.1400000e+03   1.2725498e-03
   1.1500000e+03   1.3068662e-03
   1.1600000e+03   1.3770269e-03
   1.1700000e+03   1.4396554e-03
   1.1800000e+03   1.5318775e-03
   1.1900000e+03   1.6135406e-03
   1.2000000e+03   1.7315920e-03
   1.2100000e+03   1.8001800e-03
   1.2200000e+03   1.8228065e-03
   1.2300000e+03   1.8489116e-03
   1.2400000e+03   1.8582108e-03
   1.2500000e+03   1.8477713e-03
   1.2600000e+03   1.8433563e-03
   1.2700000e+03   1.9110677e-03
   1.2800000e+03   1.7747082e-03
   1.2900000e+03   1.7286214e-03
   1.3000000e+03   1.6963174e-03
   1.3100000e+03   1.6821046e-03
   1.3200000e+03   1.7292566e-03
   1.3300000e+03   1.6785134e-03
   1.3400000e+03   1.8777176e-03
   1.3500000e+03   1.6662740e-03
   1.3600000e+03   1.6226662e-03
   1.3700000e+03   1.5886572e-03
   1.3800000e+03   1.5799497e-03
   1.3900000e+03   1.5712719e-03
   1.4000000e+03   1.5475917e-03
   1.4100000e+03   1.5212823e-03
   1.4200000e+03   1.5004893e-03
   1.4300000e+03   1.4974824e-03
   1.4400000e+03   1.5136798e-03
   1.4500000e+03   1.8771590e-03
   1.4600000e+03   1.5676438e-03
   1.4700000e+03   1.6694129e-03
   1.4800000e+03   1.5662103e-03
   1.4900000e+03   1.5684045e-03
   1.5000000e+03   1.5855905e-03
   1.5100000e+03   1.6148909e-03
   1.5200000e+03   1.6432787e-03
   1.5300000e+03   1.6824018e-03
   1.5400000e+03   1.6581190e-03
   1.5500000e+03   1.6450664e-03
   1.5600000e+03   1.6337936e-03
   1.5700000e+03   1.5524981e-03
   1.5800000e+03   1.5111142e-03
   1.5900000e+03   1.4776963e-03
   1.6000000e+03   1.4471981e-03
   1.6100000e+03   1.4127293e-03
   1.6200000e+03   1.3724348e-03
   1.6300000e+03   1.3229209e-03
   1.6400000e+03   1.2653575e-03
   1.6500000e+03   1.1897722e-03
   1.6600000e+03   1.1020281e-03
   1.6700000e+03   1.0057328e-03
   1.6800000e+03   9.0424153e-04
   1.6900000e+03   8.7978347e-04
   1.7000000e+03   6.9308735e-04
   1.7100000e+03   2.0564336e-03
   1.7200000e+03   5.9946985e-04
   1.7300000e+03   6.2219137e-04
   1.7400000e+03   6.6655033e-04
   1.7500000e+03   7.2206791e-04
   1.7600000e+03   7.7009660e-04
   1.7700000e+03   8.0782354e-04
   1.7800000e+03   8.3581603e-04
   1.7900000e+03   8.5745518e-04
   1.8000000e+03   8.7528528e-04
   1.8100000e+03   8.9020597e-04
   1.8200000e+03   9.0188843e-04
   1.8300000e+03   9.0937222e-04
   1.8400000e+03   9.1147128e-04
   1.8500000e+03   9.0702975e-04
   1.8600000e+03   8.9509444e-04
   1.8700000e+03   8.7502288e-04
   1.8800000e+03   8.4655572e-04
   1.8900000e+03   8.0989731e-04
   1.9000000e+03   7.6582755e-04
   1.9100000e+03   7.1583605e-04
   1.9200000e+03   6.6225869e-04
   1.9300000e+03   6.0839822e-04
   1.9400000e+03   5.5858112e-04
   1.9500000e+03   5.1798995e-04
   1.9600000e+03   4.9194148e-04
   1.9700000e+03   4.8437336e-04
   1.9800000e+03   4.9613617e-04
   1.9900000e+03   5.2453911e-04
   2.0000000e+03   5.6464740e-04
   2.0100000e+03   6.1108262e-04
   2.0200000e+03   6.5913578e-04
   2.0300000e+03   7.0510541e-04
   2.0400000e+03   7.4624434e-04
   2.0500000e+03   7.8059743e-04
   2.0600000e+03   8.0684182e-04
   2.0700000e+03   8.2415474e-04
   2.0800000e+03   8.3210741e-04
   2.0900000e+03   8.3057926e-04
   2.1000000e+03   8.1968960e-04
   2.1100000e+03   7.9974555e-04
   2.1200000e+03   7.7120622e-04
   2.1300000e+03   7.3466337e-04
   2.1400000e+03   6.9083884e-04
   2.1500000e+03   6.4060055e-04
   2.1600000e+03   5.8500280e-04
   2.1700000e+03   5.2536492e-04
   2.1800000e+03   4.6341938e-04
   2.1900000e+03   4.0159030e-04
   2.2000000e+03   3.4350055e-04
   2.2100000e+03   2.9474243e-04
   2.2200000e+03   2.6328369e-04
   2.2300000e+03   2.5709561e-04
   2.2400000e+03   2.7802309e-04
   2.2500000e+03   3.1981400e-04
   2.2600000e+03   3.7375662e-04
   2.2700000e+03   4.3299299e-04
   2.2800000e+03   4.9291430e-04
   2.2900000e+03   5.5039650e-04
   2.3000000e+03   6.0318700e-04
   2.3100000e+03   6.4956546e-04
   2.3200000e+03   6.8817745e-04
   2.3300000e+03   7.1795979e-04
   2.3400000e+03   7.3811166e-04
   2.3500000e+03   7.4808686e-04
   2.3600000e+03   7.4759419e-04
   2.3700000e+03   7.3659846e-04
   2.3800000e+03   7.1531871e-04
   2.3900000e+03   6.8422224e-04
   2.4000000e+03   6.4401523e-04
   2.4100000e+03   5.9563253e-04
   2.4200000e+03   5.4023261e-04
   2.4300000e+03   4.7920932e-04
   2.4400000e+03   4.1424527e-04
   2.4500000e+03   3.4746480e-04
   2.4600000e+03   2.8183106e-04
   2.4700000e+03   2.2213524e-04
   2.4800000e+03   1.7703964e-04
   2.4900000e+03   1.5971422e-04
   2.5000000e+03   1.7663569e-04
   2.5100000e+03   2.1714725e-04
   2.5200000e+03   2.6759325e-04
   2.5300000e+03   3.2007304e-04
   2.5400000e+03   3.7061780e-04
   2.5500000e+03   4.1708604e-04
   2.5600000e+03   4.5820297e-04
   2.5700000e+03   4.9315906e-04
   2.5800000e+03   5.2143381e-04
   2.5900000e+03   5.4271271e-04
   2.6000000e+03   5.5684620e-04
   2.6100000e+03   5.6382926e-04
   2.6200000e+03   5.6379223e-04
   2.6300000e+03   5.5699843e-04
   2.6400000e+03   5.4384666e-04
   2.6500000e+03   5.2487786e-04
   2.6600000e+03   5.0078655e-04
   2.6700000e+03   4.7243843e-04
   2.6800000e+03   4.4089671e-04
   2.6900000e+03   4.0745961e-04
   2.7000000e+03   3.7370871e-04
   2.7100000e+03   3.4155614e-04
   2.7200000e+03   3.1324735e-04
   2.7300000e+03   2.9122023e-04
   2.7400000e+03   2.7768483e-04
   2.7500000e+03   2.7392557e-04
   2.7600000e+03   2.7970554e-04
   2.7700000e+03   2.9330642e-04
   2.7800000e+03   3.1219828e-04
   2.7900000e+03   3.3378465e-04
   2.8000000e+03   3.5582976e-04
   2.8100000e+03   3.7657843e-04
   2.8200000e+03   3.9472448e-04
   2.8300000e+03   4.0933815e-04
   2.8400000e+03   4.1979873e-04
   2.8500000e+03   4.2574367e-04
   2.8600000e+03   4.2703341e-04
   2.8700000e+03   4.2372824e-04
   2.8800000e+03   4.1607428e-04
   2.8900000e+03   4.0449648e-04
   2.9000000e+03   3.8959741e-04
   2.9100000e+03   3.7216091e-04
   2.9200000e+03   3.5315812e-04
   2.9300000e+03   3.3374996e-04
   2.9400000e+03   3.1527237e-04
   2.9500000e+03   2.9917927e-04
   2.9600000e+03   2.8691033e-04
   2.9700000e+03   2.7966631e-04
   2.9800000e+03   2.7813641e-04
   2.9900000e+03   2.8230189e-04
   3.0000000e+03   2.9144106e-04
   3.0100000e+03   3.0433727e-04
   3.0200000e+03   3.1956385e-04
   3.0300000e+03   3.3571640e-04
   3.0400000e+03   3.5154476e-04
   3.0500000e+03   3.6600266e-04
   3.0600000e+03   3.7825079e-04
   3.0700000e+03   3.8764046e-04
   3.0800000e+03   3.9369252e-04
   3.0900000e+03   3.9607770e-04
   3.1000000e+03   3.9460032e-04
   3.1100000e+03   3.8918558e-04
   3.1200000e+03   3.7987011e-04
   3.1300000e+03   3.6679591e-04
   3.1400000e+03   3.5020784e-04
   3.1500000e+03   3.3045593e-04
   3.1600000e+03   3.0800475e-04
   3.1700000e+03   2.8345375e-04
   3.1800000e+03   2.5757515e-04
   3.1900000e+03   2.3137854e-04
   3.2000000e+03   2.0621028e-04
   3.2100000e+03   1.8387313e-04
   3.2200000e+03   1.6666448e-04
   3.2300000e+03   1.5705422e-04
   3.2400000e+03   1.5673355e-04
   3.2500000e+03   1.6556193e-04
   3.2600000e+03   1.8162918e-04
   3.2700000e+03   2.0236483e-04
   3.2800000e+03   2.2545823e-04
   3.2900000e+03   2.4913753e-04
   3.3000000e+03   2.7210751e-04
   3.3100000e+03   2.9341947e-04
   3.3200000e+03   3.1236656e-04
   3.3300000e+03   3.2841515e-04
   3.3400000e+03   3.4116283e-04
   3.3500000e+03   3.5031321e-04
   3.3600000e+03   3.5566079e-04
   3.3700000e+03   3.5708164e-04
   3.3800000e+03   3.5452742e-04
   3.3900000e+03   3.4802132e-04
   3.4000000e+03   3.3765507e-04
   3.4100000e+03   3.2358667e-04
   3.4200000e+03   3.0603901e-04
   3.4300000e+03   2.8529995e-04
   3.4400000e+03   2.6172513e-04
   3.4500000e+03   2.3574661e-04
   3.4600000e+03   2.0789351e-04
   3.4700000e+03   1.7883909e-04
   3.4800000e+03   1.4950878e-04
   3.4900000e+03   1.2133299e-04
   3.5000000e+03   9.6819122e-05


==> TeX/Tikz/plotdata/flow5_rand3/m10/Linear_d.dat <==
   1.0000000e+00   3.8195496e+01
   2.0000000e+00   5.3483712e-01
   3.0000000e+00   3.3150487e-01
   4.0000000e+00   1.5628578e-01
   5.0000000e+00   1.5600643e-01
   6.0000000e+00   9.3632128e-02
   7.0000000e+00   6.3261095e-02
   8.0000000e+00   5.2864194e-02
   9.0000000e+00   4.9676003e-02
   1.0000000e+01   5.2799366e-02
   1.1000000e+01   5.4979819e-02
   1.2000000e+01   5.2338609e-02
   1.3000000e+01   4.7105636e-02
   1.4000000e+01   4.0508897e-02
   1.5000000e+01   3.3406774e-02
   1.6000000e+01   2.8488818e-02
   1.7000000e+01   2.5938777e-02
   1.8000000e+01   2.5332429e-02
   1.9000000e+01   2.5926630e-02
   2.0000000e+01   2.6522553e-02
   2.1000000e+01   2.5885404e-02
   2.2000000e+01   2.3835452e-02
   2.3000000e+01   2.2790891e-02
   2.4000000e+01   2.2549899e-02
   2.5000000e+01   2.2200017e-02
   2.6000000e+01   2.0537768e-02
   2.7000000e+01   1.7647306e-02
   2.8000000e+01   1.5661249e-02
   2.9000000e+01   1.4296238e-02
   3.0000000e+01   1.3739481e-02
   3.1000000e+01   1.3976393e-02
   3.2000000e+01   1.3054130e-02
   3.3000000e+01   1.2082619e-02
   3.4000000e+01   1.1083121e-02
   3.5000000e+01   1.0214886e-02
   3.6000000e+01   9.6119111e-03
   3.7000000e+01   9.3110809e-03
   3.8000000e+01   9.1601659e-03
   3.9000000e+01   9.2300576e-03
   4.0000000e+01   9.2191874e-03
   4.1000000e+01   9.2155137e-03
   4.2000000e+01   9.0158348e-03
   4.3000000e+01   9.9043331e-03
   4.4000000e+01   7.8735441e-03
   4.5000000e+01   7.2204329e-03
   4.6000000e+01   6.8342656e-03
   4.7000000e+01   6.9192380e-03
   4.8000000e+01   6.6227230e-03
   4.9000000e+01   6.4785346e-03
   5.0000000e+01   6.4707928e-03
   5.1000000e+01   6.3140337e-03
   5.2000000e+01   5.9720184e-03
   5.3000000e+01   5.6721765e-03
   5.4000000e+01   5.4701958e-03
   5.5000000e+01   5.3103532e-03
   5.6000000e+01   5.2044762e-03
   5.7000000e+01   5.0638117e-03
   5.8000000e+01   4.9465075e-03
   5.9000000e+01   4.9342193e-03
   6.0000000e+01   4.7032037e-03
   6.1000000e+01   4.3188567e-03
   6.2000000e+01   4.1339197e-03
   6.3000000e+01   4.9347740e-03
   6.4000000e+01   4.2888420e-03
   6.5000000e+01   4.3007723e-03
   6.6000000e+01   4.1691830e-03
   6.7000000e+01   3.9883443e-03
   6.8000000e+01   3.8047420e-03
   6.9000000e+01   3.5408904e-03
   7.0000000e+01   2.9033663e-03
   7.1000000e+01   2.4863315e-03
   7.2000000e+01   2.1135633e-03
   7.3000000e+01   2.0529283e-03
   7.4000000e+01   1.9905976e-03
   7.5000000e+01   1.8947823e-03
   7.6000000e+01   1.8113706e-03
   7.7000000e+01   1.9190084e-03
   7.8000000e+01   2.1550137e-03
   7.9000000e+01   2.3740591e-03
   8.0000000e+01   2.5501743e-03
   8.1000000e+01   2.6854157e-03
   8.2000000e+01   2.7741632e-03
   8.3000000e+01   2.7994870e-03
   8.4000000e+01   2.7817701e-03
   8.5000000e+01   2.7129463e-03
   8.6000000e+01   2.5999902e-03
   8.7000000e+01   2.4518487e-03
   8.8000000e+01   2.2933763e-03
   8.9000000e+01   2.1380181e-03
   9.0000000e+01   2.0183360e-03
   9.1000000e+01   1.9284455e-03
   9.2000000e+01   1.8540022e-03
   9.3000000e+01   1.7885831e-03
   9.4000000e+01   1.7348974e-03
   9.5000000e+01   1.6652012e-03
   9.6000000e+01   1.6045620e-03
   9.7000000e+01   1.6006837e-03
   9.8000000e+01   1.6698096e-03
   9.9000000e+01   1.7637579e-03
   1.0000000e+02   1.8876459e-03
   1.0100000e+02   1.9422884e-03
   1.0200000e+02   2.0099761e-03
   1.0300000e+02   2.0133327e-03
   1.0400000e+02   1.9824666e-03
   1.0500000e+02   1.9253944e-03
   1.0600000e+02   1.9089392e-03
   1.0700000e+02   1.7917634e-03
   1.0800000e+02   1.6950328e-03
   1.0900000e+02   1.5880872e-03
   1.1000000e+02   1.4919396e-03
   1.1100000e+02   1.4136269e-03
   1.1200000e+02   1.3367857e-03
   1.1300000e+02   1.2838032e-03
   1.1400000e+02   1.2725498e-03
   1.1500000e+02   1.3068662e-03
   1.1600000e+02   1.3770269e-03
   1.1700000e+02   1.4396554e-03
   1.1800000e+02   1.5318775e-03
   1.1900000e+02   1.6135406e-03
   1.2000000e+02   1.7315920e-03
   1.2100000e+02   1.8001800e-03
   1.2200000e+02   1.8228065e-03
   1.2300000e+02   1.8489116e-03
   1.2400000e+02   1.8582108e-03
   1.2500000e+02   1.8477713e-03
   1.2600000e+02   1.8433563e-03
   1.2700000e+02   1.9110677e-03
   1.2800000e+02   1.7747082e-03
   1.2900000e+02   1.7286214e-03
   1.3000000e+02   1.6963174e-03
   1.3100000e+02   1.6821046e-03
   1.3200000e+02   1.7292566e-03
   1.3300000e+02   1.6785134e-03
   1.3400000e+02   1.8777176e-03
   1.3500000e+02   1.6662740e-03
   1.3600000e+02   1.6226662e-03
   1.3700000e+02   1.5886572e-03
   1.3800000e+02   1.5799497e-03
   1.3900000e+02   1.5712719e-03
   1.4000000e+02   1.5475917e-03
   1.4100000e+02   1.5212823e-03
   1.4200000e+02   1.5004893e-03
   1.4300000e+02   1.4974824e-03
   1.4400000e+02   1.5136798e-03
   1.4500000e+02   1.8771590e-03
   1.4600000e+02   1.5676438e-03
   1.4700000e+02   1.6694129e-03
   1.4800000e+02   1.5662103e-03
   1.4900000e+02   1.5684045e-03
   1.5000000e+02   1.5855905e-03
   1.5100000e+02   1.6148909e-03
   1.5200000e+02   1.6432787e-03
   1.5300000e+02   1.6824018e-03
   1.5400000e+02   1.6581190e-03
   1.5500000e+02   1.6450664e-03
   1.5600000e+02   1.6337936e-03
   1.5700000e+02   1.5524981e-03
   1.5800000e+02   1.5111142e-03
   1.5900000e+02   1.4776963e-03
   1.6000000e+02   1.4471981e-03
   1.6100000e+02   1.4127293e-03
   1.6200000e+02   1.3724348e-03
   1.6300000e+02   1.3229209e-03
   1.6400000e+02   1.2653575e-03
   1.6500000e+02   1.1897722e-03
   1.6600000e+02   1.1020281e-03
   1.6700000e+02   1.0057328e-03
   1.6800000e+02   9.0424153e-04
   1.6900000e+02   8.7978347e-04
   1.7000000e+02   6.9308735e-04
   1.7100000e+02   2.0564336e-03
   1.7200000e+02   5.9946985e-04
   1.7300000e+02   6.2219137e-04
   1.7400000e+02   6.6655033e-04
   1.7500000e+02   7.2206791e-04
   1.7600000e+02   7.7009660e-04
   1.7700000e+02   8.0782354e-04
   1.7800000e+02   8.3581603e-04
   1.7900000e+02   8.5745518e-04
   1.8000000e+02   8.7528528e-04
   1.8100000e+02   8.9020597e-04
   1.8200000e+02   9.0188843e-04
   1.8300000e+02   9.0937222e-04
   1.8400000e+02   9.1147128e-04
   1.8500000e+02   9.0702975e-04
   1.8600000e+02   8.9509444e-04
   1.8700000e+02   8.7502288e-04
   1.8800000e+02   8.4655572e-04
   1.8900000e+02   8.0989731e-04
   1.9000000e+02   7.6582755e-04
   1.9100000e+02   7.1583605e-04
   1.9200000e+02   6.6225869e-04
   1.9300000e+02   6.0839822e-04
   1.9400000e+02   5.5858112e-04
   1.9500000e+02   5.1798995e-04
   1.9600000e+02   4.9194148e-04
   1.9700000e+02   4.8437336e-04
   1.9800000e+02   4.9613617e-04
   1.9900000e+02   5.2453911e-04
   2.0000000e+02   5.6464740e-04
   2.0100000e+02   6.1108262e-04
   2.0200000e+02   6.5913578e-04
   2.0300000e+02   7.0510541e-04
   2.0400000e+02   7.4624434e-04
   2.0500000e+02   7.8059743e-04
   2.0600000e+02   8.0684182e-04
   2.0700000e+02   8.2415474e-04
   2.0800000e+02   8.3210741e-04
   2.0900000e+02   8.3057926e-04
   2.1000000e+02   8.1968960e-04
   2.1100000e+02   7.9974555e-04
   2.1200000e+02   7.7120622e-04
   2.1300000e+02   7.3466337e-04
   2.1400000e+02   6.9083884e-04
   2.1500000e+02   6.4060055e-04
   2.1600000e+02   5.8500280e-04
   2.1700000e+02   5.2536492e-04
   2.1800000e+02   4.6341938e-04
   2.1900000e+02   4.0159030e-04
   2.2000000e+02   3.4350055e-04
   2.2100000e+02   2.9474243e-04
   2.2200000e+02   2.6328369e-04
   2.2300000e+02   2.5709561e-04
   2.2400000e+02   2.7802309e-04
   2.2500000e+02   3.1981400e-04
   2.2600000e+02   3.7375662e-04
   2.2700000e+02   4.3299299e-04
   2.2800000e+02   4.9291430e-04
   2.2900000e+02   5.5039650e-04
   2.3000000e+02   6.0318700e-04
   2.3100000e+02   6.4956546e-04
   2.3200000e+02   6.8817745e-04
   2.3300000e+02   7.1795979e-04
   2.3400000e+02   7.3811166e-04
   2.3500000e+02   7.4808686e-04
   2.3600000e+02   7.4759419e-04
   2.3700000e+02   7.3659846e-04
   2.3800000e+02   7.1531871e-04
   2.3900000e+02   6.8422224e-04
   2.4000000e+02   6.4401523e-04
   2.4100000e+02   5.9563253e-04
   2.4200000e+02   5.4023261e-04
   2.4300000e+02   4.7920932e-04
   2.4400000e+02   4.1424527e-04
   2.4500000e+02   3.4746480e-04
   2.4600000e+02   2.8183106e-04
   2.4700000e+02   2.2213524e-04
   2.4800000e+02   1.7703964e-04
   2.4900000e+02   1.5971422e-04
   2.5000000e+02   1.7663569e-04
   2.5100000e+02   2.1714725e-04
   2.5200000e+02   2.6759325e-04
   2.5300000e+02   3.2007304e-04
   2.5400000e+02   3.7061780e-04
   2.5500000e+02   4.1708604e-04
   2.5600000e+02   4.5820297e-04
   2.5700000e+02   4.9315906e-04
   2.5800000e+02   5.2143381e-04
   2.5900000e+02   5.4271271e-04
   2.6000000e+02   5.5684620e-04
   2.6100000e+02   5.6382926e-04
   2.6200000e+02   5.6379223e-04
   2.6300000e+02   5.5699843e-04
   2.6400000e+02   5.4384666e-04
   2.6500000e+02   5.2487786e-04
   2.6600000e+02   5.0078655e-04
   2.6700000e+02   4.7243843e-04
   2.6800000e+02   4.4089671e-04
   2.6900000e+02   4.0745961e-04
   2.7000000e+02   3.7370871e-04
   2.7100000e+02   3.4155614e-04
   2.7200000e+02   3.1324735e-04
   2.7300000e+02   2.9122023e-04
   2.7400000e+02   2.7768483e-04
   2.7500000e+02   2.7392557e-04
   2.7600000e+02   2.7970554e-04
   2.7700000e+02   2.9330642e-04
   2.7800000e+02   3.1219828e-04
   2.7900000e+02   3.3378465e-04
   2.8000000e+02   3.5582976e-04
   2.8100000e+02   3.7657843e-04
   2.8200000e+02   3.9472448e-04
   2.8300000e+02   4.0933815e-04
   2.8400000e+02   4.1979873e-04
   2.8500000e+02   4.2574367e-04
   2.8600000e+02   4.2703341e-04
   2.8700000e+02   4.2372824e-04
   2.8800000e+02   4.1607428e-04
   2.8900000e+02   4.0449648e-04
   2.9000000e+02   3.8959741e-04
   2.9100000e+02   3.7216091e-04
   2.9200000e+02   3.5315812e-04
   2.9300000e+02   3.3374996e-04
   2.9400000e+02   3.1527237e-04
   2.9500000e+02   2.9917927e-04
   2.9600000e+02   2.8691033e-04
   2.9700000e+02   2.7966631e-04
   2.9800000e+02   2.7813641e-04
   2.9900000e+02   2.8230189e-04
   3.0000000e+02   2.9144106e-04
   3.0100000e+02   3.0433727e-04
   3.0200000e+02   3.1956385e-04
   3.0300000e+02   3.3571640e-04
   3.0400000e+02   3.5154476e-04
   3.0500000e+02   3.6600266e-04
   3.0600000e+02   3.7825079e-04
   3.0700000e+02   3.8764046e-04
   3.0800000e+02   3.9369252e-04
   3.0900000e+02   3.9607770e-04
   3.1000000e+02   3.9460032e-04
   3.1100000e+02   3.8918558e-04
   3.1200000e+02   3.7987011e-04
   3.1300000e+02   3.6679591e-04
   3.1400000e+02   3.5020784e-04
   3.1500000e+02   3.3045593e-04
   3.1600000e+02   3.0800475e-04
   3.1700000e+02   2.8345375e-04
   3.1800000e+02   2.5757515e-04
   3.1900000e+02   2.3137854e-04
   3.2000000e+02   2.0621028e-04
   3.2100000e+02   1.8387313e-04
   3.2200000e+02   1.6666448e-04
   3.2300000e+02   1.5705422e-04
   3.2400000e+02   1.5673355e-04
   3.2500000e+02   1.6556193e-04
   3.2600000e+02   1.8162918e-04
   3.2700000e+02   2.0236483e-04
   3.2800000e+02   2.2545823e-04
   3.2900000e+02   2.4913753e-04
   3.3000000e+02   2.7210751e-04
   3.3100000e+02   2.9341947e-04
   3.3200000e+02   3.1236656e-04
   3.3300000e+02   3.2841515e-04
   3.3400000e+02   3.4116283e-04
   3.3500000e+02   3.5031321e-04
   3.3600000e+02   3.5566079e-04
   3.3700000e+02   3.5708164e-04
   3.3800000e+02   3.5452742e-04
   3.3900000e+02   3.4802132e-04
   3.4000000e+02   3.3765507e-04
   3.4100000e+02   3.2358667e-04
   3.4200000e+02   3.0603901e-04
   3.4300000e+02   2.8529995e-04
   3.4400000e+02   2.6172513e-04
   3.4500000e+02   2.3574661e-04
   3.4600000e+02   2.0789351e-04
   3.4700000e+02   1.7883909e-04
   3.4800000e+02   1.4950878e-04
   3.4900000e+02   1.2133299e-04
   3.5000000e+02   9.6819122e-05


==> TeX/Tikz/plotdata/flow5_rand3/m10/genfair.dat <==
   1.0000000e+01   3.8268316e+01
   2.0000000e+01   5.3744093e-01
   3.0000000e+01   3.5082359e-01
   4.0000000e+01   1.7516036e-01
   5.0000000e+01   1.8081268e-01
   6.0000000e+01   1.2903969e-01
   7.0000000e+01   9.5831102e-02
   8.0000000e+01   8.0126313e-02
   9.0000000e+01   6.7933254e-02
   1.0000000e+02   6.1147021e-02
   1.1000000e+02   6.1373555e-02
   1.2000000e+02   6.4711281e-02
   1.3000000e+02   6.6121712e-02
   1.4000000e+02   6.2085899e-02
   1.5000000e+02   5.6517586e-02
   1.6000000e+02   5.1512980e-02
   1.7000000e+02   4.7207350e-02
   1.8000000e+02   4.6454779e-02
   1.9000000e+02   4.8623911e-02
   2.0000000e+02   5.1929477e-02
   2.1000000e+02   5.4467494e-02
   2.2000000e+02   5.4700083e-02
   2.3000000e+02   5.3674724e-02
   2.4000000e+02   5.1485042e-02
   2.5000000e+02   4.8276718e-02
   2.6000000e+02   4.3656104e-02
   2.7000000e+02   3.9597387e-02
   2.8000000e+02   3.6405300e-02
   2.9000000e+02   3.4249197e-02
   3.0000000e+02   3.2553300e-02
   3.1000000e+02   3.1228905e-02
   3.2000000e+02   3.0438837e-02
   3.3000000e+02   2.9895146e-02
   3.4000000e+02   3.0105238e-02
   3.5000000e+02   3.0615704e-02
   3.6000000e+02   3.1000329e-02
   3.7000000e+02   3.0870540e-02
   3.8000000e+02   2.9962112e-02
   3.9000000e+02   2.8871336e-02
   4.0000000e+02   2.7869211e-02
   4.1000000e+02   2.7010689e-02
   4.2000000e+02   2.6617252e-02
   4.3000000e+02   2.6502623e-02
   4.4000000e+02   2.6634088e-02
   4.5000000e+02   2.6865181e-02
   4.6000000e+02   2.7062062e-02
   4.7000000e+02   2.7744277e-02
   4.8000000e+02   2.7569620e-02
   4.9000000e+02   2.7573225e-02
   5.0000000e+02   2.7337549e-02
   5.1000000e+02   2.6903870e-02
   5.2000000e+02   2.6348710e-02
   5.3000000e+02   2.5631012e-02
   5.4000000e+02   2.4710811e-02
   5.5000000e+02   2.3744395e-02
   5.6000000e+02   2.2740060e-02
   5.7000000e+02   2.1700499e-02
   5.8000000e+02   2.0635342e-02
   5.9000000e+02   1.9573595e-02
   6.0000000e+02   1.8539690e-02
   6.1000000e+02   1.7545025e-02
   6.2000000e+02   1.6633776e-02
   6.3000000e+02   1.5840932e-02
   6.4000000e+02   1.5219870e-02
   6.5000000e+02   1.4847786e-02
   6.6000000e+02   1.4794122e-02
   6.7000000e+02   1.5014523e-02
   6.8000000e+02   1.5110184e-02
   6.9000000e+02   1.5124167e-02
   7.0000000e+02   1.5172454e-02
   7.1000000e+02   1.5264539e-02
   7.2000000e+02   1.5363910e-02
   7.3000000e+02   1.5492050e-02
   7.4000000e+02   1.5639860e-02
   7.5000000e+02   1.5801072e-02
   7.6000000e+02   1.5971745e-02
   7.7000000e+02   1.6137684e-02
   7.8000000e+02   1.6288021e-02
   7.9000000e+02   1.6416440e-02
   8.0000000e+02   1.6529549e-02
   8.1000000e+02   1.6626460e-02
   8.2000000e+02   1.6691559e-02
   8.3000000e+02   1.6744213e-02
   8.4000000e+02   1.6826764e-02
   8.5000000e+02   1.6948170e-02
   8.6000000e+02   1.7057848e-02
   8.7000000e+02   1.7081457e-02
   8.8000000e+02   1.6998390e-02
   8.9000000e+02   1.6839883e-02
   9.0000000e+02   1.6660214e-02
   9.1000000e+02   1.6501964e-02
   9.2000000e+02   1.6377058e-02
   9.3000000e+02   1.6274375e-02
   9.4000000e+02   1.6178022e-02
   9.5000000e+02   1.6068954e-02
   9.6000000e+02   1.5962758e-02
   9.7000000e+02   1.5860945e-02
   9.8000000e+02   1.5766946e-02
   9.9000000e+02   1.5675095e-02
   1.0000000e+03   1.5574068e-02
   1.0100000e+03   1.5456294e-02
   1.0200000e+03   1.5321328e-02
   1.0300000e+03   1.5167076e-02
   1.0400000e+03   1.5002940e-02
   1.0500000e+03   1.4835312e-02
   1.0600000e+03   1.4672337e-02
   1.0700000e+03   1.4516772e-02
   1.0800000e+03   1.4344409e-02
   1.0900000e+03   1.4196172e-02
   1.1000000e+03   1.4093922e-02
   1.1100000e+03   1.4069479e-02
   1.1200000e+03   1.4114250e-02
   1.1300000e+03   1.4235505e-02
   1.1400000e+03   1.4334370e-02
   1.1500000e+03   1.4277996e-02
   1.1600000e+03   1.4201396e-02
   1.1700000e+03   1.4189779e-02
   1.1800000e+03   1.4190145e-02
   1.1900000e+03   1.4238055e-02
   1.2000000e+03   1.4364020e-02
   1.2100000e+03   1.4326356e-02
   1.2200000e+03   1.3749503e-02
   1.2300000e+03   1.2579474e-02
   1.2400000e+03   1.1778052e-02
   1.2500000e+03   1.1626171e-02
   1.2600000e+03   1.1572427e-02
   1.2700000e+03   1.1387422e-02
   1.2800000e+03   1.1076440e-02
   1.2900000e+03   1.0751874e-02
   1.3000000e+03   1.0474831e-02
   1.3100000e+03   1.0227706e-02
   1.3200000e+03   9.9967543e-03
   1.3300000e+03   9.7908901e-03
   1.3400000e+03   9.6242961e-03
   1.3500000e+03   9.4994766e-03
   1.3600000e+03   9.4002098e-03
   1.3700000e+03   9.3259767e-03
   1.3800000e+03   9.2684076e-03
   1.3900000e+03   9.2140268e-03
   1.4000000e+03   9.1683212e-03
   1.4100000e+03   9.1218985e-03
   1.4200000e+03   9.0713318e-03
   1.4300000e+03   9.0144620e-03
   1.4400000e+03   8.9538569e-03
   1.4500000e+03   8.8925302e-03
   1.4600000e+03   8.8345213e-03
   1.4700000e+03   8.7793235e-03
   1.4800000e+03   8.7339868e-03
   1.4900000e+03   8.6979180e-03
   1.5000000e+03   8.6684538e-03
   1.5100000e+03   8.6346708e-03
   1.5200000e+03   8.6027990e-03
   1.5300000e+03   8.5763030e-03
   1.5400000e+03   8.5564586e-03
   1.5500000e+03   8.5425821e-03
   1.5600000e+03   8.5341816e-03
   1.5700000e+03   8.5310283e-03
   1.5800000e+03   8.5331597e-03
   1.5900000e+03   8.5406574e-03
   1.6000000e+03   8.5526421e-03
   1.6100000e+03   8.5676451e-03
   1.6200000e+03   8.5835680e-03
   1.6300000e+03   8.5973796e-03
   1.6400000e+03   8.6104350e-03
   1.6500000e+03   8.6240014e-03
   1.6600000e+03   8.6392476e-03
   1.6700000e+03   8.6561810e-03
   1.6800000e+03   8.6745228e-03
   1.6900000e+03   8.6934353e-03
   1.7000000e+03   8.7115351e-03
   1.7100000e+03   8.7279236e-03
   1.7200000e+03   8.7417728e-03
   1.7300000e+03   8.7528984e-03
   1.7400000e+03   8.7615083e-03
   1.7500000e+03   8.7679893e-03
   1.7600000e+03   8.7727120e-03
   1.7700000e+03   8.7756518e-03
   1.7800000e+03   8.7763617e-03
   1.7900000e+03   8.7742239e-03
   1.8000000e+03   8.7720855e-03
   1.8100000e+03   8.7518798e-03
   1.8200000e+03   8.7316761e-03
   1.8300000e+03   8.7070788e-03
   1.8400000e+03   8.6791044e-03
   1.8500000e+03   8.6481995e-03
   1.8600000e+03   8.6145550e-03
   1.8700000e+03   8.5782911e-03
   1.8800000e+03   8.5395984e-03
   1.8900000e+03   8.4987902e-03
   1.9000000e+03   8.4562698e-03
   1.9100000e+03   8.4125968e-03
   1.9200000e+03   8.3685011e-03
   1.9300000e+03   8.3248215e-03
   1.9400000e+03   8.2824336e-03
   1.9500000e+03   8.2421962e-03
   1.9600000e+03   8.2049065e-03
   1.9700000e+03   8.1712544e-03
   1.9800000e+03   8.1417824e-03
   1.9900000e+03   8.1168631e-03
   2.0000000e+03   8.0966929e-03
   2.0100000e+03   8.0786938e-03
   2.0200000e+03   8.0526477e-03
   2.0300000e+03   8.0292723e-03
   2.0400000e+03   8.0146388e-03
   2.0500000e+03   8.0082627e-03
   2.0600000e+03   8.0075760e-03
   2.0700000e+03   8.0092526e-03
   2.0800000e+03   8.0118627e-03
   2.0900000e+03   8.0089207e-03
   2.1000000e+03   8.0068736e-03
   2.1100000e+03   8.0084624e-03
   2.1200000e+03   8.0141426e-03
   2.1300000e+03   8.0232536e-03
   2.1400000e+03   8.0320059e-03
   2.1500000e+03   8.0405706e-03
   2.1600000e+03   8.0510663e-03
   2.1700000e+03   8.0636435e-03
   2.1800000e+03   8.0770148e-03
   2.1900000e+03   8.0894595e-03
   2.2000000e+03   8.0994880e-03
   2.2100000e+03   8.1058696e-03
   2.2200000e+03   8.1087131e-03
   2.2300000e+03   8.1081853e-03
   2.2400000e+03   8.1045195e-03
   2.2500000e+03   8.0980581e-03
   2.2600000e+03   8.0888866e-03
   2.2700000e+03   8.0770191e-03
   2.2800000e+03   8.0624283e-03
   2.2900000e+03   8.0450867e-03
   2.3000000e+03   8.0250145e-03
   2.3100000e+03   8.0023247e-03
   2.3200000e+03   7.9772467e-03
   2.3300000e+03   7.9501262e-03
   2.3400000e+03   7.9214118e-03
   2.3500000e+03   7.8916338e-03
   2.3600000e+03   7.8613794e-03
   2.3700000e+03   7.8312630e-03
   2.3800000e+03   7.8018925e-03
   2.3900000e+03   7.7738362e-03
   2.4000000e+03   7.7475935e-03
   2.4100000e+03   7.7235713e-03
   2.4200000e+03   7.7020672e-03
   2.4300000e+03   7.6832620e-03
   2.4400000e+03   7.6672187e-03
   2.4500000e+03   7.6538914e-03
   2.4600000e+03   7.6431386e-03
   2.4700000e+03   7.6347425e-03
   2.4800000e+03   7.6284301e-03
   2.4900000e+03   7.6238953e-03
   2.5000000e+03   7.6208209e-03
   2.5100000e+03   7.6188981e-03
   2.5200000e+03   7.6178453e-03
   2.5300000e+03   7.6174219e-03
   2.5400000e+03   7.6174400e-03
   2.5500000e+03   7.6177700e-03
   2.5600000e+03   7.6157532e-03
   2.5700000e+03   7.6148195e-03
   2.5800000e+03   7.6161642e-03
   2.5900000e+03   7.6189245e-03
   2.6000000e+03   7.6223470e-03
   2.6100000e+03   7.6259842e-03
   2.6200000e+03   7.6296792e-03
   2.6300000e+03   7.6334662e-03
   2.6400000e+03   7.6374544e-03
   2.6500000e+03   7.6417367e-03
   2.6600000e+03   7.6463407e-03
   2.6700000e+03   7.6512140e-03
   2.6800000e+03   7.6562331e-03
   2.6900000e+03   7.6612195e-03
   2.7000000e+03   7.6659543e-03
   2.7100000e+03   7.6701892e-03
   2.7200000e+03   7.6736565e-03
   2.7300000e+03   7.6760833e-03
   2.7400000e+03   7.6772108e-03
   2.7500000e+03   7.6768165e-03
   2.7600000e+03   7.6747328e-03
   2.7700000e+03   7.6708595e-03
   2.7800000e+03   7.6651667e-03
   2.7900000e+03   7.6576901e-03
   2.8000000e+03   7.6485200e-03
   2.8100000e+03   7.6377893e-03
   2.8200000e+03   7.6256600e-03
   2.8300000e+03   7.6123126e-03
   2.8400000e+03   7.5979366e-03
   2.8500000e+03   7.5827241e-03
   2.8600000e+03   7.5668650e-03
   2.8700000e+03   7.5505437e-03
   2.8800000e+03   7.5339370e-03
   2.8900000e+03   7.5172119e-03
   2.9000000e+03   7.4993081e-03
   2.9100000e+03   7.4799056e-03
   2.9200000e+03   7.4608363e-03
   2.9300000e+03   7.4431324e-03
   2.9400000e+03   7.4257776e-03
   2.9500000e+03   7.4029427e-03
   2.9600000e+03   7.3747174e-03
   2.9700000e+03   7.3519661e-03
   2.9800000e+03   7.3423578e-03
   2.9900000e+03   7.3379646e-03
   3.0000000e+03   7.3414846e-03
   3.0100000e+03   7.3565557e-03
   3.0200000e+03   7.3827983e-03
   3.0300000e+03   7.2670355e-03
   3.0400000e+03   7.1185718e-03
   3.0500000e+03   7.0163432e-03
   3.0600000e+03   6.9947721e-03
   3.0700000e+03   7.0217901e-03
   3.0800000e+03   7.0710694e-03
   3.0900000e+03   7.1329029e-03
   3.1000000e+03   7.1715287e-03
   3.1100000e+03   7.1268932e-03
   3.1200000e+03   7.0516398e-03
   3.1300000e+03   6.9812205e-03
   3.1400000e+03   6.9133105e-03
   3.1500000e+03   6.8425402e-03
   3.1600000e+03   6.7687373e-03
   3.1700000e+03   6.6938266e-03
   3.1800000e+03   6.6188621e-03
   3.1900000e+03   6.5438261e-03
   3.2000000e+03   6.4686700e-03
   3.2100000e+03   6.3942414e-03
   3.2200000e+03   6.3226430e-03
   3.2300000e+03   6.2569899e-03
   3.2400000e+03   6.2006604e-03
   3.2500000e+03   6.1562859e-03
   3.2600000e+03   6.1248886e-03
   3.2700000e+03   6.1055337e-03
   3.2800000e+03   6.0955787e-03
   3.2900000e+03   6.0913180e-03
   3.3000000e+03   6.0887209e-03
   3.3100000e+03   6.0840582e-03
   3.3200000e+03   6.0743518e-03
   3.3300000e+03   6.0576590e-03
   3.3400000e+03   6.0332105e-03
   3.3500000e+03   6.0014039e-03
   3.3600000e+03   5.9636457e-03
   3.3700000e+03   5.9220554e-03
   3.3800000e+03   5.8790804e-03
   3.3900000e+03   5.8371021e-03
   3.4000000e+03   5.7981231e-03
   3.4100000e+03   5.7636031e-03
   3.4200000e+03   5.7344590e-03
   3.4300000e+03   5.7111916e-03
   3.4400000e+03   5.6940647e-03
   3.4500000e+03   5.6832573e-03
   3.4600000e+03   5.6789369e-03
   3.4700000e+03   5.6812398e-03
   3.4800000e+03   5.6901862e-03
   3.4900000e+03   5.7055757e-03
   3.5000000e+03   5.7269153e-03
   3.5100000e+03   5.7534118e-03
   3.5200000e+03   5.7840370e-03
   3.5300000e+03   5.8176470e-03
   3.5400000e+03   5.8531231e-03
   3.5500000e+03   5.8894946e-03
   3.5600000e+03   5.9260163e-03
   3.5700000e+03   5.9621845e-03
   3.5800000e+03   5.9976964e-03
   3.5900000e+03   6.0323681e-03
   3.6000000e+03   6.0660361e-03
   3.6100000e+03   6.0984679e-03
   3.6200000e+03   6.1293021e-03
   3.6300000e+03   6.1580272e-03
   3.6400000e+03   6.1840002e-03
   3.6500000e+03   6.2064953e-03
   3.6600000e+03   6.2247695e-03
   3.6700000e+03   6.2381284e-03
   3.6800000e+03   6.2459823e-03
   3.6900000e+03   6.2478833e-03
   3.7000000e+03   6.2435447e-03
   3.7100000e+03   6.2328429e-03
   3.7200000e+03   6.2158091e-03
   3.7300000e+03   6.1926167e-03
   3.7400000e+03   6.1635686e-03
   3.7500000e+03   6.1290871e-03
   3.7600000e+03   6.0897078e-03
   3.7700000e+03   6.0460729e-03
   3.7800000e+03   5.9989241e-03
   3.7900000e+03   5.9490906e-03
   3.8000000e+03   5.8974701e-03
   3.8100000e+03   5.8450033e-03
   3.8200000e+03   5.7926427e-03
   3.8300000e+03   5.7413172e-03
   3.8400000e+03   5.6918966e-03
   3.8500000e+03   5.6451589e-03
   3.8600000e+03   5.6017624e-03
   3.8700000e+03   5.5622253e-03
   3.8800000e+03   5.5269134e-03
   3.8900000e+03   5.4960356e-03
   3.9000000e+03   5.4696480e-03
   3.9100000e+03   5.4476649e-03
   3.9200000e+03   5.4298757e-03
   3.9300000e+03   5.4159679e-03
   3.9400000e+03   5.4055541e-03
   3.9500000e+03   5.3982017e-03
   3.9600000e+03   5.3934651e-03
   3.9700000e+03   5.3909158e-03
   3.9800000e+03   5.3901717e-03
   3.9900000e+03   5.3909203e-03
   4.0000000e+03   5.3929368e-03
   4.0100000e+03   5.3960933e-03
   4.0200000e+03   5.4003607e-03
   4.0300000e+03   5.4058016e-03
   4.0400000e+03   5.4125559e-03
   4.0500000e+03   5.4208206e-03
   4.0600000e+03   5.4308242e-03
   4.0700000e+03   5.4427996e-03
   4.0800000e+03   5.4569561e-03
   4.0900000e+03   5.4734537e-03
   4.1000000e+03   5.4923797e-03
   4.1100000e+03   5.5137317e-03
   4.1200000e+03   5.5374053e-03
   4.1300000e+03   5.5631888e-03
   4.1400000e+03   5.5907645e-03
   4.1500000e+03   5.6197163e-03
   4.1600000e+03   5.6495428e-03
   4.1700000e+03   5.6796752e-03
   4.1800000e+03   5.7094977e-03
   4.1900000e+03   5.7383710e-03
   4.2000000e+03   5.7656552e-03
   4.2100000e+03   5.7907329e-03
   4.2200000e+03   5.8130296e-03
   4.2300000e+03   5.8320326e-03
   4.2400000e+03   5.8473058e-03
   4.2500000e+03   5.8585017e-03
   4.2600000e+03   5.8653694e-03
   4.2700000e+03   5.8677589e-03
   4.2800000e+03   5.8656229e-03
   4.2900000e+03   5.8590145e-03
   4.3000000e+03   5.8480825e-03
   4.3100000e+03   5.8330645e-03
   4.3200000e+03   5.8142767e-03
   4.3300000e+03   5.7921038e-03
   4.3400000e+03   5.7669850e-03
   4.3500000e+03   5.7394012e-03
   4.3600000e+03   5.7098600e-03
   4.3700000e+03   5.6788813e-03
   4.3800000e+03   5.6469825e-03
   4.3900000e+03   5.6146650e-03
   4.4000000e+03   5.5824019e-03
   4.4100000e+03   5.5506270e-03
   4.4200000e+03   5.5197257e-03
   4.4300000e+03   5.4900291e-03
   4.4400000e+03   5.4618094e-03
   4.4500000e+03   5.4352788e-03
   4.4600000e+03   5.4105908e-03
   4.4700000e+03   5.3878432e-03
   4.4800000e+03   5.3670841e-03
   4.4900000e+03   5.3483191e-03
   4.5000000e+03   5.3315195e-03
   4.5100000e+03   5.3166322e-03
   4.5200000e+03   5.3035885e-03
   4.5300000e+03   5.2923136e-03
   4.5400000e+03   5.2827347e-03
   4.5500000e+03   5.2747882e-03
   4.5600000e+03   5.2684252e-03
   4.5700000e+03   5.2636148e-03
   4.5800000e+03   5.2603461e-03
   4.5900000e+03   5.2586273e-03
   4.6000000e+03   5.2584837e-03
   4.6100000e+03   5.2599530e-03
   4.6200000e+03   5.2630803e-03
   4.6300000e+03   5.2679106e-03
   4.6400000e+03   5.2744817e-03
   4.6500000e+03   5.2828162e-03
   4.6600000e+03   5.2929144e-03
   4.6700000e+03   5.3047471e-03
   4.6800000e+03   5.3182502e-03
   4.6900000e+03   5.3333207e-03
   4.7000000e+03   5.3498144e-03
   4.7100000e+03   5.3675452e-03
   4.7200000e+03   5.3862867e-03
   4.7300000e+03   5.4057759e-03
   4.7400000e+03   5.4257179e-03
   4.7500000e+03   5.4457925e-03
   4.7600000e+03   5.4656618e-03
   4.7700000e+03   5.4849788e-03
   4.7800000e+03   5.5033956e-03
   4.7900000e+03   5.5205730e-03
   4.8000000e+03   5.5361884e-03
   4.8100000e+03   5.5499445e-03
   4.8200000e+03   5.5615759e-03
   4.8300000e+03   5.5708561e-03
   4.8400000e+03   5.5776022e-03
   4.8500000e+03   5.5816791e-03
   4.8600000e+03   5.5830023e-03
   4.8700000e+03   5.5815390e-03
   4.8800000e+03   5.5773088e-03
   4.8900000e+03   5.5703818e-03
   4.9000000e+03   5.5608765e-03
   4.9100000e+03   5.5489563e-03
   4.9200000e+03   5.5348247e-03
   4.9300000e+03   5.5187198e-03
   4.9400000e+03   5.5009080e-03
   4.9500000e+03   5.4816768e-03
   4.9600000e+03   5.4613280e-03
   4.9700000e+03   5.4401694e-03
   4.9800000e+03   5.4185084e-03
   4.9900000e+03   5.3966438e-03
   5.0000000e+03   5.3748599e-03
   5.0100000e+03   5.3534205e-03
   5.0200000e+03   5.3325641e-03
   5.0300000e+03   5.3125000e-03
   5.0400000e+03   5.2934059e-03
   5.0500000e+03   5.2754271e-03
   5.0600000e+03   5.2586760e-03
   5.0700000e+03   5.2432339e-03
   5.0800000e+03   5.2291534e-03
   5.0900000e+03   5.2164615e-03
   5.1000000e+03   5.2051639e-03
   5.1100000e+03   5.1952492e-03
   5.1200000e+03   5.1866936e-03
   5.1300000e+03   5.1794654e-03
   5.1400000e+03   5.1735288e-03
   5.1500000e+03   5.1688479e-03
   5.1600000e+03   5.1653892e-03
   5.1700000e+03   5.1631234e-03
   5.1800000e+03   5.1620268e-03
   5.1900000e+03   5.1620806e-03
   5.2000000e+03   5.1632708e-03
   5.2100000e+03   5.1655861e-03
   5.2200000e+03   5.1690151e-03
   5.2300000e+03   5.1735443e-03
   5.2400000e+03   5.1791541e-03
   5.2500000e+03   5.1858157e-03
   5.2600000e+03   5.1934880e-03
   5.2700000e+03   5.2021148e-03
   5.2800000e+03   5.2116221e-03
   5.2900000e+03   5.2219170e-03
   5.3000000e+03   5.2328863e-03
   5.3100000e+03   5.2443972e-03
   5.3200000e+03   5.2562976e-03
   5.3300000e+03   5.2684189e-03
   5.3400000e+03   5.2805779e-03
   5.3500000e+03   5.2925806e-03
   5.3600000e+03   5.3042267e-03
   5.3700000e+03   5.3153134e-03
   5.3800000e+03   5.3256406e-03
   5.3900000e+03   5.3350157e-03
   5.4000000e+03   5.3432584e-03
   5.4100000e+03   5.3502048e-03
   5.4200000e+03   5.3557119e-03
   5.4300000e+03   5.3596606e-03
   5.4400000e+03   5.3619588e-03
   5.4500000e+03   5.3625435e-03
   5.4600000e+03   5.3613819e-03
   5.4700000e+03   5.3584716e-03
   5.4800000e+03   5.3538411e-03
   5.4900000e+03   5.3475478e-03
   5.5000000e+03   5.3396765e-03
   5.5100000e+03   5.3303371e-03
   5.5200000e+03   5.3196612e-03
   5.5300000e+03   5.3077989e-03
   5.5400000e+03   5.2949149e-03
   5.5500000e+03   5.2811844e-03
   5.5600000e+03   5.2667890e-03
   5.5700000e+03   5.2519129e-03
   5.5800000e+03   5.2367387e-03
   5.5900000e+03   5.2214440e-03
   5.6000000e+03   5.2061984e-03
   5.6100000e+03   5.1911605e-03
   5.6200000e+03   5.1764762e-03
   5.6300000e+03   5.1622765e-03
   5.6400000e+03   5.1486772e-03
   5.6500000e+03   5.1357781e-03
   5.6600000e+03   5.1236632e-03
   5.6700000e+03   5.1124014e-03
   5.6800000e+03   5.1020473e-03
   5.6900000e+03   5.0926427e-03
   5.7000000e+03   5.0842181e-03
   5.7100000e+03   5.0767940e-03
   5.7200000e+03   5.0703826e-03
   5.7300000e+03   5.0649896e-03
   5.7400000e+03   5.0606149e-03
   5.7500000e+03   5.0572538e-03
   5.7600000e+03   5.0548979e-03
   5.7700000e+03   5.0535354e-03
   5.7800000e+03   5.0531511e-03
   5.7900000e+03   5.0537261e-03
   5.8000000e+03   5.0552377e-03
   5.8100000e+03   5.0576582e-03
   5.8200000e+03   5.0609543e-03
   5.8300000e+03   5.0650861e-03
   5.8400000e+03   5.0700063e-03
   5.8500000e+03   5.0756593e-03
   5.8600000e+03   5.0819805e-03
   5.8700000e+03   5.0888959e-03
   5.8800000e+03   5.0963220e-03
   5.8900000e+03   5.1041660e-03
   5.9000000e+03   5.1123264e-03
   5.9100000e+03   5.1206935e-03
   5.9200000e+03   5.1291513e-03
   5.9300000e+03   5.1375787e-03
   5.9400000e+03   5.1458511e-03
   5.9500000e+03   5.1538432e-03
   5.9600000e+03   5.1614304e-03
   5.9700000e+03   5.1684917e-03
   5.9800000e+03   5.1749120e-03
   5.9900000e+03   5.1805841e-03
   6.0000000e+03   5.1854111e-03
   6.0100000e+03   5.1893083e-03
   6.0200000e+03   5.1922049e-03
   6.0300000e+03   5.1940453e-03
   6.0400000e+03   5.1947905e-03
   6.0500000e+03   5.1944183e-03
   6.0600000e+03   5.1929242e-03
   6.0700000e+03   5.1903206e-03
   6.0800000e+03   5.1866368e-03
   6.0900000e+03   5.1819181e-03
   6.1000000e+03   5.1762241e-03
   6.1100000e+03   5.1696280e-03
   6.1200000e+03   5.1622139e-03
   6.1300000e+03   5.1540758e-03
   6.1400000e+03   5.1453145e-03
   6.1500000e+03   5.1360361e-03
   6.1600000e+03   5.1263496e-03
   6.1700000e+03   5.1163647e-03
   6.1800000e+03   5.1061899e-03
   6.1900000e+03   5.0959307e-03
   6.2000000e+03   5.0856877e-03
   6.2100000e+03   5.0755557e-03
   6.2200000e+03   5.0656225e-03
   6.2300000e+03   5.0559679e-03
   6.2400000e+03   5.0466639e-03
   6.2500000e+03   5.0377739e-03
   6.2600000e+03   5.0293533e-03
   6.2700000e+03   5.0214495e-03
   6.2800000e+03   5.0141027e-03
   6.2900000e+03   5.0073465e-03
   6.3000000e+03   5.0012085e-03
   6.3100000e+03   4.9957110e-03
   6.3200000e+03   4.9908719e-03
   6.3300000e+03   4.9867049e-03
   6.3400000e+03   4.9832201e-03
   6.3500000e+03   4.9804245e-03
   6.3600000e+03   4.9777403e-03
   6.3700000e+03   4.9885828e-03
   6.3800000e+03   5.0222390e-03
   6.3900000e+03   5.0931736e-03
   6.4000000e+03   5.1741297e-03
   6.4100000e+03   5.2328777e-03
   6.4200000e+03   5.2523798e-03
   6.4300000e+03   5.2031076e-03
   6.4400000e+03   5.1405775e-03
   6.4500000e+03   5.0819792e-03
   6.4600000e+03   5.0304334e-03
   6.4700000e+03   4.9929766e-03
   6.4800000e+03   4.9725986e-03
   6.4900000e+03   4.9683336e-03
   6.5000000e+03   4.9646333e-03
   6.5100000e+03   4.9484527e-03
   6.5200000e+03   4.9173148e-03
   6.5300000e+03   4.8775795e-03
   6.5400000e+03   4.8381478e-03
   6.5500000e+03   4.8052001e-03
   6.5600000e+03   4.7802817e-03
   6.5700000e+03   4.7612826e-03
   6.5800000e+03   4.7446326e-03
   6.5900000e+03   4.7256399e-03
   6.6000000e+03   4.7046591e-03
   6.6100000e+03   4.6802604e-03
   6.6200000e+03   4.6519735e-03
   6.6300000e+03   4.6204548e-03
   6.6400000e+03   4.5868191e-03
   6.6500000e+03   4.5520904e-03
   6.6600000e+03   4.5122286e-03
   6.6700000e+03   4.4701493e-03
   6.6800000e+03   4.4304694e-03
   6.6900000e+03   4.3948435e-03
   6.7000000e+03   4.3629513e-03
   6.7100000e+03   4.3344764e-03
   6.7200000e+03   4.3095435e-03
   6.7300000e+03   4.2884583e-03
   6.7400000e+03   4.2714452e-03
   6.7500000e+03   4.2585482e-03
   6.7600000e+03   4.2496223e-03
   6.7700000e+03   4.2443651e-03
   6.7800000e+03   4.2423694e-03
   6.7900000e+03   4.2431781e-03
   6.8000000e+03   4.2463151e-03
   6.8100000e+03   4.2512884e-03
   6.8200000e+03   4.2575856e-03
   6.8300000e+03   4.2647093e-03
   6.8400000e+03   4.2748200e-03
   6.8500000e+03   4.2787766e-03
   6.8600000e+03   4.2814100e-03
   6.8700000e+03   4.2847468e-03
   6.8800000e+03   4.2878432e-03
   6.8900000e+03   4.2910091e-03
   6.9000000e+03   4.2941556e-03
   6.9100000e+03   4.2971922e-03
   6.9200000e+03   4.3000518e-03
   6.9300000e+03   4.3027238e-03
   6.9400000e+03   4.3051916e-03
   6.9500000e+03   4.3072153e-03
   6.9600000e+03   4.3084384e-03
   6.9700000e+03   4.3081805e-03
   6.9800000e+03   4.3047106e-03
   6.9900000e+03   4.2994707e-03
   7.0000000e+03   4.2933995e-03
   7.0100000e+03   4.2861663e-03
   7.0200000e+03   4.2772569e-03
   7.0300000e+03   4.2664991e-03
   7.0400000e+03   4.2539804e-03
   7.0500000e+03   4.2398471e-03
   7.0600000e+03   4.2243355e-03
   7.0700000e+03   4.2072345e-03
   7.0800000e+03   4.1885895e-03
   7.0900000e+03   4.1684566e-03
   7.1000000e+03   4.1473456e-03
   7.1100000e+03   4.1255539e-03
   7.1200000e+03   4.1035597e-03
   7.1300000e+03   4.0675922e-03
   7.1400000e+03   4.0375192e-03
   7.1500000e+03   4.0166822e-03
   7.1600000e+03   4.0015644e-03
   7.1700000e+03   3.9878573e-03
   7.1800000e+03   3.9744963e-03
   7.1900000e+03   3.9626738e-03
   7.2000000e+03   3.9532154e-03
   7.2100000e+03   3.9458484e-03
   7.2200000e+03   3.9400454e-03
   7.2300000e+03   3.9357304e-03
   7.2400000e+03   3.9332146e-03
   7.2500000e+03   3.9328365e-03
   7.2600000e+03   3.9347955e-03
   7.2700000e+03   3.9391986e-03
   7.2800000e+03   3.9461145e-03
   7.2900000e+03   3.9555497e-03
   7.3000000e+03   3.9673733e-03
   7.3100000e+03   3.9816132e-03
   7.3200000e+03   3.9978202e-03
   7.3300000e+03   4.0152507e-03
   7.3400000e+03   4.0338623e-03
   7.3500000e+03   4.0530418e-03
   7.3600000e+03   4.0725624e-03
   7.3700000e+03   4.0922631e-03
   7.3800000e+03   4.1119355e-03
   7.3900000e+03   4.1312689e-03
   7.4000000e+03   4.1498647e-03
   7.4100000e+03   4.1672870e-03
   7.4200000e+03   4.1831136e-03
   7.4300000e+03   4.1969719e-03
   7.4400000e+03   4.2085558e-03
   7.4500000e+03   4.2176312e-03
   7.4600000e+03   4.2240334e-03
   7.4700000e+03   4.2276616e-03
   7.4800000e+03   4.2284699e-03
   7.4900000e+03   4.2264477e-03
   7.5000000e+03   4.2197449e-03
   7.5100000e+03   4.2114828e-03
   7.5200000e+03   4.2015695e-03
   7.5300000e+03   4.1896699e-03
   7.5400000e+03   4.1756169e-03
   7.5500000e+03   4.1585775e-03
   7.5600000e+03   4.1373281e-03
   7.5700000e+03   4.1133750e-03
   7.5800000e+03   4.0879694e-03
   7.5900000e+03   4.0616681e-03
   7.6000000e+03   4.0336197e-03
   7.6100000e+03   4.0048561e-03
   7.6200000e+03   3.9762952e-03
   7.6300000e+03   3.9484383e-03
   7.6400000e+03   3.9213924e-03
   7.6500000e+03   3.8950647e-03
   7.6600000e+03   3.8693651e-03
   7.6700000e+03   3.8443226e-03
   7.6800000e+03   3.8200798e-03
   7.6900000e+03   3.7969470e-03
   7.7000000e+03   3.7752082e-03
   7.7100000e+03   3.7551195e-03
   7.7200000e+03   3.7368770e-03
   7.7300000e+03   3.7205840e-03
   7.7400000e+03   3.7062661e-03
   7.7500000e+03   3.6938855e-03
   7.7600000e+03   3.6833582e-03
   7.7700000e+03   3.6745701e-03
   7.7800000e+03   3.6673904e-03
   7.7900000e+03   3.6616820e-03
   7.8000000e+03   3.6573069e-03
   7.8100000e+03   3.6541300e-03
   7.8200000e+03   3.6520201e-03
   7.8300000e+03   3.6508494e-03
   7.8400000e+03   3.6504925e-03
   7.8500000e+03   3.6508258e-03
   7.8600000e+03   3.6517255e-03
   7.8700000e+03   3.6530672e-03
   7.8800000e+03   3.6547247e-03
   7.8900000e+03   3.6565706e-03
   7.9000000e+03   3.6584762e-03
   7.9100000e+03   3.6603131e-03
   7.9200000e+03   3.6619556e-03
   7.9300000e+03   3.6632835e-03
   7.9400000e+03   3.6641864e-03
   7.9500000e+03   3.6645669e-03
   7.9600000e+03   3.6643449e-03
   7.9700000e+03   3.6634603e-03
   7.9800000e+03   3.6618753e-03
   7.9900000e+03   3.6595754e-03
   8.0000000e+03   3.6565697e-03
   8.0100000e+03   3.6528895e-03
   8.0200000e+03   3.6485871e-03
   8.0300000e+03   3.6437329e-03
   8.0400000e+03   3.6384127e-03
   8.0500000e+03   3.6327243e-03
   8.0600000e+03   3.6267746e-03
   8.0700000e+03   3.6206759e-03
   8.0800000e+03   3.6145427e-03
   8.0900000e+03   3.6084893e-03
   8.1000000e+03   3.6026266e-03
   8.1100000e+03   3.5970601e-03
   8.1200000e+03   3.5918875e-03
   8.1300000e+03   3.5871972e-03
   8.1400000e+03   3.5830662e-03
   8.1500000e+03   3.5778361e-03
   8.1600000e+03   3.5733884e-03
   8.1700000e+03   3.5706881e-03
   8.1800000e+03   3.5694152e-03
   8.1900000e+03   3.5691864e-03
   8.2000000e+03   3.5697102e-03
   8.2100000e+03   3.5708140e-03
   8.2200000e+03   3.5724107e-03
   8.2300000e+03   3.5744485e-03
   8.2400000e+03   3.5768734e-03
   8.2500000e+03   3.5796135e-03
   8.2600000e+03   3.5825804e-03
   8.2700000e+03   3.5856755e-03
   8.2800000e+03   3.5887968e-03
   8.2900000e+03   3.5918394e-03
   8.3000000e+03   3.5946936e-03
   8.3100000e+03   3.5972413e-03
   8.3200000e+03   3.5993569e-03
   8.3300000e+03   3.6009126e-03
   8.3400000e+03   3.6017877e-03
   8.3500000e+03   3.6018798e-03
   8.3600000e+03   3.6011135e-03
   8.3700000e+03   3.5994461e-03
   8.3800000e+03   3.5951964e-03
   8.3900000e+03   3.5894759e-03
   8.4000000e+03   3.5835745e-03
   8.4100000e+03   3.5779291e-03
   8.4200000e+03   3.5723679e-03
   8.4300000e+03   3.5665285e-03
   8.4400000e+03   3.5601528e-03
   8.4500000e+03   3.5512443e-03
   8.4600000e+03   3.5342596e-03
   8.4700000e+03   3.5142318e-03
   8.4800000e+03   3.4953754e-03
   8.4900000e+03   3.4779677e-03
   8.5000000e+03   3.4618509e-03
   8.5100000e+03   3.4468308e-03
   8.5200000e+03   3.4322733e-03
   8.5300000e+03   3.4173105e-03
   8.5400000e+03   3.4015011e-03
   8.5500000e+03   3.3851571e-03
   8.5600000e+03   3.3690668e-03
   8.5700000e+03   3.3539721e-03
   8.5800000e+03   3.3402270e-03
   8.5900000e+03   3.3277600e-03
   8.6000000e+03   3.3162234e-03
   8.6100000e+03   3.3051837e-03
   8.6200000e+03   3.2942753e-03
   8.6300000e+03   3.2832961e-03
   8.6400000e+03   3.2722388e-03
   8.6500000e+03   3.2612647e-03
   8.6600000e+03   3.2506418e-03
   8.6700000e+03   3.2406721e-03
   8.6800000e+03   3.2316316e-03
   8.6900000e+03   3.2237317e-03
   8.7000000e+03   3.2170996e-03
   8.7100000e+03   3.2117743e-03
   8.7200000e+03   3.2077111e-03
   8.7300000e+03   3.2047918e-03
   8.7400000e+03   3.2028395e-03
   8.7500000e+03   3.2016362e-03
   8.7600000e+03   3.2009415e-03
   8.7700000e+03   3.2005125e-03
   8.7800000e+03   3.2001212e-03
   8.7900000e+03   3.1995685e-03
   8.8000000e+03   3.1986943e-03
   8.8100000e+03   3.1973673e-03
   8.8200000e+03   3.1955261e-03
   8.8300000e+03   3.1931710e-03
   8.8400000e+03   3.1903359e-03
   8.8500000e+03   3.1870322e-03
   8.8600000e+03   3.1834144e-03
   8.8700000e+03   3.1795958e-03
   8.8800000e+03   3.1756862e-03
   8.8900000e+03   3.1718420e-03
   8.9000000e+03   3.1682435e-03
   8.9100000e+03   3.1650687e-03
   8.9200000e+03   3.1624712e-03
   8.9300000e+03   3.1605724e-03
   8.9400000e+03   3.1594657e-03
   8.9500000e+03   3.1592248e-03
   8.9600000e+03   3.1598118e-03
   8.9700000e+03   3.1612624e-03
   8.9800000e+03   3.1637756e-03
   8.9900000e+03   3.1674148e-03
   9.0000000e+03   3.1721020e-03
   9.0100000e+03   3.1777506e-03
   9.0200000e+03   3.1842913e-03
   9.0300000e+03   3.1916387e-03
   9.0400000e+03   3.1995295e-03
   9.0500000e+03   3.2078341e-03
   9.0600000e+03   3.2164771e-03
   9.0700000e+03   3.2247183e-03
   9.0800000e+03   3.2329695e-03
   9.0900000e+03   3.2411223e-03
   9.1000000e+03   3.2484246e-03
   9.1100000e+03   3.2552446e-03
   9.1200000e+03   3.2614429e-03
   9.1300000e+03   3.2670994e-03
   9.1400000e+03   3.2720070e-03
   9.1500000e+03   3.2759165e-03
   9.1600000e+03   3.2787050e-03
   9.1700000e+03   3.2803359e-03
   9.1800000e+03   3.2807653e-03
   9.1900000e+03   3.2799218e-03
   9.2000000e+03   3.2777426e-03
   9.2100000e+03   3.2742013e-03
   9.2200000e+03   3.2693049e-03
   9.2300000e+03   3.2630805e-03
   9.2400000e+03   3.2555692e-03
   9.2500000e+03   3.2468302e-03
   9.2600000e+03   3.2369444e-03
   9.2700000e+03   3.2260150e-03
   9.2800000e+03   3.2141647e-03
   9.2900000e+03   3.2015336e-03
   9.3000000e+03   3.1882764e-03
   9.3100000e+03   3.1745593e-03
   9.3200000e+03   3.1605548e-03
   9.3300000e+03   3.1464362e-03
   9.3400000e+03   3.1323715e-03
   9.3500000e+03   3.1185185e-03
   9.3600000e+03   3.1050204e-03
   9.3700000e+03   3.0920017e-03
   9.3800000e+03   3.0795666e-03
   9.3900000e+03   3.0677974e-03
   9.4000000e+03   3.0567549e-03
   9.4100000e+03   3.0464798e-03
   9.4200000e+03   3.0369950e-03
   9.4300000e+03   3.0283086e-03
   9.4400000e+03   3.0204171e-03
   9.4500000e+03   3.0133091e-03
   9.4600000e+03   3.0069681e-03
   9.4700000e+03   3.0013754e-03
   9.4800000e+03   2.9965117e-03
   9.4900000e+03   2.9923586e-03
   9.5000000e+03   2.9888990e-03
   9.5100000e+03   2.9861166e-03
   9.5200000e+03   2.9839953e-03
   9.5300000e+03   2.9825181e-03
   9.5400000e+03   2.9816661e-03
   9.5500000e+03   2.9814167e-03
   9.5600000e+03   2.9817430e-03
   9.5700000e+03   2.9826133e-03
   9.5800000e+03   2.9839900e-03
   9.5900000e+03   2.9858304e-03
   9.6000000e+03   2.9880866e-03
   9.6100000e+03   2.9907064e-03
   9.6200000e+03   2.9936340e-03
   9.6300000e+03   2.9968111e-03
   9.6400000e+03   3.0001776e-03
   9.6500000e+03   3.0036726e-03
   9.6600000e+03   3.0072351e-03
   9.6700000e+03   3.0108047e-03
   9.6800000e+03   3.0143213e-03
   9.6900000e+03   3.0177264e-03
   9.7000000e+03   3.0209620e-03
   9.7100000e+03   3.0239720e-03
   9.7200000e+03   3.0267014e-03
   9.7300000e+03   3.0290973e-03
   9.7400000e+03   3.0311087e-03
   9.7500000e+03   3.0326879e-03
   9.7600000e+03   3.0337908e-03
   9.7700000e+03   3.0343782e-03
   9.7800000e+03   3.0344165e-03
   9.7900000e+03   3.0338794e-03
   9.8000000e+03   3.0327487e-03
   9.8100000e+03   3.0310154e-03
   9.8200000e+03   3.0286806e-03
   9.8300000e+03   3.0257561e-03
   9.8400000e+03   3.0222647e-03
   9.8500000e+03   3.0182404e-03
   9.8600000e+03   3.0137280e-03
   9.8700000e+03   3.0087823e-03
   9.8800000e+03   3.0034671e-03
   9.8900000e+03   2.9978542e-03
   9.9000000e+03   2.9920215e-03
   9.9100000e+03   2.9860512e-03
   9.9200000e+03   2.9800281e-03
   9.9300000e+03   2.9740372e-03
   9.9400000e+03   2.9681619e-03
   9.9500000e+03   2.9624817e-03
   9.9600000e+03   2.9570702e-03
   9.9700000e+03   2.9519934e-03
   9.9800000e+03   2.9473081e-03
   9.9900000e+03   2.9430601e-03
   1.0000000e+04   2.9392837e-03
   1.0010000e+04   2.9360009e-03
   1.0020000e+04   2.9332208e-03
   1.0030000e+04   2.9309399e-03
   1.0040000e+04   2.9291427e-03
   1.0050000e+04   2.9278022e-03
   1.0060000e+04   2.9268816e-03
   1.0070000e+04   2.9263353e-03
   1.0080000e+04   2.9261106e-03
   1.0090000e+04   2.9261501e-03
   1.0100000e+04   2.9263929e-03
   1.0110000e+04   2.9267770e-03
   1.0120000e+04   2.9272409e-03
   1.0130000e+04   2.9277255e-03
   1.0140000e+04   2.9281754e-03
   1.0150000e+04   2.9285405e-03
   1.0160000e+04   2.9287770e-03
   1.0170000e+04   2.9288479e-03
   1.0180000e+04   2.9287239e-03
   1.0190000e+04   2.9283837e-03
   1.0200000e+04   2.9278137e-03
   1.0210000e+04   2.9270079e-03
   1.0220000e+04   2.9259680e-03
   1.0230000e+04   2.9247020e-03
   1.0240000e+04   2.9232241e-03
   1.0250000e+04   2.9215538e-03
   1.0260000e+04   2.9197140e-03
   1.0270000e+04   2.9177318e-03
   1.0280000e+04   2.9156367e-03
   1.0290000e+04   2.9134604e-03
   1.0300000e+04   2.9112306e-03
   1.0310000e+04   2.9089710e-03
   1.0320000e+04   2.9067040e-03
   1.0330000e+04   2.9044534e-03
   1.0340000e+04   2.9022423e-03
   1.0350000e+04   2.9000898e-03
   1.0360000e+04   2.8980100e-03
   1.0370000e+04   2.8960112e-03
   1.0380000e+04   2.8940975e-03
   1.0390000e+04   2.8922688e-03
   1.0400000e+04   2.8905216e-03
   1.0410000e+04   2.8888490e-03
   1.0420000e+04   2.8872400e-03
   1.0430000e+04   2.8855977e-03
   1.0440000e+04   2.8838565e-03
   1.0450000e+04   2.8821276e-03
   1.0460000e+04   2.8804122e-03
   1.0470000e+04   2.8786702e-03
   1.0480000e+04   2.8768491e-03
   1.0490000e+04   2.8749120e-03
   1.0500000e+04   2.8728303e-03
   1.0510000e+04   2.8705701e-03
   1.0520000e+04   2.8680916e-03
   1.0530000e+04   2.8653567e-03
   1.0540000e+04   2.8623351e-03
   1.0550000e+04   2.8590066e-03
   1.0560000e+04   2.8553609e-03
   1.0570000e+04   2.8513982e-03
   1.0580000e+04   2.8471289e-03
   1.0590000e+04   2.8425733e-03
   1.0600000e+04   2.8377586e-03
   1.0610000e+04   2.8327178e-03
   1.0620000e+04   2.8274876e-03
   1.0630000e+04   2.8221078e-03
   1.0640000e+04   2.8166210e-03
   1.0650000e+04   2.8110716e-03
   1.0660000e+04   2.8055059e-03
   1.0670000e+04   2.7999711e-03
   1.0680000e+04   2.7945148e-03
   1.0690000e+04   2.7891835e-03
   1.0700000e+04   2.7840223e-03
   1.0710000e+04   2.7790737e-03
   1.0720000e+04   2.7743764e-03
   1.0730000e+04   2.7699651e-03
   1.0740000e+04   2.7658700e-03
   1.0750000e+04   2.7621162e-03
   1.0760000e+04   2.7587239e-03
   1.0770000e+04   2.7557082e-03
   1.0780000e+04   2.7530794e-03
   1.0790000e+04   2.7508431e-03
   1.0800000e+04   2.7490005e-03
   1.0810000e+04   2.7475485e-03
   1.0820000e+04   2.7464801e-03
   1.0830000e+04   2.7457848e-03
   1.0840000e+04   2.7454491e-03
   1.0850000e+04   2.7454564e-03
   1.0860000e+04   2.7457881e-03
   1.0870000e+04   2.7464235e-03
   1.0880000e+04   2.7473407e-03
   1.0890000e+04   2.7485167e-03
   1.0900000e+04   2.7499281e-03
   1.0910000e+04   2.7515511e-03
   1.0920000e+04   2.7533620e-03
   1.0930000e+04   2.7553371e-03
   1.0940000e+04   2.7574530e-03
   1.0950000e+04   2.7596865e-03
   1.0960000e+04   2.7620142e-03
   1.0970000e+04   2.7644128e-03
   1.0980000e+04   2.7668584e-03
   1.0990000e+04   2.7693266e-03
   1.1000000e+04   2.7717923e-03
   1.1010000e+04   2.7742295e-03
   1.1020000e+04   2.7766110e-03
   1.1030000e+04   2.7789090e-03
   1.1040000e+04   2.7810944e-03
   1.1050000e+04   2.7831379e-03
   1.1060000e+04   2.7850094e-03
   1.1070000e+04   2.7866789e-03
   1.1080000e+04   2.7881168e-03
   1.1090000e+04   2.7892941e-03
   1.1100000e+04   2.7901836e-03
   1.1110000e+04   2.7907595e-03
   1.1120000e+04   2.7909989e-03
   1.1130000e+04   2.7908815e-03
   1.1140000e+04   2.7903907e-03
   1.1150000e+04   2.7895137e-03
   1.1160000e+04   2.7882418e-03
   1.1170000e+04   2.7865710e-03
   1.1180000e+04   2.7845019e-03
   1.1190000e+04   2.7820401e-03
   1.1200000e+04   2.7791958e-03
   1.1210000e+04   2.7759840e-03
   1.1220000e+04   2.7724243e-03
   1.1230000e+04   2.7685407e-03
   1.1240000e+04   2.7643609e-03
   1.1250000e+04   2.7599162e-03
   1.1260000e+04   2.7552410e-03
   1.1270000e+04   2.7503721e-03
   1.1280000e+04   2.7453480e-03
   1.1290000e+04   2.7402084e-03
   1.1300000e+04   2.7349937e-03
   1.1310000e+04   2.7297440e-03
   1.1320000e+04   2.7244984e-03
   1.1330000e+04   2.7192948e-03
   1.1340000e+04   2.7141685e-03
   1.1350000e+04   2.7091524e-03
   1.1360000e+04   2.7042761e-03
   1.1370000e+04   2.6995653e-03
   1.1380000e+04   2.6950419e-03
   1.1390000e+04   2.6907180e-03
   1.1400000e+04   2.6866347e-03
   1.1410000e+04   2.6828217e-03
   1.1420000e+04   2.6792985e-03
   1.1430000e+04   2.6760279e-03
   1.1440000e+04   2.6729310e-03
   1.1450000e+04   2.6699903e-03
   1.1460000e+04   2.6672752e-03
   1.1470000e+04   2.6648087e-03
   1.1480000e+04   2.6625591e-03
   1.1490000e+04   2.6604430e-03
   1.1500000e+04   2.6581778e-03
   1.1510000e+04   2.6558274e-03
   1.1520000e+04   2.6535249e-03
   1.1530000e+04   2.6512066e-03
   1.1540000e+04   2.6488385e-03
   1.1550000e+04   2.6462287e-03
   1.1560000e+04   2.6435017e-03
   1.1570000e+04   2.6408742e-03
   1.1580000e+04   2.6384764e-03
   1.1590000e+04   2.6363595e-03
   1.1600000e+04   2.6345405e-03
   1.1610000e+04   2.6330351e-03
   1.1620000e+04   2.6318628e-03
   1.1630000e+04   2.6310397e-03
   1.1640000e+04   2.6305721e-03
   1.1650000e+04   2.6304570e-03
   1.1660000e+04   2.6306862e-03
   1.1670000e+04   2.6312510e-03
   1.1680000e+04   2.6321438e-03
   1.1690000e+04   2.6333574e-03
   1.1700000e+04   2.6348828e-03
   1.1710000e+04   2.6367065e-03
   1.1720000e+04   2.6386895e-03
   1.1730000e+04   2.6408625e-03
   1.1740000e+04   2.6433209e-03
   1.1750000e+04   2.6457131e-03
   1.1760000e+04   2.6466716e-03
   1.1770000e+04   2.6470628e-03
   1.1780000e+04   2.6483872e-03
   1.1790000e+04   2.6505661e-03
   1.1800000e+04   2.6530260e-03
   1.1810000e+04   2.6552549e-03
   1.1820000e+04   2.6571404e-03
   1.1830000e+04   2.6587496e-03
   1.1840000e+04   2.6600665e-03
   1.1850000e+04   2.6609759e-03
   1.1860000e+04   2.6613752e-03
   1.1870000e+04   2.6612342e-03
   1.1880000e+04   2.6605727e-03
   1.1890000e+04   2.6594225e-03
   1.1900000e+04   2.6578180e-03
   1.1910000e+04   2.6558043e-03
   1.1920000e+04   2.6534395e-03
   1.1930000e+04   2.6507866e-03
   1.1940000e+04   2.6479039e-03
   1.1950000e+04   2.6448402e-03
   1.1960000e+04   2.6416361e-03
   1.1970000e+04   2.6383257e-03
   1.1980000e+04   2.6349390e-03
   1.1990000e+04   2.6315024e-03
   1.2000000e+04   2.6280405e-03
   1.2010000e+04   2.6245769e-03
   1.2020000e+04   2.6211344e-03
   1.2030000e+04   2.6177360e-03
   1.2040000e+04   2.6144038e-03
   1.2050000e+04   2.6111591e-03
   1.2060000e+04   2.6080221e-03
   1.2070000e+04   2.6050109e-03
   1.2080000e+04   2.6021411e-03
   1.2090000e+04   2.5994248e-03
   1.2100000e+04   2.5968698e-03
   1.2110000e+04   2.5944788e-03
   1.2120000e+04   2.5922491e-03
   1.2130000e+04   2.5901726e-03
   1.2140000e+04   2.5882362e-03
   1.2150000e+04   2.5864225e-03
   1.2160000e+04   2.5847110e-03
   1.2170000e+04   2.5830791e-03
   1.2180000e+04   2.5815042e-03
   1.2190000e+04   2.5799645e-03
   1.2200000e+04   2.5784407e-03
   1.2210000e+04   2.5769175e-03
   1.2220000e+04   2.5753837e-03
   1.2230000e+04   2.5738337e-03
   1.2240000e+04   2.5722671e-03
   1.2250000e+04   2.5706886e-03
   1.2260000e+04   2.5691079e-03
   1.2270000e+04   2.5675382e-03
   1.2280000e+04   2.5659961e-03
   1.2290000e+04   2.5644996e-03
   1.2300000e+04   2.5630675e-03
   1.2310000e+04   2.5617180e-03
   1.2320000e+04   2.5604676e-03
   1.2330000e+04   2.5593306e-03
   1.2340000e+04   2.5583175e-03
   1.2350000e+04   2.5574353e-03
   1.2360000e+04   2.5566868e-03
   1.2370000e+04   2.5560705e-03
   1.2380000e+04   2.5555808e-03
   1.2390000e+04   2.5552082e-03
   1.2400000e+04   2.5549396e-03
   1.2410000e+04   2.5547590e-03
   1.2420000e+04   2.5546484e-03
   1.2430000e+04   2.5545880e-03
   1.2440000e+04   2.5545569e-03
   1.2450000e+04   2.5545341e-03
   1.2460000e+04   2.5544990e-03
   1.2470000e+04   2.5544315e-03
   1.2480000e+04   2.5543129e-03
   1.2490000e+04   2.5541260e-03
   1.2500000e+04   2.5538551e-03
   1.2510000e+04   2.5534865e-03
   1.2520000e+04   2.5530082e-03
   1.2530000e+04   2.5524098e-03
   1.2540000e+04   2.5516830e-03
   1.2550000e+04   2.5508209e-03
   1.2560000e+04   2.5498181e-03
   1.2570000e+04   2.5486709e-03
   1.2580000e+04   2.5473773e-03
   1.2590000e+04   2.5459367e-03
   1.2600000e+04   2.5443503e-03
   1.2610000e+04   2.5426213e-03
   1.2620000e+04   2.5407546e-03
   1.2630000e+04   2.5387572e-03
   1.2640000e+04   2.5366384e-03
   1.2650000e+04   2.5344095e-03
   1.2660000e+04   2.5320840e-03
   1.2670000e+04   2.5296773e-03
   1.2680000e+04   2.5272067e-03
   1.2690000e+04   2.5246910e-03
   1.2700000e+04   2.5221503e-03
   1.2710000e+04   2.5196053e-03
   1.2720000e+04   2.5170771e-03
   1.2730000e+04   2.5145865e-03
   1.2740000e+04   2.5121537e-03
   1.2750000e+04   2.5097978e-03
   1.2760000e+04   2.5075361e-03
   1.2770000e+04   2.5053840e-03
   1.2780000e+04   2.5033545e-03
   1.2790000e+04   2.5014581e-03
   1.2800000e+04   2.4997024e-03
   1.2810000e+04   2.4980927e-03
   1.2820000e+04   2.4966311e-03
   1.2830000e+04   2.4953174e-03
   1.2840000e+04   2.4941491e-03
   1.2850000e+04   2.4931215e-03
   1.2860000e+04   2.4922281e-03
   1.2870000e+04   2.4914612e-03
   1.2880000e+04   2.4908116e-03
   1.2890000e+04   2.4902695e-03
   1.2900000e+04   2.4898246e-03
   1.2910000e+04   2.4894662e-03
   1.2920000e+04   2.4891834e-03
   1.2930000e+04   2.4889653e-03
   1.2940000e+04   2.4888012e-03
   1.2950000e+04   2.4886805e-03
   1.2960000e+04   2.4885928e-03
   1.2970000e+04   2.4885278e-03
   1.2980000e+04   2.4884755e-03
   1.2990000e+04   2.4884262e-03
   1.3000000e+04   2.4883701e-03
   1.3010000e+04   2.4882980e-03
   1.3020000e+04   2.4882009e-03
   1.3030000e+04   2.4880703e-03
   1.3040000e+04   2.4878983e-03
   1.3050000e+04   2.4876773e-03
   1.3060000e+04   2.4874009e-03
   1.3070000e+04   2.4870631e-03
   1.3080000e+04   2.4866590e-03
   1.3090000e+04   2.4861846e-03
   1.3100000e+04   2.4856369e-03
   1.3110000e+04   2.4850139e-03
   1.3120000e+04   2.4843143e-03
   1.3130000e+04   2.4835377e-03
   1.3140000e+04   2.4826845e-03
   1.3150000e+04   2.4817557e-03
   1.3160000e+04   2.4807525e-03
   1.3170000e+04   2.4796768e-03
   1.3180000e+04   2.4785306e-03
   1.3190000e+04   2.4773158e-03
   1.3200000e+04   2.4760347e-03
   1.3210000e+04   2.4746894e-03
   1.3220000e+04   2.4732820e-03
   1.3230000e+04   2.4718148e-03
   1.3240000e+04   2.4702899e-03
   1.3250000e+04   2.4687098e-03
   1.3260000e+04   2.4670769e-03
   1.3270000e+04   2.4653942e-03
   1.3280000e+04   2.4636649e-03
   1.3290000e+04   2.4618928e-03
   1.3300000e+04   2.4600820e-03
   1.3310000e+04   2.4582374e-03
   1.3320000e+04   2.4563643e-03
   1.3330000e+04   2.4544687e-03
   1.3340000e+04   2.4525571e-03
   1.3350000e+04   2.4506363e-03
   1.3360000e+04   2.4487135e-03
   1.3370000e+04   2.4467962e-03
   1.3380000e+04   2.4448920e-03
   1.3390000e+04   2.4430081e-03
   1.3400000e+04   2.4411518e-03
   1.3410000e+04   2.4393299e-03
   1.3420000e+04   2.4375489e-03
   1.3430000e+04   2.4358145e-03
   1.3440000e+04   2.4341319e-03
   1.3450000e+04   2.4325054e-03
   1.3460000e+04   2.4309389e-03
   1.3470000e+04   2.4294354e-03
   1.3480000e+04   2.4279971e-03
   1.3490000e+04   2.4266259e-03
   1.3500000e+04   2.4253229e-03
   1.3510000e+04   2.4240890e-03
   1.3520000e+04   2.4229245e-03
   1.3530000e+04   2.4218295e-03
   1.3540000e+04   2.4208040e-03
   1.3550000e+04   2.4198479e-03
   1.3560000e+04   2.4189609e-03
   1.3570000e+04   2.4181430e-03
   1.3580000e+04   2.4173938e-03
   1.3590000e+04   2.4167133e-03
   1.3600000e+04   2.4161013e-03
   1.3610000e+04   2.4155576e-03
   1.3620000e+04   2.4150819e-03
   1.3630000e+04   2.4146737e-03
   1.3640000e+04   2.4143324e-03
   1.3650000e+04   2.4140569e-03
   1.3660000e+04   2.4138458e-03
   1.3670000e+04   2.4136970e-03
   1.3680000e+04   2.4136082e-03
   1.3690000e+04   2.4135761e-03
   1.3700000e+04   2.4135967e-03
   1.3710000e+04   2.4136654e-03
   1.3720000e+04   2.4137766e-03
   1.3730000e+04   2.4139239e-03
   1.3740000e+04   2.4141001e-03
   1.3750000e+04   2.4142970e-03
   1.3760000e+04   2.4145057e-03
   1.3770000e+04   2.4147165e-03
   1.3780000e+04   2.4149190e-03
   1.3790000e+04   2.4151023e-03
   1.3800000e+04   2.4152550e-03
   1.3810000e+04   2.4153652e-03
   1.3820000e+04   2.4154211e-03
   1.3830000e+04   2.4154106e-03
   1.3840000e+04   2.4153221e-03
   1.3850000e+04   2.4151442e-03
   1.3860000e+04   2.4148662e-03
   1.3870000e+04   2.4144781e-03
   1.3880000e+04   2.4139711e-03
   1.3890000e+04   2.4133374e-03
   1.3900000e+04   2.4125707e-03
   1.3910000e+04   2.4116664e-03
   1.3920000e+04   2.4106215e-03
   1.3930000e+04   2.4094345e-03
   1.3940000e+04   2.4081063e-03
   1.3950000e+04   2.4066393e-03
   1.3960000e+04   2.4050379e-03
   1.3970000e+04   2.4033085e-03
   1.3980000e+04   2.4014591e-03
   1.3990000e+04   2.3994992e-03
   1.4000000e+04   2.3974401e-03
   1.4010000e+04   2.3952941e-03
   1.4020000e+04   2.3930747e-03
   1.4030000e+04   2.3907961e-03
   1.4040000e+04   2.3884734e-03
   1.4050000e+04   2.3861215e-03
   1.4060000e+04   2.3837559e-03
   1.4070000e+04   2.3813915e-03
   1.4080000e+04   2.3790431e-03
   1.4090000e+04   2.3767246e-03
   1.4100000e+04   2.3744494e-03
   1.4110000e+04   2.3722296e-03
   1.4120000e+04   2.3700765e-03
   1.4130000e+04   2.3679998e-03
   1.4140000e+04   2.3660081e-03
   1.4150000e+04   2.3641088e-03
   1.4160000e+04   2.3623077e-03
   1.4170000e+04   2.3606093e-03
   1.4180000e+04   2.3590168e-03
   1.4190000e+04   2.3575321e-03
   1.4200000e+04   2.3561560e-03
   1.4210000e+04   2.3548881e-03
   1.4220000e+04   2.3537270e-03
   1.4230000e+04   2.3526704e-03
   1.4240000e+04   2.3517152e-03
   1.4250000e+04   2.3508576e-03
   1.4260000e+04   2.3500933e-03
   1.4270000e+04   2.3494174e-03
   1.4280000e+04   2.3488248e-03
   1.4290000e+04   2.3483101e-03
   1.4300000e+04   2.3478674e-03
   1.4310000e+04   2.3474912e-03
   1.4320000e+04   2.3471755e-03
   1.4330000e+04   2.3469146e-03
   1.4340000e+04   2.3467004e-03
   1.4350000e+04   2.3465272e-03
   1.4360000e+04   2.3463920e-03
   1.4370000e+04   2.3462924e-03
   1.4380000e+04   2.3462219e-03
   1.4390000e+04   2.3461719e-03
   1.4400000e+04   2.3461349e-03
   1.4410000e+04   2.3461054e-03
   1.4420000e+04   2.3460783e-03
   1.4430000e+04   2.3460470e-03
   1.4440000e+04   2.3460042e-03
   1.4450000e+04   2.3459431e-03
   1.4460000e+04   2.3458588e-03
   1.4470000e+04   2.3457488e-03
   1.4480000e+04   2.3456129e-03
   1.4490000e+04   2.3454529e-03
   1.4500000e+04   2.3452704e-03
   1.4510000e+04   2.3449209e-03
   1.4520000e+04   2.3445894e-03
   1.4530000e+04   2.3442930e-03
   1.4540000e+04   2.3440358e-03
   1.4550000e+04   2.3438015e-03
   1.4560000e+04   2.3435799e-03
   1.4570000e+04   2.3433640e-03
   1.4580000e+04   2.3431385e-03
   1.4590000e+04   2.3428799e-03
   1.4600000e+04   2.3425635e-03
   1.4610000e+04   2.3421700e-03
   1.4620000e+04   2.3416861e-03
   1.4630000e+04   2.3411039e-03
   1.4640000e+04   2.3404191e-03
   1.4650000e+04   2.3396313e-03
   1.4660000e+04   2.3387436e-03
   1.4670000e+04   2.3377612e-03
   1.4680000e+04   2.3366903e-03
   1.4690000e+04   2.3355379e-03
   1.4700000e+04   2.3343106e-03
   1.4710000e+04   2.3330150e-03
   1.4720000e+04   2.3316577e-03
   1.4730000e+04   2.3302451e-03
   1.4740000e+04   2.3287839e-03
   1.4750000e+04   2.3272809e-03
   1.4760000e+04   2.3257432e-03
   1.4770000e+04   2.3241781e-03
   1.4780000e+04   2.3225932e-03
   1.4790000e+04   2.3209958e-03
   1.4800000e+04   2.3193933e-03
   1.4810000e+04   2.3177928e-03
   1.4820000e+04   2.3162010e-03
   1.4830000e+04   2.3146244e-03
   1.4840000e+04   2.3130690e-03
   1.4850000e+04   2.3115407e-03
   1.4860000e+04   2.3100450e-03
   1.4870000e+04   2.3085869e-03
   1.4880000e+04   2.3071710e-03
   1.4890000e+04   2.3058014e-03
   1.4900000e+04   2.3044811e-03
   1.4910000e+04   2.3032129e-03
   1.4920000e+04   2.3019983e-03
   1.4930000e+04   2.3008381e-03
   1.4940000e+04   2.2997321e-03
   1.4950000e+04   2.2986794e-03
   1.4960000e+04   2.2976785e-03
   1.4970000e+04   2.2967271e-03
   1.4980000e+04   2.2958226e-03
   1.4990000e+04   2.2949622e-03
   1.5000000e+04   2.2941430e-03
   1.5010000e+04   2.2933622e-03
   1.5020000e+04   2.2926168e-03
   1.5030000e+04   2.2919044e-03
   1.5040000e+04   2.2912225e-03
   1.5050000e+04   2.2905689e-03
   1.5060000e+04   2.2899416e-03
   1.5070000e+04   2.2893384e-03
   1.5080000e+04   2.2887573e-03
   1.5090000e+04   2.2881963e-03
   1.5100000e+04   2.2876530e-03
   1.5110000e+04   2.2871250e-03
   1.5120000e+04   2.2866094e-03
   1.5130000e+04   2.2861032e-03
   1.5140000e+04   2.2856032e-03
   1.5150000e+04   2.2851059e-03
   1.5160000e+04   2.2846076e-03
   1.5170000e+04   2.2841044e-03
   1.5180000e+04   2.2835925e-03
   1.5190000e+04   2.2830681e-03
   1.5200000e+04   2.2825276e-03
   1.5210000e+04   2.2819677e-03
   1.5220000e+04   2.2813853e-03
   1.5230000e+04   2.2807778e-03
   1.5240000e+04   2.2801430e-03
   1.5250000e+04   2.2794796e-03
   1.5260000e+04   2.2787863e-03
   1.5270000e+04   2.2780630e-03
   1.5280000e+04   2.2773098e-03
   1.5290000e+04   2.2765276e-03
   1.5300000e+04   2.2757179e-03
   1.5310000e+04   2.2748825e-03
   1.5320000e+04   2.2740241e-03
   1.5330000e+04   2.2731455e-03
   1.5340000e+04   2.2722501e-03
   1.5350000e+04   2.2713413e-03
   1.5360000e+04   2.2704233e-03
   1.5370000e+04   2.2694999e-03
   1.5380000e+04   2.2685754e-03
   1.5390000e+04   2.2676541e-03
   1.5400000e+04   2.2667402e-03
   1.5410000e+04   2.2658378e-03
   1.5420000e+04   2.2649510e-03
   1.5430000e+04   2.2640836e-03
   1.5440000e+04   2.2632393e-03
   1.5450000e+04   2.2624212e-03
   1.5460000e+04   2.2616324e-03
   1.5470000e+04   2.2608752e-03
   1.5480000e+04   2.2601518e-03
   1.5490000e+04   2.2594638e-03
   1.5500000e+04   2.2588120e-03
   1.5510000e+04   2.2581972e-03
   1.5520000e+04   2.2576192e-03
   1.5530000e+04   2.2570776e-03
   1.5540000e+04   2.2565713e-03
   1.5550000e+04   2.2560987e-03
   1.5560000e+04   2.2556578e-03
   1.5570000e+04   2.2552464e-03
   1.5580000e+04   2.2548615e-03
   1.5590000e+04   2.2545001e-03
   1.5600000e+04   2.2541589e-03
   1.5610000e+04   2.2538344e-03
   1.5620000e+04   2.2535230e-03
   1.5630000e+04   2.2532209e-03
   1.5640000e+04   2.2529243e-03
   1.5650000e+04   2.2526295e-03
   1.5660000e+04   2.2523328e-03
   1.5670000e+04   2.2520306e-03
   1.5680000e+04   2.2517193e-03
   1.5690000e+04   2.2513956e-03
   1.5700000e+04   2.2510563e-03
   1.5710000e+04   2.2506984e-03
   1.5720000e+04   2.2503191e-03
   1.5730000e+04   2.2499157e-03
   1.5740000e+04   2.2494858e-03
   1.5750000e+04   2.2490271e-03
   1.5760000e+04   2.2485377e-03
   1.5770000e+04   2.2480158e-03
   1.5780000e+04   2.2474599e-03
   1.5790000e+04   2.2468684e-03
   1.5800000e+04   2.2462405e-03
   1.5810000e+04   2.2455750e-03
   1.5820000e+04   2.2448715e-03
   1.5830000e+04   2.2441294e-03
   1.5840000e+04   2.2433486e-03
   1.5850000e+04   2.2425291e-03
   1.5860000e+04   2.2416712e-03
   1.5870000e+04   2.2407753e-03
   1.5880000e+04   2.2398423e-03
   1.5890000e+04   2.2388730e-03
   1.5900000e+04   2.2378686e-03
   1.5910000e+04   2.2368306e-03
   1.5920000e+04   2.2357603e-03
   1.5930000e+04   2.2346597e-03
   1.5940000e+04   2.2335306e-03
   1.5950000e+04   2.2323751e-03
   1.5960000e+04   2.2311954e-03
   1.5970000e+04   2.2299940e-03
   1.5980000e+04   2.2287734e-03
   1.5990000e+04   2.2275361e-03
   1.6000000e+04   2.2262849e-03
   1.6010000e+04   2.2250228e-03
   1.6020000e+04   2.2237525e-03
   1.6030000e+04   2.2224771e-03
   1.6040000e+04   2.2211997e-03
   1.6050000e+04   2.2199235e-03
   1.6060000e+04   2.2186516e-03
   1.6070000e+04   2.2173872e-03
   1.6080000e+04   2.2161336e-03
   1.6090000e+04   2.2148940e-03
   1.6100000e+04   2.2136717e-03
   1.6110000e+04   2.2124699e-03
   1.6120000e+04   2.2112917e-03
   1.6130000e+04   2.2101403e-03
   1.6140000e+04   2.2090187e-03
   1.6150000e+04   2.2079298e-03
   1.6160000e+04   2.2068762e-03
   1.6170000e+04   2.2058608e-03
   1.6180000e+04   2.2048858e-03
   1.6190000e+04   2.2039535e-03
   1.6200000e+04   2.2030659e-03
   1.6210000e+04   2.2022248e-03
   1.6220000e+04   2.2014314e-03
   1.6230000e+04   2.2006872e-03
   1.6240000e+04   2.1999928e-03
   1.6250000e+04   2.1993487e-03
   1.6260000e+04   2.1987553e-03
   1.6270000e+04   2.1982123e-03
   1.6280000e+04   2.1977192e-03
   1.6290000e+04   2.1972752e-03
   1.6300000e+04   2.1968790e-03
   1.6310000e+04   2.1965290e-03
   1.6320000e+04   2.1962235e-03
   1.6330000e+04   2.1959601e-03
   1.6340000e+04   2.1957365e-03
   1.6350000e+04   2.1955496e-03
   1.6360000e+04   2.1953966e-03
   1.6370000e+04   2.1952741e-03
   1.6380000e+04   2.1951785e-03
   1.6390000e+04   2.1951062e-03
   1.6400000e+04   2.1950533e-03
   1.6410000e+04   2.1950157e-03
   1.6420000e+04   2.1949894e-03
   1.6430000e+04   2.1949701e-03
   1.6440000e+04   2.1949536e-03
   1.6450000e+04   2.1949357e-03
   1.6460000e+04   2.1949122e-03
   1.6470000e+04   2.1948788e-03
   1.6480000e+04   2.1948314e-03
   1.6490000e+04   2.1947659e-03
   1.6500000e+04   2.1946786e-03
   1.6510000e+04   2.1945657e-03
   1.6520000e+04   2.1944235e-03
   1.6530000e+04   2.1942488e-03
   1.6540000e+04   2.1940385e-03
   1.6550000e+04   2.1937897e-03
   1.6560000e+04   2.1934997e-03
   1.6570000e+04   2.1931664e-03
   1.6580000e+04   2.1927878e-03
   1.6590000e+04   2.1923623e-03
   1.6600000e+04   2.1918886e-03
   1.6610000e+04   2.1913657e-03
   1.6620000e+04   2.1907933e-03
   1.6630000e+04   2.1901711e-03
   1.6640000e+04   2.1894993e-03
   1.6650000e+04   2.1887788e-03
   1.6660000e+04   2.1880104e-03
   1.6670000e+04   2.1871956e-03
   1.6680000e+04   2.1863362e-03
   1.6690000e+04   2.1854343e-03
   1.6700000e+04   2.1844924e-03
   1.6710000e+04   2.1835133e-03
   1.6720000e+04   2.1825000e-03
   1.6730000e+04   2.1814560e-03
   1.6740000e+04   2.1803847e-03
   1.6750000e+04   2.1792900e-03
   1.6760000e+04   2.1781757e-03
   1.6770000e+04   2.1770459e-03
   1.6780000e+04   2.1759046e-03
   1.6790000e+04   2.1747560e-03
   1.6800000e+04   2.1736042e-03
   1.6810000e+04   2.1724533e-03
   1.6820000e+04   2.1713073e-03
   1.6830000e+04   2.1701698e-03
   1.6840000e+04   2.1690448e-03
   1.6850000e+04   2.1679355e-03
   1.6860000e+04   2.1668453e-03
   1.6870000e+04   2.1657772e-03
   1.6880000e+04   2.1647337e-03
   1.6890000e+04   2.1637174e-03
   1.6900000e+04   2.1627303e-03
   1.6910000e+04   2.1617741e-03
   1.6920000e+04   2.1608504e-03
   1.6930000e+04   2.1599601e-03
   1.6940000e+04   2.1591041e-03
   1.6950000e+04   2.1582829e-03
   1.6960000e+04   2.1574965e-03
   1.6970000e+04   2.1567448e-03
   1.6980000e+04   2.1560274e-03
   1.6990000e+04   2.1553437e-03
   1.7000000e+04   2.1546925e-03
   1.7010000e+04   2.1540729e-03
   1.7020000e+04   2.1534831e-03
   1.7030000e+04   2.1529213e-03
   1.7040000e+04   2.1523870e-03
   1.7050000e+04   2.1518814e-03
   1.7060000e+04   2.1514041e-03
   1.7070000e+04   2.1509515e-03
   1.7080000e+04   2.1505184e-03
   1.7090000e+04   2.1501005e-03
   1.7100000e+04   2.1496934e-03
   1.7110000e+04   2.1492919e-03
   1.7120000e+04   2.1488900e-03
   1.7130000e+04   2.1484814e-03
   1.7140000e+04   2.1480610e-03
   1.7150000e+04   2.1476260e-03
   1.7160000e+04   2.1471756e-03
   1.7170000e+04   2.1467115e-03
   1.7180000e+04   2.1462362e-03
   1.7190000e+04   2.1457538e-03
   1.7200000e+04   2.1452690e-03
   1.7210000e+04   2.1447904e-03
   1.7220000e+04   2.1442855e-03
   1.7230000e+04   2.1437918e-03
   1.7240000e+04   2.1433479e-03
   1.7250000e+04   2.1429592e-03
   1.7260000e+04   2.1426248e-03
   1.7270000e+04   2.1423393e-03
   1.7280000e+04   2.1420932e-03
   1.7290000e+04   2.1418676e-03
   1.7300000e+04   2.1416440e-03
   1.7310000e+04   2.1414014e-03
   1.7320000e+04   2.1411230e-03
   1.7330000e+04   2.1407969e-03
   1.7340000e+04   2.1404160e-03
   1.7350000e+04   2.1399777e-03
   1.7360000e+04   2.1394824e-03
   1.7370000e+04   2.1389331e-03
   1.7380000e+04   2.1383344e-03
   1.7390000e+04   2.1376919e-03
   1.7400000e+04   2.1370118e-03
   1.7410000e+04   2.1363006e-03
   1.7420000e+04   2.1355644e-03
   1.7430000e+04   2.1348088e-03
   1.7440000e+04   2.1340392e-03
   1.7450000e+04   2.1332606e-03
   1.7460000e+04   2.1324774e-03
   1.7470000e+04   2.1316941e-03
   1.7480000e+04   2.1309149e-03
   1.7490000e+04   2.1301438e-03
   1.7500000e+04   2.1293844e-03
   1.7510000e+04   2.1286402e-03
   1.7520000e+04   2.1279140e-03
   1.7530000e+04   2.1272085e-03
   1.7540000e+04   2.1265257e-03
   1.7550000e+04   2.1258674e-03
   1.7560000e+04   2.1252348e-03
   1.7570000e+04   2.1246288e-03
   1.7580000e+04   2.1240498e-03
   1.7590000e+04   2.1234978e-03
   1.7600000e+04   2.1229722e-03
   1.7610000e+04   2.1224721e-03
   1.7620000e+04   2.1219958e-03
   1.7630000e+04   2.1215411e-03
   1.7640000e+04   2.1211055e-03
   1.7650000e+04   2.1206858e-03
   1.7660000e+04   2.1202785e-03
   1.7670000e+04   2.1198800e-03
   1.7680000e+04   2.1194866e-03
   1.7690000e+04   2.1190946e-03
   1.7700000e+04   2.1187007e-03
   1.7710000e+04   2.1183018e-03
   1.7720000e+04   2.1178953e-03
   1.7730000e+04   2.1174793e-03
   1.7740000e+04   2.1170523e-03
   1.7750000e+04   2.1166134e-03
   1.7760000e+04   2.1161621e-03
   1.7770000e+04   2.1156985e-03
   1.7780000e+04   2.1152229e-03
   1.7790000e+04   2.1147358e-03
   1.7800000e+04   2.1142381e-03
   1.7810000e+04   2.1137303e-03
   1.7820000e+04   2.1132131e-03
   1.7830000e+04   2.1126871e-03
   1.7840000e+04   2.1121527e-03
   1.7850000e+04   2.1116099e-03
   1.7860000e+04   2.1110588e-03
   1.7870000e+04   2.1104992e-03
   1.7880000e+04   2.1099306e-03
   1.7890000e+04   2.1093524e-03
   1.7900000e+04   2.1087642e-03
   1.7910000e+04   2.1081651e-03
   1.7920000e+04   2.1075546e-03
   1.7930000e+04   2.1069321e-03
   1.7940000e+04   2.1062972e-03
   1.7950000e+04   2.1056495e-03
   1.7960000e+04   2.1049889e-03
   1.7970000e+04   2.1043155e-03
   1.7980000e+04   2.1036296e-03
   1.7990000e+04   2.1029316e-03
   1.8000000e+04   2.1022223e-03
   1.8010000e+04   2.1015024e-03
   1.8020000e+04   2.1007731e-03
   1.8030000e+04   2.1000355e-03
   1.8040000e+04   2.0992909e-03
   1.8050000e+04   2.0985407e-03
   1.8060000e+04   2.0977864e-03
   1.8070000e+04   2.0970295e-03
   1.8080000e+04   2.0962716e-03
   1.8090000e+04   2.0955142e-03
   1.8100000e+04   2.0947590e-03
   1.8110000e+04   2.0940074e-03
   1.8120000e+04   2.0932612e-03
   1.8130000e+04   2.0925218e-03
   1.8140000e+04   2.0917908e-03
   1.8150000e+04   2.0910697e-03
   1.8160000e+04   2.0903599e-03
   1.8170000e+04   2.0896627e-03
   1.8180000e+04   2.0889796e-03
   1.8190000e+04   2.0883117e-03
   1.8200000e+04   2.0876602e-03
   1.8210000e+04   2.0870260e-03
   1.8220000e+04   2.0864102e-03
   1.8230000e+04   2.0858134e-03
   1.8240000e+04   2.0852363e-03
   1.8250000e+04   2.0846794e-03
   1.8260000e+04   2.0841430e-03
   1.8270000e+04   2.0836275e-03
   1.8280000e+04   2.0831328e-03
   1.8290000e+04   2.0826589e-03
   1.8300000e+04   2.0822055e-03
   1.8310000e+04   2.0817724e-03
   1.8320000e+04   2.0813591e-03
   1.8330000e+04   2.0809650e-03
   1.8340000e+04   2.0805893e-03
   1.8350000e+04   2.0802311e-03
   1.8360000e+04   2.0798894e-03
   1.8370000e+04   2.0795632e-03
   1.8380000e+04   2.0792511e-03
   1.8390000e+04   2.0789518e-03
   1.8400000e+04   2.0786636e-03
   1.8410000e+04   2.0783851e-03
   1.8420000e+04   2.0781143e-03
   1.8430000e+04   2.0778494e-03
   1.8440000e+04   2.0775884e-03
   1.8450000e+04   2.0773293e-03
   1.8460000e+04   2.0770698e-03
   1.8470000e+04   2.0768079e-03
   1.8480000e+04   2.0765413e-03
   1.8490000e+04   2.0762678e-03
   1.8500000e+04   2.0759852e-03
   1.8510000e+04   2.0756914e-03
   1.8520000e+04   2.0753844e-03
   1.8530000e+04   2.0750623e-03
   1.8540000e+04   2.0747234e-03
   1.8550000e+04   2.0743661e-03
   1.8560000e+04   2.0739890e-03
   1.8570000e+04   2.0735908e-03
   1.8580000e+04   2.0731705e-03
   1.8590000e+04   2.0727277e-03
   1.8600000e+04   2.0722627e-03
   1.8610000e+04   2.0717759e-03
   1.8620000e+04   2.0712675e-03
   1.8630000e+04   2.0707375e-03
   1.8640000e+04   2.0701858e-03
   1.8650000e+04   2.0696091e-03
   1.8660000e+04   2.0690078e-03
   1.8670000e+04   2.0683840e-03
   1.8680000e+04   2.0677414e-03
   1.8690000e+04   2.0670833e-03
   1.8700000e+04   2.0664128e-03
   1.8710000e+04   2.0657324e-03
   1.8720000e+04   2.0650439e-03
   1.8730000e+04   2.0643483e-03
   1.8740000e+04   2.0636467e-03
   1.8750000e+04   2.0629400e-03
   1.8760000e+04   2.0622291e-03
   1.8770000e+04   2.0615154e-03
   1.8780000e+04   2.0608001e-03
   1.8790000e+04   2.0600846e-03
   1.8800000e+04   2.0593705e-03
   1.8810000e+04   2.0586593e-03
   1.8820000e+04   2.0579527e-03
   1.8830000e+04   2.0572522e-03
   1.8840000e+04   2.0565596e-03
   1.8850000e+04   2.0558764e-03
   1.8860000e+04   2.0552040e-03
   1.8870000e+04   2.0545438e-03
   1.8880000e+04   2.0538971e-03
   1.8890000e+04   2.0532649e-03
   1.8900000e+04   2.0526482e-03
   1.8910000e+04   2.0520479e-03
   1.8920000e+04   2.0514649e-03
   1.8930000e+04   2.0508997e-03
   1.8940000e+04   2.0503530e-03
   1.8950000e+04   2.0498250e-03
   1.8960000e+04   2.0493162e-03
   1.8970000e+04   2.0488265e-03
   1.8980000e+04   2.0483558e-03
   1.8990000e+04   2.0479040e-03
   1.9000000e+04   2.0474706e-03
   1.9010000e+04   2.0470549e-03
   1.9020000e+04   2.0466564e-03
   1.9030000e+04   2.0462741e-03
   1.9040000e+04   2.0459071e-03
   1.9050000e+04   2.0455544e-03
   1.9060000e+04   2.0452146e-03
   1.9070000e+04   2.0448867e-03
   1.9080000e+04   2.0445692e-03
   1.9090000e+04   2.0442609e-03
   1.9100000e+04   2.0439601e-03
   1.9110000e+04   2.0436655e-03
   1.9120000e+04   2.0433756e-03
   1.9130000e+04   2.0430889e-03
   1.9140000e+04   2.0428038e-03
   1.9150000e+04   2.0425189e-03
   1.9160000e+04   2.0422326e-03
   1.9170000e+04   2.0419437e-03
   1.9180000e+04   2.0416506e-03
   1.9190000e+04   2.0413522e-03
   1.9200000e+04   2.0410471e-03
   1.9210000e+04   2.0407341e-03
   1.9220000e+04   2.0404121e-03
   1.9230000e+04   2.0400801e-03
   1.9240000e+04   2.0397370e-03
   1.9250000e+04   2.0393820e-03
   1.9260000e+04   2.0390141e-03
   1.9270000e+04   2.0386327e-03
   1.9280000e+04   2.0382371e-03
   1.9290000e+04   2.0378265e-03
   1.9300000e+04   2.0374006e-03
   1.9310000e+04   2.0369588e-03
   1.9320000e+04   2.0365008e-03
   1.9330000e+04   2.0360264e-03
   1.9340000e+04   2.0355353e-03
   1.9350000e+04   2.0350277e-03
   1.9360000e+04   2.0345035e-03
   1.9370000e+04   2.0339630e-03
   1.9380000e+04   2.0334065e-03
   1.9390000e+04   2.0328345e-03
   1.9400000e+04   2.0322477e-03
   1.9410000e+04   2.0316467e-03
   1.9420000e+04   2.0310326e-03
   1.9430000e+04   2.0304063e-03
   1.9440000e+04   2.0297691e-03
   1.9450000e+04   2.0291222e-03
   1.9460000e+04   2.0284670e-03
   1.9470000e+04   2.0278052e-03
   1.9480000e+04   2.0271383e-03
   1.9490000e+04   2.0264680e-03
   1.9500000e+04   2.0257961e-03
   1.9510000e+04   2.0251243e-03
   1.9520000e+04   2.0244546e-03
   1.9530000e+04   2.0237887e-03
   1.9540000e+04   2.0231285e-03
   1.9550000e+04   2.0224757e-03
   1.9560000e+04   2.0218320e-03
   1.9570000e+04   2.0211992e-03
   1.9580000e+04   2.0205786e-03
   1.9590000e+04   2.0199719e-03
   1.9600000e+04   2.0193802e-03
   1.9610000e+04   2.0188047e-03
   1.9620000e+04   2.0182464e-03
   1.9630000e+04   2.0177062e-03
   1.9640000e+04   2.0171847e-03
   1.9650000e+04   2.0166825e-03
   1.9660000e+04   2.0161997e-03
   1.9670000e+04   2.0157366e-03
   1.9680000e+04   2.0152932e-03
   1.9690000e+04   2.0148690e-03
   1.9700000e+04   2.0144639e-03
   1.9710000e+04   2.0140771e-03
   1.9720000e+04   2.0137080e-03
   1.9730000e+04   2.0133557e-03
   1.9740000e+04   2.0130193e-03
   1.9750000e+04   2.0126975e-03
   1.9760000e+04   2.0123892e-03
   1.9770000e+04   2.0120932e-03
   1.9780000e+04   2.0118101e-03
   1.9790000e+04   2.0115417e-03
   1.9800000e+04   2.0112892e-03
   1.9810000e+04   2.0110499e-03
   1.9820000e+04   2.0108231e-03
   1.9830000e+04   2.0106083e-03
   1.9840000e+04   2.0104011e-03
   1.9850000e+04   2.0101935e-03
   1.9860000e+04   2.0099741e-03
   1.9870000e+04   2.0097303e-03
   1.9880000e+04   2.0094508e-03
   1.9890000e+04   2.0091286e-03
   1.9900000e+04   2.0087614e-03
   1.9910000e+04   2.0083517e-03
   1.9920000e+04   2.0079062e-03
   1.9930000e+04   2.0074343e-03
   1.9940000e+04   2.0069468e-03
   1.9950000e+04   2.0064545e-03
   1.9960000e+04   2.0059669e-03
   1.9970000e+04   2.0054918e-03
   1.9980000e+04   2.0050341e-03
   1.9990000e+04   2.0045964e-03
   2.0000000e+04   2.0041788e-03
   2.0010000e+04   2.0037801e-03
   2.0020000e+04   2.0033976e-03
   2.0030000e+04   2.0030284e-03
   2.0040000e+04   2.0026693e-03
   2.0050000e+04   2.0023173e-03
   2.0060000e+04   2.0019701e-03
   2.0070000e+04   2.0016256e-03
   2.0080000e+04   2.0012826e-03
   2.0090000e+04   2.0009405e-03
   2.0100000e+04   2.0005990e-03
   2.0110000e+04   2.0002419e-03
   2.0120000e+04   1.9997251e-03
   2.0130000e+04   1.9991213e-03
   2.0140000e+04   1.9986724e-03
   2.0150000e+04   1.9983240e-03
   2.0160000e+04   1.9980167e-03
   2.0170000e+04   1.9977142e-03
   2.0180000e+04   1.9974120e-03
   2.0190000e+04   1.9971048e-03
   2.0200000e+04   1.9967711e-03
   2.0210000e+04   1.9963862e-03
   2.0220000e+04   1.9959357e-03
   2.0230000e+04   1.9954180e-03
   2.0240000e+04   1.9948378e-03
   2.0250000e+04   1.9942019e-03
   2.0260000e+04   1.9935180e-03
   2.0270000e+04   1.9927963e-03
   2.0280000e+04   1.9920485e-03
   2.0290000e+04   1.9912867e-03
   2.0300000e+04   1.9905221e-03
   2.0310000e+04   1.9897648e-03
   2.0320000e+04   1.9890231e-03
   2.0330000e+04   1.9883037e-03
   2.0340000e+04   1.9876120e-03
   2.0350000e+04   1.9869518e-03
   2.0360000e+04   1.9863259e-03
   2.0370000e+04   1.9857359e-03
   2.0380000e+04   1.9851830e-03
   2.0390000e+04   1.9846674e-03
   2.0400000e+04   1.9841887e-03
   2.0410000e+04   1.9837460e-03
   2.0420000e+04   1.9833373e-03
   2.0430000e+04   1.9829605e-03
   2.0440000e+04   1.9826125e-03
   2.0450000e+04   1.9822900e-03
   2.0460000e+04   1.9819892e-03
   2.0470000e+04   1.9817060e-03
   2.0480000e+04   1.9814362e-03
   2.0490000e+04   1.9811753e-03
   2.0500000e+04   1.9809191e-03
   2.0510000e+04   1.9806633e-03
   2.0520000e+04   1.9804036e-03
   2.0530000e+04   1.9801362e-03
   2.0540000e+04   1.9798576e-03
   2.0550000e+04   1.9795645e-03
   2.0560000e+04   1.9792543e-03
   2.0570000e+04   1.9789249e-03
   2.0580000e+04   1.9785749e-03
   2.0590000e+04   1.9782036e-03
   2.0600000e+04   1.9778109e-03
   2.0610000e+04   1.9773976e-03
   2.0620000e+04   1.9769650e-03
   2.0630000e+04   1.9765150e-03
   2.0640000e+04   1.9760502e-03
   2.0650000e+04   1.9755732e-03
   2.0660000e+04   1.9750871e-03
   2.0670000e+04   1.9745951e-03
   2.0680000e+04   1.9741003e-03
   2.0690000e+04   1.9736057e-03
   2.0700000e+04   1.9731140e-03
   2.0710000e+04   1.9726276e-03
   2.0720000e+04   1.9721485e-03
   2.0730000e+04   1.9716784e-03
   2.0740000e+04   1.9712183e-03
   2.0750000e+04   1.9707689e-03
   2.0760000e+04   1.9703307e-03
   2.0770000e+04   1.9699034e-03
   2.0780000e+04   1.9694869e-03
   2.0790000e+04   1.9690805e-03
   2.0800000e+04   1.9686834e-03
   2.0810000e+04   1.9682950e-03
   2.0820000e+04   1.9679142e-03
   2.0830000e+04   1.9675402e-03
   2.0840000e+04   1.9671722e-03
   2.0850000e+04   1.9668094e-03
   2.0860000e+04   1.9664512e-03
   2.0870000e+04   1.9660970e-03
   2.0880000e+04   1.9657463e-03
   2.0890000e+04   1.9653986e-03
   2.0900000e+04   1.9650537e-03
   2.0910000e+04   1.9647111e-03
   2.0920000e+04   1.9643705e-03
   2.0930000e+04   1.9640315e-03
   2.0940000e+04   1.9636938e-03
   2.0950000e+04   1.9633569e-03
   2.0960000e+04   1.9630203e-03
   2.0970000e+04   1.9626837e-03
   2.0980000e+04   1.9623464e-03
   2.0990000e+04   1.9620080e-03
   2.1000000e+04   1.9616680e-03
   2.1010000e+04   1.9613260e-03
   2.1020000e+04   1.9609816e-03
   2.1030000e+04   1.9606345e-03
   2.1040000e+04   1.9602844e-03
   2.1050000e+04   1.9599314e-03
   2.1060000e+04   1.9595752e-03
   2.1070000e+04   1.9592161e-03
   2.1080000e+04   1.9588541e-03
   2.1090000e+04   1.9584896e-03
   2.1100000e+04   1.9581228e-03
   2.1110000e+04   1.9577541e-03
   2.1120000e+04   1.9573839e-03
   2.1130000e+04   1.9570127e-03
   2.1140000e+04   1.9566408e-03
   2.1150000e+04   1.9562686e-03
   2.1160000e+04   1.9558966e-03
   2.1170000e+04   1.9555249e-03
   2.1180000e+04   1.9551541e-03
   2.1190000e+04   1.9547841e-03
   2.1200000e+04   1.9544153e-03
   2.1210000e+04   1.9540478e-03
   2.1220000e+04   1.9536814e-03
   2.1230000e+04   1.9533164e-03
   2.1240000e+04   1.9529535e-03
   2.1250000e+04   1.9525941e-03
   2.1260000e+04   1.9522388e-03
   2.1270000e+04   1.9518873e-03
   2.1280000e+04   1.9515386e-03
   2.1290000e+04   1.9511907e-03
   2.1300000e+04   1.9508407e-03
   2.1310000e+04   1.9504853e-03
   2.1320000e+04   1.9501211e-03
   2.1330000e+04   1.9497453e-03
   2.1340000e+04   1.9493559e-03
   2.1350000e+04   1.9489518e-03
   2.1360000e+04   1.9485331e-03
   2.1370000e+04   1.9481009e-03
   2.1380000e+04   1.9476569e-03
   2.1390000e+04   1.9472038e-03
   2.1400000e+04   1.9467445e-03
   2.1410000e+04   1.9462813e-03
   2.1420000e+04   1.9457989e-03
   2.1430000e+04   1.9453262e-03
   2.1440000e+04   1.9448703e-03
   2.1450000e+04   1.9444368e-03
   2.1460000e+04   1.9440267e-03
   2.1470000e+04   1.9436377e-03
   2.1480000e+04   1.9432643e-03
   2.1490000e+04   1.9428978e-03
   2.1500000e+04   1.9425285e-03
   2.1510000e+04   1.9421482e-03
   2.1520000e+04   1.9417518e-03
   2.1530000e+04   1.9413365e-03
   2.1540000e+04   1.9409020e-03
   2.1550000e+04   1.9404488e-03
   2.1560000e+04   1.9399787e-03
   2.1570000e+04   1.9394944e-03
   2.1580000e+04   1.9389988e-03
   2.1590000e+04   1.9384955e-03
   2.1600000e+04   1.9379877e-03
   2.1610000e+04   1.9374791e-03
   2.1620000e+04   1.9369725e-03
   2.1630000e+04   1.9364709e-03
   2.1640000e+04   1.9359765e-03
   2.1650000e+04   1.9354915e-03
   2.1660000e+04   1.9350178e-03
   2.1670000e+04   1.9345568e-03
   2.1680000e+04   1.9341101e-03
   2.1690000e+04   1.9336788e-03
   2.1700000e+04   1.9332639e-03
   2.1710000e+04   1.9328663e-03
   2.1720000e+04   1.9324863e-03
   2.1730000e+04   1.9321242e-03
   2.1740000e+04   1.9317798e-03
   2.1750000e+04   1.9314528e-03
   2.1760000e+04   1.9311425e-03
   2.1770000e+04   1.9308483e-03
   2.1780000e+04   1.9305689e-03
   2.1790000e+04   1.9303032e-03
   2.1800000e+04   1.9300497e-03
   2.1810000e+04   1.9298069e-03
   2.1820000e+04   1.9295728e-03
   2.1830000e+04   1.9293457e-03
   2.1840000e+04   1.9291234e-03
   2.1850000e+04   1.9289038e-03
   2.1860000e+04   1.9286848e-03
   2.1870000e+04   1.9284642e-03
   2.1880000e+04   1.9282402e-03
   2.1890000e+04   1.9280107e-03
   2.1900000e+04   1.9277744e-03
   2.1910000e+04   1.9275298e-03
   2.1920000e+04   1.9272760e-03
   2.1930000e+04   1.9270123e-03
   2.1940000e+04   1.9267384e-03
   2.1950000e+04   1.9264542e-03
   2.1960000e+04   1.9261600e-03
   2.1970000e+04   1.9258562e-03
   2.1980000e+04   1.9255435e-03
   2.1990000e+04   1.9252227e-03
   2.2000000e+04   1.9248945e-03
   2.2010000e+04   1.9245600e-03
   2.2020000e+04   1.9242199e-03
   2.2030000e+04   1.9238750e-03
   2.2040000e+04   1.9235261e-03
   2.2050000e+04   1.9231738e-03
   2.2060000e+04   1.9228185e-03
   2.2070000e+04   1.9224606e-03
   2.2080000e+04   1.9221005e-03
   2.2090000e+04   1.9217382e-03
   2.2100000e+04   1.9213739e-03
   2.2110000e+04   1.9210077e-03
   2.2120000e+04   1.9206394e-03
   2.2130000e+04   1.9202690e-03
   2.2140000e+04   1.9198964e-03
   2.2150000e+04   1.9195215e-03
   2.2160000e+04   1.9191443e-03
   2.2170000e+04   1.9187646e-03
   2.2180000e+04   1.9183824e-03
   2.2190000e+04   1.9179977e-03
   2.2200000e+04   1.9175188e-03
   2.2210000e+04   1.9189777e-03
   2.2220000e+04   1.9238726e-03
   2.2230000e+04   1.9352033e-03
   2.2240000e+04   1.9493984e-03
   2.2250000e+04   1.9608081e-03
   2.2260000e+04   1.9654568e-03
   2.2270000e+04   1.9628726e-03
   2.2280000e+04   1.9554415e-03
   2.2290000e+04   1.9464726e-03
   2.2300000e+04   1.9384885e-03
   2.2310000e+04   1.9325758e-03
   2.2320000e+04   1.9287105e-03
   2.2330000e+04   1.9264410e-03
   2.2340000e+04   1.9253644e-03
   2.2350000e+04   1.9252149e-03
   2.2360000e+04   1.9257255e-03
   2.2370000e+04   1.9265097e-03
   2.2380000e+04   1.9270971e-03
   2.2390000e+04   1.9270889e-03
   2.2400000e+04   1.9263094e-03
   2.2410000e+04   1.9248558e-03
   2.2420000e+04   1.9230263e-03
   2.2430000e+04   1.9211834e-03
   2.2440000e+04   1.9196261e-03
   2.2450000e+04   1.9185214e-03
   2.2460000e+04   1.9178997e-03
   2.2470000e+04   1.9176896e-03
   2.2480000e+04   1.9177616e-03
   2.2490000e+04   1.9179628e-03
   2.2500000e+04   1.9181411e-03
   2.2510000e+04   1.9181640e-03
   2.2520000e+04   1.9179366e-03
   2.2530000e+04   1.9174157e-03
   2.2540000e+04   1.9166168e-03
   2.2550000e+04   1.9156080e-03
   2.2560000e+04   1.9144942e-03
   2.2570000e+04   1.9133947e-03
   2.2580000e+04   1.9124213e-03
   2.2590000e+04   1.9116615e-03
   2.2600000e+04   1.9111698e-03
   2.2610000e+04   1.9109655e-03
   2.2620000e+04   1.9110361e-03
   2.2630000e+04   1.9113443e-03
   2.2640000e+04   1.9118357e-03
   2.2650000e+04   1.9124478e-03
   2.2660000e+04   1.9131174e-03
   2.2670000e+04   1.9137876e-03
   2.2680000e+04   1.9143981e-03
   2.2690000e+04   1.9166904e-03
   2.2700000e+04   1.9217418e-03
   2.2710000e+04   1.9316556e-03
   2.2720000e+04   1.9431893e-03
   2.2730000e+04   1.9517865e-03
   2.2740000e+04   1.9545163e-03
   2.2750000e+04   1.9513675e-03
   2.2760000e+04   1.9446304e-03
   2.2770000e+04   1.9373142e-03
   2.2780000e+04   1.9317002e-03
   2.2790000e+04   1.9286618e-03
   2.2800000e+04   1.9278102e-03
   2.2810000e+04   1.9281225e-03
   2.2820000e+04   1.9286025e-03
   2.2830000e+04   1.9286648e-03
   2.2840000e+04   1.9281751e-03
   2.2850000e+04   1.9272691e-03
   2.2860000e+04   1.9261359e-03
   2.2870000e+04   1.9248951e-03
   2.2880000e+04   1.9235968e-03
   2.2890000e+04   1.9222851e-03
   2.2900000e+04   1.9210488e-03
   2.2910000e+04   1.9199398e-03
   2.2920000e+04   1.9204193e-03
   2.2930000e+04   1.9218258e-03
   2.2940000e+04   1.9270610e-03
   2.2950000e+04   1.9345680e-03
   2.2960000e+04   1.9411217e-03
   2.2970000e+04   1.9393830e-03
   2.2980000e+04   1.9175472e-03
   2.2990000e+04   1.8950776e-03
   2.3000000e+04   1.8828967e-03
   2.3010000e+04   1.8772575e-03
   2.3020000e+04   1.8713095e-03
   2.3030000e+04   1.8619320e-03
   2.3040000e+04   1.8494164e-03
   2.3050000e+04   1.8350755e-03
   2.3060000e+04   1.8201300e-03
   2.3070000e+04   1.8056645e-03
   2.3080000e+04   1.7925917e-03
   2.3090000e+04   1.7814187e-03
   2.3100000e+04   1.7721462e-03
   2.3110000e+04   1.7644264e-03
   2.3120000e+04   1.7578157e-03
   2.3130000e+04   1.7519471e-03
   2.3140000e+04   1.7465892e-03
   2.3150000e+04   1.7415929e-03
   2.3160000e+04   1.7365929e-03
   2.3170000e+04   1.7318843e-03
   2.3180000e+04   1.7271118e-03
   2.3190000e+04   1.7220729e-03
   2.3200000e+04   1.7166302e-03
   2.3210000e+04   1.7109260e-03
   2.3220000e+04   1.7043704e-03
   2.3230000e+04   1.6973285e-03
   2.3240000e+04   1.6896671e-03
   2.3250000e+04   1.6809937e-03
   2.3260000e+04   1.6712402e-03
   2.3270000e+04   1.6604958e-03
   2.3280000e+04   1.6489267e-03
   2.3290000e+04   1.6366992e-03
   2.3300000e+04   1.6239469e-03
   2.3310000e+04   1.6107783e-03
   2.3320000e+04   1.5973151e-03
   2.3330000e+04   1.5837600e-03
   2.3340000e+04   1.5702825e-03
   2.3350000e+04   1.5569791e-03
   2.3360000e+04   1.5439199e-03
   2.3370000e+04   1.5310386e-03
   2.3380000e+04   1.5183384e-03
   2.3390000e+04   1.5061490e-03
   2.3400000e+04   1.4947462e-03
   2.3410000e+04   1.4841645e-03
   2.3420000e+04   1.4743030e-03
   2.3430000e+04   1.4650109e-03
   2.3440000e+04   1.4561210e-03
   2.3450000e+04   1.4474714e-03
   2.3460000e+04   1.4389507e-03
   2.3470000e+04   1.4304989e-03
   2.3480000e+04   1.4220790e-03
   2.3490000e+04   1.4136503e-03
   2.3500000e+04   1.4051637e-03
   2.3510000e+04   1.3965727e-03
   2.3520000e+04   1.3878510e-03
   2.3530000e+04   1.3790056e-03
   2.3540000e+04   1.3700804e-03
   2.3550000e+04   1.3611517e-03
   2.3560000e+04   1.3523174e-03
   2.3570000e+04   1.3436847e-03
   2.3580000e+04   1.3353606e-03
   2.3590000e+04   1.3274444e-03
   2.3600000e+04   1.3200218e-03
   2.3610000e+04   1.3131599e-03
   2.3620000e+04   1.3069018e-03
   2.3630000e+04   1.3012621e-03
   2.3640000e+04   1.2962230e-03
   2.3650000e+04   1.2917340e-03
   2.3660000e+04   1.2877129e-03
   2.3670000e+04   1.2840504e-03
   2.3680000e+04   1.2806161e-03
   2.3690000e+04   1.2772669e-03
   2.3700000e+04   1.2738552e-03
   2.3710000e+04   1.2702373e-03
   2.3720000e+04   1.2662814e-03
   2.3730000e+04   1.2618737e-03
   2.3740000e+04   1.2569235e-03
   2.3750000e+04   1.2513674e-03
   2.3760000e+04   1.2451713e-03
   2.3770000e+04   1.2383316e-03
   2.3780000e+04   1.2308750e-03
   2.3790000e+04   1.2228576e-03
   2.3800000e+04   1.2143616e-03
   2.3810000e+04   1.2054924e-03
   2.3820000e+04   1.1963731e-03
   2.3830000e+04   1.1871396e-03
   2.3840000e+04   1.1779338e-03
   2.3850000e+04   1.1688969e-03
   2.3860000e+04   1.1601631e-03
   2.3870000e+04   1.1518529e-03
   2.3880000e+04   1.1440677e-03
   2.3890000e+04   1.1368860e-03
   2.3900000e+04   1.1303599e-03
   2.3910000e+04   1.1245146e-03
   2.3920000e+04   1.1193485e-03
   2.3930000e+04   1.1148360e-03
   2.3940000e+04   1.1109303e-03
   2.3950000e+04   1.1075689e-03
   2.3960000e+04   1.1046778e-03
   2.3970000e+04   1.1021782e-03
   2.3980000e+04   1.0999905e-03
   2.3990000e+04   1.0980402e-03
   2.4000000e+04   1.0962615e-03
   2.4010000e+04   1.0946001e-03
   2.4020000e+04   1.0930162e-03
   2.4030000e+04   1.0914846e-03
   2.4040000e+04   1.0899953e-03
   2.4050000e+04   1.0885523e-03
   2.4060000e+04   1.0871718e-03
   2.4070000e+04   1.0858801e-03
   2.4080000e+04   1.0847099e-03
   2.4090000e+04   1.0836973e-03
   2.4100000e+04   1.0828785e-03
   2.4110000e+04   1.0822860e-03
   2.4120000e+04   1.0819456e-03
   2.4130000e+04   1.0818740e-03
   2.4140000e+04   1.0820764e-03
   2.4150000e+04   1.0825460e-03
   2.4160000e+04   1.0832628e-03
   2.4170000e+04   1.0841951e-03
   2.4180000e+04   1.0853005e-03
   2.4190000e+04   1.0865276e-03
   2.4200000e+04   1.0878194e-03
   2.4210000e+04   1.0891160e-03
   2.4220000e+04   1.0903573e-03
   2.4230000e+04   1.0914870e-03
   2.4240000e+04   1.0924546e-03
   2.4250000e+04   1.0932184e-03
   2.4260000e+04   1.0937470e-03
   2.4270000e+04   1.0940207e-03
   2.4280000e+04   1.0940322e-03
   2.4290000e+04   1.0937860e-03
   2.4300000e+04   1.0932981e-03
   2.4310000e+04   1.0925941e-03
   2.4320000e+04   1.0917078e-03
   2.4330000e+04   1.0906785e-03
   2.4340000e+04   1.0895487e-03
   2.4350000e+04   1.0883615e-03
   2.4360000e+04   1.0871581e-03
   2.4370000e+04   1.0859755e-03
   2.4380000e+04   1.0848443e-03
   2.4390000e+04   1.0837876e-03
   2.4400000e+04   1.0828199e-03
   2.4410000e+04   1.0819462e-03
   2.4420000e+04   1.0811630e-03
   2.4430000e+04   1.0804583e-03
   2.4440000e+04   1.0798129e-03
   2.4450000e+04   1.0792023e-03
   2.4460000e+04   1.0785982e-03
   2.4470000e+04   1.0779704e-03
   2.4480000e+04   1.0772891e-03
   2.4490000e+04   1.0765265e-03
   2.4500000e+04   1.0756588e-03
   2.4510000e+04   1.0746673e-03
   2.4520000e+04   1.0735397e-03
   2.4530000e+04   1.0722706e-03
   2.4540000e+04   1.0708617e-03
   2.4550000e+04   1.0693215e-03
   2.4560000e+04   1.0676649e-03
   2.4570000e+04   1.0659121e-03
   2.4580000e+04   1.0640872e-03
   2.4590000e+04   1.0622167e-03
   2.4600000e+04   1.0603280e-03
   2.4610000e+04   1.0584478e-03
   2.4620000e+04   1.0566002e-03
   2.4630000e+04   1.0548055e-03
   2.4640000e+04   1.0530790e-03
   2.4650000e+04   1.0514301e-03
   2.4660000e+04   1.0498617e-03
   2.4670000e+04   1.0483703e-03
   2.4680000e+04   1.0469461e-03
   2.4690000e+04   1.0455734e-03
   2.4700000e+04   1.0442320e-03
   2.4710000e+04   1.0428982e-03
   2.4720000e+04   1.0415462e-03
   2.4730000e+04   1.0401493e-03
   2.4740000e+04   1.0386820e-03
   2.4750000e+04   1.0371209e-03
   2.4760000e+04   1.0354460e-03
   2.4770000e+04   1.0336420e-03
   2.4780000e+04   1.0316990e-03
   2.4790000e+04   1.0296129e-03
   2.4800000e+04   1.0273857e-03
   2.4810000e+04   1.0250250e-03
   2.4820000e+04   1.0225441e-03
   2.4830000e+04   1.0199610e-03
   2.4840000e+04   1.0172974e-03
   2.4850000e+04   1.0145776e-03
   2.4860000e+04   1.0118275e-03
   2.4870000e+04   1.0090733e-03
   2.4880000e+04   1.0063402e-03
   2.4890000e+04   1.0036514e-03
   2.4900000e+04   1.0010271e-03
   2.4910000e+04   9.9848385e-04
   2.4920000e+04   9.9603402e-04
   2.4930000e+04   9.9368566e-04
   2.4940000e+04   9.9144251e-04
   2.4950000e+04   9.8930424e-04
   2.4960000e+04   9.8726706e-04
   2.4970000e+04   9.8532436e-04
   2.4980000e+04   9.8346753e-04
   2.4990000e+04   9.8168685e-04
   2.5000000e+04   9.7997236e-04
   2.5010000e+04   9.7831474e-04
   2.5020000e+04   9.7670601e-04
   2.5030000e+04   9.7514015e-04
   2.5040000e+04   9.7361355e-04
   2.5050000e+04   9.7212523e-04
   2.5060000e+04   9.7067687e-04
   2.5070000e+04   9.6927272e-04
   2.5080000e+04   9.6791922e-04
   2.5090000e+04   9.6662455e-04
   2.5100000e+04   9.6539806e-04
   2.5110000e+04   9.6424954e-04
   2.5120000e+04   9.6318859e-04
   2.5130000e+04   9.6222388e-04
   2.5140000e+04   9.6136252e-04
   2.5150000e+04   9.6060952e-04
   2.5160000e+04   9.5996732e-04
   2.5170000e+04   9.5943557e-04
   2.5180000e+04   9.5901095e-04
   2.5190000e+04   9.5868723e-04
   2.5200000e+04   9.5845549e-04
   2.5210000e+04   9.5830449e-04
   2.5220000e+04   9.5822110e-04
   2.5230000e+04   9.5819092e-04
   2.5240000e+04   9.5819888e-04
   2.5250000e+04   9.5822994e-04
   2.5260000e+04   9.5826970e-04
   2.5270000e+04   9.5830503e-04
   2.5280000e+04   9.5832458e-04
   2.5290000e+04   9.5831918e-04
   2.5300000e+04   9.5828218e-04
   2.5310000e+04   9.5820953e-04
   2.5320000e+04   9.5809989e-04
   2.5330000e+04   9.5795442e-04
   2.5340000e+04   9.5777660e-04
   2.5350000e+04   9.5757184e-04
   2.5360000e+04   9.5734702e-04
   2.5370000e+04   9.5711004e-04
   2.5380000e+04   9.5686922e-04
   2.5390000e+04   9.5663285e-04
   2.5400000e+04   9.5640860e-04
   2.5410000e+04   9.5620313e-04
   2.5420000e+04   9.5602174e-04
   2.5430000e+04   9.5586806e-04
   2.5440000e+04   9.5574394e-04
   2.5450000e+04   9.5564937e-04
   2.5460000e+04   9.5558260e-04
   2.5470000e+04   9.5554029e-04
   2.5480000e+04   9.5551775e-04
   2.5490000e+04   9.5550932e-04
   2.5500000e+04   9.5550865e-04
   2.5510000e+04   9.5550919e-04
   2.5520000e+04   9.5550444e-04
   2.5530000e+04   9.5548838e-04
   2.5540000e+04   9.5545568e-04
   2.5550000e+04   9.5540194e-04
   2.5560000e+04   9.5532381e-04
   2.5570000e+04   9.5521899e-04
   2.5580000e+04   9.5508620e-04
   2.5590000e+04   9.5492502e-04
   2.5600000e+04   9.5473570e-04
   2.5610000e+04   9.5451887e-04
   2.5620000e+04   9.5427525e-04
   2.5630000e+04   9.5400538e-04
   2.5640000e+04   9.5370923e-04
   2.5650000e+04   9.5338602e-04
   2.5660000e+04   9.5303397e-04
   2.5670000e+04   9.5265012e-04
   2.5680000e+04   9.5223034e-04
   2.5690000e+04   9.5176926e-04
   2.5700000e+04   9.5126045e-04
   2.5710000e+04   9.5069656e-04
   2.5720000e+04   9.5006960e-04
   2.5730000e+04   9.4937130e-04
   2.5740000e+04   9.4859341e-04
   2.5750000e+04   9.4772816e-04
   2.5760000e+04   9.4676861e-04
   2.5770000e+04   9.4570907e-04
   2.5780000e+04   9.4454541e-04
   2.5790000e+04   9.4327535e-04
   2.5800000e+04   9.4189870e-04
   2.5810000e+04   9.4041747e-04
   2.5820000e+04   9.3883595e-04
   2.5830000e+04   9.3716065e-04
   2.5840000e+04   9.3540019e-04
   2.5850000e+04   9.3356510e-04
   2.5860000e+04   9.3166752e-04
   2.5870000e+04   9.2972090e-04
   2.5880000e+04   9.2773960e-04
   2.5890000e+04   9.2573851e-04
   2.5900000e+04   9.2373263e-04
   2.5910000e+04   9.2173671e-04
   2.5920000e+04   9.1976483e-04
   2.5930000e+04   9.1783011e-04
   2.5940000e+04   9.1594444e-04
   2.5950000e+04   9.1411825e-04
   2.5960000e+04   9.1236040e-04
   2.5970000e+04   9.1067805e-04
   2.5980000e+04   9.0907672e-04
   2.5990000e+04   9.0756030e-04
   2.6000000e+04   9.0613116e-04
   2.6010000e+04   9.0479030e-04
   2.6020000e+04   9.0353751e-04
   2.6030000e+04   9.0237156e-04
   2.6040000e+04   9.0129041e-04
   2.6050000e+04   9.0029138e-04
   2.6060000e+04   8.9937127e-04
   2.6070000e+04   8.9852659e-04
   2.6080000e+04   8.9775357e-04
   2.6090000e+04   8.9704830e-04
   2.6100000e+04   8.9640675e-04
   2.6110000e+04   8.9582476e-04
   2.6120000e+04   8.9529806e-04
   2.6130000e+04   8.9482221e-04
   2.6140000e+04   8.9439256e-04
   2.6150000e+04   8.9400422e-04
   2.6160000e+04   8.9365199e-04
   2.6170000e+04   8.9333034e-04
   2.6180000e+04   8.9303342e-04
   2.6190000e+04   8.9275502e-04
   2.6200000e+04   8.9248867e-04
   2.6210000e+04   8.9222766e-04
   2.6220000e+04   8.9196514e-04
   2.6230000e+04   8.9169426e-04
   2.6240000e+04   8.9140829e-04
   2.6250000e+04   8.9110077e-04
   2.6260000e+04   8.9076565e-04
   2.6270000e+04   8.9039748e-04
   2.6280000e+04   8.8999153e-04
   2.6290000e+04   8.8954391e-04
   2.6300000e+04   8.8905170e-04
   2.6310000e+04   8.8851304e-04
   2.6320000e+04   8.8792710e-04
   2.6330000e+04   8.8729421e-04
   2.6340000e+04   8.8661572e-04
   2.6350000e+04   8.8589401e-04
   2.6360000e+04   8.8513240e-04
   2.6370000e+04   8.8433499e-04
   2.6380000e+04   8.8350656e-04
   2.6390000e+04   8.8265239e-04
   2.6400000e+04   8.8177812e-04
   2.6410000e+04   8.8088954e-04
   2.6420000e+04   8.7999249e-04
   2.6430000e+04   8.7909265e-04
   2.6440000e+04   8.7819545e-04
   2.6450000e+04   8.7730592e-04
   2.6460000e+04   8.7642864e-04
   2.6470000e+04   8.7556766e-04
   2.6480000e+04   8.7472648e-04
   2.6490000e+04   8.7390801e-04
   2.6500000e+04   8.7311463e-04
   2.6510000e+04   8.7234819e-04
   2.6520000e+04   8.7161006e-04
   2.6530000e+04   8.7090123e-04
   2.6540000e+04   8.7022233e-04
   2.6550000e+04   8.6957369e-04
   2.6560000e+04   8.6895546e-04
   2.6570000e+04   8.6836760e-04
   2.6580000e+04   8.6780995e-04
   2.6590000e+04   8.6728223e-04
   2.6600000e+04   8.6678410e-04
   2.6610000e+04   8.6631513e-04
   2.6620000e+04   8.6587477e-04
   2.6630000e+04   8.6546239e-04
   2.6640000e+04   8.6507716e-04
   2.6650000e+04   8.6471810e-04
   2.6660000e+04   8.6438400e-04
   2.6670000e+04   8.6407342e-04
   2.6680000e+04   8.6378464e-04
   2.6690000e+04   8.6351567e-04
   2.6700000e+04   8.6326424e-04
   2.6710000e+04   8.6302784e-04
   2.6720000e+04   8.6280371e-04
   2.6730000e+04   8.6258892e-04
   2.6740000e+04   8.6238040e-04
   2.6750000e+04   8.6217502e-04
   2.6760000e+04   8.6196966e-04
   2.6770000e+04   8.6176131e-04
   2.6780000e+04   8.6154709e-04
   2.6790000e+04   8.6132438e-04
   2.6800000e+04   8.6109087e-04
   2.6810000e+04   8.6084461e-04
   2.6820000e+04   8.6058402e-04
   2.6830000e+04   8.6030799e-04
   2.6840000e+04   8.6001583e-04
   2.6850000e+04   8.5970726e-04
   2.6860000e+04   8.5938243e-04
   2.6870000e+04   8.5904183e-04
   2.6880000e+04   8.5868626e-04
   2.6890000e+04   8.5831675e-04
   2.6900000e+04   8.5793449e-04
   2.6910000e+04   8.5754076e-04
   2.6920000e+04   8.5713684e-04
   2.6930000e+04   8.5672393e-04
   2.6940000e+04   8.5630310e-04
   2.6950000e+04   8.5587519e-04
   2.6960000e+04   8.5544081e-04
   2.6970000e+04   8.5500030e-04
   2.6980000e+04   8.5455365e-04
   2.6990000e+04   8.5410058e-04
   2.7000000e+04   8.5364052e-04
   2.7010000e+04   8.5317262e-04
   2.7020000e+04   8.5269581e-04
   2.7030000e+04   8.5220884e-04
   2.7040000e+04   8.5171035e-04
   2.7050000e+04   8.5119891e-04
   2.7060000e+04   8.5067311e-04
   2.7070000e+04   8.5013158e-04
   2.7080000e+04   8.4957311e-04
   2.7090000e+04   8.4899662e-04
   2.7100000e+04   8.4840127e-04
   2.7110000e+04   8.4778645e-04
   2.7120000e+04   8.4715184e-04
   2.7130000e+04   8.4649737e-04
   2.7140000e+04   8.4582325e-04
   2.7150000e+04   8.4512997e-04
   2.7160000e+04   8.4441826e-04
   2.7170000e+04   8.4368908e-04
   2.7180000e+04   8.4294359e-04
   2.7190000e+04   8.4218310e-04
   2.7200000e+04   8.4140906e-04
   2.7210000e+04   8.4062303e-04
   2.7220000e+04   8.3982662e-04
   2.7230000e+04   8.3902148e-04
   2.7240000e+04   8.3820930e-04
   2.7250000e+04   8.3739175e-04
   2.7260000e+04   8.3657049e-04
   2.7270000e+04   8.3574715e-04
   2.7280000e+04   8.3492335e-04
   2.7290000e+04   8.3410065e-04
   2.7300000e+04   8.3328058e-04
   2.7310000e+04   8.3246464e-04
   2.7320000e+04   8.3165427e-04
   2.7330000e+04   8.3085086e-04
   2.7340000e+04   8.3005575e-04
   2.7350000e+04   8.2927023e-04
   2.7360000e+04   8.2849547e-04
   2.7370000e+04   8.2773257e-04
   2.7380000e+04   8.2698250e-04
   2.7390000e+04   8.2624606e-04
   2.7400000e+04   8.2552392e-04
   2.7410000e+04   8.2481653e-04
   2.7420000e+04   8.2412412e-04
   2.7430000e+04   8.2344669e-04
   2.7440000e+04   8.2278399e-04
   2.7450000e+04   8.2213548e-04
   2.7460000e+04   8.2150039e-04
   2.7470000e+04   8.2087763e-04
   2.7480000e+04   8.2026590e-04
   2.7490000e+04   8.1966365e-04
   2.7500000e+04   8.1906910e-04
   2.7510000e+04   8.1848032e-04
   2.7520000e+04   8.1789525e-04
   2.7530000e+04   8.1731171e-04
   2.7540000e+04   8.1672753e-04
   2.7550000e+04   8.1614051e-04
   2.7560000e+04   8.1554854e-04
   2.7570000e+04   8.1494963e-04
   2.7580000e+04   8.1434194e-04
   2.7590000e+04   8.1372384e-04
   2.7600000e+04   8.1309395e-04
   2.7610000e+04   8.1245117e-04
   2.7620000e+04   8.1179469e-04
   2.7630000e+04   8.1112400e-04
   2.7640000e+04   8.1043895e-04
   2.7650000e+04   8.0973967e-04
   2.7660000e+04   8.0902663e-04
   2.7670000e+04   8.0830060e-04
   2.7680000e+04   8.0756262e-04
   2.7690000e+04   8.0681402e-04
   2.7700000e+04   8.0605633e-04
   2.7710000e+04   8.0529131e-04
   2.7720000e+04   8.0452091e-04
   2.7730000e+04   8.0374721e-04
   2.7740000e+04   8.0297242e-04
   2.7750000e+04   8.0219886e-04
   2.7760000e+04   8.0142891e-04
   2.7770000e+04   8.0066498e-04
   2.7780000e+04   7.9990951e-04
   2.7790000e+04   7.9916496e-04
   2.7800000e+04   7.9843375e-04
   2.7810000e+04   7.9771824e-04
   2.7820000e+04   7.9702076e-04
   2.7830000e+04   7.9634355e-04
   2.7840000e+04   7.9568873e-04
   2.7850000e+04   7.9505831e-04
   2.7860000e+04   7.9445417e-04
   2.7870000e+04   7.9387800e-04
   2.7880000e+04   7.9333133e-04
   2.7890000e+04   7.9281546e-04
   2.7900000e+04   7.9233147e-04
   2.7910000e+04   7.9188021e-04
   2.7920000e+04   7.9146225e-04
   2.7930000e+04   7.9107790e-04
   2.7940000e+04   7.9072715e-04
   2.7950000e+04   7.9040974e-04
   2.7960000e+04   7.9012509e-04
   2.7970000e+04   7.8987233e-04
   2.7980000e+04   7.8965031e-04
   2.7990000e+04   7.8945761e-04
   2.8000000e+04   7.8929254e-04
   2.8010000e+04   7.8915319e-04
   2.8020000e+04   7.8903746e-04
   2.8030000e+04   7.8894304e-04
   2.8040000e+04   7.8886752e-04
   2.8050000e+04   7.8880836e-04
   2.8060000e+04   7.8876293e-04
   2.8070000e+04   7.8872858e-04
   2.8080000e+04   7.8870267e-04
   2.8090000e+04   7.8868256e-04
   2.8100000e+04   7.8866568e-04
   2.8110000e+04   7.8864952e-04
   2.8120000e+04   7.8863170e-04
   2.8130000e+04   7.8860993e-04
   2.8140000e+04   7.8858207e-04
   2.8150000e+04   7.8854611e-04
   2.8160000e+04   7.8850019e-04
   2.8170000e+04   7.8844257e-04
   2.8180000e+04   7.8837169e-04
   2.8190000e+04   7.8828611e-04
   2.8200000e+04   7.8818451e-04
   2.8210000e+04   7.8806571e-04
   2.8220000e+04   7.8792863e-04
   2.8230000e+04   7.8777231e-04
   2.8240000e+04   7.8759588e-04
   2.8250000e+04   7.8739854e-04
   2.8260000e+04   7.8717962e-04
   2.8270000e+04   7.8693848e-04
   2.8280000e+04   7.8667458e-04
   2.8290000e+04   7.8638744e-04
   2.8300000e+04   7.8607668e-04
   2.8310000e+04   7.8574195e-04
   2.8320000e+04   7.8538301e-04
   2.8330000e+04   7.8499969e-04
   2.8340000e+04   7.8459189e-04
   2.8350000e+04   7.8415961e-04
   2.8360000e+04   7.8370293e-04
   2.8370000e+04   7.8322202e-04
   2.8380000e+04   7.8271715e-04
   2.8390000e+04   7.8218868e-04
   2.8400000e+04   7.8163706e-04
   2.8410000e+04   7.8106285e-04
   2.8420000e+04   7.8046669e-04
   2.8430000e+04   7.7984932e-04
   2.8440000e+04   7.7921155e-04
   2.8450000e+04   7.7855430e-04
   2.8460000e+04   7.7787856e-04
   2.8470000e+04   7.7718538e-04
   2.8480000e+04   7.7647590e-04
   2.8490000e+04   7.7575132e-04
   2.8500000e+04   7.7501290e-04
   2.8510000e+04   7.7426194e-04
   2.8520000e+04   7.7349981e-04
   2.8530000e+04   7.7272792e-04
   2.8540000e+04   7.7194771e-04
   2.8550000e+04   7.7116068e-04
   2.8560000e+04   7.7036832e-04
   2.8570000e+04   7.6957218e-04
   2.8580000e+04   7.6877380e-04
   2.8590000e+04   7.6797474e-04
   2.8600000e+04   7.6717656e-04
   2.8610000e+04   7.6638081e-04
   2.8620000e+04   7.6558903e-04
   2.8630000e+04   7.6480273e-04
   2.8640000e+04   7.6402335e-04
   2.8650000e+04   7.6325233e-04
   2.8660000e+04   7.6249100e-04
   2.8670000e+04   7.6174063e-04
   2.8680000e+04   7.6100239e-04
   2.8690000e+04   7.6027735e-04
   2.8700000e+04   7.5956646e-04
   2.8710000e+04   7.5887055e-04
   2.8720000e+04   7.5819029e-04
   2.8730000e+04   7.5752622e-04
   2.8740000e+04   7.5687873e-04
   2.8750000e+04   7.5624802e-04
   2.8760000e+04   7.5563417e-04
   2.8770000e+04   7.5503706e-04
   2.8780000e+04   7.5445644e-04
   2.8790000e+04   7.5389188e-04
   2.8800000e+04   7.5334283e-04
   2.8810000e+04   7.5280858e-04
   2.8820000e+04   7.5228830e-04
   2.8830000e+04   7.5178106e-04
   2.8840000e+04   7.5128580e-04
   2.8850000e+04   7.5080142e-04
   2.8860000e+04   7.5032671e-04
   2.8870000e+04   7.4986045e-04
   2.8880000e+04   7.4940137e-04
   2.8890000e+04   7.4894820e-04
   2.8900000e+04   7.4849967e-04
   2.8910000e+04   7.4805454e-04
   2.8920000e+04   7.4761160e-04
   2.8930000e+04   7.4716972e-04
   2.8940000e+04   7.4672783e-04
   2.8950000e+04   7.4628496e-04
   2.8960000e+04   7.4584022e-04
   2.8970000e+04   7.4539286e-04
   2.8980000e+04   7.4494225e-04
   2.8990000e+04   7.4448787e-04
   2.9000000e+04   7.4402937e-04
   2.9010000e+04   7.4356654e-04
   2.9020000e+04   7.4309931e-04
   2.9030000e+04   7.4262778e-04
   2.9040000e+04   7.4215219e-04
   2.9050000e+04   7.4167293e-04
   2.9060000e+04   7.4119057e-04
   2.9070000e+04   7.4070578e-04
   2.9080000e+04   7.4021941e-04
   2.9090000e+04   7.3973240e-04
   2.9100000e+04   7.3924583e-04
   2.9110000e+04   7.3876087e-04
   2.9120000e+04   7.3827878e-04
   2.9130000e+04   7.3780089e-04
   2.9140000e+04   7.3732858e-04
   2.9150000e+04   7.3686324e-04
   2.9160000e+04   7.3640631e-04
   2.9170000e+04   7.3595917e-04
   2.9180000e+04   7.3552320e-04
   2.9190000e+04   7.3509970e-04
   2.9200000e+04   7.3468990e-04
   2.9210000e+04   7.3429493e-04
   2.9220000e+04   7.3391580e-04
   2.9230000e+04   7.3355336e-04
   2.9240000e+04   7.3320834e-04
   2.9250000e+04   7.3288128e-04
   2.9260000e+04   7.3257255e-04
   2.9270000e+04   7.3228231e-04
   2.9280000e+04   7.3201055e-04
   2.9290000e+04   7.3175706e-04
   2.9300000e+04   7.3152142e-04
   2.9310000e+04   7.3130302e-04
   2.9320000e+04   7.3110109e-04
   2.9330000e+04   7.3091464e-04
   2.9340000e+04   7.3074255e-04
   2.9350000e+04   7.3058353e-04
   2.9360000e+04   7.3043616e-04
   2.9370000e+04   7.3029889e-04
   2.9380000e+04   7.3017008e-04
   2.9390000e+04   7.3004802e-04
   2.9400000e+04   7.2993092e-04
   2.9410000e+04   7.2981696e-04
   2.9420000e+04   7.2970430e-04
   2.9430000e+04   7.2959109e-04
   2.9440000e+04   7.2947551e-04
   2.9450000e+04   7.2935578e-04
   2.9460000e+04   7.2923017e-04
   2.9470000e+04   7.2909702e-04
   2.9480000e+04   7.2895476e-04
   2.9490000e+04   7.2880191e-04
   2.9500000e+04   7.2863713e-04
   2.9510000e+04   7.2845915e-04
   2.9520000e+04   7.2826687e-04
   2.9530000e+04   7.2805931e-04
   2.9540000e+04   7.2783564e-04
   2.9550000e+04   7.2759514e-04
   2.9560000e+04   7.2733727e-04
   2.9570000e+04   7.2706162e-04
   2.9580000e+04   7.2676792e-04
   2.9590000e+04   7.2645603e-04
   2.9600000e+04   7.2612595e-04
   2.9610000e+04   7.2577782e-04
   2.9620000e+04   7.2541186e-04
   2.9630000e+04   7.2502845e-04
   2.9640000e+04   7.2462804e-04
   2.9650000e+04   7.2421117e-04
   2.9660000e+04   7.2377848e-04
   2.9670000e+04   7.2333068e-04
   2.9680000e+04   7.2286851e-04
   2.9690000e+04   7.2239280e-04
   2.9700000e+04   7.2190439e-04
   2.9710000e+04   7.2140414e-04
   2.9720000e+04   7.2089295e-04
   2.9730000e+04   7.2037172e-04
   2.9740000e+04   7.1984133e-04
   2.9750000e+04   7.1930268e-04
   2.9760000e+04   7.1875662e-04
   2.9770000e+04   7.1820400e-04
   2.9780000e+04   7.1764563e-04
   2.9790000e+04   7.1708229e-04
   2.9800000e+04   7.1651474e-04
   2.9810000e+04   7.1594367e-04
   2.9820000e+04   7.1536976e-04
   2.9830000e+04   7.1479365e-04
   2.9840000e+04   7.1421594e-04
   2.9850000e+04   7.1363719e-04
   2.9860000e+04   7.1305793e-04
   2.9870000e+04   7.1247867e-04
   2.9880000e+04   7.1189989e-04
   2.9890000e+04   7.1132203e-04
   2.9900000e+04   7.1074553e-04
   2.9910000e+04   7.1017081e-04
   2.9920000e+04   7.0959827e-04
   2.9930000e+04   7.0902830e-04
   2.9940000e+04   7.0846128e-04
   2.9950000e+04   7.0789759e-04
   2.9960000e+04   7.0733759e-04
   2.9970000e+04   7.0678164e-04
   2.9980000e+04   7.0623011e-04
   2.9990000e+04   7.0568333e-04
   3.0000000e+04   7.0514165e-04
   3.0010000e+04   7.0460540e-04
   3.0020000e+04   7.0407490e-04
   3.0030000e+04   7.0355046e-04
   3.0040000e+04   7.0303235e-04
   3.0050000e+04   7.0252086e-04
   3.0060000e+04   7.0201621e-04
   3.0070000e+04   7.0151863e-04
   3.0080000e+04   7.0102829e-04
   3.0090000e+04   7.0054536e-04
   3.0100000e+04   7.0006993e-04
   3.0110000e+04   6.9960208e-04
   3.0120000e+04   6.9914183e-04
   3.0130000e+04   6.9868915e-04
   3.0140000e+04   6.9824396e-04
   3.0150000e+04   6.9780615e-04
   3.0160000e+04   6.9737553e-04
   3.0170000e+04   6.9695187e-04
   3.0180000e+04   6.9653488e-04
   3.0190000e+04   6.9612424e-04
   3.0200000e+04   6.9571955e-04
   3.0210000e+04   6.9532038e-04
   3.0220000e+04   6.9492626e-04
   3.0230000e+04   6.9453668e-04
   3.0240000e+04   6.9415109e-04
   3.0250000e+04   6.9376892e-04
   3.0260000e+04   6.9338957e-04
   3.0270000e+04   6.9301244e-04
   3.0280000e+04   6.9263693e-04
   3.0290000e+04   6.9226243e-04
   3.0300000e+04   6.9188835e-04
   3.0310000e+04   6.9151413e-04
   3.0320000e+04   6.9113923e-04
   3.0330000e+04   6.9076316e-04
   3.0340000e+04   6.9038547e-04
   3.0350000e+04   6.9000579e-04
   3.0360000e+04   6.8962379e-04
   3.0370000e+04   6.8923924e-04
   3.0380000e+04   6.8885197e-04
   3.0390000e+04   6.8846190e-04
   3.0400000e+04   6.8806904e-04
   3.0410000e+04   6.8767350e-04
   3.0420000e+04   6.8727548e-04
   3.0430000e+04   6.8687526e-04
   3.0440000e+04   6.8647323e-04
   3.0450000e+04   6.8606986e-04
   3.0460000e+04   6.8566570e-04
   3.0470000e+04   6.8526139e-04
   3.0480000e+04   6.8485764e-04
   3.0490000e+04   6.8445520e-04
   3.0500000e+04   6.8405491e-04
   3.0510000e+04   6.8365763e-04
   3.0520000e+04   6.8326425e-04
   3.0530000e+04   6.8287567e-04
   3.0540000e+04   6.8249283e-04
   3.0550000e+04   6.8211663e-04
   3.0560000e+04   6.8174795e-04
   3.0570000e+04   6.8138765e-04
   3.0580000e+04   6.8103653e-04
   3.0590000e+04   6.8069535e-04
   3.0600000e+04   6.8036476e-04
   3.0610000e+04   6.8004536e-04
   3.0620000e+04   6.7973763e-04
   3.0630000e+04   6.7944198e-04
   3.0640000e+04   6.7915866e-04
   3.0650000e+04   6.7888785e-04
   3.0660000e+04   6.7862958e-04
   3.0670000e+04   6.7838374e-04
   3.0680000e+04   6.7815013e-04
   3.0690000e+04   6.7792838e-04
   3.0700000e+04   6.7771803e-04
   3.0710000e+04   6.7751846e-04
   3.0720000e+04   6.7732895e-04
   3.0730000e+04   6.7714865e-04
   3.0740000e+04   6.7697663e-04
   3.0750000e+04   6.7681184e-04
   3.0760000e+04   6.7665315e-04
   3.0770000e+04   6.7649934e-04
   3.0780000e+04   6.7634914e-04
   3.0790000e+04   6.7620124e-04
   3.0800000e+04   6.7605427e-04
   3.0810000e+04   6.7590685e-04
   3.0820000e+04   6.7575758e-04
   3.0830000e+04   6.7560508e-04
   3.0840000e+04   6.7544799e-04
   3.0850000e+04   6.7528496e-04
   3.0860000e+04   6.7511473e-04
   3.0870000e+04   6.7493605e-04
   3.0880000e+04   6.7474779e-04
   3.0890000e+04   6.7454887e-04
   3.0900000e+04   6.7433831e-04
   3.0910000e+04   6.7411525e-04
   3.0920000e+04   6.7387892e-04
   3.0930000e+04   6.7362867e-04
   3.0940000e+04   6.7336397e-04
   3.0950000e+04   6.7308442e-04
   3.0960000e+04   6.7278974e-04
   3.0970000e+04   6.7247977e-04
   3.0980000e+04   6.7215448e-04
   3.0990000e+04   6.7181395e-04
   3.1000000e+04   6.7145839e-04
   3.1010000e+04   6.7108812e-04
   3.1020000e+04   6.7070357e-04
   3.1030000e+04   6.7030524e-04
   3.1040000e+04   6.6989376e-04
   3.1050000e+04   6.6946981e-04
   3.1060000e+04   6.6903416e-04
   3.1070000e+04   6.6858763e-04
   3.1080000e+04   6.6813109e-04
   3.1090000e+04   6.6766546e-04
   3.1100000e+04   6.6719168e-04
   3.1110000e+04   6.6671072e-04
   3.1120000e+04   6.6622354e-04
   3.1130000e+04   6.6573111e-04
   3.1140000e+04   6.6523440e-04
   3.1150000e+04   6.6473433e-04
   3.1160000e+04   6.6423183e-04
   3.1170000e+04   6.6372776e-04
   3.1180000e+04   6.6322295e-04
   3.1190000e+04   6.6271820e-04
   3.1200000e+04   6.6221423e-04
   3.1210000e+04   6.6171171e-04
   3.1220000e+04   6.6121126e-04
   3.1230000e+04   6.6071344e-04
   3.1240000e+04   6.6021873e-04
   3.1250000e+04   6.5972757e-04
   3.1260000e+04   6.5924031e-04
   3.1270000e+04   6.5875726e-04
   3.1280000e+04   6.5827867e-04
   3.1290000e+04   6.5780473e-04
   3.1300000e+04   6.5733558e-04
   3.1310000e+04   6.5687131e-04
   3.1320000e+04   6.5641197e-04
   3.1330000e+04   6.5595757e-04
   3.1340000e+04   6.5550808e-04
   3.1350000e+04   6.5506345e-04
   3.1360000e+04   6.5462360e-04
   3.1370000e+04   6.5418842e-04
   3.1380000e+04   6.5375780e-04
   3.1390000e+04   6.5333162e-04
   3.1400000e+04   6.5290973e-04
   3.1410000e+04   6.5249201e-04
   3.1420000e+04   6.5207830e-04
   3.1430000e+04   6.5166849e-04
   3.1440000e+04   6.5126242e-04
   3.1450000e+04   6.5085998e-04
   3.1460000e+04   6.5046104e-04
   3.1470000e+04   6.5006550e-04
   3.1480000e+04   6.4967324e-04
   3.1490000e+04   6.4928419e-04
   3.1500000e+04   6.4889824e-04
   3.1510000e+04   6.4851532e-04
   3.1520000e+04   6.4813536e-04
   3.1530000e+04   6.4775828e-04
   3.1540000e+04   6.4738404e-04
   3.1550000e+04   6.4701256e-04
   3.1560000e+04   6.4664379e-04
   3.1570000e+04   6.4627768e-04
   3.1580000e+04   6.4591416e-04
   3.1590000e+04   6.4555318e-04
   3.1600000e+04   6.4519467e-04
   3.1610000e+04   6.4483858e-04
   3.1620000e+04   6.4448484e-04
   3.1630000e+04   6.4413338e-04
   3.1640000e+04   6.4378412e-04
   3.1650000e+04   6.4343701e-04
   3.1660000e+04   6.4309196e-04
   3.1670000e+04   6.4274891e-04
   3.1680000e+04   6.4240778e-04
   3.1690000e+04   6.4206852e-04
   3.1700000e+04   6.4173105e-04
   3.1710000e+04   6.4139533e-04
   3.1720000e+04   6.4106131e-04
   3.1730000e+04   6.4072896e-04
   3.1740000e+04   6.4039827e-04
   3.1750000e+04   6.4006923e-04
   3.1760000e+04   6.3974185e-04
   3.1770000e+04   6.3941616e-04
   3.1780000e+04   6.3909222e-04
   3.1790000e+04   6.3877010e-04
   3.1800000e+04   6.3844990e-04
   3.1810000e+04   6.3813172e-04
   3.1820000e+04   6.3781570e-04
   3.1830000e+04   6.3750201e-04
   3.1840000e+04   6.3719081e-04
   3.1850000e+04   6.3688230e-04
   3.1860000e+04   6.3657670e-04
   3.1870000e+04   6.3627421e-04
   3.1880000e+04   6.3597508e-04
   3.1890000e+04   6.3567955e-04
   3.1900000e+04   6.3538786e-04
   3.1910000e+04   6.3510026e-04
   3.1920000e+04   6.3481697e-04
   3.1930000e+04   6.3453824e-04
   3.1940000e+04   6.3426428e-04
   3.1950000e+04   6.3399527e-04
   3.1960000e+04   6.3373140e-04
   3.1970000e+04   6.3347281e-04
   3.1980000e+04   6.3321961e-04
   3.1990000e+04   6.3297187e-04
   3.2000000e+04   6.3272963e-04
   3.2010000e+04   6.3249287e-04
   3.2020000e+04   6.3226154e-04
   3.2030000e+04   6.3203552e-04
   3.2040000e+04   6.3181466e-04
   3.2050000e+04   6.3159873e-04
   3.2060000e+04   6.3138747e-04
   3.2070000e+04   6.3118054e-04
   3.2080000e+04   6.3097757e-04
   3.2090000e+04   6.3077812e-04
   3.2100000e+04   6.3058172e-04
   3.2110000e+04   6.3038781e-04
   3.2120000e+04   6.3019583e-04
   3.2130000e+04   6.3000517e-04
   3.2140000e+04   6.2981515e-04
   3.2150000e+04   6.2962511e-04
   3.2160000e+04   6.2943433e-04
   3.2170000e+04   6.2924208e-04
   3.2180000e+04   6.2904763e-04
   3.2190000e+04   6.2885023e-04
   3.2200000e+04   6.2864915e-04
   3.2210000e+04   6.2844364e-04
   3.2220000e+04   6.2823299e-04
   3.2230000e+04   6.2801652e-04
   3.2240000e+04   6.2779356e-04
   3.2250000e+04   6.2756348e-04
   3.2260000e+04   6.2732572e-04
   3.2270000e+04   6.2707974e-04
   3.2280000e+04   6.2682507e-04
   3.2290000e+04   6.2656128e-04
   3.2300000e+04   6.2628804e-04
   3.2310000e+04   6.2600505e-04
   3.2320000e+04   6.2571211e-04
   3.2330000e+04   6.2540908e-04
   3.2340000e+04   6.2509589e-04
   3.2350000e+04   6.2477254e-04
   3.2360000e+04   6.2443911e-04
   3.2370000e+04   6.2409577e-04
   3.2380000e+04   6.2374273e-04
   3.2390000e+04   6.2338028e-04
   3.2400000e+04   6.2300879e-04
   3.2410000e+04   6.2262866e-04
   3.2420000e+04   6.2224036e-04
   3.2430000e+04   6.2184443e-04
   3.2440000e+04   6.2144143e-04
   3.2450000e+04   6.2103196e-04
   3.2460000e+04   6.2061666e-04
   3.2470000e+04   6.2019619e-04
   3.2480000e+04   6.1977125e-04
   3.2490000e+04   6.1934251e-04
   3.2500000e+04   6.1891070e-04
   3.2510000e+04   6.1847650e-04
   3.2520000e+04   6.1804061e-04
   3.2530000e+04   6.1760370e-04
   3.2540000e+04   6.1716645e-04
   3.2550000e+04   6.1672947e-04
   3.2560000e+04   6.1629338e-04
   3.2570000e+04   6.1585875e-04
   3.2580000e+04   6.1542611e-04
   3.2590000e+04   6.1499594e-04
   3.2600000e+04   6.1456870e-04
   3.2610000e+04   6.1414479e-04
   3.2620000e+04   6.1372455e-04
   3.2630000e+04   6.1330830e-04
   3.2640000e+04   6.1289629e-04
   3.2650000e+04   6.1248873e-04
   3.2660000e+04   6.1208578e-04
   3.2670000e+04   6.1168754e-04
   3.2680000e+04   6.1129411e-04
   3.2690000e+04   6.1090551e-04
   3.2700000e+04   6.1052172e-04
   3.2710000e+04   6.1014271e-04
   3.2720000e+04   6.0976841e-04
   3.2730000e+04   6.0939872e-04
   3.2740000e+04   6.0903350e-04
   3.2750000e+04   6.0867261e-04
   3.2760000e+04   6.0831590e-04
   3.2770000e+04   6.0796317e-04
   3.2780000e+04   6.0761424e-04
   3.2790000e+04   6.0726893e-04
   3.2800000e+04   6.0692704e-04
   3.2810000e+04   6.0658837e-04
   3.2820000e+04   6.0625273e-04
   3.2830000e+04   6.0591993e-04
   3.2840000e+04   6.0558980e-04
   3.2850000e+04   6.0526216e-04
   3.2860000e+04   6.0493686e-04
   3.2870000e+04   6.0461374e-04
   3.2880000e+04   6.0429269e-04
   3.2890000e+04   6.0397358e-04
   3.2900000e+04   6.0365629e-04
   3.2910000e+04   6.0334075e-04
   3.2920000e+04   6.0302688e-04
   3.2930000e+04   6.0271461e-04
   3.2940000e+04   6.0240388e-04
   3.2950000e+04   6.0209468e-04
   3.2960000e+04   6.0178695e-04
   3.2970000e+04   6.0148070e-04
   3.2980000e+04   6.0117591e-04
   3.2990000e+04   6.0087258e-04
   3.3000000e+04   6.0057072e-04
   3.3010000e+04   6.0027035e-04
   3.3020000e+04   5.9997148e-04
   3.3030000e+04   5.9967414e-04
   3.3040000e+04   5.9937837e-04
   3.3050000e+04   5.9908418e-04
   3.3060000e+04   5.9879161e-04
   3.3070000e+04   5.9850069e-04
   3.3080000e+04   5.9821147e-04
   3.3090000e+04   5.9792398e-04
   3.3100000e+04   5.9763826e-04
   3.3110000e+04   5.9735434e-04
   3.3120000e+04   5.9707227e-04
   3.3130000e+04   5.9679208e-04
   3.3140000e+04   5.9651382e-04
   3.3150000e+04   5.9623752e-04
   3.3160000e+04   5.9596323e-04
   3.3170000e+04   5.9569100e-04
   3.3180000e+04   5.9542087e-04
   3.3190000e+04   5.9515288e-04
   3.3200000e+04   5.9488708e-04
   3.3210000e+04   5.9462352e-04
   3.3220000e+04   5.9436224e-04
   3.3230000e+04   5.9410330e-04
   3.3240000e+04   5.9384673e-04
   3.3250000e+04   5.9359258e-04
   3.3260000e+04   5.9334090e-04
   3.3270000e+04   5.9309172e-04
   3.3280000e+04   5.9284508e-04
   3.3290000e+04   5.9260101e-04
   3.3300000e+04   5.9235952e-04
   3.3310000e+04   5.9212062e-04
   3.3320000e+04   5.9188433e-04
   3.3330000e+04   5.9165063e-04
   3.3340000e+04   5.9141949e-04
   3.3350000e+04   5.9119088e-04
   3.3360000e+04   5.9096474e-04
   3.3370000e+04   5.9074100e-04
   3.3380000e+04   5.9051957e-04
   3.3390000e+04   5.9030032e-04
   3.3400000e+04   5.9008313e-04
   3.3410000e+04   5.8986785e-04
   3.3420000e+04   5.8965428e-04
   3.3430000e+04   5.8944222e-04
   3.3440000e+04   5.8923145e-04
   3.3450000e+04   5.8902172e-04
   3.3460000e+04   5.8881275e-04
   3.3470000e+04   5.8860424e-04
   3.3480000e+04   5.8839589e-04
   3.3490000e+04   5.8818735e-04
   3.3500000e+04   5.8797827e-04
   3.3510000e+04   5.8776829e-04
   3.3520000e+04   5.8755702e-04
   3.3530000e+04   5.8734407e-04
   3.3540000e+04   5.8712905e-04
   3.3550000e+04   5.8691155e-04
   3.3560000e+04   5.8669118e-04
   3.3570000e+04   5.8646753e-04
   3.3580000e+04   5.8624020e-04
   3.3590000e+04   5.8600883e-04
   3.3600000e+04   5.8577304e-04
   3.3610000e+04   5.8553248e-04
   3.3620000e+04   5.8528682e-04
   3.3630000e+04   5.8503576e-04
   3.3640000e+04   5.8477902e-04
   3.3650000e+04   5.8451636e-04
   3.3660000e+04   5.8424757e-04
   3.3670000e+04   5.8397246e-04
   3.3680000e+04   5.8369092e-04
   3.3690000e+04   5.8340283e-04
   3.3700000e+04   5.8310815e-04
   3.3710000e+04   5.8280687e-04
   3.3720000e+04   5.8249902e-04
   3.3730000e+04   5.8218468e-04
   3.3740000e+04   5.8186396e-04
   3.3750000e+04   5.8153704e-04
   3.3760000e+04   5.8120412e-04
   3.3770000e+04   5.8086544e-04
   3.3780000e+04   5.8052129e-04
   3.3790000e+04   5.8017199e-04
   3.3800000e+04   5.7981787e-04
   3.3810000e+04   5.7945934e-04
   3.3820000e+04   5.7909679e-04
   3.3830000e+04   5.7873065e-04
   3.3840000e+04   5.7836137e-04
   3.3850000e+04   5.7798941e-04
   3.3860000e+04   5.7761525e-04
   3.3870000e+04   5.7723937e-04
   3.3880000e+04   5.7686225e-04
   3.3890000e+04   5.7648436e-04
   3.3900000e+04   5.7610618e-04
   3.3910000e+04   5.7572818e-04
   3.3920000e+04   5.7535079e-04
   3.3930000e+04   5.7497447e-04
   3.3940000e+04   5.7459961e-04
   3.3950000e+04   5.7422661e-04
   3.3960000e+04   5.7385582e-04
   3.3970000e+04   5.7348758e-04
   3.3980000e+04   5.7312220e-04
   3.3990000e+04   5.7275994e-04
   3.4000000e+04   5.7240105e-04
   3.4010000e+04   5.7204572e-04
   3.4020000e+04   5.7169414e-04
   3.4030000e+04   5.7134643e-04
   3.4040000e+04   5.7100270e-04
   3.4050000e+04   5.7066303e-04
   3.4060000e+04   5.7032744e-04
   3.4070000e+04   5.6999596e-04
   3.4080000e+04   5.6966857e-04
   3.4090000e+04   5.6934522e-04
   3.4100000e+04   5.6902584e-04
   3.4110000e+04   5.6871034e-04
   3.4120000e+04   5.6839863e-04
   3.4130000e+04   5.6809057e-04
   3.4140000e+04   5.6778603e-04
   3.4150000e+04   5.6748485e-04
   3.4160000e+04   5.6718689e-04
   3.4170000e+04   5.6689198e-04
   3.4180000e+04   5.6659996e-04
   3.4190000e+04   5.6631066e-04
   3.4200000e+04   5.6602391e-04
   3.4210000e+04   5.6573957e-04
   3.4220000e+04   5.6545747e-04
   3.4230000e+04   5.6517747e-04
   3.4240000e+04   5.6489943e-04
   3.4250000e+04   5.6462322e-04
   3.4260000e+04   5.6434872e-04
   3.4270000e+04   5.6407584e-04
   3.4280000e+04   5.6380447e-04
   3.4290000e+04   5.6353454e-04
   3.4300000e+04   5.6326598e-04
   3.4310000e+04   5.6299872e-04
   3.4320000e+04   5.6273273e-04
   3.4330000e+04   5.6246797e-04
   3.4340000e+04   5.6220443e-04
   3.4350000e+04   5.6194207e-04
   3.4360000e+04   5.6168091e-04
   3.4370000e+04   5.6142095e-04
   3.4380000e+04   5.6116218e-04
   3.4390000e+04   5.6090464e-04
   3.4400000e+04   5.6064834e-04
   3.4410000e+04   5.6039329e-04
   3.4420000e+04   5.6013953e-04
   3.4430000e+04   5.5988709e-04
   3.4440000e+04   5.5963598e-04
   3.4450000e+04   5.5938623e-04
   3.4460000e+04   5.5913786e-04
   3.4470000e+04   5.5889090e-04
   3.4480000e+04   5.5864536e-04
   3.4490000e+04   5.5840126e-04
   3.4500000e+04   5.5815859e-04
   3.4510000e+04   5.5791738e-04
   3.4520000e+04   5.5767760e-04
   3.4530000e+04   5.5743927e-04
   3.4540000e+04   5.5720236e-04
   3.4550000e+04   5.5696686e-04
   3.4560000e+04   5.5673276e-04
   3.4570000e+04   5.5650001e-04
   3.4580000e+04   5.5626860e-04
   3.4590000e+04   5.5603849e-04
   3.4600000e+04   5.5580963e-04
   3.4610000e+04   5.5558198e-04
   3.4620000e+04   5.5535550e-04
   3.4630000e+04   5.5513013e-04
   3.4640000e+04   5.5490582e-04
   3.4650000e+04   5.5468250e-04
   3.4660000e+04   5.5446013e-04
   3.4670000e+04   5.5423863e-04
   3.4680000e+04   5.5401794e-04
   3.4690000e+04   5.5379799e-04
   3.4700000e+04   5.5357870e-04
   3.4710000e+04   5.5335999e-04
   3.4720000e+04   5.5314179e-04
   3.4730000e+04   5.5292402e-04
   3.4740000e+04   5.5270657e-04
   3.4750000e+04   5.5248937e-04
   3.4760000e+04   5.5227231e-04
   3.4770000e+04   5.5205529e-04
   3.4780000e+04   5.5183821e-04
   3.4790000e+04   5.5162096e-04
   3.4800000e+04   5.5140342e-04
   3.4810000e+04   5.5118546e-04
   3.4820000e+04   5.5096696e-04
   3.4830000e+04   5.5074779e-04
   3.4840000e+04   5.5052780e-04
   3.4850000e+04   5.5030686e-04
   3.4860000e+04   5.5008481e-04
   3.4870000e+04   5.4986151e-04
   3.4880000e+04   5.4963679e-04
   3.4890000e+04   5.4941051e-04
   3.4900000e+04   5.4918249e-04
   3.4910000e+04   5.4895258e-04
   3.4920000e+04   5.4872061e-04
   3.4930000e+04   5.4848642e-04
   3.4940000e+04   5.4824986e-04
   3.4950000e+04   5.4801076e-04
   3.4960000e+04   5.4776898e-04
   3.4970000e+04   5.4752437e-04
   3.4980000e+04   5.4727680e-04
   3.4990000e+04   5.4702614e-04
   3.5000000e+04   5.4677227e-04
   3.5010000e+04   5.4651509e-04
   3.5020000e+04   5.4625451e-04
   3.5030000e+04   5.4599046e-04
   3.5040000e+04   5.4572287e-04
   3.5050000e+04   5.4545172e-04
   3.5060000e+04   5.4517696e-04
   3.5070000e+04   5.4489861e-04
   3.5080000e+04   5.4461668e-04
   3.5090000e+04   5.4433121e-04
   3.5100000e+04   5.4404226e-04
   3.5110000e+04   5.4374990e-04
   3.5120000e+04   5.4345424e-04
   3.5130000e+04   5.4315540e-04
   3.5140000e+04   5.4285353e-04
   3.5150000e+04   5.4254878e-04
   3.5160000e+04   5.4224133e-04
   3.5170000e+04   5.4193139e-04
   3.5180000e+04   5.4161917e-04
   3.5190000e+04   5.4130489e-04
   3.5200000e+04   5.4098881e-04
   3.5210000e+04   5.4067117e-04
   3.5220000e+04   5.4035223e-04
   3.5230000e+04   5.4003227e-04
   3.5240000e+04   5.3971156e-04
   3.5250000e+04   5.3939039e-04
   3.5260000e+04   5.3906902e-04
   3.5270000e+04   5.3874774e-04
   3.5280000e+04   5.3842682e-04
   3.5290000e+04   5.3810654e-04
   3.5300000e+04   5.3778714e-04
   3.5310000e+04   5.3746890e-04
   3.5320000e+04   5.3715204e-04
   3.5330000e+04   5.3683679e-04
   3.5340000e+04   5.3652337e-04
   3.5350000e+04   5.3621196e-04
   3.5360000e+04   5.3590276e-04
   3.5370000e+04   5.3559592e-04
   3.5380000e+04   5.3529159e-04
   3.5390000e+04   5.3498988e-04
   3.5400000e+04   5.3469090e-04
   3.5410000e+04   5.3439473e-04
   3.5420000e+04   5.3410143e-04
   3.5430000e+04   5.3381105e-04
   3.5440000e+04   5.3352362e-04
   3.5450000e+04   5.3323913e-04
   3.5460000e+04   5.3295758e-04
   3.5470000e+04   5.3267894e-04
   3.5480000e+04   5.3240316e-04
   3.5490000e+04   5.3213020e-04
   3.5500000e+04   5.3185997e-04
   3.5510000e+04   5.3159241e-04
   3.5520000e+04   5.3132742e-04
   3.5530000e+04   5.3106490e-04
   3.5540000e+04   5.3080476e-04
   3.5550000e+04   5.3054688e-04
   3.5560000e+04   5.3029115e-04
   3.5570000e+04   5.3003747e-04
   3.5580000e+04   5.2978572e-04
   3.5590000e+04   5.2953578e-04
   3.5600000e+04   5.2928756e-04
   3.5610000e+04   5.2904095e-04
   3.5620000e+04   5.2879584e-04
   3.5630000e+04   5.2855215e-04
   3.5640000e+04   5.2830979e-04
   3.5650000e+04   5.2806867e-04
   3.5660000e+04   5.2782873e-04
   3.5670000e+04   5.2758990e-04
   3.5680000e+04   5.2735212e-04
   3.5690000e+04   5.2711534e-04
   3.5700000e+04   5.2687952e-04
   3.5710000e+04   5.2664464e-04
   3.5720000e+04   5.2641065e-04
   3.5730000e+04   5.2617754e-04
   3.5740000e+04   5.2594530e-04
   3.5750000e+04   5.2571392e-04
   3.5760000e+04   5.2548339e-04
   3.5770000e+04   5.2525372e-04
   3.5780000e+04   5.2502490e-04
   3.5790000e+04   5.2479695e-04
   3.5800000e+04   5.2456987e-04
   3.5810000e+04   5.2434367e-04
   3.5820000e+04   5.2411835e-04
   3.5830000e+04   5.2389393e-04
   3.5840000e+04   5.2367042e-04
   3.5850000e+04   5.2344781e-04
   3.5860000e+04   5.2322611e-04
   3.5870000e+04   5.2300531e-04
   3.5880000e+04   5.2278542e-04
   3.5890000e+04   5.2256642e-04
   3.5900000e+04   5.2234830e-04
   3.5910000e+04   5.2213105e-04
   3.5920000e+04   5.2191463e-04
   3.5930000e+04   5.2169904e-04
   3.5940000e+04   5.2148422e-04
   3.5950000e+04   5.2127016e-04
   3.5960000e+04   5.2105681e-04
   3.5970000e+04   5.2084412e-04
   3.5980000e+04   5.2063206e-04
   3.5990000e+04   5.2042056e-04
   3.6000000e+04   5.2020958e-04
   3.6010000e+04   5.1999905e-04
   3.6020000e+04   5.1978892e-04
   3.6030000e+04   5.1957912e-04
   3.6040000e+04   5.1936960e-04
   3.6050000e+04   5.1916028e-04
   3.6060000e+04   5.1895109e-04
   3.6070000e+04   5.1874197e-04
   3.6080000e+04   5.1853286e-04
   3.6090000e+04   5.1832366e-04
   3.6100000e+04   5.1811433e-04
   3.6110000e+04   5.1790478e-04
   3.6120000e+04   5.1769494e-04
   3.6130000e+04   5.1748475e-04
   3.6140000e+04   5.1727412e-04
   3.6150000e+04   5.1706300e-04
   3.6160000e+04   5.1685129e-04
   3.6170000e+04   5.1663894e-04
   3.6180000e+04   5.1642587e-04
   3.6190000e+04   5.1621200e-04
   3.6200000e+04   5.1599727e-04
   3.6210000e+04   5.1578159e-04
   3.6220000e+04   5.1556490e-04
   3.6230000e+04   5.1534712e-04
   3.6240000e+04   5.1512818e-04
   3.6250000e+04   5.1490800e-04
   3.6260000e+04   5.1468651e-04
   3.6270000e+04   5.1446363e-04
   3.6280000e+04   5.1423930e-04
   3.6290000e+04   5.1401344e-04
   3.6300000e+04   5.1378598e-04
   3.6310000e+04   5.1355685e-04
   3.6320000e+04   5.1332598e-04
   3.6330000e+04   5.1309331e-04
   3.6340000e+04   5.1285878e-04
   3.6350000e+04   5.1262233e-04
   3.6360000e+04   5.1238390e-04
   3.6370000e+04   5.1214345e-04
   3.6380000e+04   5.1190093e-04
   3.6390000e+04   5.1165631e-04
   3.6400000e+04   5.1140956e-04
   3.6410000e+04   5.1116065e-04
   3.6420000e+04   5.1090957e-04
   3.6430000e+04   5.1065631e-04
   3.6440000e+04   5.1040088e-04
   3.6450000e+04   5.1014329e-04
   3.6460000e+04   5.0988356e-04
   3.6470000e+04   5.0962173e-04
   3.6480000e+04   5.0935784e-04
   3.6490000e+04   5.0909195e-04
   3.6500000e+04   5.0882412e-04
   3.6510000e+04   5.0855444e-04
   3.6520000e+04   5.0828300e-04
   3.6530000e+04   5.0800988e-04
   3.6540000e+04   5.0773521e-04
   3.6550000e+04   5.0745911e-04
   3.6560000e+04   5.0718170e-04
   3.6570000e+04   5.0690313e-04
   3.6580000e+04   5.0662355e-04
   3.6590000e+04   5.0634310e-04
   3.6600000e+04   5.0606195e-04
   3.6610000e+04   5.0578028e-04
   3.6620000e+04   5.0549824e-04
   3.6630000e+04   5.0521602e-04
   3.6640000e+04   5.0493380e-04
   3.6650000e+04   5.0465175e-04
   3.6660000e+04   5.0437004e-04
   3.6670000e+04   5.0408887e-04
   3.6680000e+04   5.0380840e-04
   3.6690000e+04   5.0352879e-04
   3.6700000e+04   5.0325023e-04
   3.6710000e+04   5.0297286e-04
   3.6720000e+04   5.0269685e-04
   3.6730000e+04   5.0242232e-04
   3.6740000e+04   5.0214943e-04
   3.6750000e+04   5.0187829e-04
   3.6760000e+04   5.0160902e-04
   3.6770000e+04   5.0134173e-04
   3.6780000e+04   5.0107651e-04
   3.6790000e+04   5.0081343e-04
   3.6800000e+04   5.0055257e-04
   3.6810000e+04   5.0029399e-04
   3.6820000e+04   5.0003773e-04
   3.6830000e+04   4.9978382e-04
   3.6840000e+04   4.9953229e-04
   3.6850000e+04   4.9928314e-04
   3.6860000e+04   4.9903638e-04
   3.6870000e+04   4.9879199e-04
   3.6880000e+04   4.9854995e-04
   3.6890000e+04   4.9831023e-04
   3.6900000e+04   4.9807279e-04
   3.6910000e+04   4.9783759e-04
   3.6920000e+04   4.9760457e-04
   3.6930000e+04   4.9737367e-04
   3.6940000e+04   4.9714483e-04
   3.6950000e+04   4.9691797e-04
   3.6960000e+04   4.9669303e-04
   3.6970000e+04   4.9646994e-04
   3.6980000e+04   4.9624861e-04
   3.6990000e+04   4.9602897e-04
   3.7000000e+04   4.9581093e-04
   3.7010000e+04   4.9559443e-04
   3.7020000e+04   4.9537939e-04
   3.7030000e+04   4.9516573e-04
   3.7040000e+04   4.9495337e-04
   3.7050000e+04   4.9474226e-04
   3.7060000e+04   4.9453231e-04
   3.7070000e+04   4.9432346e-04
   3.7080000e+04   4.9411566e-04
   3.7090000e+04   4.9390884e-04
   3.7100000e+04   4.9370294e-04
   3.7110000e+04   4.9349791e-04
   3.7120000e+04   4.9329371e-04
   3.7130000e+04   4.9309027e-04
   3.7140000e+04   4.9288757e-04
   3.7150000e+04   4.9268554e-04
   3.7160000e+04   4.9248416e-04
   3.7170000e+04   4.9228338e-04
   3.7180000e+04   4.9208316e-04
   3.7190000e+04   4.9188346e-04
   3.7200000e+04   4.9168425e-04
   3.7210000e+04   4.9148550e-04
   3.7220000e+04   4.9128715e-04
   3.7230000e+04   4.9108918e-04
   3.7240000e+04   4.9089155e-04
   3.7250000e+04   4.9069421e-04
   3.7260000e+04   4.9049713e-04
   3.7270000e+04   4.9030027e-04
   3.7280000e+04   4.9010359e-04
   3.7290000e+04   4.8990704e-04
   3.7300000e+04   4.8971057e-04
   3.7310000e+04   4.8951415e-04
   3.7320000e+04   4.8931772e-04
   3.7330000e+04   4.8912123e-04
   3.7340000e+04   4.8892463e-04
   3.7350000e+04   4.8872789e-04
   3.7360000e+04   4.8853093e-04
   3.7370000e+04   4.8833371e-04
   3.7380000e+04   4.8813619e-04
   3.7390000e+04   4.8793830e-04
   3.7400000e+04   4.8774000e-04
   3.7410000e+04   4.8754123e-04
   3.7420000e+04   4.8734195e-04
   3.7430000e+04   4.8714210e-04
   3.7440000e+04   4.8694165e-04
   3.7450000e+04   4.8674054e-04
   3.7460000e+04   4.8653873e-04
   3.7470000e+04   4.8633618e-04
   3.7480000e+04   4.8613285e-04
   3.7490000e+04   4.8592870e-04
   3.7500000e+04   4.8572369e-04
   3.7510000e+04   4.8551780e-04
   3.7520000e+04   4.8531100e-04
   3.7530000e+04   4.8510325e-04
   3.7540000e+04   4.8489453e-04
   3.7550000e+04   4.8468483e-04
   3.7560000e+04   4.8447412e-04
   3.7570000e+04   4.8426237e-04
   3.7580000e+04   4.8404959e-04
   3.7590000e+04   4.8383575e-04
   3.7600000e+04   4.8362085e-04
   3.7610000e+04   4.8340486e-04
   3.7620000e+04   4.8318780e-04
   3.7630000e+04   4.8296964e-04
   3.7640000e+04   4.8275039e-04
   3.7650000e+04   4.8253004e-04
   3.7660000e+04   4.8230858e-04
   3.7670000e+04   4.8208603e-04
   3.7680000e+04   4.8186237e-04
   3.7690000e+04   4.8163760e-04
   3.7700000e+04   4.8141174e-04
   3.7710000e+04   4.8118478e-04
   3.7720000e+04   4.8095672e-04
   3.7730000e+04   4.8072758e-04
   3.7740000e+04   4.8049735e-04
   3.7750000e+04   4.8026605e-04
   3.7760000e+04   4.8003368e-04
   3.7770000e+04   4.7980026e-04
   3.7780000e+04   4.7956580e-04
   3.7790000e+04   4.7933031e-04
   3.7800000e+04   4.7909381e-04
   3.7810000e+04   4.7885633e-04
   3.7820000e+04   4.7861789e-04
   3.7830000e+04   4.7837852e-04
   3.7840000e+04   4.7813824e-04
   3.7850000e+04   4.7789710e-04
   3.7860000e+04   4.7765513e-04
   3.7870000e+04   4.7741237e-04
   3.7880000e+04   4.7716888e-04
   3.7890000e+04   4.7692470e-04
   3.7900000e+04   4.7667989e-04
   3.7910000e+04   4.7643452e-04
   3.7920000e+04   4.7618865e-04
   3.7930000e+04   4.7594234e-04
   3.7940000e+04   4.7569568e-04
   3.7950000e+04   4.7544874e-04
   3.7960000e+04   4.7520161e-04
   3.7970000e+04   4.7495437e-04
   3.7980000e+04   4.7470712e-04
   3.7990000e+04   4.7445994e-04
   3.8000000e+04   4.7421294e-04
   3.8010000e+04   4.7396621e-04
   3.8020000e+04   4.7371985e-04
   3.8030000e+04   4.7347396e-04
   3.8040000e+04   4.7322864e-04
   3.8050000e+04   4.7298400e-04
   3.8060000e+04   4.7274013e-04
   3.8070000e+04   4.7249713e-04
   3.8080000e+04   4.7225511e-04
   3.8090000e+04   4.7201415e-04
   3.8100000e+04   4.7177434e-04
   3.8110000e+04   4.7153578e-04
   3.8120000e+04   4.7129854e-04
   3.8130000e+04   4.7106271e-04
   3.8140000e+04   4.7082835e-04
   3.8150000e+04   4.7059553e-04
   3.8160000e+04   4.7036431e-04
   3.8170000e+04   4.7013475e-04
   3.8180000e+04   4.6990689e-04
   3.8190000e+04   4.6968077e-04
   3.8200000e+04   4.6945642e-04
   3.8210000e+04   4.6923386e-04
   3.8220000e+04   4.6901312e-04
   3.8230000e+04   4.6879419e-04
   3.8240000e+04   4.6857708e-04
   3.8250000e+04   4.6836179e-04
   3.8260000e+04   4.6814830e-04
   3.8270000e+04   4.6793659e-04
   3.8280000e+04   4.6772663e-04
   3.8290000e+04   4.6751839e-04
   3.8300000e+04   4.6731182e-04
   3.8310000e+04   4.6710690e-04
   3.8320000e+04   4.6690355e-04
   3.8330000e+04   4.6670174e-04
   3.8340000e+04   4.6650139e-04
   3.8350000e+04   4.6630245e-04
   3.8360000e+04   4.6610486e-04
   3.8370000e+04   4.6590853e-04
   3.8380000e+04   4.6571342e-04
   3.8390000e+04   4.6551943e-04
   3.8400000e+04   4.6532650e-04
   3.8410000e+04   4.6513456e-04
   3.8420000e+04   4.6494353e-04
   3.8430000e+04   4.6475334e-04
   3.8440000e+04   4.6456392e-04
   3.8450000e+04   4.6437519e-04
   3.8460000e+04   4.6418708e-04
   3.8470000e+04   4.6399953e-04
   3.8480000e+04   4.6381247e-04
   3.8490000e+04   4.6362583e-04
   3.8500000e+04   4.6343954e-04
   3.8510000e+04   4.6325356e-04
   3.8520000e+04   4.6306782e-04
   3.8530000e+04   4.6288226e-04
   3.8540000e+04   4.6269683e-04
   3.8550000e+04   4.6251148e-04
   3.8560000e+04   4.6232615e-04
   3.8570000e+04   4.6214082e-04
   3.8580000e+04   4.6195542e-04
   3.8590000e+04   4.6176992e-04
   3.8600000e+04   4.6158428e-04
   3.8610000e+04   4.6139846e-04
   3.8620000e+04   4.6121242e-04
   3.8630000e+04   4.6102614e-04
   3.8640000e+04   4.6083957e-04
   3.8650000e+04   4.6065270e-04
   3.8660000e+04   4.6046548e-04
   3.8670000e+04   4.6027790e-04
   3.8680000e+04   4.6008993e-04
   3.8690000e+04   4.5990155e-04
   3.8700000e+04   4.5971272e-04
   3.8710000e+04   4.5952344e-04
   3.8720000e+04   4.5933368e-04
   3.8730000e+04   4.5914343e-04
   3.8740000e+04   4.5895265e-04
   3.8750000e+04   4.5876135e-04
   3.8760000e+04   4.5856951e-04
   3.8770000e+04   4.5837711e-04
   3.8780000e+04   4.5818413e-04
   3.8790000e+04   4.5799058e-04
   3.8800000e+04   4.5779644e-04
   3.8810000e+04   4.5760171e-04
   3.8820000e+04   4.5740637e-04
   3.8830000e+04   4.5721042e-04
   3.8840000e+04   4.5701387e-04
   3.8850000e+04   4.5681669e-04
   3.8860000e+04   4.5661891e-04
   3.8870000e+04   4.5642051e-04
   3.8880000e+04   4.5622150e-04
   3.8890000e+04   4.5602188e-04
   3.8900000e+04   4.5582166e-04
   3.8910000e+04   4.5562084e-04
   3.8920000e+04   4.5541942e-04
   3.8930000e+04   4.5521741e-04
   3.8940000e+04   4.5501483e-04
   3.8950000e+04   4.5481167e-04
   3.8960000e+04   4.5460795e-04
   3.8970000e+04   4.5440367e-04
   3.8980000e+04   4.5419885e-04
   3.8990000e+04   4.5399349e-04
   3.9000000e+04   4.5378759e-04
   3.9010000e+04   4.5358118e-04
   3.9020000e+04   4.5337426e-04
   3.9030000e+04   4.5316683e-04
   3.9040000e+04   4.5295890e-04
   3.9050000e+04   4.5275049e-04
   3.9060000e+04   4.5254159e-04
   3.9070000e+04   4.5233221e-04
   3.9080000e+04   4.5212235e-04
   3.9090000e+04   4.5191203e-04
   3.9100000e+04   4.5170124e-04
   3.9110000e+04   4.5148999e-04
   3.9120000e+04   4.5127828e-04
   3.9130000e+04   4.5106611e-04
   3.9140000e+04   4.5085350e-04
   3.9150000e+04   4.5064043e-04
   3.9160000e+04   4.5042691e-04
   3.9170000e+04   4.5021295e-04
   3.9180000e+04   4.4999855e-04
   3.9190000e+04   4.4978372e-04
   3.9200000e+04   4.4956847e-04
   3.9210000e+04   4.4935280e-04
   3.9220000e+04   4.4913671e-04
   3.9230000e+04   4.4892024e-04
   3.9240000e+04   4.4870338e-04
   3.9250000e+04   4.4848615e-04
   3.9260000e+04   4.4826858e-04
   3.9270000e+04   4.4805069e-04
   3.9280000e+04   4.4783249e-04
   3.9290000e+04   4.4761403e-04
   3.9300000e+04   4.4739532e-04
   3.9310000e+04   4.4717641e-04
   3.9320000e+04   4.4695733e-04
   3.9330000e+04   4.4673813e-04
   3.9340000e+04   4.4651885e-04
   3.9350000e+04   4.4629953e-04
   3.9360000e+04   4.4608023e-04
   3.9370000e+04   4.4586101e-04
   3.9380000e+04   4.4564191e-04
   3.9390000e+04   4.4542301e-04
   3.9400000e+04   4.4520436e-04
   3.9410000e+04   4.4498602e-04
   3.9420000e+04   4.4476806e-04
   3.9430000e+04   4.4455056e-04
   3.9440000e+04   4.4433356e-04
   3.9450000e+04   4.4411716e-04
   3.9460000e+04   4.4390141e-04
   3.9470000e+04   4.4368637e-04
   3.9480000e+04   4.4347213e-04
   3.9490000e+04   4.4325875e-04
   3.9500000e+04   4.4304628e-04
   3.9510000e+04   4.4283479e-04
   3.9520000e+04   4.4262435e-04
   3.9530000e+04   4.4241500e-04
   3.9540000e+04   4.4220681e-04
   3.9550000e+04   4.4199981e-04
   3.9560000e+04   4.4179406e-04
   3.9570000e+04   4.4158959e-04
   3.9580000e+04   4.4138644e-04
   3.9590000e+04   4.4118465e-04
   3.9600000e+04   4.4098423e-04
   3.9610000e+04   4.4078520e-04
   3.9620000e+04   4.4058759e-04
   3.9630000e+04   4.4039139e-04
   3.9640000e+04   4.4019661e-04
   3.9650000e+04   4.4000325e-04
   3.9660000e+04   4.3981129e-04
   3.9670000e+04   4.3962073e-04
   3.9680000e+04   4.3943154e-04
   3.9690000e+04   4.3924370e-04
   3.9700000e+04   4.3905718e-04
   3.9710000e+04   4.3887193e-04
   3.9720000e+04   4.3868794e-04
   3.9730000e+04   4.3850513e-04
   3.9740000e+04   4.3832348e-04
   3.9750000e+04   4.3814293e-04
   3.9760000e+04   4.3796341e-04
   3.9770000e+04   4.3778489e-04
   3.9780000e+04   4.3760728e-04
   3.9790000e+04   4.3743054e-04
   3.9800000e+04   4.3725459e-04
   3.9810000e+04   4.3707937e-04
   3.9820000e+04   4.3690482e-04
   3.9830000e+04   4.3673086e-04
   3.9840000e+04   4.3655743e-04
   3.9850000e+04   4.3638446e-04
   3.9860000e+04   4.3621188e-04
   3.9870000e+04   4.3603962e-04
   3.9880000e+04   4.3586762e-04
   3.9890000e+04   4.3569582e-04
   3.9900000e+04   4.3552414e-04
   3.9910000e+04   4.3535254e-04
   3.9920000e+04   4.3518094e-04
   3.9930000e+04   4.3500929e-04
   3.9940000e+04   4.3483754e-04
   3.9950000e+04   4.3466563e-04
   3.9960000e+04   4.3449351e-04
   3.9970000e+04   4.3432114e-04
   3.9980000e+04   4.3414846e-04
   3.9990000e+04   4.3397544e-04
   4.0000000e+04   4.3380203e-04
   4.0010000e+04   4.3362820e-04
   4.0020000e+04   4.3345391e-04
   4.0030000e+04   4.3327914e-04
   4.0040000e+04   4.3310384e-04
   4.0050000e+04   4.3292801e-04
   4.0060000e+04   4.3275160e-04
   4.0070000e+04   4.3257461e-04
   4.0080000e+04   4.3239702e-04
   4.0090000e+04   4.3221880e-04
   4.0100000e+04   4.3203995e-04
   4.0110000e+04   4.3186045e-04
   4.0120000e+04   4.3168030e-04
   4.0130000e+04   4.3149949e-04
   4.0140000e+04   4.3131802e-04
   4.0150000e+04   4.3113589e-04
   4.0160000e+04   4.3095309e-04
   4.0170000e+04   4.3076964e-04
   4.0180000e+04   4.3058552e-04
   4.0190000e+04   4.3040076e-04
   4.0200000e+04   4.3021537e-04
   4.0210000e+04   4.3002934e-04
   4.0220000e+04   4.2984269e-04
   4.0230000e+04   4.2965543e-04
   4.0240000e+04   4.2946759e-04
   4.0250000e+04   4.2927916e-04
   4.0260000e+04   4.2909018e-04
   4.0270000e+04   4.2890065e-04
   4.0280000e+04   4.2871060e-04
   4.0290000e+04   4.2852005e-04
   4.0300000e+04   4.2832900e-04
   4.0310000e+04   4.2813749e-04
   4.0320000e+04   4.2794554e-04
   4.0330000e+04   4.2775315e-04
   4.0340000e+04   4.2756036e-04
   4.0350000e+04   4.2736718e-04
   4.0360000e+04   4.2717364e-04
   4.0370000e+04   4.2697974e-04
   4.0380000e+04   4.2678552e-04
   4.0390000e+04   4.2659098e-04
   4.0400000e+04   4.2639616e-04
   4.0410000e+04   4.2620105e-04
   4.0420000e+04   4.2600568e-04
   4.0430000e+04   4.2581007e-04
   4.0440000e+04   4.2561423e-04
   4.0450000e+04   4.2541817e-04
   4.0460000e+04   4.2522190e-04
   4.0470000e+04   4.2502543e-04
   4.0480000e+04   4.2482879e-04
   4.0490000e+04   4.2463197e-04
   4.0500000e+04   4.2443498e-04
   4.0510000e+04   4.2423784e-04
   4.0520000e+04   4.2404054e-04
   4.0530000e+04   4.2384311e-04
   4.0540000e+04   4.2364554e-04
   4.0550000e+04   4.2344785e-04
   4.0560000e+04   4.2325003e-04
   4.0570000e+04   4.2305211e-04
   4.0580000e+04   4.2285408e-04
   4.0590000e+04   4.2265595e-04
   4.0600000e+04   4.2245774e-04
   4.0610000e+04   4.2225945e-04
   4.0620000e+04   4.2206109e-04
   4.0630000e+04   4.2186268e-04
   4.0640000e+04   4.2166424e-04
   4.0650000e+04   4.2146577e-04
   4.0660000e+04   4.2126729e-04
   4.0670000e+04   4.2106883e-04
   4.0680000e+04   4.2087040e-04
   4.0690000e+04   4.2067203e-04
   4.0700000e+04   4.2047375e-04
   4.0710000e+04   4.2027558e-04
   4.0720000e+04   4.2007755e-04
   4.0730000e+04   4.1987970e-04
   4.0740000e+04   4.1968205e-04
   4.0750000e+04   4.1948466e-04
   4.0760000e+04   4.1928754e-04
   4.0770000e+04   4.1909075e-04
   4.0780000e+04   4.1889433e-04
   4.0790000e+04   4.1869832e-04
   4.0800000e+04   4.1850276e-04
   4.0810000e+04   4.1830770e-04
   4.0820000e+04   4.1811319e-04
   4.0830000e+04   4.1791927e-04
   4.0840000e+04   4.1772599e-04
   4.0850000e+04   4.1753340e-04
   4.0860000e+04   4.1734154e-04
   4.0870000e+04   4.1715045e-04
   4.0880000e+04   4.1696019e-04
   4.0890000e+04   4.1677079e-04
   4.0900000e+04   4.1658229e-04
   4.0910000e+04   4.1639474e-04
   4.0920000e+04   4.1620816e-04
   4.0930000e+04   4.1602259e-04
   4.0940000e+04   4.1583807e-04
   4.0950000e+04   4.1565460e-04
   4.0960000e+04   4.1547222e-04
   4.0970000e+04   4.1529095e-04
   4.0980000e+04   4.1511079e-04
   4.0990000e+04   4.1493176e-04
   4.1000000e+04   4.1475386e-04
   4.1010000e+04   4.1457710e-04
   4.1020000e+04   4.1440146e-04
   4.1030000e+04   4.1422693e-04
   4.1040000e+04   4.1405351e-04
   4.1050000e+04   4.1388118e-04
   4.1060000e+04   4.1370990e-04
   4.1070000e+04   4.1353965e-04
   4.1080000e+04   4.1337040e-04
   4.1090000e+04   4.1320212e-04
   4.1100000e+04   4.1303475e-04
   4.1110000e+04   4.1286826e-04
   4.1120000e+04   4.1270259e-04
   4.1130000e+04   4.1253770e-04
   4.1140000e+04   4.1237353e-04
   4.1150000e+04   4.1221001e-04
   4.1160000e+04   4.1204710e-04
   4.1170000e+04   4.1188473e-04
   4.1180000e+04   4.1172284e-04
   4.1190000e+04   4.1156136e-04
   4.1200000e+04   4.1140022e-04
   4.1210000e+04   4.1123937e-04
   4.1220000e+04   4.1107873e-04
   4.1230000e+04   4.1091824e-04
   4.1240000e+04   4.1075783e-04
   4.1250000e+04   4.1059744e-04
   4.1260000e+04   4.1043700e-04
   4.1270000e+04   4.1027647e-04
   4.1280000e+04   4.1011576e-04
   4.1290000e+04   4.0995484e-04
   4.1300000e+04   4.0979364e-04
   4.1310000e+04   4.0963211e-04
   4.1320000e+04   4.0947021e-04
   4.1330000e+04   4.0930789e-04
   4.1340000e+04   4.0914510e-04
   4.1350000e+04   4.0898180e-04
   4.1360000e+04   4.0881797e-04
   4.1370000e+04   4.0865357e-04
   4.1380000e+04   4.0848857e-04
   4.1390000e+04   4.0832294e-04
   4.1400000e+04   4.0815667e-04
   4.1410000e+04   4.0798973e-04
   4.1420000e+04   4.0782212e-04
   4.1430000e+04   4.0765383e-04
   4.1440000e+04   4.0748484e-04
   4.1450000e+04   4.0731516e-04
   4.1460000e+04   4.0714479e-04
   4.1470000e+04   4.0697372e-04
   4.1480000e+04   4.0680197e-04
   4.1490000e+04   4.0662956e-04
   4.1500000e+04   4.0645648e-04
   4.1510000e+04   4.0628275e-04
   4.1520000e+04   4.0610840e-04
   4.1530000e+04   4.0593344e-04
   4.1540000e+04   4.0575790e-04
   4.1550000e+04   4.0558179e-04
   4.1560000e+04   4.0540515e-04
   4.1570000e+04   4.0522800e-04
   4.1580000e+04   4.0505036e-04
   4.1590000e+04   4.0487228e-04
   4.1600000e+04   4.0469377e-04
   4.1610000e+04   4.0451487e-04
   4.1620000e+04   4.0433561e-04
   4.1630000e+04   4.0415602e-04
   4.1640000e+04   4.0397613e-04
   4.1650000e+04   4.0379597e-04
   4.1660000e+04   4.0361558e-04
   4.1670000e+04   4.0343497e-04
   4.1680000e+04   4.0325419e-04
   4.1690000e+04   4.0307325e-04
   4.1700000e+04   4.0289220e-04
   4.1710000e+04   4.0271104e-04
   4.1720000e+04   4.0252981e-04
   4.1730000e+04   4.0234853e-04
   4.1740000e+04   4.0216723e-04
   4.1750000e+04   4.0198591e-04
   4.1760000e+04   4.0180461e-04
   4.1770000e+04   4.0162334e-04
   4.1780000e+04   4.0144212e-04
   4.1790000e+04   4.0126095e-04
   4.1800000e+04   4.0107985e-04
   4.1810000e+04   4.0089884e-04
   4.1820000e+04   4.0071791e-04
   4.1830000e+04   4.0053708e-04
   4.1840000e+04   4.0035635e-04
   4.1850000e+04   4.0017574e-04
   4.1860000e+04   3.9999523e-04
   4.1870000e+04   3.9981483e-04
   4.1880000e+04   3.9963454e-04
   4.1890000e+04   3.9945436e-04
   4.1900000e+04   3.9927430e-04
   4.1910000e+04   3.9909434e-04
   4.1920000e+04   3.9891448e-04
   4.1930000e+04   3.9873473e-04
   4.1940000e+04   3.9855507e-04
   4.1950000e+04   3.9837550e-04
   4.1960000e+04   3.9819603e-04
   4.1970000e+04   3.9801665e-04
   4.1980000e+04   3.9783734e-04
   4.1990000e+04   3.9765813e-04
   4.2000000e+04   3.9747899e-04
   4.2010000e+04   3.9729994e-04
   4.2020000e+04   3.9712098e-04
   4.2030000e+04   3.9694210e-04
   4.2040000e+04   3.9676331e-04
   4.2050000e+04   3.9658462e-04
   4.2060000e+04   3.9640604e-04
   4.2070000e+04   3.9622756e-04
   4.2080000e+04   3.9604922e-04
   4.2090000e+04   3.9587101e-04
   4.2100000e+04   3.9569296e-04
   4.2110000e+04   3.9551507e-04
   4.2120000e+04   3.9533737e-04
   4.2130000e+04   3.9515989e-04
   4.2140000e+04   3.9498263e-04
   4.2150000e+04   3.9480563e-04
   4.2160000e+04   3.9462891e-04
   4.2170000e+04   3.9445250e-04
   4.2180000e+04   3.9427643e-04
   4.2190000e+04   3.9410072e-04
   4.2200000e+04   3.9392540e-04
   4.2210000e+04   3.9375051e-04
   4.2220000e+04   3.9357608e-04
   4.2230000e+04   3.9340214e-04
   4.2240000e+04   3.9322871e-04
   4.2250000e+04   3.9305583e-04
   4.2260000e+04   3.9288354e-04
   4.2270000e+04   3.9271185e-04
   4.2280000e+04   3.9254080e-04
   4.2290000e+04   3.9237041e-04
   4.2300000e+04   3.9220071e-04
   4.2310000e+04   3.9203172e-04
   4.2320000e+04   3.9186346e-04
   4.2330000e+04   3.9169595e-04
   4.2340000e+04   3.9152921e-04
   4.2350000e+04   3.9136325e-04
   4.2360000e+04   3.9119807e-04
   4.2370000e+04   3.9103369e-04
   4.2380000e+04   3.9087010e-04
   4.2390000e+04   3.9070732e-04
   4.2400000e+04   3.9054532e-04
   4.2410000e+04   3.9038411e-04
   4.2420000e+04   3.9022368e-04
   4.2430000e+04   3.9006400e-04
   4.2440000e+04   3.8990506e-04
   4.2450000e+04   3.8974685e-04
   4.2460000e+04   3.8958933e-04
   4.2470000e+04   3.8943248e-04
   4.2480000e+04   3.8927626e-04
   4.2490000e+04   3.8912063e-04
   4.2500000e+04   3.8896558e-04
   4.2510000e+04   3.8881104e-04
   4.2520000e+04   3.8865698e-04
   4.2530000e+04   3.8850336e-04
   4.2540000e+04   3.8835012e-04
   4.2550000e+04   3.8819723e-04
   4.2560000e+04   3.8804463e-04
   4.2570000e+04   3.8789226e-04
   4.2580000e+04   3.8774009e-04
   4.2590000e+04   3.8758806e-04
   4.2600000e+04   3.8743611e-04
   4.2610000e+04   3.8728419e-04
   4.2620000e+04   3.8713226e-04
   4.2630000e+04   3.8698027e-04
   4.2640000e+04   3.8682816e-04
   4.2650000e+04   3.8667589e-04
   4.2660000e+04   3.8652342e-04
   4.2670000e+04   3.8637069e-04
   4.2680000e+04   3.8621767e-04
   4.2690000e+04   3.8606432e-04
   4.2700000e+04   3.8591059e-04
   4.2710000e+04   3.8575647e-04
   4.2720000e+04   3.8560191e-04
   4.2730000e+04   3.8544689e-04
   4.2740000e+04   3.8529138e-04
   4.2750000e+04   3.8513536e-04
   4.2760000e+04   3.8497882e-04
   4.2770000e+04   3.8482173e-04
   4.2780000e+04   3.8466408e-04
   4.2790000e+04   3.8450587e-04
   4.2800000e+04   3.8434708e-04
   4.2810000e+04   3.8418773e-04
   4.2820000e+04   3.8402779e-04
   4.2830000e+04   3.8386729e-04
   4.2840000e+04   3.8370623e-04
   4.2850000e+04   3.8354461e-04
   4.2860000e+04   3.8338244e-04
   4.2870000e+04   3.8321975e-04
   4.2880000e+04   3.8305655e-04
   4.2890000e+04   3.8289285e-04
   4.2900000e+04   3.8272868e-04
   4.2910000e+04   3.8256406e-04
   4.2920000e+04   3.8239901e-04
   4.2930000e+04   3.8223356e-04
   4.2940000e+04   3.8206773e-04
   4.2950000e+04   3.8190156e-04
   4.2960000e+04   3.8173506e-04
   4.2970000e+04   3.8156828e-04
   4.2980000e+04   3.8140123e-04
   4.2990000e+04   3.8123394e-04
   4.3000000e+04   3.8106646e-04
   4.3010000e+04   3.8089879e-04
   4.3020000e+04   3.8073098e-04
   4.3030000e+04   3.8056304e-04
   4.3040000e+04   3.8039502e-04
   4.3050000e+04   3.8022692e-04
   4.3060000e+04   3.8005879e-04
   4.3070000e+04   3.7989063e-04
   4.3080000e+04   3.7972248e-04
   4.3090000e+04   3.7955436e-04
   4.3100000e+04   3.7938627e-04
   4.3110000e+04   3.7921826e-04
   4.3120000e+04   3.7905032e-04
   4.3130000e+04   3.7888248e-04
   4.3140000e+04   3.7871475e-04
   4.3150000e+04   3.7854714e-04
   4.3160000e+04   3.7837966e-04
   4.3170000e+04   3.7821232e-04
   4.3180000e+04   3.7804513e-04
   4.3190000e+04   3.7787809e-04
   4.3200000e+04   3.7771121e-04
   4.3210000e+04   3.7754449e-04
   4.3220000e+04   3.7737793e-04
   4.3230000e+04   3.7721154e-04
   4.3240000e+04   3.7704531e-04
   4.3250000e+04   3.7687924e-04
   4.3260000e+04   3.7671333e-04
   4.3270000e+04   3.7654757e-04
   4.3280000e+04   3.7638197e-04
   4.3290000e+04   3.7621651e-04
   4.3300000e+04   3.7605120e-04
   4.3310000e+04   3.7588602e-04
   4.3320000e+04   3.7572099e-04
   4.3330000e+04   3.7555608e-04
   4.3340000e+04   3.7539130e-04
   4.3350000e+04   3.7522664e-04
   4.3360000e+04   3.7506210e-04
   4.3370000e+04   3.7489768e-04
   4.3380000e+04   3.7473338e-04
   4.3390000e+04   3.7456919e-04
   4.3400000e+04   3.7440512e-04
   4.3410000e+04   3.7424117e-04
   4.3420000e+04   3.7407735e-04
   4.3430000e+04   3.7391365e-04
   4.3440000e+04   3.7375008e-04
   4.3450000e+04   3.7358666e-04
   4.3460000e+04   3.7342338e-04
   4.3470000e+04   3.7326027e-04
   4.3480000e+04   3.7309733e-04
   4.3490000e+04   3.7293457e-04
   4.3500000e+04   3.7277201e-04
   4.3510000e+04   3.7260967e-04
   4.3520000e+04   3.7244757e-04
   4.3530000e+04   3.7228571e-04
   4.3540000e+04   3.7212413e-04
   4.3550000e+04   3.7196284e-04
   4.3560000e+04   3.7180186e-04
   4.3570000e+04   3.7164122e-04
   4.3580000e+04   3.7148093e-04
   4.3590000e+04   3.7132103e-04
   4.3600000e+04   3.7116152e-04
   4.3610000e+04   3.7100244e-04
   4.3620000e+04   3.7084381e-04
   4.3630000e+04   3.7068565e-04
   4.3640000e+04   3.7052798e-04
   4.3650000e+04   3.7037082e-04
   4.3660000e+04   3.7021419e-04
   4.3670000e+04   3.7005810e-04
   4.3680000e+04   3.6990258e-04
   4.3690000e+04   3.6974763e-04
   4.3700000e+04   3.6959328e-04
   4.3710000e+04   3.6943952e-04
   4.3720000e+04   3.6928638e-04
   4.3730000e+04   3.6913384e-04
   4.3740000e+04   3.6898193e-04
   4.3750000e+04   3.6883063e-04
   4.3760000e+04   3.6867994e-04
   4.3770000e+04   3.6852987e-04
   4.3780000e+04   3.6838040e-04
   4.3790000e+04   3.6823152e-04
   4.3800000e+04   3.6808321e-04
   4.3810000e+04   3.6793547e-04
   4.3820000e+04   3.6778827e-04
   4.3830000e+04   3.6764160e-04
   4.3840000e+04   3.6749541e-04
   4.3850000e+04   3.6734970e-04
   4.3860000e+04   3.6720442e-04
   4.3870000e+04   3.6705956e-04
   4.3880000e+04   3.6691506e-04
   4.3890000e+04   3.6677090e-04
   4.3900000e+04   3.6662704e-04
   4.3910000e+04   3.6648344e-04
   4.3920000e+04   3.6634006e-04
   4.3930000e+04   3.6619685e-04
   4.3940000e+04   3.6605379e-04
   4.3950000e+04   3.6591081e-04
   4.3960000e+04   3.6576788e-04
   4.3970000e+04   3.6562496e-04
   4.3980000e+04   3.6548200e-04
   4.3990000e+04   3.6533896e-04
   4.4000000e+04   3.6519580e-04
   4.4010000e+04   3.6505247e-04
   4.4020000e+04   3.6490895e-04
   4.4030000e+04   3.6476518e-04
   4.4040000e+04   3.6462113e-04
   4.4050000e+04   3.6447678e-04
   4.4060000e+04   3.6433208e-04
   4.4070000e+04   3.6418701e-04
   4.4080000e+04   3.6404153e-04
   4.4090000e+04   3.6389563e-04
   4.4100000e+04   3.6374929e-04
   4.4110000e+04   3.6360247e-04
   4.4120000e+04   3.6345517e-04
   4.4130000e+04   3.6330736e-04
   4.4140000e+04   3.6315905e-04
   4.4150000e+04   3.6301022e-04
   4.4160000e+04   3.6286087e-04
   4.4170000e+04   3.6271100e-04
   4.4180000e+04   3.6256060e-04
   4.4190000e+04   3.6240968e-04
   4.4200000e+04   3.6225826e-04
   4.4210000e+04   3.6210633e-04
   4.4220000e+04   3.6195391e-04
   4.4230000e+04   3.6180101e-04
   4.4240000e+04   3.6164765e-04
   4.4250000e+04   3.6149386e-04
   4.4260000e+04   3.6133965e-04
   4.4270000e+04   3.6118504e-04
   4.4280000e+04   3.6103006e-04
   4.4290000e+04   3.6087473e-04
   4.4300000e+04   3.6071909e-04
   4.4310000e+04   3.6056315e-04
   4.4320000e+04   3.6040696e-04
   4.4330000e+04   3.6025053e-04
   4.4340000e+04   3.6009390e-04
   4.4350000e+04   3.5993709e-04
   4.4360000e+04   3.5978015e-04
   4.4370000e+04   3.5962309e-04
   4.4380000e+04   3.5946596e-04
   4.4390000e+04   3.5930877e-04
   4.4400000e+04   3.5915155e-04
   4.4410000e+04   3.5899434e-04
   4.4420000e+04   3.5883716e-04
   4.4430000e+04   3.5868003e-04
   4.4440000e+04   3.5852298e-04
   4.4450000e+04   3.5836604e-04
   4.4460000e+04   3.5820921e-04
   4.4470000e+04   3.5805254e-04
   4.4480000e+04   3.5789602e-04
   4.4490000e+04   3.5773968e-04
   4.4500000e+04   3.5758354e-04
   4.4510000e+04   3.5742760e-04
   4.4520000e+04   3.5727188e-04
   4.4530000e+04   3.5711639e-04
   4.4540000e+04   3.5696114e-04
   4.4550000e+04   3.5680613e-04
   4.4560000e+04   3.5665137e-04
   4.4570000e+04   3.5649686e-04
   4.4580000e+04   3.5634260e-04
   4.4590000e+04   3.5618860e-04
   4.4600000e+04   3.5603486e-04
   4.4610000e+04   3.5588136e-04
   4.4620000e+04   3.5572812e-04
   4.4630000e+04   3.5557512e-04
   4.4640000e+04   3.5542236e-04
   4.4650000e+04   3.5526983e-04
   4.4660000e+04   3.5511754e-04
   4.4670000e+04   3.5496547e-04
   4.4680000e+04   3.5481362e-04
   4.4690000e+04   3.5466197e-04
   4.4700000e+04   3.5451053e-04
   4.4710000e+04   3.5435928e-04
   4.4720000e+04   3.5420822e-04
   4.4730000e+04   3.5405734e-04
   4.4740000e+04   3.5390664e-04
   4.4750000e+04   3.5375611e-04
   4.4760000e+04   3.5360575e-04
   4.4770000e+04   3.5345555e-04
   4.4780000e+04   3.5330550e-04
   4.4790000e+04   3.5315561e-04
   4.4800000e+04   3.5300588e-04
   4.4810000e+04   3.5285630e-04
   4.4820000e+04   3.5270687e-04
   4.4830000e+04   3.5255761e-04
   4.4840000e+04   3.5240850e-04
   4.4850000e+04   3.5225955e-04
   4.4860000e+04   3.5211078e-04
   4.4870000e+04   3.5196218e-04
   4.4880000e+04   3.5181376e-04
   4.4890000e+04   3.5166553e-04
   4.4900000e+04   3.5151750e-04
   4.4910000e+04   3.5136967e-04
   4.4920000e+04   3.5122207e-04
   4.4930000e+04   3.5107470e-04
   4.4940000e+04   3.5092757e-04
   4.4950000e+04   3.5078070e-04
   4.4960000e+04   3.5063409e-04
   4.4970000e+04   3.5048777e-04
   4.4980000e+04   3.5034174e-04
   4.4990000e+04   3.5019602e-04
   4.5000000e+04   3.5005061e-04
   4.5010000e+04   3.4990554e-04
   4.5020000e+04   3.4976081e-04
   4.5030000e+04   3.4961644e-04
   4.5040000e+04   3.4947243e-04
   4.5050000e+04   3.4932879e-04
   4.5060000e+04   3.4918554e-04
   4.5070000e+04   3.4904268e-04
   4.5080000e+04   3.4890021e-04
   4.5090000e+04   3.4875814e-04
   4.5100000e+04   3.4861647e-04
   4.5110000e+04   3.4847520e-04
   4.5120000e+04   3.4833434e-04
   4.5130000e+04   3.4819388e-04
   4.5140000e+04   3.4805381e-04
   4.5150000e+04   3.4791413e-04
   4.5160000e+04   3.4777483e-04
   4.5170000e+04   3.4763590e-04
   4.5180000e+04   3.4749733e-04
   4.5190000e+04   3.4735910e-04
   4.5200000e+04   3.4722121e-04
   4.5210000e+04   3.4708362e-04
   4.5220000e+04   3.4694632e-04
   4.5230000e+04   3.4680930e-04
   4.5240000e+04   3.4667252e-04
   4.5250000e+04   3.4653596e-04
   4.5260000e+04   3.4639961e-04
   4.5270000e+04   3.4626342e-04
   4.5280000e+04   3.4612737e-04
   4.5290000e+04   3.4599145e-04
   4.5300000e+04   3.4585560e-04
   4.5310000e+04   3.4571981e-04
   4.5320000e+04   3.4558405e-04
   4.5330000e+04   3.4544828e-04
   4.5340000e+04   3.4531248e-04
   4.5350000e+04   3.4517661e-04
   4.5360000e+04   3.4504065e-04
   4.5370000e+04   3.4490456e-04
   4.5380000e+04   3.4476832e-04
   4.5390000e+04   3.4463190e-04
   4.5400000e+04   3.4449528e-04
   4.5410000e+04   3.4435842e-04
   4.5420000e+04   3.4422131e-04
   4.5430000e+04   3.4408392e-04
   4.5440000e+04   3.4394623e-04
   4.5450000e+04   3.4380822e-04
   4.5460000e+04   3.4366989e-04
   4.5470000e+04   3.4353121e-04
   4.5480000e+04   3.4339217e-04
   4.5490000e+04   3.4325276e-04
   4.5500000e+04   3.4311297e-04
   4.5510000e+04   3.4297280e-04
   4.5520000e+04   3.4283224e-04
   4.5530000e+04   3.4269130e-04
   4.5540000e+04   3.4254997e-04
   4.5550000e+04   3.4240826e-04
   4.5560000e+04   3.4226617e-04
   4.5570000e+04   3.4212372e-04
   4.5580000e+04   3.4198090e-04
   4.5590000e+04   3.4183774e-04
   4.5600000e+04   3.4169425e-04
   4.5610000e+04   3.4155043e-04
   4.5620000e+04   3.4140632e-04
   4.5630000e+04   3.4126192e-04
   4.5640000e+04   3.4111726e-04
   4.5650000e+04   3.4097236e-04
   4.5660000e+04   3.4082724e-04
   4.5670000e+04   3.4068192e-04
   4.5680000e+04   3.4053643e-04
   4.5690000e+04   3.4039079e-04
   4.5700000e+04   3.4024503e-04
   4.5710000e+04   3.4009917e-04
   4.5720000e+04   3.3995324e-04
   4.5730000e+04   3.3980725e-04
   4.5740000e+04   3.3966124e-04
   4.5750000e+04   3.3951524e-04
   4.5760000e+04   3.3936925e-04
   4.5770000e+04   3.3922331e-04
   4.5780000e+04   3.3907744e-04
   4.5790000e+04   3.3893166e-04
   4.5800000e+04   3.3878599e-04
   4.5810000e+04   3.3864045e-04
   4.5820000e+04   3.3849506e-04
   4.5830000e+04   3.3834983e-04
   4.5840000e+04   3.3820478e-04
   4.5850000e+04   3.3805992e-04
   4.5860000e+04   3.3791527e-04
   4.5870000e+04   3.3777083e-04
   4.5880000e+04   3.3762662e-04
   4.5890000e+04   3.3748265e-04
   4.5900000e+04   3.3733891e-04
   4.5910000e+04   3.3719543e-04
   4.5920000e+04   3.3705219e-04
   4.5930000e+04   3.3690920e-04
   4.5940000e+04   3.3676646e-04
   4.5950000e+04   3.3662398e-04
   4.5960000e+04   3.3648175e-04
   4.5970000e+04   3.3633977e-04
   4.5980000e+04   3.3619803e-04
   4.5990000e+04   3.3605654e-04
   4.6000000e+04   3.3591528e-04
   4.6010000e+04   3.3577425e-04
   4.6020000e+04   3.3563345e-04
   4.6030000e+04   3.3549286e-04
   4.6040000e+04   3.3535248e-04
   4.6050000e+04   3.3521230e-04
   4.6060000e+04   3.3507232e-04
   4.6070000e+04   3.3493253e-04
   4.6080000e+04   3.3479291e-04
   4.6090000e+04   3.3465347e-04
   4.6100000e+04   3.3451418e-04
   4.6110000e+04   3.3437506e-04
   4.6120000e+04   3.3423609e-04
   4.6130000e+04   3.3409726e-04
   4.6140000e+04   3.3395857e-04
   4.6150000e+04   3.3382002e-04
   4.6160000e+04   3.3368159e-04
   4.6170000e+04   3.3354330e-04
   4.6180000e+04   3.3340513e-04
   4.6190000e+04   3.3326708e-04
   4.6200000e+04   3.3312916e-04
   4.6210000e+04   3.3299137e-04
   4.6220000e+04   3.3285370e-04
   4.6230000e+04   3.3271615e-04
   4.6240000e+04   3.3257874e-04
   4.6250000e+04   3.3244146e-04
   4.6260000e+04   3.3230433e-04
   4.6270000e+04   3.3216734e-04
   4.6280000e+04   3.3203050e-04
   4.6290000e+04   3.3189382e-04
   4.6300000e+04   3.3175730e-04
   4.6310000e+04   3.3162096e-04
   4.6320000e+04   3.3148480e-04
   4.6330000e+04   3.3134883e-04
   4.6340000e+04   3.3121307e-04
   4.6350000e+04   3.3107751e-04
   4.6360000e+04   3.3094217e-04
   4.6370000e+04   3.3080706e-04
   4.6380000e+04   3.3067218e-04
   4.6390000e+04   3.3053755e-04
   4.6400000e+04   3.3040317e-04
   4.6410000e+04   3.3026906e-04
   4.6420000e+04   3.3013520e-04
   4.6430000e+04   3.3000162e-04
   4.6440000e+04   3.2986832e-04
   4.6450000e+04   3.2973530e-04
   4.6460000e+04   3.2960257e-04
   4.6470000e+04   3.2947012e-04
   4.6480000e+04   3.2933796e-04
   4.6490000e+04   3.2920608e-04
   4.6500000e+04   3.2907450e-04
   4.6510000e+04   3.2894319e-04
   4.6520000e+04   3.2881217e-04
   4.6530000e+04   3.2868141e-04
   4.6540000e+04   3.2855092e-04
   4.6550000e+04   3.2842069e-04
   4.6560000e+04   3.2829070e-04
   4.6570000e+04   3.2816094e-04
   4.6580000e+04   3.2803141e-04
   4.6590000e+04   3.2790209e-04
   4.6600000e+04   3.2777295e-04
   4.6610000e+04   3.2764399e-04
   4.6620000e+04   3.2751519e-04
   4.6630000e+04   3.2738652e-04
   4.6640000e+04   3.2725798e-04
   4.6650000e+04   3.2712953e-04
   4.6660000e+04   3.2700116e-04
   4.6670000e+04   3.2687284e-04
   4.6680000e+04   3.2674456e-04
   4.6690000e+04   3.2661628e-04
   4.6700000e+04   3.2648800e-04
   4.6710000e+04   3.2635968e-04
   4.6720000e+04   3.2623130e-04
   4.6730000e+04   3.2610284e-04
   4.6740000e+04   3.2597428e-04
   4.6750000e+04   3.2584560e-04
   4.6760000e+04   3.2571677e-04
   4.6770000e+04   3.2558779e-04
   4.6780000e+04   3.2545861e-04
   4.6790000e+04   3.2532924e-04
   4.6800000e+04   3.2519965e-04
   4.6810000e+04   3.2506983e-04
   4.6820000e+04   3.2493976e-04
   4.6830000e+04   3.2480944e-04
   4.6840000e+04   3.2467884e-04
   4.6850000e+04   3.2454797e-04
   4.6860000e+04   3.2441681e-04
   4.6870000e+04   3.2428536e-04
   4.6880000e+04   3.2415361e-04
   4.6890000e+04   3.2402157e-04
   4.6900000e+04   3.2388922e-04
   4.6910000e+04   3.2375658e-04
   4.6920000e+04   3.2362365e-04
   4.6930000e+04   3.2349042e-04
   4.6940000e+04   3.2335691e-04
   4.6950000e+04   3.2322313e-04
   4.6960000e+04   3.2308908e-04
   4.6970000e+04   3.2295478e-04
   4.6980000e+04   3.2282024e-04
   4.6990000e+04   3.2268547e-04
   4.7000000e+04   3.2255049e-04
   4.7010000e+04   3.2241532e-04
   4.7020000e+04   3.2227996e-04
   4.7030000e+04   3.2214445e-04
   4.7040000e+04   3.2200880e-04
   4.7050000e+04   3.2187302e-04
   4.7060000e+04   3.2173715e-04
   4.7070000e+04   3.2160120e-04
   4.7080000e+04   3.2146519e-04
   4.7090000e+04   3.2132914e-04
   4.7100000e+04   3.2119307e-04
   4.7110000e+04   3.2105701e-04
   4.7120000e+04   3.2092097e-04
   4.7130000e+04   3.2078498e-04
   4.7140000e+04   3.2064906e-04
   4.7150000e+04   3.2051321e-04
   4.7160000e+04   3.2037747e-04
   4.7170000e+04   3.2024185e-04
   4.7180000e+04   3.2010636e-04
   4.7190000e+04   3.1997103e-04
   4.7200000e+04   3.1983587e-04
   4.7210000e+04   3.1970088e-04
   4.7220000e+04   3.1956609e-04
   4.7230000e+04   3.1943150e-04
   4.7240000e+04   3.1929713e-04
   4.7250000e+04   3.1916298e-04
   4.7260000e+04   3.1902906e-04
   4.7270000e+04   3.1889538e-04
   4.7280000e+04   3.1876194e-04
   4.7290000e+04   3.1862874e-04
   4.7300000e+04   3.1849580e-04
   4.7310000e+04   3.1836311e-04
   4.7320000e+04   3.1823067e-04
   4.7330000e+04   3.1809848e-04
   4.7340000e+04   3.1796654e-04
   4.7350000e+04   3.1783484e-04
   4.7360000e+04   3.1770339e-04
   4.7370000e+04   3.1757218e-04
   4.7380000e+04   3.1744121e-04
   4.7390000e+04   3.1731046e-04
   4.7400000e+04   3.1717994e-04
   4.7410000e+04   3.1704963e-04
   4.7420000e+04   3.1691954e-04
   4.7430000e+04   3.1678965e-04
   4.7440000e+04   3.1665995e-04
   4.7450000e+04   3.1653045e-04
   4.7460000e+04   3.1640112e-04
   4.7470000e+04   3.1627198e-04
   4.7480000e+04   3.1614299e-04
   4.7490000e+04   3.1601417e-04
   4.7500000e+04   3.1588551e-04
   4.7510000e+04   3.1575699e-04
   4.7520000e+04   3.1562862e-04
   4.7530000e+04   3.1550038e-04
   4.7540000e+04   3.1537227e-04
   4.7550000e+04   3.1524429e-04
   4.7560000e+04   3.1511644e-04
   4.7570000e+04   3.1498871e-04
   4.7580000e+04   3.1486109e-04
   4.7590000e+04   3.1473359e-04
   4.7600000e+04   3.1460621e-04
   4.7610000e+04   3.1447895e-04
   4.7620000e+04   3.1435180e-04
   4.7630000e+04   3.1422477e-04
   4.7640000e+04   3.1409785e-04
   4.7650000e+04   3.1397105e-04
   4.7660000e+04   3.1384438e-04
   4.7670000e+04   3.1371783e-04
   4.7680000e+04   3.1359140e-04
   4.7690000e+04   3.1346511e-04
   4.7700000e+04   3.1333896e-04
   4.7710000e+04   3.1321294e-04
   4.7720000e+04   3.1308707e-04
   4.7730000e+04   3.1296134e-04
   4.7740000e+04   3.1283577e-04
   4.7750000e+04   3.1271035e-04
   4.7760000e+04   3.1258509e-04
   4.7770000e+04   3.1246000e-04
   4.7780000e+04   3.1233507e-04
   4.7790000e+04   3.1221032e-04
   4.7800000e+04   3.1208574e-04
   4.7810000e+04   3.1196133e-04
   4.7820000e+04   3.1183711e-04
   4.7830000e+04   3.1171306e-04
   4.7840000e+04   3.1158919e-04
   4.7850000e+04   3.1146550e-04
   4.7860000e+04   3.1134199e-04
   4.7870000e+04   3.1121866e-04
   4.7880000e+04   3.1109550e-04
   4.7890000e+04   3.1097251e-04
   4.7900000e+04   3.1084968e-04
   4.7910000e+04   3.1072701e-04
   4.7920000e+04   3.1060450e-04
   4.7930000e+04   3.1048213e-04
   4.7940000e+04   3.1035990e-04
   4.7950000e+04   3.1023780e-04
   4.7960000e+04   3.1011582e-04
   4.7970000e+04   3.0999395e-04
   4.7980000e+04   3.0987217e-04
   4.7990000e+04   3.0975048e-04
   4.8000000e+04   3.0962886e-04
   4.8010000e+04   3.0950730e-04
   4.8020000e+04   3.0938578e-04
   4.8030000e+04   3.0926430e-04
   4.8040000e+04   3.0914283e-04
   4.8050000e+04   3.0902136e-04
   4.8060000e+04   3.0889988e-04
   4.8070000e+04   3.0877837e-04
   4.8080000e+04   3.0865682e-04
   4.8090000e+04   3.0853521e-04
   4.8100000e+04   3.0841352e-04
   4.8110000e+04   3.0829175e-04
   4.8120000e+04   3.0816987e-04
   4.8130000e+04   3.0804788e-04
   4.8140000e+04   3.0792576e-04
   4.8150000e+04   3.0780350e-04
   4.8160000e+04   3.0768109e-04
   4.8170000e+04   3.0755852e-04
   4.8180000e+04   3.0743578e-04
   4.8190000e+04   3.0731285e-04
   4.8200000e+04   3.0718974e-04
   4.8210000e+04   3.0706644e-04
   4.8220000e+04   3.0694293e-04
   4.8230000e+04   3.0681922e-04
   4.8240000e+04   3.0669531e-04
   4.8250000e+04   3.0657119e-04
   4.8260000e+04   3.0644686e-04
   4.8270000e+04   3.0632233e-04
   4.8280000e+04   3.0619759e-04
   4.8290000e+04   3.0607265e-04
   4.8300000e+04   3.0594752e-04
   4.8310000e+04   3.0582220e-04
   4.8320000e+04   3.0569669e-04
   4.8330000e+04   3.0557102e-04
   4.8340000e+04   3.0544518e-04
   4.8350000e+04   3.0531919e-04
   4.8360000e+04   3.0519306e-04
   4.8370000e+04   3.0506680e-04
   4.8380000e+04   3.0494043e-04
   4.8390000e+04   3.0481395e-04
   4.8400000e+04   3.0468740e-04
   4.8410000e+04   3.0456077e-04
   4.8420000e+04   3.0443408e-04
   4.8430000e+04   3.0430736e-04
   4.8440000e+04   3.0418062e-04
   4.8450000e+04   3.0405387e-04
   4.8460000e+04   3.0392714e-04
   4.8470000e+04   3.0380043e-04
   4.8480000e+04   3.0367377e-04
   4.8490000e+04   3.0354717e-04
   4.8500000e+04   3.0342064e-04
   4.8510000e+04   3.0329421e-04
   4.8520000e+04   3.0316788e-04
   4.8530000e+04   3.0304168e-04
   4.8540000e+04   3.0291561e-04
   4.8550000e+04   3.0278969e-04
   4.8560000e+04   3.0266393e-04
   4.8570000e+04   3.0253834e-04
   4.8580000e+04   3.0241294e-04
   4.8590000e+04   3.0228773e-04
   4.8600000e+04   3.0216272e-04
   4.8610000e+04   3.0203791e-04
   4.8620000e+04   3.0191332e-04
   4.8630000e+04   3.0178896e-04
   4.8640000e+04   3.0166481e-04
   4.8650000e+04   3.0154090e-04
   4.8660000e+04   3.0141722e-04
   4.8670000e+04   3.0129376e-04
   4.8680000e+04   3.0117055e-04
   4.8690000e+04   3.0104756e-04
   4.8700000e+04   3.0092481e-04
   4.8710000e+04   3.0080228e-04
   4.8720000e+04   3.0067998e-04
   4.8730000e+04   3.0055791e-04
   4.8740000e+04   3.0043605e-04
   4.8750000e+04   3.0031441e-04
   4.8760000e+04   3.0019297e-04
   4.8770000e+04   3.0007173e-04
   4.8780000e+04   2.9995069e-04
   4.8790000e+04   2.9982984e-04
   4.8800000e+04   2.9970917e-04
   4.8810000e+04   2.9958868e-04
   4.8820000e+04   2.9946835e-04
   4.8830000e+04   2.9934818e-04
   4.8840000e+04   2.9922816e-04
   4.8850000e+04   2.9910829e-04
   4.8860000e+04   2.9898855e-04
   4.8870000e+04   2.9886894e-04
   4.8880000e+04   2.9874946e-04
   4.8890000e+04   2.9863009e-04
   4.8900000e+04   2.9851084e-04
   4.8910000e+04   2.9839168e-04
   4.8920000e+04   2.9827263e-04
   4.8930000e+04   2.9815367e-04
   4.8940000e+04   2.9803480e-04
   4.8950000e+04   2.9791602e-04
   4.8960000e+04   2.9779732e-04
   4.8970000e+04   2.9767870e-04
   4.8980000e+04   2.9756016e-04
   4.8990000e+04   2.9744170e-04
   4.9000000e+04   2.9732331e-04
   4.9010000e+04   2.9720499e-04
   4.9020000e+04   2.9708675e-04
   4.9030000e+04   2.9696859e-04
   4.9040000e+04   2.9685049e-04
   4.9050000e+04   2.9673248e-04
   4.9060000e+04   2.9661454e-04
   4.9070000e+04   2.9649668e-04
   4.9080000e+04   2.9637891e-04
   4.9090000e+04   2.9626122e-04
   4.9100000e+04   2.9614362e-04
   4.9110000e+04   2.9602610e-04
   4.9120000e+04   2.9590868e-04
   4.9130000e+04   2.9579136e-04
   4.9140000e+04   2.9567413e-04
   4.9150000e+04   2.9555700e-04
   4.9160000e+04   2.9543998e-04
   4.9170000e+04   2.9532306e-04
   4.9180000e+04   2.9520625e-04
   4.9190000e+04   2.9508955e-04
   4.9200000e+04   2.9497296e-04
   4.9210000e+04   2.9485649e-04
   4.9220000e+04   2.9474012e-04
   4.9230000e+04   2.9462387e-04
   4.9240000e+04   2.9450774e-04
   4.9250000e+04   2.9439171e-04
   4.9260000e+04   2.9427579e-04
   4.9270000e+04   2.9415998e-04
   4.9280000e+04   2.9404428e-04
   4.9290000e+04   2.9392868e-04
   4.9300000e+04   2.9381317e-04
   4.9310000e+04   2.9369776e-04
   4.9320000e+04   2.9358243e-04
   4.9330000e+04   2.9346719e-04
   4.9340000e+04   2.9335202e-04
   4.9350000e+04   2.9323693e-04
   4.9360000e+04   2.9312189e-04
   4.9370000e+04   2.9300690e-04
   4.9380000e+04   2.9289197e-04
   4.9390000e+04   2.9277706e-04
   4.9400000e+04   2.9266219e-04
   4.9410000e+04   2.9254733e-04
   4.9420000e+04   2.9243248e-04
   4.9430000e+04   2.9231762e-04
   4.9440000e+04   2.9220276e-04
   4.9450000e+04   2.9208787e-04
   4.9460000e+04   2.9197295e-04
   4.9470000e+04   2.9185799e-04
   4.9480000e+04   2.9174298e-04
   4.9490000e+04   2.9162791e-04
   4.9500000e+04   2.9151276e-04
   4.9510000e+04   2.9139754e-04
   4.9520000e+04   2.9128223e-04
   4.9530000e+04   2.9116683e-04
   4.9540000e+04   2.9105132e-04
   4.9550000e+04   2.9093571e-04
   4.9560000e+04   2.9081998e-04
   4.9570000e+04   2.9070413e-04
   4.9580000e+04   2.9058815e-04
   4.9590000e+04   2.9047205e-04
   4.9600000e+04   2.9035581e-04
   4.9610000e+04   2.9023944e-04
   4.9620000e+04   2.9012294e-04
   4.9630000e+04   2.9000630e-04
   4.9640000e+04   2.8988953e-04
   4.9650000e+04   2.8977263e-04
   4.9660000e+04   2.8965559e-04
   4.9670000e+04   2.8953843e-04
   4.9680000e+04   2.8942115e-04
   4.9690000e+04   2.8930376e-04
   4.9700000e+04   2.8918625e-04
   4.9710000e+04   2.8906864e-04
   4.9720000e+04   2.8895093e-04
   4.9730000e+04   2.8883314e-04
   4.9740000e+04   2.8871527e-04
   4.9750000e+04   2.8859733e-04
   4.9760000e+04   2.8847933e-04
   4.9770000e+04   2.8836129e-04
   4.9780000e+04   2.8824321e-04
   4.9790000e+04   2.8812511e-04
   4.9800000e+04   2.8800700e-04
   4.9810000e+04   2.8788888e-04
   4.9820000e+04   2.8777078e-04
   4.9830000e+04   2.8765271e-04
   4.9840000e+04   2.8753468e-04
   4.9850000e+04   2.8741669e-04
   4.9860000e+04   2.8729877e-04
   4.9870000e+04   2.8718093e-04
   4.9880000e+04   2.8706317e-04
   4.9890000e+04   2.8694551e-04
   4.9900000e+04   2.8682797e-04
   4.9910000e+04   2.8671054e-04
   4.9920000e+04   2.8659325e-04
   4.9930000e+04   2.8647610e-04
   4.9940000e+04   2.8635909e-04
   4.9950000e+04   2.8624225e-04
   4.9960000e+04   2.8612557e-04
   4.9970000e+04   2.8600907e-04
   4.9980000e+04   2.8589275e-04
   4.9990000e+04   2.8577661e-04
   5.0000000e+04   2.8566066e-04
   5.0010000e+04   2.8554491e-04
   5.0020000e+04   2.8542935e-04
   5.0030000e+04   2.8531400e-04
   5.0040000e+04   2.8519884e-04
   5.0050000e+04   2.8508389e-04
   5.0060000e+04   2.8496914e-04
   5.0070000e+04   2.8485459e-04
   5.0080000e+04   2.8474024e-04
   5.0090000e+04   2.8462609e-04
   5.0100000e+04   2.8451214e-04
   5.0110000e+04   2.8439837e-04
   5.0120000e+04   2.8428480e-04
   5.0130000e+04   2.8417141e-04
   5.0140000e+04   2.8405820e-04
   5.0150000e+04   2.8394516e-04
   5.0160000e+04   2.8383229e-04
   5.0170000e+04   2.8371958e-04
   5.0180000e+04   2.8360704e-04
   5.0190000e+04   2.8349464e-04
   5.0200000e+04   2.8338238e-04
   5.0210000e+04   2.8327026e-04
   5.0220000e+04   2.8315828e-04
   5.0230000e+04   2.8304642e-04
   5.0240000e+04   2.8293467e-04
   5.0250000e+04   2.8282304e-04
   5.0260000e+04   2.8271152e-04
   5.0270000e+04   2.8260009e-04
   5.0280000e+04   2.8248876e-04
   5.0290000e+04   2.8237752e-04
   5.0300000e+04   2.8226637e-04
   5.0310000e+04   2.8215529e-04
   5.0320000e+04   2.8204429e-04
   5.0330000e+04   2.8193335e-04
   5.0340000e+04   2.8182249e-04
   5.0350000e+04   2.8171169e-04
   5.0360000e+04   2.8160095e-04
   5.0370000e+04   2.8149027e-04
   5.0380000e+04   2.8137965e-04
   5.0390000e+04   2.8126908e-04
   5.0400000e+04   2.8115857e-04
   5.0410000e+04   2.8104811e-04
   5.0420000e+04   2.8093770e-04
   5.0430000e+04   2.8082735e-04
   5.0440000e+04   2.8071705e-04
   5.0450000e+04   2.8060680e-04
   5.0460000e+04   2.8049660e-04
   5.0470000e+04   2.8038646e-04
   5.0480000e+04   2.8027638e-04
   5.0490000e+04   2.8016636e-04
   5.0500000e+04   2.8005639e-04
   5.0510000e+04   2.7994648e-04
   5.0520000e+04   2.7983663e-04
   5.0530000e+04   2.7972685e-04
   5.0540000e+04   2.7961713e-04
   5.0550000e+04   2.7950747e-04
   5.0560000e+04   2.7939788e-04
   5.0570000e+04   2.7928836e-04
   5.0580000e+04   2.7917890e-04
   5.0590000e+04   2.7906951e-04
   5.0600000e+04   2.7896019e-04
   5.0610000e+04   2.7885094e-04
   5.0620000e+04   2.7874176e-04
   5.0630000e+04   2.7863264e-04
   5.0640000e+04   2.7852359e-04
   5.0650000e+04   2.7841460e-04
   5.0660000e+04   2.7830567e-04
   5.0670000e+04   2.7819680e-04
   5.0680000e+04   2.7808799e-04
   5.0690000e+04   2.7797923e-04
   5.0700000e+04   2.7787053e-04
   5.0710000e+04   2.7776187e-04
   5.0720000e+04   2.7765325e-04
   5.0730000e+04   2.7754467e-04
   5.0740000e+04   2.7743612e-04
   5.0750000e+04   2.7732760e-04
   5.0760000e+04   2.7721910e-04
   5.0770000e+04   2.7711062e-04
   5.0780000e+04   2.7700215e-04
   5.0790000e+04   2.7689368e-04
   5.0800000e+04   2.7678521e-04
   5.0810000e+04   2.7667673e-04
   5.0820000e+04   2.7656824e-04
   5.0830000e+04   2.7645973e-04
   5.0840000e+04   2.7635119e-04
   5.0850000e+04   2.7624262e-04
   5.0860000e+04   2.7613401e-04
   5.0870000e+04   2.7602535e-04
   5.0880000e+04   2.7591665e-04
   5.0890000e+04   2.7580788e-04
   5.0900000e+04   2.7569906e-04
   5.0910000e+04   2.7559017e-04
   5.0920000e+04   2.7548122e-04
   5.0930000e+04   2.7537219e-04
   5.0940000e+04   2.7526308e-04
   5.0950000e+04   2.7515390e-04
   5.0960000e+04   2.7504463e-04
   5.0970000e+04   2.7493528e-04
   5.0980000e+04   2.7482585e-04
   5.0990000e+04   2.7471633e-04
   5.1000000e+04   2.7460674e-04
   5.1010000e+04   2.7449706e-04
   5.1020000e+04   2.7438729e-04
   5.1030000e+04   2.7427746e-04
   5.1040000e+04   2.7416754e-04
   5.1050000e+04   2.7405756e-04
   5.1060000e+04   2.7394750e-04
   5.1070000e+04   2.7383739e-04
   5.1080000e+04   2.7372722e-04
   5.1090000e+04   2.7361700e-04
   5.1100000e+04   2.7350673e-04
   5.1110000e+04   2.7339643e-04
   5.1120000e+04   2.7328610e-04
   5.1130000e+04   2.7317575e-04
   5.1140000e+04   2.7306538e-04
   5.1150000e+04   2.7295501e-04
   5.1160000e+04   2.7284465e-04
   5.1170000e+04   2.7273430e-04
   5.1180000e+04   2.7262397e-04
   5.1190000e+04   2.7251368e-04
   5.1200000e+04   2.7240343e-04
   5.1210000e+04   2.7229324e-04
   5.1220000e+04   2.7218310e-04
   5.1230000e+04   2.7207304e-04
   5.1240000e+04   2.7196306e-04
   5.1250000e+04   2.7185317e-04
   5.1260000e+04   2.7174338e-04
   5.1270000e+04   2.7163370e-04
   5.1280000e+04   2.7152414e-04
   5.1290000e+04   2.7141470e-04
   5.1300000e+04   2.7130540e-04
   5.1310000e+04   2.7119623e-04
   5.1320000e+04   2.7108721e-04
   5.1330000e+04   2.7097834e-04
   5.1340000e+04   2.7086963e-04
   5.1350000e+04   2.7076109e-04
   5.1360000e+04   2.7065271e-04
   5.1370000e+04   2.7054449e-04
   5.1380000e+04   2.7043646e-04
   5.1390000e+04   2.7032860e-04
   5.1400000e+04   2.7022091e-04
   5.1410000e+04   2.7011340e-04
   5.1420000e+04   2.7000608e-04
   5.1430000e+04   2.6989893e-04
   5.1440000e+04   2.6979196e-04
   5.1450000e+04   2.6968516e-04
   5.1460000e+04   2.6957854e-04
   5.1470000e+04   2.6947209e-04
   5.1480000e+04   2.6936581e-04
   5.1490000e+04   2.6925970e-04
   5.1500000e+04   2.6915374e-04
   5.1510000e+04   2.6904795e-04
   5.1520000e+04   2.6894230e-04
   5.1530000e+04   2.6883680e-04
   5.1540000e+04   2.6873144e-04
   5.1550000e+04   2.6862622e-04
   5.1560000e+04   2.6852113e-04
   5.1570000e+04   2.6841616e-04
   5.1580000e+04   2.6831131e-04
   5.1590000e+04   2.6820657e-04
   5.1600000e+04   2.6810194e-04
   5.1610000e+04   2.6799741e-04
   5.1620000e+04   2.6789296e-04
   5.1630000e+04   2.6778861e-04
   5.1640000e+04   2.6768434e-04
   5.1650000e+04   2.6758014e-04
   5.1660000e+04   2.6747601e-04
   5.1670000e+04   2.6737195e-04
   5.1680000e+04   2.6726794e-04
   5.1690000e+04   2.6716399e-04
   5.1700000e+04   2.6706009e-04
   5.1710000e+04   2.6695624e-04
   5.1720000e+04   2.6685243e-04
   5.1730000e+04   2.6674866e-04
   5.1740000e+04   2.6664492e-04
   5.1750000e+04   2.6654122e-04
   5.1760000e+04   2.6643754e-04
   5.1770000e+04   2.6633390e-04
   5.1780000e+04   2.6623028e-04
   5.1790000e+04   2.6612669e-04
   5.1800000e+04   2.6602312e-04
   5.1810000e+04   2.6591958e-04
   5.1820000e+04   2.6581606e-04
   5.1830000e+04   2.6571257e-04
   5.1840000e+04   2.6560910e-04
   5.1850000e+04   2.6550565e-04
   5.1860000e+04   2.6540223e-04
   5.1870000e+04   2.6529884e-04
   5.1880000e+04   2.6519547e-04
   5.1890000e+04   2.6509213e-04
   5.1900000e+04   2.6498882e-04
   5.1910000e+04   2.6488554e-04
   5.1920000e+04   2.6478229e-04
   5.1930000e+04   2.6467907e-04
   5.1940000e+04   2.6457589e-04
   5.1950000e+04   2.6447275e-04
   5.1960000e+04   2.6436964e-04
   5.1970000e+04   2.6426656e-04
   5.1980000e+04   2.6416353e-04
   5.1990000e+04   2.6406054e-04
   5.2000000e+04   2.6395758e-04
   5.2010000e+04   2.6385466e-04
   5.2020000e+04   2.6375179e-04
   5.2030000e+04   2.6364895e-04
   5.2040000e+04   2.6354616e-04
   5.2050000e+04   2.6344340e-04
   5.2060000e+04   2.6334068e-04
   5.2070000e+04   2.6323799e-04
   5.2080000e+04   2.6313535e-04
   5.2090000e+04   2.6303273e-04
   5.2100000e+04   2.6293015e-04
   5.2110000e+04   2.6282759e-04
   5.2120000e+04   2.6272506e-04
   5.2130000e+04   2.6262256e-04
   5.2140000e+04   2.6252007e-04
   5.2150000e+04   2.6241761e-04
   5.2160000e+04   2.6231516e-04
   5.2170000e+04   2.6221272e-04
   5.2180000e+04   2.6211028e-04
   5.2190000e+04   2.6200786e-04
   5.2200000e+04   2.6190543e-04
   5.2210000e+04   2.6180300e-04
   5.2220000e+04   2.6170056e-04
   5.2230000e+04   2.6159811e-04
   5.2240000e+04   2.6149565e-04
   5.2250000e+04   2.6139318e-04
   5.2260000e+04   2.6129068e-04
   5.2270000e+04   2.6118815e-04
   5.2280000e+04   2.6108561e-04
   5.2290000e+04   2.6098303e-04
   5.2300000e+04   2.6088042e-04
   5.2310000e+04   2.6077777e-04
   5.2320000e+04   2.6067510e-04
   5.2330000e+04   2.6057238e-04
   5.2340000e+04   2.6046963e-04
   5.2350000e+04   2.6036684e-04
   5.2360000e+04   2.6026401e-04
   5.2370000e+04   2.6016114e-04
   5.2380000e+04   2.6005823e-04
   5.2390000e+04   2.5995529e-04
   5.2400000e+04   2.5985231e-04
   5.2410000e+04   2.5974930e-04
   5.2420000e+04   2.5964625e-04
   5.2430000e+04   2.5954318e-04
   5.2440000e+04   2.5944008e-04
   5.2450000e+04   2.5933696e-04
   5.2460000e+04   2.5923383e-04
   5.2470000e+04   2.5913068e-04
   5.2480000e+04   2.5902752e-04
   5.2490000e+04   2.5892436e-04
   5.2500000e+04   2.5882121e-04
   5.2510000e+04   2.5871806e-04
   5.2520000e+04   2.5861492e-04
   5.2530000e+04   2.5851181e-04
   5.2540000e+04   2.5840873e-04
   5.2550000e+04   2.5830567e-04
   5.2560000e+04   2.5820266e-04
   5.2570000e+04   2.5809970e-04
   5.2580000e+04   2.5799679e-04
   5.2590000e+04   2.5789395e-04
   5.2600000e+04   2.5779117e-04
   5.2610000e+04   2.5768847e-04
   5.2620000e+04   2.5758585e-04
   5.2630000e+04   2.5748331e-04
   5.2640000e+04   2.5738088e-04
   5.2650000e+04   2.5727854e-04
   5.2660000e+04   2.5717631e-04
   5.2670000e+04   2.5707419e-04
   5.2680000e+04   2.5697219e-04
   5.2690000e+04   2.5687031e-04
   5.2700000e+04   2.5676856e-04
   5.2710000e+04   2.5666694e-04
   5.2720000e+04   2.5656546e-04
   5.2730000e+04   2.5646411e-04
   5.2740000e+04   2.5636290e-04
   5.2750000e+04   2.5626184e-04
   5.2760000e+04   2.5616092e-04
   5.2770000e+04   2.5606015e-04
   5.2780000e+04   2.5595952e-04
   5.2790000e+04   2.5585904e-04
   5.2800000e+04   2.5575871e-04
   5.2810000e+04   2.5565852e-04
   5.2820000e+04   2.5555848e-04
   5.2830000e+04   2.5545858e-04
   5.2840000e+04   2.5535882e-04
   5.2850000e+04   2.5525920e-04
   5.2860000e+04   2.5515972e-04
   5.2870000e+04   2.5506037e-04
   5.2880000e+04   2.5496116e-04
   5.2890000e+04   2.5486206e-04
   5.2900000e+04   2.5476309e-04
   5.2910000e+04   2.5466424e-04
   5.2920000e+04   2.5456550e-04
   5.2930000e+04   2.5446686e-04
   5.2940000e+04   2.5436833e-04
   5.2950000e+04   2.5426990e-04
   5.2960000e+04   2.5417156e-04
   5.2970000e+04   2.5407331e-04
   5.2980000e+04   2.5397514e-04
   5.2990000e+04   2.5387705e-04
   5.3000000e+04   2.5377903e-04
   5.3010000e+04   2.5368107e-04
   5.3020000e+04   2.5358318e-04
   5.3030000e+04   2.5348535e-04
   5.3040000e+04   2.5338757e-04
   5.3050000e+04   2.5328984e-04
   5.3060000e+04   2.5319215e-04
   5.3070000e+04   2.5309450e-04
   5.3080000e+04   2.5299688e-04
   5.3090000e+04   2.5289930e-04
   5.3100000e+04   2.5280175e-04
   5.3110000e+04   2.5270423e-04
   5.3120000e+04   2.5260672e-04
   5.3130000e+04   2.5250924e-04
   5.3140000e+04   2.5241178e-04
   5.3150000e+04   2.5231434e-04
   5.3160000e+04   2.5221691e-04
   5.3170000e+04   2.5211950e-04
   5.3180000e+04   2.5202210e-04
   5.3190000e+04   2.5192471e-04
   5.3200000e+04   2.5182734e-04
   5.3210000e+04   2.5172998e-04
   5.3220000e+04   2.5163263e-04
   5.3230000e+04   2.5153530e-04
   5.3240000e+04   2.5143798e-04
   5.3250000e+04   2.5134067e-04
   5.3260000e+04   2.5124338e-04
   5.3270000e+04   2.5114610e-04
   5.3280000e+04   2.5104884e-04
   5.3290000e+04   2.5095160e-04
   5.3300000e+04   2.5085438e-04
   5.3310000e+04   2.5075718e-04
   5.3320000e+04   2.5066000e-04
   5.3330000e+04   2.5056285e-04
   5.3340000e+04   2.5046571e-04
   5.3350000e+04   2.5036861e-04
   5.3360000e+04   2.5027153e-04
   5.3370000e+04   2.5017447e-04
   5.3380000e+04   2.5007745e-04
   5.3390000e+04   2.4998045e-04
   5.3400000e+04   2.4988348e-04
   5.3410000e+04   2.4978655e-04
   5.3420000e+04   2.4968964e-04
   5.3430000e+04   2.4959276e-04
   5.3440000e+04   2.4949591e-04
   5.3450000e+04   2.4939909e-04
   5.3460000e+04   2.4930230e-04
   5.3470000e+04   2.4920554e-04
   5.3480000e+04   2.4910880e-04
   5.3490000e+04   2.4901209e-04
   5.3500000e+04   2.4891540e-04
   5.3510000e+04   2.4881874e-04
   5.3520000e+04   2.4872210e-04
   5.3530000e+04   2.4862548e-04
   5.3540000e+04   2.4852888e-04
   5.3550000e+04   2.4843229e-04
   5.3560000e+04   2.4833572e-04
   5.3570000e+04   2.4823916e-04
   5.3580000e+04   2.4814261e-04
   5.3590000e+04   2.4804607e-04
   5.3600000e+04   2.4794953e-04
   5.3610000e+04   2.4785300e-04
   5.3620000e+04   2.4775646e-04
   5.3630000e+04   2.4765993e-04
   5.3640000e+04   2.4756339e-04
   5.3650000e+04   2.4746685e-04
   5.3660000e+04   2.4737030e-04
   5.3670000e+04   2.4727375e-04
   5.3680000e+04   2.4717718e-04
   5.3690000e+04   2.4708060e-04
   5.3700000e+04   2.4698402e-04
   5.3710000e+04   2.4688742e-04
   5.3720000e+04   2.4679080e-04
   5.3730000e+04   2.4669418e-04
   5.3740000e+04   2.4659754e-04
   5.3750000e+04   2.4650089e-04
   5.3760000e+04   2.4640422e-04
   5.3770000e+04   2.4630755e-04
   5.3780000e+04   2.4621086e-04
   5.3790000e+04   2.4611417e-04
   5.3800000e+04   2.4601748e-04
   5.3810000e+04   2.4592078e-04
   5.3820000e+04   2.4582408e-04
   5.3830000e+04   2.4572738e-04
   5.3840000e+04   2.4563068e-04
   5.3850000e+04   2.4553400e-04
   5.3860000e+04   2.4543733e-04
   5.3870000e+04   2.4534067e-04
   5.3880000e+04   2.4524404e-04
   5.3890000e+04   2.4514743e-04
   5.3900000e+04   2.4505085e-04
   5.3910000e+04   2.4495430e-04
   5.3920000e+04   2.4485779e-04
   5.3930000e+04   2.4476133e-04
   5.3940000e+04   2.4466492e-04
   5.3950000e+04   2.4456856e-04
   5.3960000e+04   2.4447227e-04
   5.3970000e+04   2.4437603e-04
   5.3980000e+04   2.4427987e-04
   5.3990000e+04   2.4418379e-04
   5.4000000e+04   2.4408778e-04
   5.4010000e+04   2.4399186e-04
   5.4020000e+04   2.4389602e-04
   5.4030000e+04   2.4380029e-04
   5.4040000e+04   2.4370465e-04
   5.4050000e+04   2.4360911e-04
   5.4060000e+04   2.4351368e-04
   5.4070000e+04   2.4341835e-04
   5.4080000e+04   2.4332314e-04
   5.4090000e+04   2.4322805e-04
   5.4100000e+04   2.4313307e-04
   5.4110000e+04   2.4303822e-04
   5.4120000e+04   2.4294348e-04
   5.4130000e+04   2.4284887e-04
   5.4140000e+04   2.4275438e-04
   5.4150000e+04   2.4266002e-04
   5.4160000e+04   2.4256578e-04
   5.4170000e+04   2.4247167e-04
   5.4180000e+04   2.4237768e-04
   5.4190000e+04   2.4228381e-04
   5.4200000e+04   2.4219006e-04
   5.4210000e+04   2.4209644e-04
   5.4220000e+04   2.4200293e-04
   5.4230000e+04   2.4190954e-04
   5.4240000e+04   2.4181626e-04
   5.4250000e+04   2.4172309e-04
   5.4260000e+04   2.4163003e-04
   5.4270000e+04   2.4153708e-04
   5.4280000e+04   2.4144422e-04
   5.4290000e+04   2.4135145e-04
   5.4300000e+04   2.4125878e-04
   5.4310000e+04   2.4116620e-04
   5.4320000e+04   2.4107369e-04
   5.4330000e+04   2.4098127e-04
   5.4340000e+04   2.4088892e-04
   5.4350000e+04   2.4079664e-04
   5.4360000e+04   2.4070442e-04
   5.4370000e+04   2.4061226e-04
   5.4380000e+04   2.4052016e-04
   5.4390000e+04   2.4042811e-04
   5.4400000e+04   2.4033611e-04
   5.4410000e+04   2.4024414e-04
   5.4420000e+04   2.4015222e-04
   5.4430000e+04   2.4006033e-04
   5.4440000e+04   2.3996847e-04
   5.4450000e+04   2.3987663e-04
   5.4460000e+04   2.3978482e-04
   5.4470000e+04   2.3969303e-04
   5.4480000e+04   2.3960126e-04
   5.4490000e+04   2.3950950e-04
   5.4500000e+04   2.3941775e-04
   5.4510000e+04   2.3932601e-04
   5.4520000e+04   2.3923428e-04
   5.4530000e+04   2.3914256e-04
   5.4540000e+04   2.3905084e-04
   5.4550000e+04   2.3895913e-04
   5.4560000e+04   2.3886742e-04
   5.4570000e+04   2.3877571e-04
   5.4580000e+04   2.3868400e-04
   5.4590000e+04   2.3859230e-04
   5.4600000e+04   2.3850059e-04
   5.4610000e+04   2.3840889e-04
   5.4620000e+04   2.3831720e-04
   5.4630000e+04   2.3822550e-04
   5.4640000e+04   2.3813382e-04
   5.4650000e+04   2.3804213e-04
   5.4660000e+04   2.3795046e-04
   5.4670000e+04   2.3785879e-04
   5.4680000e+04   2.3776713e-04
   5.4690000e+04   2.3767548e-04
   5.4700000e+04   2.3758385e-04
   5.4710000e+04   2.3749223e-04
   5.4720000e+04   2.3740062e-04
   5.4730000e+04   2.3730903e-04
   5.4740000e+04   2.3721745e-04
   5.4750000e+04   2.3712590e-04
   5.4760000e+04   2.3703436e-04
   5.4770000e+04   2.3694285e-04
   5.4780000e+04   2.3685136e-04
   5.4790000e+04   2.3675990e-04
   5.4800000e+04   2.3666846e-04
   5.4810000e+04   2.3657704e-04
   5.4820000e+04   2.3648565e-04
   5.4830000e+04   2.3639429e-04
   5.4840000e+04   2.3630295e-04
   5.4850000e+04   2.3621164e-04
   5.4860000e+04   2.3612036e-04
   5.4870000e+04   2.3602911e-04
   5.4880000e+04   2.3593788e-04
   5.4890000e+04   2.3584668e-04
   5.4900000e+04   2.3575551e-04
   5.4910000e+04   2.3566436e-04
   5.4920000e+04   2.3557324e-04
   5.4930000e+04   2.3548214e-04
   5.4940000e+04   2.3539106e-04
   5.4950000e+04   2.3530001e-04
   5.4960000e+04   2.3520898e-04
   5.4970000e+04   2.3511797e-04
   5.4980000e+04   2.3502697e-04
   5.4990000e+04   2.3493600e-04
   5.5000000e+04   2.3484504e-04
   5.5010000e+04   2.3475410e-04
   5.5020000e+04   2.3466317e-04
   5.5030000e+04   2.3457226e-04
   5.5040000e+04   2.3448136e-04
   5.5050000e+04   2.3439047e-04
   5.5060000e+04   2.3429959e-04
   5.5070000e+04   2.3420872e-04
   5.5080000e+04   2.3411787e-04
   5.5090000e+04   2.3402702e-04
   5.5100000e+04   2.3393618e-04
   5.5110000e+04   2.3384535e-04
   5.5120000e+04   2.3375453e-04
   5.5130000e+04   2.3366372e-04
   5.5140000e+04   2.3357292e-04
   5.5150000e+04   2.3348214e-04
   5.5160000e+04   2.3339136e-04
   5.5170000e+04   2.3330060e-04
   5.5180000e+04   2.3320985e-04
   5.5190000e+04   2.3311912e-04
   5.5200000e+04   2.3302841e-04
   5.5210000e+04   2.3293772e-04
   5.5220000e+04   2.3284704e-04
   5.5230000e+04   2.3275640e-04
   5.5240000e+04   2.3266578e-04
   5.5250000e+04   2.3257519e-04
   5.5260000e+04   2.3248464e-04
   5.5270000e+04   2.3239412e-04
   5.5280000e+04   2.3230364e-04
   5.5290000e+04   2.3221320e-04
   5.5300000e+04   2.3212281e-04
   5.5310000e+04   2.3203247e-04
   5.5320000e+04   2.3194218e-04
   5.5330000e+04   2.3185194e-04
   5.5340000e+04   2.3176177e-04
   5.5350000e+04   2.3167166e-04
   5.5360000e+04   2.3158161e-04
   5.5370000e+04   2.3149164e-04
   5.5380000e+04   2.3140174e-04
   5.5390000e+04   2.3131191e-04
   5.5400000e+04   2.3122217e-04
   5.5410000e+04   2.3113250e-04
   5.5420000e+04   2.3104293e-04
   5.5430000e+04   2.3095344e-04
   5.5440000e+04   2.3086404e-04
   5.5450000e+04   2.3077473e-04
   5.5460000e+04   2.3068552e-04
   5.5470000e+04   2.3059640e-04
   5.5480000e+04   2.3050738e-04
   5.5490000e+04   2.3041846e-04
   5.5500000e+04   2.3032964e-04
   5.5510000e+04   2.3024092e-04
   5.5520000e+04   2.3015230e-04
   5.5530000e+04   2.3006378e-04
   5.5540000e+04   2.2997536e-04
   5.5550000e+04   2.2988704e-04
   5.5560000e+04   2.2979881e-04
   5.5570000e+04   2.2971069e-04
   5.5580000e+04   2.2962266e-04
   5.5590000e+04   2.2953473e-04
   5.5600000e+04   2.2944689e-04
   5.5610000e+04   2.2935914e-04
   5.5620000e+04   2.2927148e-04
   5.5630000e+04   2.2918390e-04
   5.5640000e+04   2.2909641e-04
   5.5650000e+04   2.2900900e-04
   5.5660000e+04   2.2892166e-04
   5.5670000e+04   2.2883440e-04
   5.5680000e+04   2.2874720e-04
   5.5690000e+04   2.2866008e-04
   5.5700000e+04   2.2857301e-04
   5.5710000e+04   2.2848601e-04
   5.5720000e+04   2.2839906e-04
   5.5730000e+04   2.2831216e-04
   5.5740000e+04   2.2822531e-04
   5.5750000e+04   2.2813850e-04
   5.5760000e+04   2.2805174e-04
   5.5770000e+04   2.2796501e-04
   5.5780000e+04   2.2787831e-04
   5.5790000e+04   2.2779165e-04
   5.5800000e+04   2.2770501e-04
   5.5810000e+04   2.2761840e-04
   5.5820000e+04   2.2753180e-04
   5.5830000e+04   2.2744523e-04
   5.5840000e+04   2.2735867e-04
   5.5850000e+04   2.2727212e-04
   5.5860000e+04   2.2718558e-04
   5.5870000e+04   2.2709906e-04
   5.5880000e+04   2.2701254e-04
   5.5890000e+04   2.2692602e-04
   5.5900000e+04   2.2683951e-04
   5.5910000e+04   2.2675301e-04
   5.5920000e+04   2.2666650e-04
   5.5930000e+04   2.2658000e-04
   5.5940000e+04   2.2649350e-04
   5.5950000e+04   2.2640700e-04
   5.5960000e+04   2.2632049e-04
   5.5970000e+04   2.2623400e-04
   5.5980000e+04   2.2614750e-04
   5.5990000e+04   2.2606100e-04
   5.6000000e+04   2.2597451e-04
   5.6010000e+04   2.2588802e-04
   5.6020000e+04   2.2580153e-04
   5.6030000e+04   2.2571505e-04
   5.6040000e+04   2.2562858e-04
   5.6050000e+04   2.2554212e-04
   5.6060000e+04   2.2545566e-04
   5.6070000e+04   2.2536922e-04
   5.6080000e+04   2.2528278e-04
   5.6090000e+04   2.2519637e-04
   5.6100000e+04   2.2510996e-04
   5.6110000e+04   2.2502358e-04
   5.6120000e+04   2.2493721e-04
   5.6130000e+04   2.2485086e-04
   5.6140000e+04   2.2476454e-04
   5.6150000e+04   2.2467823e-04
   5.6160000e+04   2.2459195e-04
   5.6170000e+04   2.2450570e-04
   5.6180000e+04   2.2441947e-04
   5.6190000e+04   2.2433327e-04
   5.6200000e+04   2.2424710e-04
   5.6210000e+04   2.2416095e-04
   5.6220000e+04   2.2407484e-04
   5.6230000e+04   2.2398875e-04
   5.6240000e+04   2.2390270e-04
   5.6250000e+04   2.2381668e-04
   5.6260000e+04   2.2373069e-04
   5.6270000e+04   2.2364473e-04
   5.6280000e+04   2.2355880e-04
   5.6290000e+04   2.2347290e-04
   5.6300000e+04   2.2338703e-04
   5.6310000e+04   2.2330119e-04
   5.6320000e+04   2.2321538e-04
   5.6330000e+04   2.2312960e-04
   5.6340000e+04   2.2304385e-04
   5.6350000e+04   2.2295813e-04
   5.6360000e+04   2.2287244e-04
   5.6370000e+04   2.2278677e-04
   5.6380000e+04   2.2270112e-04
   5.6390000e+04   2.2261551e-04
   5.6400000e+04   2.2252991e-04
   5.6410000e+04   2.2244434e-04
   5.6420000e+04   2.2235880e-04
   5.6430000e+04   2.2227327e-04
   5.6440000e+04   2.2218777e-04
   5.6450000e+04   2.2210229e-04
   5.6460000e+04   2.2201683e-04
   5.6470000e+04   2.2193139e-04
   5.6480000e+04   2.2184597e-04
   5.6490000e+04   2.2176058e-04
   5.6500000e+04   2.2167520e-04
   5.6510000e+04   2.2158984e-04
   5.6520000e+04   2.2150450e-04
   5.6530000e+04   2.2141919e-04
   5.6540000e+04   2.2133390e-04
   5.6550000e+04   2.2124863e-04
   5.6560000e+04   2.2116338e-04
   5.6570000e+04   2.2107816e-04
   5.6580000e+04   2.2099296e-04
   5.6590000e+04   2.2090779e-04
   5.6600000e+04   2.2082265e-04
   5.6610000e+04   2.2073754e-04
   5.6620000e+04   2.2065247e-04
   5.6630000e+04   2.2056743e-04
   5.6640000e+04   2.2048242e-04
   5.6650000e+04   2.2039745e-04
   5.6660000e+04   2.2031252e-04
   5.6670000e+04   2.2022764e-04
   5.6680000e+04   2.2014280e-04
   5.6690000e+04   2.2005801e-04
   5.6700000e+04   2.1997327e-04
   5.6710000e+04   2.1988858e-04
   5.6720000e+04   2.1980395e-04
   5.6730000e+04   2.1971938e-04
   5.6740000e+04   2.1963486e-04
   5.6750000e+04   2.1955041e-04
   5.6760000e+04   2.1946602e-04
   5.6770000e+04   2.1938170e-04
   5.6780000e+04   2.1929745e-04
   5.6790000e+04   2.1921327e-04
   5.6800000e+04   2.1912916e-04
   5.6810000e+04   2.1904513e-04
   5.6820000e+04   2.1896117e-04
   5.6830000e+04   2.1887730e-04
   5.6840000e+04   2.1879350e-04
   5.6850000e+04   2.1870978e-04
   5.6860000e+04   2.1862615e-04
   5.6870000e+04   2.1854259e-04
   5.6880000e+04   2.1845912e-04
   5.6890000e+04   2.1837573e-04
   5.6900000e+04   2.1829243e-04
   5.6910000e+04   2.1820920e-04
   5.6920000e+04   2.1812606e-04
   5.6930000e+04   2.1804300e-04
   5.6940000e+04   2.1796002e-04
   5.6950000e+04   2.1787713e-04
   5.6960000e+04   2.1779430e-04
   5.6970000e+04   2.1771156e-04
   5.6980000e+04   2.1762889e-04
   5.6990000e+04   2.1754630e-04
   5.7000000e+04   2.1746377e-04
   5.7010000e+04   2.1738132e-04
   5.7020000e+04   2.1729893e-04
   5.7030000e+04   2.1721661e-04
   5.7040000e+04   2.1713434e-04
   5.7050000e+04   2.1705214e-04
   5.7060000e+04   2.1696999e-04
   5.7070000e+04   2.1688790e-04
   5.7080000e+04   2.1680585e-04
   5.7090000e+04   2.1672385e-04
   5.7100000e+04   2.1664190e-04
   5.7110000e+04   2.1655999e-04
   5.7120000e+04   2.1647811e-04
   5.7130000e+04   2.1639627e-04
   5.7140000e+04   2.1631446e-04
   5.7150000e+04   2.1623268e-04
   5.7160000e+04   2.1615093e-04
   5.7170000e+04   2.1606920e-04
   5.7180000e+04   2.1598749e-04
   5.7190000e+04   2.1590580e-04
   5.7200000e+04   2.1582412e-04
   5.7210000e+04   2.1574246e-04
   5.7220000e+04   2.1566081e-04
   5.7230000e+04   2.1557917e-04
   5.7240000e+04   2.1549753e-04
   5.7250000e+04   2.1541591e-04
   5.7260000e+04   2.1533428e-04
   5.7270000e+04   2.1525267e-04
   5.7280000e+04   2.1517105e-04
   5.7290000e+04   2.1508944e-04
   5.7300000e+04   2.1500782e-04
   5.7310000e+04   2.1492621e-04
   5.7320000e+04   2.1484460e-04
   5.7330000e+04   2.1476299e-04
   5.7340000e+04   2.1468138e-04
   5.7350000e+04   2.1459977e-04
   5.7360000e+04   2.1451816e-04
   5.7370000e+04   2.1443655e-04
   5.7380000e+04   2.1435495e-04
   5.7390000e+04   2.1427335e-04
   5.7400000e+04   2.1419175e-04
   5.7410000e+04   2.1411016e-04
   5.7420000e+04   2.1402858e-04
   5.7430000e+04   2.1394700e-04
   5.7440000e+04   2.1386543e-04
   5.7450000e+04   2.1378388e-04
   5.7460000e+04   2.1370233e-04
   5.7470000e+04   2.1362080e-04
   5.7480000e+04   2.1353929e-04
   5.7490000e+04   2.1345779e-04
   5.7500000e+04   2.1337631e-04
   5.7510000e+04   2.1329485e-04
   5.7520000e+04   2.1321341e-04
   5.7530000e+04   2.1313199e-04
   5.7540000e+04   2.1305060e-04
   5.7550000e+04   2.1296923e-04
   5.7560000e+04   2.1288789e-04
   5.7570000e+04   2.1280657e-04
   5.7580000e+04   2.1272529e-04
   5.7590000e+04   2.1264403e-04
   5.7600000e+04   2.1256281e-04
   5.7610000e+04   2.1248162e-04
   5.7620000e+04   2.1240045e-04
   5.7630000e+04   2.1231933e-04
   5.7640000e+04   2.1223823e-04
   5.7650000e+04   2.1215717e-04
   5.7660000e+04   2.1207614e-04
   5.7670000e+04   2.1199514e-04
   5.7680000e+04   2.1191418e-04
   5.7690000e+04   2.1183326e-04
   5.7700000e+04   2.1175237e-04
   5.7710000e+04   2.1167151e-04
   5.7720000e+04   2.1159068e-04
   5.7730000e+04   2.1150989e-04
   5.7740000e+04   2.1142913e-04
   5.7750000e+04   2.1134841e-04
   5.7760000e+04   2.1126772e-04
   5.7770000e+04   2.1118705e-04
   5.7780000e+04   2.1110643e-04
   5.7790000e+04   2.1102583e-04
   5.7800000e+04   2.1094526e-04
   5.7810000e+04   2.1086472e-04
   5.7820000e+04   2.1078421e-04
   5.7830000e+04   2.1070374e-04
   5.7840000e+04   2.1062329e-04
   5.7850000e+04   2.1054287e-04
   5.7860000e+04   2.1046248e-04
   5.7870000e+04   2.1038212e-04
   5.7880000e+04   2.1030178e-04
   5.7890000e+04   2.1022148e-04
   5.7900000e+04   2.1014120e-04
   5.7910000e+04   2.1006096e-04
   5.7920000e+04   2.0998074e-04
   5.7930000e+04   2.0990055e-04
   5.7940000e+04   2.0982040e-04
   5.7950000e+04   2.0974027e-04
   5.7960000e+04   2.0966018e-04
   5.7970000e+04   2.0958012e-04
   5.7980000e+04   2.0950009e-04
   5.7990000e+04   2.0942010e-04
   5.8000000e+04   2.0934015e-04
   5.8010000e+04   2.0926023e-04
   5.8020000e+04   2.0918035e-04
   5.8030000e+04   2.0910051e-04
   5.8040000e+04   2.0902071e-04
   5.8050000e+04   2.0894095e-04
   5.8060000e+04   2.0886124e-04
   5.8070000e+04   2.0878157e-04
   5.8080000e+04   2.0870195e-04
   5.8090000e+04   2.0862238e-04
   5.8100000e+04   2.0854287e-04
   5.8110000e+04   2.0846340e-04
   5.8120000e+04   2.0838399e-04
   5.8130000e+04   2.0830463e-04
   5.8140000e+04   2.0822533e-04
   5.8150000e+04   2.0814608e-04
   5.8160000e+04   2.0806690e-04
   5.8170000e+04   2.0798778e-04
   5.8180000e+04   2.0790871e-04
   5.8190000e+04   2.0782972e-04
   5.8200000e+04   2.0775078e-04
   5.8210000e+04   2.0767191e-04
   5.8220000e+04   2.0759311e-04
   5.8230000e+04   2.0751437e-04
   5.8240000e+04   2.0743570e-04
   5.8250000e+04   2.0735709e-04
   5.8260000e+04   2.0727855e-04
   5.8270000e+04   2.0720008e-04
   5.8280000e+04   2.0712167e-04
   5.8290000e+04   2.0704333e-04
   5.8300000e+04   2.0696505e-04
   5.8310000e+04   2.0688684e-04
   5.8320000e+04   2.0680870e-04
   5.8330000e+04   2.0673061e-04
   5.8340000e+04   2.0665259e-04
   5.8350000e+04   2.0657463e-04
   5.8360000e+04   2.0649672e-04
   5.8370000e+04   2.0641888e-04
   5.8380000e+04   2.0634109e-04
   5.8390000e+04   2.0626335e-04
   5.8400000e+04   2.0618566e-04
   5.8410000e+04   2.0610803e-04
   5.8420000e+04   2.0603044e-04
   5.8430000e+04   2.0595289e-04
   5.8440000e+04   2.0587539e-04
   5.8450000e+04   2.0579793e-04
   5.8460000e+04   2.0572051e-04
   5.8470000e+04   2.0564312e-04
   5.8480000e+04   2.0556577e-04
   5.8490000e+04   2.0548845e-04
   5.8500000e+04   2.0541116e-04
   5.8510000e+04   2.0533389e-04
   5.8520000e+04   2.0525665e-04
   5.8530000e+04   2.0517943e-04
   5.8540000e+04   2.0510223e-04
   5.8550000e+04   2.0502505e-04
   5.8560000e+04   2.0494788e-04
   5.8570000e+04   2.0487073e-04
   5.8580000e+04   2.0479359e-04
   5.8590000e+04   2.0471646e-04
   5.8600000e+04   2.0463934e-04
   5.8610000e+04   2.0456223e-04
   5.8620000e+04   2.0448512e-04
   5.8630000e+04   2.0440803e-04
   5.8640000e+04   2.0433093e-04
   5.8650000e+04   2.0425384e-04
   5.8660000e+04   2.0417676e-04
   5.8670000e+04   2.0409967e-04
   5.8680000e+04   2.0402259e-04
   5.8690000e+04   2.0394551e-04
   5.8700000e+04   2.0386844e-04
   5.8710000e+04   2.0379137e-04
   5.8720000e+04   2.0371430e-04
   5.8730000e+04   2.0363724e-04
   5.8740000e+04   2.0356018e-04
   5.8750000e+04   2.0348312e-04
   5.8760000e+04   2.0340607e-04
   5.8770000e+04   2.0332903e-04
   5.8780000e+04   2.0325200e-04
   5.8790000e+04   2.0317497e-04
   5.8800000e+04   2.0309796e-04
   5.8810000e+04   2.0302095e-04
   5.8820000e+04   2.0294396e-04
   5.8830000e+04   2.0286699e-04
   5.8840000e+04   2.0279003e-04
   5.8850000e+04   2.0271308e-04
   5.8860000e+04   2.0263616e-04
   5.8870000e+04   2.0255925e-04
   5.8880000e+04   2.0248237e-04
   5.8890000e+04   2.0240551e-04
   5.8900000e+04   2.0232867e-04
   5.8910000e+04   2.0225186e-04
   5.8920000e+04   2.0217508e-04
   5.8930000e+04   2.0209832e-04
   5.8940000e+04   2.0202159e-04
   5.8950000e+04   2.0194489e-04
   5.8960000e+04   2.0186823e-04
   5.8970000e+04   2.0179160e-04
   5.8980000e+04   2.0171500e-04
   5.8990000e+04   2.0163843e-04
   5.9000000e+04   2.0156190e-04
   5.9010000e+04   2.0148540e-04
   5.9020000e+04   2.0140894e-04
   5.9030000e+04   2.0133251e-04
   5.9040000e+04   2.0125612e-04
   5.9050000e+04   2.0117977e-04
   5.9060000e+04   2.0110346e-04
   5.9070000e+04   2.0102718e-04
   5.9080000e+04   2.0095094e-04
   5.9090000e+04   2.0087473e-04
   5.9100000e+04   2.0079856e-04
   5.9110000e+04   2.0072243e-04
   5.9120000e+04   2.0064633e-04
   5.9130000e+04   2.0057027e-04
   5.9140000e+04   2.0049425e-04
   5.9150000e+04   2.0041826e-04
   5.9160000e+04   2.0034231e-04
   5.9170000e+04   2.0026639e-04
   5.9180000e+04   2.0019050e-04
   5.9190000e+04   2.0011465e-04
   5.9200000e+04   2.0003883e-04
   5.9210000e+04   1.9996304e-04
   5.9220000e+04   1.9988728e-04
   5.9230000e+04   1.9981156e-04
   5.9240000e+04   1.9973587e-04
   5.9250000e+04   1.9966021e-04
   5.9260000e+04   1.9958458e-04
   5.9270000e+04   1.9950898e-04
   5.9280000e+04   1.9943342e-04
   5.9290000e+04   1.9935788e-04
   5.9300000e+04   1.9928238e-04
   5.9310000e+04   1.9920691e-04
   5.9320000e+04   1.9913147e-04
   5.9330000e+04   1.9905606e-04
   5.9340000e+04   1.9898068e-04
   5.9350000e+04   1.9890534e-04
   5.9360000e+04   1.9883003e-04
   5.9370000e+04   1.9875475e-04
   5.9380000e+04   1.9867951e-04
   5.9390000e+04   1.9860430e-04
   5.9400000e+04   1.9852913e-04
   5.9410000e+04   1.9845400e-04
   5.9420000e+04   1.9837890e-04
   5.9430000e+04   1.9830385e-04
   5.9440000e+04   1.9822883e-04
   5.9450000e+04   1.9815385e-04
   5.9460000e+04   1.9807892e-04
   5.9470000e+04   1.9800403e-04
   5.9480000e+04   1.9792918e-04
   5.9490000e+04   1.9785438e-04
   5.9500000e+04   1.9777962e-04
   5.9510000e+04   1.9770491e-04
   5.9520000e+04   1.9763025e-04
   5.9530000e+04   1.9755564e-04
   5.9540000e+04   1.9748107e-04
   5.9550000e+04   1.9740656e-04
   5.9560000e+04   1.9733210e-04
   5.9570000e+04   1.9725769e-04
   5.9580000e+04   1.9718333e-04
   5.9590000e+04   1.9710903e-04
   5.9600000e+04   1.9703478e-04
   5.9610000e+04   1.9696058e-04
   5.9620000e+04   1.9688644e-04
   5.9630000e+04   1.9681235e-04
   5.9640000e+04   1.9673832e-04
   5.9650000e+04   1.9666434e-04
   5.9660000e+04   1.9659042e-04
   5.9670000e+04   1.9651654e-04
   5.9680000e+04   1.9644272e-04
   5.9690000e+04   1.9636896e-04
   5.9700000e+04   1.9629524e-04
   5.9710000e+04   1.9622158e-04
   5.9720000e+04   1.9614796e-04
   5.9730000e+04   1.9607439e-04
   5.9740000e+04   1.9600088e-04
   5.9750000e+04   1.9592740e-04
   5.9760000e+04   1.9585397e-04
   5.9770000e+04   1.9578059e-04
   5.9780000e+04   1.9570725e-04
   5.9790000e+04   1.9563395e-04
   5.9800000e+04   1.9556068e-04
   5.9810000e+04   1.9548746e-04
   5.9820000e+04   1.9541426e-04
   5.9830000e+04   1.9534111e-04
   5.9840000e+04   1.9526798e-04
   5.9850000e+04   1.9519488e-04
   5.9860000e+04   1.9512182e-04
   5.9870000e+04   1.9504877e-04
   5.9880000e+04   1.9497576e-04
   5.9890000e+04   1.9490276e-04
   5.9900000e+04   1.9482979e-04
   5.9910000e+04   1.9475683e-04
   5.9920000e+04   1.9468390e-04
   5.9930000e+04   1.9461098e-04
   5.9940000e+04   1.9453807e-04
   5.9950000e+04   1.9446518e-04
   5.9960000e+04   1.9439230e-04
   5.9970000e+04   1.9431943e-04
   5.9980000e+04   1.9424657e-04
   5.9990000e+04   1.9417372e-04
   6.0000000e+04   1.9410088e-04
   6.0010000e+04   1.9402805e-04
   6.0020000e+04   1.9395522e-04
   6.0030000e+04   1.9388240e-04
   6.0040000e+04   1.9380958e-04
   6.0050000e+04   1.9373678e-04
   6.0060000e+04   1.9366397e-04
   6.0070000e+04   1.9359117e-04
   6.0080000e+04   1.9351838e-04
   6.0090000e+04   1.9344560e-04
   6.0100000e+04   1.9337282e-04
   6.0110000e+04   1.9330004e-04
   6.0120000e+04   1.9322728e-04
   6.0130000e+04   1.9315452e-04
   6.0140000e+04   1.9308178e-04
   6.0150000e+04   1.9300904e-04
   6.0160000e+04   1.9293631e-04
   6.0170000e+04   1.9286360e-04
   6.0180000e+04   1.9279089e-04
   6.0190000e+04   1.9271821e-04
   6.0200000e+04   1.9264553e-04
   6.0210000e+04   1.9257288e-04
   6.0220000e+04   1.9250024e-04
   6.0230000e+04   1.9242762e-04
   6.0240000e+04   1.9235502e-04
   6.0250000e+04   1.9228244e-04
   6.0260000e+04   1.9220988e-04
   6.0270000e+04   1.9213735e-04
   6.0280000e+04   1.9206484e-04
   6.0290000e+04   1.9199236e-04
   6.0300000e+04   1.9191991e-04
   6.0310000e+04   1.9184748e-04
   6.0320000e+04   1.9177509e-04
   6.0330000e+04   1.9170272e-04
   6.0340000e+04   1.9163039e-04
   6.0350000e+04   1.9155809e-04
   6.0360000e+04   1.9148582e-04
   6.0370000e+04   1.9141359e-04
   6.0380000e+04   1.9134139e-04
   6.0390000e+04   1.9126922e-04
   6.0400000e+04   1.9119709e-04
   6.0410000e+04   1.9112500e-04
   6.0420000e+04   1.9105294e-04
   6.0430000e+04   1.9098092e-04
   6.0440000e+04   1.9090894e-04
   6.0450000e+04   1.9083699e-04
   6.0460000e+04   1.9076508e-04
   6.0470000e+04   1.9069321e-04
   6.0480000e+04   1.9062137e-04
   6.0490000e+04   1.9054957e-04
   6.0500000e+04   1.9047781e-04
   6.0510000e+04   1.9040609e-04
   6.0520000e+04   1.9033440e-04
   6.0530000e+04   1.9026274e-04
   6.0540000e+04   1.9019112e-04
   6.0550000e+04   1.9011954e-04
   6.0560000e+04   1.9004799e-04
   6.0570000e+04   1.8997648e-04
   6.0580000e+04   1.8990500e-04
   6.0590000e+04   1.8983355e-04
   6.0600000e+04   1.8976214e-04
   6.0610000e+04   1.8969076e-04
   6.0620000e+04   1.8961942e-04
   6.0630000e+04   1.8954810e-04
   6.0640000e+04   1.8947682e-04
   6.0650000e+04   1.8940557e-04
   6.0660000e+04   1.8933436e-04
   6.0670000e+04   1.8926317e-04
   6.0680000e+04   1.8919202e-04
   6.0690000e+04   1.8912090e-04
   6.0700000e+04   1.8904981e-04
   6.0710000e+04   1.8897875e-04
   6.0720000e+04   1.8890773e-04
   6.0730000e+04   1.8883674e-04
   6.0740000e+04   1.8876578e-04
   6.0750000e+04   1.8869485e-04
   6.0760000e+04   1.8862396e-04
   6.0770000e+04   1.8855310e-04
   6.0780000e+04   1.8848228e-04
   6.0790000e+04   1.8841149e-04
   6.0800000e+04   1.8834073e-04
   6.0810000e+04   1.8827001e-04
   6.0820000e+04   1.8819933e-04
   6.0830000e+04   1.8812868e-04
   6.0840000e+04   1.8805807e-04
   6.0850000e+04   1.8798750e-04
   6.0860000e+04   1.8791697e-04
   6.0870000e+04   1.8784648e-04
   6.0880000e+04   1.8777603e-04
   6.0890000e+04   1.8770561e-04
   6.0900000e+04   1.8763524e-04
   6.0910000e+04   1.8756492e-04
   6.0920000e+04   1.8749463e-04
   6.0930000e+04   1.8742438e-04
   6.0940000e+04   1.8735418e-04
   6.0950000e+04   1.8728403e-04
   6.0960000e+04   1.8721391e-04
   6.0970000e+04   1.8714384e-04
   6.0980000e+04   1.8707382e-04
   6.0990000e+04   1.8700384e-04
   6.1000000e+04   1.8693390e-04
   6.1010000e+04   1.8686401e-04
   6.1020000e+04   1.8679416e-04
   6.1030000e+04   1.8672435e-04
   6.1040000e+04   1.8665459e-04
   6.1050000e+04   1.8658488e-04
   6.1060000e+04   1.8651520e-04
   6.1070000e+04   1.8644557e-04
   6.1080000e+04   1.8637598e-04
   6.1090000e+04   1.8630643e-04
   6.1100000e+04   1.8623692e-04
   6.1110000e+04   1.8616745e-04
   6.1120000e+04   1.8609801e-04
   6.1130000e+04   1.8602862e-04
   6.1140000e+04   1.8595926e-04
   6.1150000e+04   1.8588993e-04
   6.1160000e+04   1.8582064e-04
   6.1170000e+04   1.8575138e-04
   6.1180000e+04   1.8568216e-04
   6.1190000e+04   1.8561296e-04
   6.1200000e+04   1.8554379e-04
   6.1210000e+04   1.8547465e-04
   6.1220000e+04   1.8540553e-04
   6.1230000e+04   1.8533644e-04
   6.1240000e+04   1.8526738e-04
   6.1250000e+04   1.8519833e-04
   6.1260000e+04   1.8512931e-04
   6.1270000e+04   1.8506030e-04
   6.1280000e+04   1.8499132e-04
   6.1290000e+04   1.8492235e-04
   6.1300000e+04   1.8485339e-04
   6.1310000e+04   1.8478445e-04
   6.1320000e+04   1.8471553e-04
   6.1330000e+04   1.8464661e-04
   6.1340000e+04   1.8457771e-04
   6.1350000e+04   1.8450882e-04
   6.1360000e+04   1.8443995e-04
   6.1370000e+04   1.8437108e-04
   6.1380000e+04   1.8430222e-04
   6.1390000e+04   1.8423337e-04
   6.1400000e+04   1.8416453e-04
   6.1410000e+04   1.8409569e-04
   6.1420000e+04   1.8402687e-04
   6.1430000e+04   1.8395805e-04
   6.1440000e+04   1.8388924e-04
   6.1450000e+04   1.8382044e-04
   6.1460000e+04   1.8375165e-04
   6.1470000e+04   1.8368287e-04
   6.1480000e+04   1.8361410e-04
   6.1490000e+04   1.8354534e-04
   6.1500000e+04   1.8347659e-04
   6.1510000e+04   1.8340785e-04
   6.1520000e+04   1.8333912e-04
   6.1530000e+04   1.8327041e-04
   6.1540000e+04   1.8320171e-04
   6.1550000e+04   1.8313303e-04
   6.1560000e+04   1.8306436e-04
   6.1570000e+04   1.8299571e-04
   6.1580000e+04   1.8292707e-04
   6.1590000e+04   1.8285846e-04
   6.1600000e+04   1.8278987e-04
   6.1610000e+04   1.8272129e-04
   6.1620000e+04   1.8265274e-04
   6.1630000e+04   1.8258422e-04
   6.1640000e+04   1.8251571e-04
   6.1650000e+04   1.8244724e-04
   6.1660000e+04   1.8237879e-04
   6.1670000e+04   1.8231037e-04
   6.1680000e+04   1.8224197e-04
   6.1690000e+04   1.8217361e-04
   6.1700000e+04   1.8210528e-04
   6.1710000e+04   1.8203697e-04
   6.1720000e+04   1.8196871e-04
   6.1730000e+04   1.8190047e-04
   6.1740000e+04   1.8183227e-04
   6.1750000e+04   1.8176410e-04
   6.1760000e+04   1.8169596e-04
   6.1770000e+04   1.8162786e-04
   6.1780000e+04   1.8155980e-04
   6.1790000e+04   1.8149177e-04
   6.1800000e+04   1.8142378e-04
   6.1810000e+04   1.8135583e-04
   6.1820000e+04   1.8128791e-04
   6.1830000e+04   1.8122003e-04
   6.1840000e+04   1.8115218e-04
   6.1850000e+04   1.8108437e-04
   6.1860000e+04   1.8101660e-04
   6.1870000e+04   1.8094886e-04
   6.1880000e+04   1.8088116e-04
   6.1890000e+04   1.8081350e-04
   6.1900000e+04   1.8074587e-04
   6.1910000e+04   1.8067828e-04
   6.1920000e+04   1.8061072e-04
   6.1930000e+04   1.8054320e-04
   6.1940000e+04   1.8047571e-04
   6.1950000e+04   1.8040825e-04
   6.1960000e+04   1.8034083e-04
   6.1970000e+04   1.8027344e-04
   6.1980000e+04   1.8020609e-04
   6.1990000e+04   1.8013876e-04
   6.2000000e+04   1.8007147e-04
   6.2010000e+04   1.8000421e-04
   6.2020000e+04   1.7993699e-04
   6.2030000e+04   1.7986979e-04
   6.2040000e+04   1.7980262e-04
   6.2050000e+04   1.7973549e-04
   6.2060000e+04   1.7966838e-04
   6.2070000e+04   1.7960130e-04
   6.2080000e+04   1.7953426e-04
   6.2090000e+04   1.7946724e-04
   6.2100000e+04   1.7940026e-04
   6.2110000e+04   1.7933330e-04
   6.2120000e+04   1.7926638e-04
   6.2130000e+04   1.7919948e-04
   6.2140000e+04   1.7913262e-04
   6.2150000e+04   1.7906578e-04
   6.2160000e+04   1.7899898e-04
   6.2170000e+04   1.7893221e-04
   6.2180000e+04   1.7886546e-04
   6.2190000e+04   1.7879875e-04
   6.2200000e+04   1.7873207e-04
   6.2210000e+04   1.7866542e-04
   6.2220000e+04   1.7859881e-04
   6.2230000e+04   1.7853223e-04
   6.2240000e+04   1.7846568e-04
   6.2250000e+04   1.7839916e-04
   6.2260000e+04   1.7833268e-04
   6.2270000e+04   1.7826623e-04
   6.2280000e+04   1.7819982e-04
   6.2290000e+04   1.7813344e-04
   6.2300000e+04   1.7806709e-04
   6.2310000e+04   1.7800079e-04
   6.2320000e+04   1.7793451e-04
   6.2330000e+04   1.7786828e-04
   6.2340000e+04   1.7780207e-04
   6.2350000e+04   1.7773591e-04
   6.2360000e+04   1.7766978e-04
   6.2370000e+04   1.7760369e-04
   6.2380000e+04   1.7753764e-04
   6.2390000e+04   1.7747162e-04
   6.2400000e+04   1.7740563e-04
   6.2410000e+04   1.7733969e-04
   6.2420000e+04   1.7727378e-04
   6.2430000e+04   1.7720790e-04
   6.2440000e+04   1.7714206e-04
   6.2450000e+04   1.7707626e-04
   6.2460000e+04   1.7701049e-04
   6.2470000e+04   1.7694475e-04
   6.2480000e+04   1.7687904e-04
   6.2490000e+04   1.7681337e-04
   6.2500000e+04   1.7674773e-04
   6.2510000e+04   1.7668213e-04
   6.2520000e+04   1.7661655e-04
   6.2530000e+04   1.7655100e-04
   6.2540000e+04   1.7648548e-04
   6.2550000e+04   1.7641999e-04
   6.2560000e+04   1.7635452e-04
   6.2570000e+04   1.7628909e-04
   6.2580000e+04   1.7622367e-04
   6.2590000e+04   1.7615828e-04
   6.2600000e+04   1.7609292e-04
   6.2610000e+04   1.7602757e-04
   6.2620000e+04   1.7596225e-04
   6.2630000e+04   1.7589695e-04
   6.2640000e+04   1.7583167e-04
   6.2650000e+04   1.7576640e-04
   6.2660000e+04   1.7570115e-04
   6.2670000e+04   1.7563593e-04
   6.2680000e+04   1.7557071e-04
   6.2690000e+04   1.7550551e-04
   6.2700000e+04   1.7544033e-04
   6.2710000e+04   1.7537516e-04
   6.2720000e+04   1.7531000e-04
   6.2730000e+04   1.7524486e-04
   6.2740000e+04   1.7517973e-04
   6.2750000e+04   1.7511461e-04
   6.2760000e+04   1.7504950e-04
   6.2770000e+04   1.7498441e-04
   6.2780000e+04   1.7491932e-04
   6.2790000e+04   1.7485425e-04
   6.2800000e+04   1.7478919e-04
   6.2810000e+04   1.7472414e-04
   6.2820000e+04   1.7465910e-04
   6.2830000e+04   1.7459407e-04
   6.2840000e+04   1.7452906e-04
   6.2850000e+04   1.7446405e-04
   6.2860000e+04   1.7439907e-04
   6.2870000e+04   1.7433409e-04
   6.2880000e+04   1.7426913e-04
   6.2890000e+04   1.7420418e-04
   6.2900000e+04   1.7413924e-04
   6.2910000e+04   1.7407433e-04
   6.2920000e+04   1.7400943e-04
   6.2930000e+04   1.7394454e-04
   6.2940000e+04   1.7387968e-04
   6.2950000e+04   1.7381483e-04
   6.2960000e+04   1.7375000e-04
   6.2970000e+04   1.7368519e-04
   6.2980000e+04   1.7362041e-04
   6.2990000e+04   1.7355565e-04
   6.3000000e+04   1.7349091e-04
   6.3010000e+04   1.7342619e-04
   6.3020000e+04   1.7336150e-04
   6.3030000e+04   1.7329684e-04
   6.3040000e+04   1.7323220e-04
   6.3050000e+04   1.7316759e-04
   6.3060000e+04   1.7310301e-04
   6.3070000e+04   1.7303846e-04
   6.3080000e+04   1.7297394e-04
   6.3090000e+04   1.7290944e-04
   6.3100000e+04   1.7284498e-04
   6.3110000e+04   1.7278055e-04
   6.3120000e+04   1.7271616e-04
   6.3130000e+04   1.7265179e-04
   6.3140000e+04   1.7258746e-04
   6.3150000e+04   1.7252316e-04
   6.3160000e+04   1.7245890e-04
   6.3170000e+04   1.7239467e-04
   6.3180000e+04   1.7233048e-04
   6.3190000e+04   1.7226631e-04
   6.3200000e+04   1.7220219e-04
   6.3210000e+04   1.7213810e-04
   6.3220000e+04   1.7207404e-04
   6.3230000e+04   1.7201002e-04
   6.3240000e+04   1.7194603e-04
   6.3250000e+04   1.7188207e-04
   6.3260000e+04   1.7181815e-04
   6.3270000e+04   1.7175427e-04
   6.3280000e+04   1.7169041e-04
   6.3290000e+04   1.7162659e-04
   6.3300000e+04   1.7156281e-04
   6.3310000e+04   1.7149905e-04
   6.3320000e+04   1.7143533e-04
   6.3330000e+04   1.7137164e-04
   6.3340000e+04   1.7130798e-04
   6.3350000e+04   1.7124436e-04
   6.3360000e+04   1.7118076e-04
   6.3370000e+04   1.7111720e-04
   6.3380000e+04   1.7105366e-04
   6.3390000e+04   1.7099016e-04
   6.3400000e+04   1.7092668e-04
   6.3410000e+04   1.7086324e-04
   6.3420000e+04   1.7079982e-04
   6.3430000e+04   1.7073643e-04
   6.3440000e+04   1.7067307e-04
   6.3450000e+04   1.7060974e-04
   6.3460000e+04   1.7054644e-04
   6.3470000e+04   1.7048316e-04
   6.3480000e+04   1.7041991e-04
   6.3490000e+04   1.7035669e-04
   6.3500000e+04   1.7029350e-04
   6.3510000e+04   1.7023034e-04
   6.3520000e+04   1.7016720e-04
   6.3530000e+04   1.7010409e-04
   6.3540000e+04   1.7004101e-04
   6.3550000e+04   1.6997795e-04
   6.3560000e+04   1.6991493e-04
   6.3570000e+04   1.6985193e-04
   6.3580000e+04   1.6978896e-04
   6.3590000e+04   1.6972602e-04
   6.3600000e+04   1.6966311e-04
   6.3610000e+04   1.6960022e-04
   6.3620000e+04   1.6953737e-04
   6.3630000e+04   1.6947454e-04
   6.3640000e+04   1.6941174e-04
   6.3650000e+04   1.6934898e-04
   6.3660000e+04   1.6928624e-04
   6.3670000e+04   1.6922353e-04
   6.3680000e+04   1.6916086e-04
   6.3690000e+04   1.6909821e-04
   6.3700000e+04   1.6903559e-04
   6.3710000e+04   1.6897301e-04
   6.3720000e+04   1.6891045e-04
   6.3730000e+04   1.6884793e-04
   6.3740000e+04   1.6878543e-04
   6.3750000e+04   1.6872297e-04
   6.3760000e+04   1.6866054e-04
   6.3770000e+04   1.6859814e-04
   6.3780000e+04   1.6853577e-04
   6.3790000e+04   1.6847343e-04
   6.3800000e+04   1.6841112e-04
   6.3810000e+04   1.6834884e-04
   6.3820000e+04   1.6828659e-04
   6.3830000e+04   1.6822437e-04
   6.3840000e+04   1.6816217e-04
   6.3850000e+04   1.6810001e-04
   6.3860000e+04   1.6803788e-04
   6.3870000e+04   1.6797577e-04
   6.3880000e+04   1.6791369e-04
   6.3890000e+04   1.6785164e-04
   6.3900000e+04   1.6778961e-04
   6.3910000e+04   1.6772761e-04
   6.3920000e+04   1.6766563e-04
   6.3930000e+04   1.6760368e-04
   6.3940000e+04   1.6754175e-04
   6.3950000e+04   1.6747984e-04
   6.3960000e+04   1.6741796e-04
   6.3970000e+04   1.6735610e-04
   6.3980000e+04   1.6729425e-04
   6.3990000e+04   1.6723243e-04
   6.4000000e+04   1.6717063e-04
   6.4010000e+04   1.6710885e-04
   6.4020000e+04   1.6704708e-04
   6.4030000e+04   1.6698534e-04
   6.4040000e+04   1.6692361e-04
   6.4050000e+04   1.6686189e-04
   6.4060000e+04   1.6680020e-04
   6.4070000e+04   1.6673852e-04
   6.4080000e+04   1.6667685e-04
   6.4090000e+04   1.6661520e-04
   6.4100000e+04   1.6655356e-04
   6.4110000e+04   1.6649193e-04
   6.4120000e+04   1.6643032e-04
   6.4130000e+04   1.6636873e-04
   6.4140000e+04   1.6630714e-04
   6.4150000e+04   1.6624557e-04
   6.4160000e+04   1.6618401e-04
   6.4170000e+04   1.6612247e-04
   6.4180000e+04   1.6606094e-04
   6.4190000e+04   1.6599942e-04
   6.4200000e+04   1.6593792e-04
   6.4210000e+04   1.6587643e-04
   6.4220000e+04   1.6581495e-04
   6.4230000e+04   1.6575349e-04
   6.4240000e+04   1.6569204e-04
   6.4250000e+04   1.6563061e-04
   6.4260000e+04   1.6556920e-04
   6.4270000e+04   1.6550780e-04
   6.4280000e+04   1.6544641e-04
   6.4290000e+04   1.6538505e-04
   6.4300000e+04   1.6532370e-04
   6.4310000e+04   1.6526237e-04
   6.4320000e+04   1.6520107e-04
   6.4330000e+04   1.6513978e-04
   6.4340000e+04   1.6507851e-04
   6.4350000e+04   1.6501727e-04
   6.4360000e+04   1.6495604e-04
   6.4370000e+04   1.6489484e-04
   6.4380000e+04   1.6483367e-04
   6.4390000e+04   1.6477252e-04
   6.4400000e+04   1.6471139e-04
   6.4410000e+04   1.6465029e-04
   6.4420000e+04   1.6458922e-04
   6.4430000e+04   1.6452817e-04
   6.4440000e+04   1.6446715e-04
   6.4450000e+04   1.6440616e-04
   6.4460000e+04   1.6434520e-04
   6.4470000e+04   1.6428427e-04
   6.4480000e+04   1.6422337e-04
   6.4490000e+04   1.6416250e-04
   6.4500000e+04   1.6410167e-04
   6.4510000e+04   1.6404086e-04
   6.4520000e+04   1.6398008e-04
   6.4530000e+04   1.6391934e-04
   6.4540000e+04   1.6385863e-04
   6.4550000e+04   1.6379795e-04
   6.4560000e+04   1.6373730e-04
   6.4570000e+04   1.6367669e-04
   6.4580000e+04   1.6361611e-04
   6.4590000e+04   1.6355556e-04
   6.4600000e+04   1.6349504e-04
   6.4610000e+04   1.6343456e-04
   6.4620000e+04   1.6337411e-04
   6.4630000e+04   1.6331369e-04
   6.4640000e+04   1.6325330e-04
   6.4650000e+04   1.6319295e-04
   6.4660000e+04   1.6313262e-04
   6.4670000e+04   1.6307233e-04
   6.4680000e+04   1.6301207e-04
   6.4690000e+04   1.6295184e-04
   6.4700000e+04   1.6289164e-04
   6.4710000e+04   1.6283147e-04
   6.4720000e+04   1.6277133e-04
   6.4730000e+04   1.6271121e-04
   6.4740000e+04   1.6265113e-04
   6.4750000e+04   1.6259107e-04
   6.4760000e+04   1.6253105e-04
   6.4770000e+04   1.6247105e-04
   6.4780000e+04   1.6241108e-04
   6.4790000e+04   1.6235113e-04
   6.4800000e+04   1.6229121e-04
   6.4810000e+04   1.6223132e-04
   6.4820000e+04   1.6217145e-04
   6.4830000e+04   1.6211161e-04
   6.4840000e+04   1.6205180e-04
   6.4850000e+04   1.6199201e-04
   6.4860000e+04   1.6193225e-04
   6.4870000e+04   1.6187251e-04
   6.4880000e+04   1.6181279e-04
   6.4890000e+04   1.6175310e-04
   6.4900000e+04   1.6169344e-04
   6.4910000e+04   1.6163380e-04
   6.4920000e+04   1.6157418e-04
   6.4930000e+04   1.6151459e-04
   6.4940000e+04   1.6145503e-04
   6.4950000e+04   1.6139549e-04
   6.4960000e+04   1.6133597e-04
   6.4970000e+04   1.6127648e-04
   6.4980000e+04   1.6121701e-04
   6.4990000e+04   1.6115757e-04
   6.5000000e+04   1.6109815e-04
   6.5010000e+04   1.6103876e-04
   6.5020000e+04   1.6097939e-04
   6.5030000e+04   1.6092005e-04
   6.5040000e+04   1.6086073e-04
   6.5050000e+04   1.6080144e-04
   6.5060000e+04   1.6074218e-04
   6.5070000e+04   1.6068294e-04
   6.5080000e+04   1.6062372e-04
   6.5090000e+04   1.6056454e-04
   6.5100000e+04   1.6050538e-04
   6.5110000e+04   1.6044624e-04
   6.5120000e+04   1.6038713e-04
   6.5130000e+04   1.6032805e-04
   6.5140000e+04   1.6026899e-04
   6.5150000e+04   1.6020996e-04
   6.5160000e+04   1.6015096e-04
   6.5170000e+04   1.6009198e-04
   6.5180000e+04   1.6003303e-04
   6.5190000e+04   1.5997410e-04
   6.5200000e+04   1.5991520e-04
   6.5210000e+04   1.5985633e-04
   6.5220000e+04   1.5979748e-04
   6.5230000e+04   1.5973865e-04
   6.5240000e+04   1.5967985e-04
   6.5250000e+04   1.5962107e-04
   6.5260000e+04   1.5956232e-04
   6.5270000e+04   1.5950359e-04
   6.5280000e+04   1.5944488e-04
   6.5290000e+04   1.5938620e-04
   6.5300000e+04   1.5932754e-04
   6.5310000e+04   1.5926890e-04
   6.5320000e+04   1.5921029e-04
   6.5330000e+04   1.5915169e-04
   6.5340000e+04   1.5909312e-04
   6.5350000e+04   1.5903456e-04
   6.5360000e+04   1.5897603e-04
   6.5370000e+04   1.5891751e-04
   6.5380000e+04   1.5885902e-04
   6.5390000e+04   1.5880054e-04
   6.5400000e+04   1.5874208e-04
   6.5410000e+04   1.5868364e-04
   6.5420000e+04   1.5862521e-04
   6.5430000e+04   1.5856680e-04
   6.5440000e+04   1.5850841e-04
   6.5450000e+04   1.5845004e-04
   6.5460000e+04   1.5839168e-04
   6.5470000e+04   1.5833334e-04
   6.5480000e+04   1.5827501e-04
   6.5490000e+04   1.5821670e-04
   6.5500000e+04   1.5815840e-04
   6.5510000e+04   1.5810012e-04
   6.5520000e+04   1.5804185e-04
   6.5530000e+04   1.5798360e-04
   6.5540000e+04   1.5792536e-04
   6.5550000e+04   1.5786714e-04
   6.5560000e+04   1.5780893e-04
   6.5570000e+04   1.5775074e-04
   6.5580000e+04   1.5769257e-04
   6.5590000e+04   1.5763441e-04
   6.5600000e+04   1.5757626e-04
   6.5610000e+04   1.5751813e-04
   6.5620000e+04   1.5746002e-04
   6.5630000e+04   1.5740193e-04
   6.5640000e+04   1.5734385e-04
   6.5650000e+04   1.5728579e-04
   6.5660000e+04   1.5722775e-04
   6.5670000e+04   1.5716973e-04
   6.5680000e+04   1.5711173e-04
   6.5690000e+04   1.5705375e-04
   6.5700000e+04   1.5699579e-04
   6.5710000e+04   1.5693784e-04
   6.5720000e+04   1.5687992e-04
   6.5730000e+04   1.5682203e-04
   6.5740000e+04   1.5676415e-04
   6.5750000e+04   1.5670630e-04
   6.5760000e+04   1.5664847e-04
   6.5770000e+04   1.5659067e-04
   6.5780000e+04   1.5653289e-04
   6.5790000e+04   1.5647513e-04
   6.5800000e+04   1.5641741e-04
   6.5810000e+04   1.5635970e-04
   6.5820000e+04   1.5630203e-04
   6.5830000e+04   1.5624438e-04
   6.5840000e+04   1.5618676e-04
   6.5850000e+04   1.5612917e-04
   6.5860000e+04   1.5607160e-04
   6.5870000e+04   1.5601407e-04
   6.5880000e+04   1.5595656e-04
   6.5890000e+04   1.5589909e-04
   6.5900000e+04   1.5584164e-04
   6.5910000e+04   1.5578422e-04
   6.5920000e+04   1.5572683e-04
   6.5930000e+04   1.5566947e-04
   6.5940000e+04   1.5561214e-04
   6.5950000e+04   1.5555485e-04
   6.5960000e+04   1.5549758e-04
   6.5970000e+04   1.5544034e-04
   6.5980000e+04   1.5538313e-04
   6.5990000e+04   1.5532595e-04
   6.6000000e+04   1.5526880e-04
   6.6010000e+04   1.5521168e-04
   6.6020000e+04   1.5515459e-04
   6.6030000e+04   1.5509752e-04
   6.6040000e+04   1.5504049e-04
   6.6050000e+04   1.5498349e-04
   6.6060000e+04   1.5492651e-04
   6.6070000e+04   1.5486956e-04
   6.6080000e+04   1.5481264e-04
   6.6090000e+04   1.5475574e-04
   6.6100000e+04   1.5469887e-04
   6.6110000e+04   1.5464203e-04
   6.6120000e+04   1.5458522e-04
   6.6130000e+04   1.5452843e-04
   6.6140000e+04   1.5447167e-04
   6.6150000e+04   1.5441493e-04
   6.6160000e+04   1.5435821e-04
   6.6170000e+04   1.5430153e-04
   6.6180000e+04   1.5424486e-04
   6.6190000e+04   1.5418822e-04
   6.6200000e+04   1.5413160e-04
   6.6210000e+04   1.5407501e-04
   6.6220000e+04   1.5401844e-04
   6.6230000e+04   1.5396189e-04
   6.6240000e+04   1.5390537e-04
   6.6250000e+04   1.5384887e-04
   6.6260000e+04   1.5379239e-04
   6.6270000e+04   1.5373593e-04
   6.6280000e+04   1.5367950e-04
   6.6290000e+04   1.5362309e-04
   6.6300000e+04   1.5356670e-04
   6.6310000e+04   1.5351033e-04
   6.6320000e+04   1.5345399e-04
   6.6330000e+04   1.5339767e-04
   6.6340000e+04   1.5334137e-04
   6.6350000e+04   1.5328509e-04
   6.6360000e+04   1.5322883e-04
   6.6370000e+04   1.5317260e-04
   6.6380000e+04   1.5311638e-04
   6.6390000e+04   1.5306019e-04
   6.6400000e+04   1.5300403e-04
   6.6410000e+04   1.5294788e-04
   6.6420000e+04   1.5289176e-04
   6.6430000e+04   1.5283566e-04
   6.6440000e+04   1.5277959e-04
   6.6450000e+04   1.5272353e-04
   6.6460000e+04   1.5266750e-04
   6.6470000e+04   1.5261149e-04
   6.6480000e+04   1.5255551e-04
   6.6490000e+04   1.5249955e-04
   6.6500000e+04   1.5244361e-04
   6.6510000e+04   1.5238769e-04
   6.6520000e+04   1.5233180e-04
   6.6530000e+04   1.5227593e-04
   6.6540000e+04   1.5222009e-04
   6.6550000e+04   1.5216426e-04
   6.6560000e+04   1.5210846e-04
   6.6570000e+04   1.5205269e-04
   6.6580000e+04   1.5199693e-04
   6.6590000e+04   1.5194120e-04
   6.6600000e+04   1.5188549e-04
   6.6610000e+04   1.5182981e-04
   6.6620000e+04   1.5177414e-04
   6.6630000e+04   1.5171850e-04
   6.6640000e+04   1.5166288e-04
   6.6650000e+04   1.5160728e-04
   6.6660000e+04   1.5155170e-04
   6.6670000e+04   1.5149615e-04
   6.6680000e+04   1.5144061e-04
   6.6690000e+04   1.5138509e-04
   6.6700000e+04   1.5132960e-04
   6.6710000e+04   1.5127412e-04
   6.6720000e+04   1.5121867e-04
   6.6730000e+04   1.5116323e-04
   6.6740000e+04   1.5110781e-04
   6.6750000e+04   1.5105242e-04
   6.6760000e+04   1.5099703e-04
   6.6770000e+04   1.5094167e-04
   6.6780000e+04   1.5088633e-04
   6.6790000e+04   1.5083100e-04
   6.6800000e+04   1.5077569e-04
   6.6810000e+04   1.5072040e-04
   6.6820000e+04   1.5066512e-04
   6.6830000e+04   1.5060986e-04
   6.6840000e+04   1.5055462e-04
   6.6850000e+04   1.5049939e-04
   6.6860000e+04   1.5044418e-04
   6.6870000e+04   1.5038899e-04
   6.6880000e+04   1.5033381e-04
   6.6890000e+04   1.5027865e-04
   6.6900000e+04   1.5022350e-04
   6.6910000e+04   1.5016837e-04
   6.6920000e+04   1.5011325e-04
   6.6930000e+04   1.5005816e-04
   6.6940000e+04   1.5000307e-04
   6.6950000e+04   1.4994801e-04
   6.6960000e+04   1.4989296e-04
   6.6970000e+04   1.4983792e-04
   6.6980000e+04   1.4978291e-04
   6.6990000e+04   1.4972791e-04
   6.7000000e+04   1.4967293e-04
   6.7010000e+04   1.4961796e-04
   6.7020000e+04   1.4956302e-04
   6.7030000e+04   1.4950809e-04
   6.7040000e+04   1.4945318e-04
   6.7050000e+04   1.4939829e-04
   6.7060000e+04   1.4934342e-04
   6.7070000e+04   1.4928857e-04
   6.7080000e+04   1.4923374e-04
   6.7090000e+04   1.4917894e-04
   6.7100000e+04   1.4912415e-04
   6.7110000e+04   1.4906938e-04
   6.7120000e+04   1.4901464e-04
   6.7130000e+04   1.4895992e-04
   6.7140000e+04   1.4890522e-04
   6.7150000e+04   1.4885055e-04
   6.7160000e+04   1.4879590e-04
   6.7170000e+04   1.4874127e-04
   6.7180000e+04   1.4868667e-04
   6.7190000e+04   1.4863210e-04
   6.7200000e+04   1.4857754e-04
   6.7210000e+04   1.4852302e-04
   6.7220000e+04   1.4846852e-04
   6.7230000e+04   1.4841405e-04
   6.7240000e+04   1.4835960e-04
   6.7250000e+04   1.4830518e-04
   6.7260000e+04   1.4825079e-04
   6.7270000e+04   1.4819643e-04
   6.7280000e+04   1.4814209e-04
   6.7290000e+04   1.4808778e-04
   6.7300000e+04   1.4803350e-04
   6.7310000e+04   1.4797924e-04
   6.7320000e+04   1.4792501e-04
   6.7330000e+04   1.4787081e-04
   6.7340000e+04   1.4781664e-04
   6.7350000e+04   1.4776249e-04
   6.7360000e+04   1.4770838e-04
   6.7370000e+04   1.4765429e-04
   6.7380000e+04   1.4760022e-04
   6.7390000e+04   1.4754619e-04
   6.7400000e+04   1.4749218e-04
   6.7410000e+04   1.4743819e-04
   6.7420000e+04   1.4738424e-04
   6.7430000e+04   1.4733031e-04
   6.7440000e+04   1.4727640e-04
   6.7450000e+04   1.4722252e-04
   6.7460000e+04   1.4716867e-04
   6.7470000e+04   1.4711484e-04
   6.7480000e+04   1.4706103e-04
   6.7490000e+04   1.4700725e-04
   6.7500000e+04   1.4695349e-04
   6.7510000e+04   1.4689976e-04
   6.7520000e+04   1.4684605e-04
   6.7530000e+04   1.4679236e-04
   6.7540000e+04   1.4673870e-04
   6.7550000e+04   1.4668506e-04
   6.7560000e+04   1.4663144e-04
   6.7570000e+04   1.4657784e-04
   6.7580000e+04   1.4652427e-04
   6.7590000e+04   1.4647071e-04
   6.7600000e+04   1.4641718e-04
   6.7610000e+04   1.4636367e-04
   6.7620000e+04   1.4631018e-04
   6.7630000e+04   1.4625671e-04
   6.7640000e+04   1.4620326e-04
   6.7650000e+04   1.4614983e-04
   6.7660000e+04   1.4609642e-04
   6.7670000e+04   1.4604303e-04
   6.7680000e+04   1.4598966e-04
   6.7690000e+04   1.4593631e-04
   6.7700000e+04   1.4588298e-04
   6.7710000e+04   1.4582967e-04
   6.7720000e+04   1.4577638e-04
   6.7730000e+04   1.4572311e-04
   6.7740000e+04   1.4566986e-04
   6.7750000e+04   1.4561663e-04
   6.7760000e+04   1.4556342e-04
   6.7770000e+04   1.4551023e-04
   6.7780000e+04   1.4545706e-04
   6.7790000e+04   1.4540390e-04
   6.7800000e+04   1.4535077e-04
   6.7810000e+04   1.4529766e-04
   6.7820000e+04   1.4524457e-04
   6.7830000e+04   1.4519150e-04
   6.7840000e+04   1.4513846e-04
   6.7850000e+04   1.4508543e-04
   6.7860000e+04   1.4503242e-04
   6.7870000e+04   1.4497943e-04
   6.7880000e+04   1.4492646e-04
   6.7890000e+04   1.4487352e-04
   6.7900000e+04   1.4482059e-04
   6.7910000e+04   1.4476769e-04
   6.7920000e+04   1.4471480e-04
   6.7930000e+04   1.4466194e-04
   6.7940000e+04   1.4460909e-04
   6.7950000e+04   1.4455627e-04
   6.7960000e+04   1.4450347e-04
   6.7970000e+04   1.4445069e-04
   6.7980000e+04   1.4439793e-04
   6.7990000e+04   1.4434519e-04
   6.8000000e+04   1.4429247e-04
   6.8010000e+04   1.4423977e-04
   6.8020000e+04   1.4418709e-04
   6.8030000e+04   1.4413443e-04
   6.8040000e+04   1.4408179e-04
   6.8050000e+04   1.4402917e-04
   6.8060000e+04   1.4397657e-04
   6.8070000e+04   1.4392399e-04
   6.8080000e+04   1.4387142e-04
   6.8090000e+04   1.4381888e-04
   6.8100000e+04   1.4376636e-04
   6.8110000e+04   1.4371385e-04
   6.8120000e+04   1.4366136e-04
   6.8130000e+04   1.4360889e-04
   6.8140000e+04   1.4355644e-04
   6.8150000e+04   1.4350401e-04
   6.8160000e+04   1.4345159e-04
   6.8170000e+04   1.4339920e-04
   6.8180000e+04   1.4334682e-04
   6.8190000e+04   1.4329445e-04
   6.8200000e+04   1.4324211e-04
   6.8210000e+04   1.4318978e-04
   6.8220000e+04   1.4313746e-04
   6.8230000e+04   1.4308517e-04
   6.8240000e+04   1.4303289e-04
   6.8250000e+04   1.4298063e-04
   6.8260000e+04   1.4292838e-04
   6.8270000e+04   1.4287616e-04
   6.8280000e+04   1.4282394e-04
   6.8290000e+04   1.4277175e-04
   6.8300000e+04   1.4271957e-04
   6.8310000e+04   1.4266741e-04
   6.8320000e+04   1.4261526e-04
   6.8330000e+04   1.4256314e-04
   6.8340000e+04   1.4251103e-04
   6.8350000e+04   1.4245893e-04
   6.8360000e+04   1.4240686e-04
   6.8370000e+04   1.4235480e-04
   6.8380000e+04   1.4230276e-04
   6.8390000e+04   1.4225074e-04
   6.8400000e+04   1.4219874e-04
   6.8410000e+04   1.4214675e-04
   6.8420000e+04   1.4209479e-04
   6.8430000e+04   1.4204284e-04
   6.8440000e+04   1.4199092e-04
   6.8450000e+04   1.4193901e-04
   6.8460000e+04   1.4188712e-04
   6.8470000e+04   1.4183526e-04
   6.8480000e+04   1.4178341e-04
   6.8490000e+04   1.4173159e-04
   6.8500000e+04   1.4167979e-04
   6.8510000e+04   1.4162801e-04
   6.8520000e+04   1.4157625e-04
   6.8530000e+04   1.4152451e-04
   6.8540000e+04   1.4147280e-04
   6.8550000e+04   1.4142111e-04
   6.8560000e+04   1.4136944e-04
   6.8570000e+04   1.4131780e-04
   6.8580000e+04   1.4126618e-04
   6.8590000e+04   1.4121458e-04
   6.8600000e+04   1.4116301e-04
   6.8610000e+04   1.4111146e-04
   6.8620000e+04   1.4105994e-04
   6.8630000e+04   1.4100844e-04
   6.8640000e+04   1.4095697e-04
   6.8650000e+04   1.4090552e-04
   6.8660000e+04   1.4085410e-04
   6.8670000e+04   1.4080270e-04
   6.8680000e+04   1.4075133e-04
   6.8690000e+04   1.4069998e-04
   6.8700000e+04   1.4064866e-04
   6.8710000e+04   1.4059736e-04
   6.8720000e+04   1.4054608e-04
   6.8730000e+04   1.4049484e-04
   6.8740000e+04   1.4044361e-04
   6.8750000e+04   1.4039241e-04
   6.8760000e+04   1.4034124e-04
   6.8770000e+04   1.4029009e-04
   6.8780000e+04   1.4023896e-04
   6.8790000e+04   1.4018786e-04
   6.8800000e+04   1.4013678e-04
   6.8810000e+04   1.4008573e-04
   6.8820000e+04   1.4003470e-04
   6.8830000e+04   1.3998369e-04
   6.8840000e+04   1.3993270e-04
   6.8850000e+04   1.3988174e-04
   6.8860000e+04   1.3983080e-04
   6.8870000e+04   1.3977988e-04
   6.8880000e+04   1.3972898e-04
   6.8890000e+04   1.3967810e-04
   6.8900000e+04   1.3962725e-04
   6.8910000e+04   1.3957641e-04
   6.8920000e+04   1.3952560e-04
   6.8930000e+04   1.3947481e-04
   6.8940000e+04   1.3942403e-04
   6.8950000e+04   1.3937328e-04
   6.8960000e+04   1.3932255e-04
   6.8970000e+04   1.3927183e-04
   6.8980000e+04   1.3922114e-04
   6.8990000e+04   1.3917046e-04
   6.9000000e+04   1.3911981e-04
   6.9010000e+04   1.3906917e-04
   6.9020000e+04   1.3901855e-04
   6.9030000e+04   1.3896795e-04
   6.9040000e+04   1.3891737e-04
   6.9050000e+04   1.3886681e-04
   6.9060000e+04   1.3881626e-04
   6.9070000e+04   1.3876574e-04
   6.9080000e+04   1.3871523e-04
   6.9090000e+04   1.3866474e-04
   6.9100000e+04   1.3861427e-04
   6.9110000e+04   1.3856381e-04
   6.9120000e+04   1.3851338e-04
   6.9130000e+04   1.3846296e-04
   6.9140000e+04   1.3841256e-04
   6.9150000e+04   1.3836218e-04
   6.9160000e+04   1.3831182e-04
   6.9170000e+04   1.3826147e-04
   6.9180000e+04   1.3821115e-04
   6.9190000e+04   1.3816084e-04
   6.9200000e+04   1.3811055e-04
   6.9210000e+04   1.3806028e-04
   6.9220000e+04   1.3801003e-04
   6.9230000e+04   1.3795980e-04
   6.9240000e+04   1.3790959e-04
   6.9250000e+04   1.3785939e-04
   6.9260000e+04   1.3780922e-04
   6.9270000e+04   1.3775906e-04
   6.9280000e+04   1.3770892e-04
   6.9290000e+04   1.3765880e-04
   6.9300000e+04   1.3760870e-04
   6.9310000e+04   1.3755862e-04
   6.9320000e+04   1.3750856e-04
   6.9330000e+04   1.3745852e-04
   6.9340000e+04   1.3740850e-04
   6.9350000e+04   1.3735850e-04
   6.9360000e+04   1.3730851e-04
   6.9370000e+04   1.3725855e-04
   6.9380000e+04   1.3720860e-04
   6.9390000e+04   1.3715867e-04
   6.9400000e+04   1.3710876e-04
   6.9410000e+04   1.3705888e-04
   6.9420000e+04   1.3700901e-04
   6.9430000e+04   1.3695915e-04
   6.9440000e+04   1.3690932e-04
   6.9450000e+04   1.3685951e-04
   6.9460000e+04   1.3680971e-04
   6.9470000e+04   1.3675993e-04
   6.9480000e+04   1.3671017e-04
   6.9490000e+04   1.3666043e-04
   6.9500000e+04   1.3661071e-04
   6.9510000e+04   1.3656100e-04
   6.9520000e+04   1.3651131e-04
   6.9530000e+04   1.3646164e-04
   6.9540000e+04   1.3641199e-04
   6.9550000e+04   1.3636235e-04
   6.9560000e+04   1.3631273e-04
   6.9570000e+04   1.3626313e-04
   6.9580000e+04   1.3621355e-04
   6.9590000e+04   1.3616398e-04
   6.9600000e+04   1.3611443e-04
   6.9610000e+04   1.3606490e-04
   6.9620000e+04   1.3601538e-04
   6.9630000e+04   1.3596588e-04
   6.9640000e+04   1.3591640e-04
   6.9650000e+04   1.3586693e-04
   6.9660000e+04   1.3581748e-04
   6.9670000e+04   1.3576805e-04
   6.9680000e+04   1.3571863e-04
   6.9690000e+04   1.3566923e-04
   6.9700000e+04   1.3561985e-04
   6.9710000e+04   1.3557049e-04
   6.9720000e+04   1.3552114e-04
   6.9730000e+04   1.3547181e-04
   6.9740000e+04   1.3542250e-04
   6.9750000e+04   1.3537320e-04
   6.9760000e+04   1.3532393e-04
   6.9770000e+04   1.3527467e-04
   6.9780000e+04   1.3522543e-04
   6.9790000e+04   1.3517620e-04
   6.9800000e+04   1.3512700e-04
   6.9810000e+04   1.3507782e-04
   6.9820000e+04   1.3502865e-04
   6.9830000e+04   1.3497950e-04
   6.9840000e+04   1.3493038e-04
   6.9850000e+04   1.3488127e-04
   6.9860000e+04   1.3483218e-04
   6.9870000e+04   1.3478311e-04
   6.9880000e+04   1.3473407e-04
   6.9890000e+04   1.3468504e-04
   6.9900000e+04   1.3463603e-04
   6.9910000e+04   1.3458705e-04
   6.9920000e+04   1.3453809e-04
   6.9930000e+04   1.3448915e-04
   6.9940000e+04   1.3444023e-04
   6.9950000e+04   1.3439133e-04
   6.9960000e+04   1.3434245e-04
   6.9970000e+04   1.3429360e-04
   6.9980000e+04   1.3424477e-04
   6.9990000e+04   1.3419596e-04
   7.0000000e+04   1.3414717e-04
   7.0010000e+04   1.3409841e-04
   7.0020000e+04   1.3404967e-04
   7.0030000e+04   1.3400095e-04
   7.0040000e+04   1.3395226e-04
   7.0050000e+04   1.3390358e-04
   7.0060000e+04   1.3385494e-04
   7.0070000e+04   1.3380631e-04
   7.0080000e+04   1.3375771e-04
   7.0090000e+04   1.3370912e-04
   7.0100000e+04   1.3366057e-04
   7.0110000e+04   1.3361203e-04
   7.0120000e+04   1.3356352e-04
   7.0130000e+04   1.3351503e-04
   7.0140000e+04   1.3346656e-04
   7.0150000e+04   1.3341811e-04
   7.0160000e+04   1.3336969e-04
   7.0170000e+04   1.3332129e-04
   7.0180000e+04   1.3327291e-04
   7.0190000e+04   1.3322455e-04
   7.0200000e+04   1.3317621e-04
   7.0210000e+04   1.3312789e-04
   7.0220000e+04   1.3307959e-04
   7.0230000e+04   1.3303132e-04
   7.0240000e+04   1.3298306e-04
   7.0250000e+04   1.3293483e-04
   7.0260000e+04   1.3288661e-04
   7.0270000e+04   1.3283841e-04
   7.0280000e+04   1.3279024e-04
   7.0290000e+04   1.3274208e-04
   7.0300000e+04   1.3269394e-04
   7.0310000e+04   1.3264582e-04
   7.0320000e+04   1.3259772e-04
   7.0330000e+04   1.3254964e-04
   7.0340000e+04   1.3250157e-04
   7.0350000e+04   1.3245353e-04
   7.0360000e+04   1.3240550e-04
   7.0370000e+04   1.3235749e-04
   7.0380000e+04   1.3230949e-04
   7.0390000e+04   1.3226152e-04
   7.0400000e+04   1.3221356e-04
   7.0410000e+04   1.3216561e-04
   7.0420000e+04   1.3211769e-04
   7.0430000e+04   1.3206978e-04
   7.0440000e+04   1.3202189e-04
   7.0450000e+04   1.3197402e-04
   7.0460000e+04   1.3192616e-04
   7.0470000e+04   1.3187832e-04
   7.0480000e+04   1.3183050e-04
   7.0490000e+04   1.3178269e-04
   7.0500000e+04   1.3173490e-04
   7.0510000e+04   1.3168713e-04
   7.0520000e+04   1.3163937e-04
   7.0530000e+04   1.3159163e-04
   7.0540000e+04   1.3154391e-04
   7.0550000e+04   1.3149620e-04
   7.0560000e+04   1.3144852e-04
   7.0570000e+04   1.3140084e-04
   7.0580000e+04   1.3135319e-04
   7.0590000e+04   1.3130555e-04
   7.0600000e+04   1.3125793e-04
   7.0610000e+04   1.3121033e-04
   7.0620000e+04   1.3116275e-04
   7.0630000e+04   1.3111518e-04
   7.0640000e+04   1.3106763e-04
   7.0650000e+04   1.3102010e-04
   7.0660000e+04   1.3097259e-04
   7.0670000e+04   1.3092509e-04
   7.0680000e+04   1.3087761e-04
   7.0690000e+04   1.3083015e-04
   7.0700000e+04   1.3078271e-04
   7.0710000e+04   1.3073528e-04
   7.0720000e+04   1.3068788e-04
   7.0730000e+04   1.3064049e-04
   7.0740000e+04   1.3059311e-04
   7.0750000e+04   1.3054576e-04
   7.0760000e+04   1.3049843e-04
   7.0770000e+04   1.3045111e-04
   7.0780000e+04   1.3040381e-04
   7.0790000e+04   1.3035653e-04
   7.0800000e+04   1.3030926e-04
   7.0810000e+04   1.3026202e-04
   7.0820000e+04   1.3021479e-04
   7.0830000e+04   1.3016758e-04
   7.0840000e+04   1.3012039e-04
   7.0850000e+04   1.3007321e-04
   7.0860000e+04   1.3002605e-04
   7.0870000e+04   1.2997891e-04
   7.0880000e+04   1.2993179e-04
   7.0890000e+04   1.2988469e-04
   7.0900000e+04   1.2983760e-04
   7.0910000e+04   1.2979053e-04
   7.0920000e+04   1.2974347e-04
   7.0930000e+04   1.2969644e-04
   7.0940000e+04   1.2964942e-04
   7.0950000e+04   1.2960241e-04
   7.0960000e+04   1.2955543e-04
   7.0970000e+04   1.2950846e-04
   7.0980000e+04   1.2946151e-04
   7.0990000e+04   1.2941457e-04
   7.1000000e+04   1.2936765e-04
   7.1010000e+04   1.2932075e-04
   7.1020000e+04   1.2927387e-04
   7.1030000e+04   1.2922700e-04
   7.1040000e+04   1.2918015e-04
   7.1050000e+04   1.2913331e-04
   7.1060000e+04   1.2908649e-04
   7.1070000e+04   1.2903969e-04
   7.1080000e+04   1.2899291e-04
   7.1090000e+04   1.2894614e-04
   7.1100000e+04   1.2889939e-04
   7.1110000e+04   1.2885266e-04
   7.1120000e+04   1.2880594e-04
   7.1130000e+04   1.2875924e-04
   7.1140000e+04   1.2871256e-04
   7.1150000e+04   1.2866590e-04
   7.1160000e+04   1.2861926e-04
   7.1170000e+04   1.2857263e-04
   7.1180000e+04   1.2852602e-04
   7.1190000e+04   1.2847943e-04
   7.1200000e+04   1.2843286e-04
   7.1210000e+04   1.2838630e-04
   7.1220000e+04   1.2833977e-04
   7.1230000e+04   1.2829325e-04
   7.1240000e+04   1.2824675e-04
   7.1250000e+04   1.2820027e-04
   7.1260000e+04   1.2815381e-04
   7.1270000e+04   1.2810738e-04
   7.1280000e+04   1.2806096e-04
   7.1290000e+04   1.2801456e-04
   7.1300000e+04   1.2796818e-04
   7.1310000e+04   1.2792181e-04
   7.1320000e+04   1.2787547e-04
   7.1330000e+04   1.2782916e-04
   7.1340000e+04   1.2778286e-04
   7.1350000e+04   1.2773658e-04
   7.1360000e+04   1.2769032e-04
   7.1370000e+04   1.2764408e-04
   7.1380000e+04   1.2759787e-04
   7.1390000e+04   1.2755167e-04
   7.1400000e+04   1.2750549e-04
   7.1410000e+04   1.2745934e-04
   7.1420000e+04   1.2741321e-04
   7.1430000e+04   1.2736709e-04
   7.1440000e+04   1.2732100e-04
   7.1450000e+04   1.2727493e-04
   7.1460000e+04   1.2722888e-04
   7.1470000e+04   1.2718285e-04
   7.1480000e+04   1.2713684e-04
   7.1490000e+04   1.2709085e-04
   7.1500000e+04   1.2704488e-04
   7.1510000e+04   1.2699894e-04
   7.1520000e+04   1.2695301e-04
   7.1530000e+04   1.2690710e-04
   7.1540000e+04   1.2686121e-04
   7.1550000e+04   1.2681534e-04
   7.1560000e+04   1.2676950e-04
   7.1570000e+04   1.2672367e-04
   7.1580000e+04   1.2667786e-04
   7.1590000e+04   1.2663207e-04
   7.1600000e+04   1.2658629e-04
   7.1610000e+04   1.2654054e-04
   7.1620000e+04   1.2649481e-04
   7.1630000e+04   1.2644909e-04
   7.1640000e+04   1.2640339e-04
   7.1650000e+04   1.2635771e-04
   7.1660000e+04   1.2631205e-04
   7.1670000e+04   1.2626640e-04
   7.1680000e+04   1.2622077e-04
   7.1690000e+04   1.2617516e-04
   7.1700000e+04   1.2612957e-04
   7.1710000e+04   1.2608399e-04
   7.1720000e+04   1.2603843e-04
   7.1730000e+04   1.2599289e-04
   7.1740000e+04   1.2594736e-04
   7.1750000e+04   1.2590185e-04
   7.1760000e+04   1.2585636e-04
   7.1770000e+04   1.2581088e-04
   7.1780000e+04   1.2576542e-04
   7.1790000e+04   1.2571997e-04
   7.1800000e+04   1.2567454e-04
   7.1810000e+04   1.2562913e-04
   7.1820000e+04   1.2558373e-04
   7.1830000e+04   1.2553835e-04
   7.1840000e+04   1.2549298e-04
   7.1850000e+04   1.2544763e-04
   7.1860000e+04   1.2540229e-04
   7.1870000e+04   1.2535698e-04
   7.1880000e+04   1.2531167e-04
   7.1890000e+04   1.2526638e-04
   7.1900000e+04   1.2522111e-04
   7.1910000e+04   1.2517586e-04
   7.1920000e+04   1.2513062e-04
   7.1930000e+04   1.2508539e-04
   7.1940000e+04   1.2504018e-04
   7.1950000e+04   1.2499499e-04
   7.1960000e+04   1.2494982e-04
   7.1970000e+04   1.2490466e-04
   7.1980000e+04   1.2485951e-04
   7.1990000e+04   1.2481439e-04
   7.2000000e+04   1.2476928e-04
   7.2010000e+04   1.2472418e-04
   7.2020000e+04   1.2467911e-04
   7.2030000e+04   1.2463405e-04
   7.2040000e+04   1.2458900e-04
   7.2050000e+04   1.2454397e-04
   7.2060000e+04   1.2449896e-04
   7.2070000e+04   1.2445397e-04
   7.2080000e+04   1.2440899e-04
   7.2090000e+04   1.2436404e-04
   7.2100000e+04   1.2431909e-04
   7.2110000e+04   1.2427417e-04
   7.2120000e+04   1.2422926e-04
   7.2130000e+04   1.2418437e-04
   7.2140000e+04   1.2413949e-04
   7.2150000e+04   1.2409464e-04
   7.2160000e+04   1.2404980e-04
   7.2170000e+04   1.2400497e-04
   7.2180000e+04   1.2396017e-04
   7.2190000e+04   1.2391538e-04
   7.2200000e+04   1.2387061e-04
   7.2210000e+04   1.2382585e-04
   7.2220000e+04   1.2378112e-04
   7.2230000e+04   1.2373640e-04
   7.2240000e+04   1.2369169e-04
   7.2250000e+04   1.2364701e-04
   7.2260000e+04   1.2360234e-04
   7.2270000e+04   1.2355768e-04
   7.2280000e+04   1.2351305e-04
   7.2290000e+04   1.2346843e-04
   7.2300000e+04   1.2342383e-04
   7.2310000e+04   1.2337924e-04
   7.2320000e+04   1.2333467e-04
   7.2330000e+04   1.2329012e-04
   7.2340000e+04   1.2324558e-04
   7.2350000e+04   1.2320106e-04
   7.2360000e+04   1.2315656e-04
   7.2370000e+04   1.2311207e-04
   7.2380000e+04   1.2306760e-04
   7.2390000e+04   1.2302314e-04
   7.2400000e+04   1.2297871e-04
   7.2410000e+04   1.2293428e-04
   7.2420000e+04   1.2288988e-04
   7.2430000e+04   1.2284549e-04
   7.2440000e+04   1.2280112e-04
   7.2450000e+04   1.2275676e-04
   7.2460000e+04   1.2271242e-04
   7.2470000e+04   1.2266810e-04
   7.2480000e+04   1.2262379e-04
   7.2490000e+04   1.2257950e-04
   7.2500000e+04   1.2253523e-04
   7.2510000e+04   1.2249097e-04
   7.2520000e+04   1.2244673e-04
   7.2530000e+04   1.2240251e-04
   7.2540000e+04   1.2235831e-04
   7.2550000e+04   1.2231412e-04
   7.2560000e+04   1.2226995e-04
   7.2570000e+04   1.2222579e-04
   7.2580000e+04   1.2218166e-04
   7.2590000e+04   1.2213754e-04
   7.2600000e+04   1.2209343e-04
   7.2610000e+04   1.2204935e-04
   7.2620000e+04   1.2200529e-04
   7.2630000e+04   1.2196124e-04
   7.2640000e+04   1.2191721e-04
   7.2650000e+04   1.2187320e-04
   7.2660000e+04   1.2182920e-04
   7.2670000e+04   1.2178523e-04
   7.2680000e+04   1.2174127e-04
   7.2690000e+04   1.2169734e-04
   7.2700000e+04   1.2165342e-04
   7.2710000e+04   1.2160952e-04
   7.2720000e+04   1.2156563e-04
   7.2730000e+04   1.2152177e-04
   7.2740000e+04   1.2147793e-04
   7.2750000e+04   1.2143410e-04
   7.2760000e+04   1.2139030e-04
   7.2770000e+04   1.2134651e-04
   7.2780000e+04   1.2130274e-04
   7.2790000e+04   1.2125899e-04
   7.2800000e+04   1.2121527e-04
   7.2810000e+04   1.2117155e-04
   7.2820000e+04   1.2112786e-04
   7.2830000e+04   1.2108419e-04
   7.2840000e+04   1.2104054e-04
   7.2850000e+04   1.2099690e-04
   7.2860000e+04   1.2095329e-04
   7.2870000e+04   1.2090969e-04
   7.2880000e+04   1.2086611e-04
   7.2890000e+04   1.2082255e-04
   7.2900000e+04   1.2077901e-04
   7.2910000e+04   1.2073548e-04
   7.2920000e+04   1.2069198e-04
   7.2930000e+04   1.2064849e-04
   7.2940000e+04   1.2060502e-04
   7.2950000e+04   1.2056157e-04
   7.2960000e+04   1.2051814e-04
   7.2970000e+04   1.2047472e-04
   7.2980000e+04   1.2043132e-04
   7.2990000e+04   1.2038794e-04
   7.3000000e+04   1.2034457e-04
   7.3010000e+04   1.2030122e-04
   7.3020000e+04   1.2025789e-04
   7.3030000e+04   1.2021458e-04
   7.3040000e+04   1.2017128e-04
   7.3050000e+04   1.2012800e-04
   7.3060000e+04   1.2008473e-04
   7.3070000e+04   1.2004148e-04
   7.3080000e+04   1.1999825e-04
   7.3090000e+04   1.1995503e-04
   7.3100000e+04   1.1991183e-04
   7.3110000e+04   1.1986864e-04
   7.3120000e+04   1.1982547e-04
   7.3130000e+04   1.1978231e-04
   7.3140000e+04   1.1973917e-04
   7.3150000e+04   1.1969605e-04
   7.3160000e+04   1.1965294e-04
   7.3170000e+04   1.1960984e-04
   7.3180000e+04   1.1956676e-04
   7.3190000e+04   1.1952369e-04
   7.3200000e+04   1.1948064e-04
   7.3210000e+04   1.1943761e-04
   7.3220000e+04   1.1939459e-04
   7.3230000e+04   1.1935158e-04
   7.3240000e+04   1.1930859e-04
   7.3250000e+04   1.1926562e-04
   7.3260000e+04   1.1922265e-04
   7.3270000e+04   1.1917971e-04
   7.3280000e+04   1.1913678e-04
   7.3290000e+04   1.1909386e-04
   7.3300000e+04   1.1905096e-04
   7.3310000e+04   1.1900808e-04
   7.3320000e+04   1.1896520e-04
   7.3330000e+04   1.1892235e-04
   7.3340000e+04   1.1887951e-04
   7.3350000e+04   1.1883669e-04
   7.3360000e+04   1.1879388e-04
   7.3370000e+04   1.1875108e-04
   7.3380000e+04   1.1870830e-04
   7.3390000e+04   1.1866554e-04
   7.3400000e+04   1.1862280e-04
   7.3410000e+04   1.1858006e-04
   7.3420000e+04   1.1853735e-04
   7.3430000e+04   1.1849465e-04
   7.3440000e+04   1.1845197e-04
   7.3450000e+04   1.1840930e-04
   7.3460000e+04   1.1836665e-04
   7.3470000e+04   1.1832401e-04
   7.3480000e+04   1.1828139e-04
   7.3490000e+04   1.1823879e-04
   7.3500000e+04   1.1819621e-04
   7.3510000e+04   1.1815363e-04
   7.3520000e+04   1.1811108e-04
   7.3530000e+04   1.1806854e-04
   7.3540000e+04   1.1802602e-04
   7.3550000e+04   1.1798352e-04
   7.3560000e+04   1.1794103e-04
   7.3570000e+04   1.1789855e-04
   7.3580000e+04   1.1785610e-04
   7.3590000e+04   1.1781366e-04
   7.3600000e+04   1.1777123e-04
   7.3610000e+04   1.1772883e-04
   7.3620000e+04   1.1768643e-04
   7.3630000e+04   1.1764406e-04
   7.3640000e+04   1.1760170e-04
   7.3650000e+04   1.1755936e-04
   7.3660000e+04   1.1751703e-04
   7.3670000e+04   1.1747472e-04
   7.3680000e+04   1.1743243e-04
   7.3690000e+04   1.1739015e-04
   7.3700000e+04   1.1734789e-04
   7.3710000e+04   1.1730564e-04
   7.3720000e+04   1.1726341e-04
   7.3730000e+04   1.1722119e-04
   7.3740000e+04   1.1717900e-04
   7.3750000e+04   1.1713681e-04
   7.3760000e+04   1.1709465e-04
   7.3770000e+04   1.1705249e-04
   7.3780000e+04   1.1701036e-04
   7.3790000e+04   1.1696824e-04
   7.3800000e+04   1.1692614e-04
   7.3810000e+04   1.1688405e-04
   7.3820000e+04   1.1684198e-04
   7.3830000e+04   1.1679992e-04
   7.3840000e+04   1.1675788e-04
   7.3850000e+04   1.1671586e-04
   7.3860000e+04   1.1667385e-04
   7.3870000e+04   1.1663186e-04
   7.3880000e+04   1.1658988e-04
   7.3890000e+04   1.1654792e-04
   7.3900000e+04   1.1650598e-04
   7.3910000e+04   1.1646405e-04
   7.3920000e+04   1.1642214e-04
   7.3930000e+04   1.1638024e-04
   7.3940000e+04   1.1633837e-04
   7.3950000e+04   1.1629650e-04
   7.3960000e+04   1.1625466e-04
   7.3970000e+04   1.1621283e-04
   7.3980000e+04   1.1617102e-04
   7.3990000e+04   1.1612922e-04
   7.4000000e+04   1.1608744e-04
   7.4010000e+04   1.1604568e-04
   7.4020000e+04   1.1600393e-04
   7.4030000e+04   1.1596221e-04
   7.4040000e+04   1.1592050e-04
   7.4050000e+04   1.1587880e-04
   7.4060000e+04   1.1583712e-04
   7.4070000e+04   1.1579547e-04
   7.4080000e+04   1.1575382e-04
   7.4090000e+04   1.1571220e-04
   7.4100000e+04   1.1567059e-04
   7.4110000e+04   1.1562900e-04
   7.4120000e+04   1.1558743e-04
   7.4130000e+04   1.1554587e-04
   7.4140000e+04   1.1550433e-04
   7.4150000e+04   1.1546281e-04
   7.4160000e+04   1.1542131e-04
   7.4170000e+04   1.1537983e-04
   7.4180000e+04   1.1533836e-04
   7.4190000e+04   1.1529691e-04
   7.4200000e+04   1.1525547e-04
   7.4210000e+04   1.1521406e-04
   7.4220000e+04   1.1517266e-04
   7.4230000e+04   1.1513128e-04
   7.4240000e+04   1.1508991e-04
   7.4250000e+04   1.1504857e-04
   7.4260000e+04   1.1500724e-04
   7.4270000e+04   1.1496592e-04
   7.4280000e+04   1.1492463e-04
   7.4290000e+04   1.1488335e-04
   7.4300000e+04   1.1484208e-04
   7.4310000e+04   1.1480084e-04
   7.4320000e+04   1.1475961e-04
   7.4330000e+04   1.1471839e-04
   7.4340000e+04   1.1467720e-04
   7.4350000e+04   1.1463601e-04
   7.4360000e+04   1.1459485e-04
   7.4370000e+04   1.1455370e-04
   7.4380000e+04   1.1451257e-04
   7.4390000e+04   1.1447145e-04
   7.4400000e+04   1.1443034e-04
   7.4410000e+04   1.1438926e-04
   7.4420000e+04   1.1434818e-04
   7.4430000e+04   1.1430713e-04
   7.4440000e+04   1.1426609e-04
   7.4450000e+04   1.1422506e-04
   7.4460000e+04   1.1418405e-04
   7.4470000e+04   1.1414305e-04
   7.4480000e+04   1.1410207e-04
   7.4490000e+04   1.1406110e-04
   7.4500000e+04   1.1402015e-04
   7.4510000e+04   1.1397921e-04
   7.4520000e+04   1.1393828e-04
   7.4530000e+04   1.1389737e-04
   7.4540000e+04   1.1385648e-04
   7.4550000e+04   1.1381559e-04
   7.4560000e+04   1.1377473e-04
   7.4570000e+04   1.1373387e-04
   7.4580000e+04   1.1369303e-04
   7.4590000e+04   1.1365221e-04
   7.4600000e+04   1.1361140e-04
   7.4610000e+04   1.1357060e-04
   7.4620000e+04   1.1352982e-04
   7.4630000e+04   1.1348905e-04
   7.4640000e+04   1.1344830e-04
   7.4650000e+04   1.1340756e-04
   7.4660000e+04   1.1336683e-04
   7.4670000e+04   1.1332612e-04
   7.4680000e+04   1.1328542e-04
   7.4690000e+04   1.1324474e-04
   7.4700000e+04   1.1320407e-04
   7.4710000e+04   1.1316342e-04
   7.4720000e+04   1.1312278e-04
   7.4730000e+04   1.1308216e-04
   7.4740000e+04   1.1304155e-04
   7.4750000e+04   1.1300095e-04
   7.4760000e+04   1.1296038e-04
   7.4770000e+04   1.1291981e-04
   7.4780000e+04   1.1287926e-04
   7.4790000e+04   1.1283873e-04
   7.4800000e+04   1.1279821e-04
   7.4810000e+04   1.1275770e-04
   7.4820000e+04   1.1271721e-04
   7.4830000e+04   1.1267674e-04
   7.4840000e+04   1.1263628e-04
   7.4850000e+04   1.1259584e-04
   7.4860000e+04   1.1255541e-04
   7.4870000e+04   1.1251500e-04
   7.4880000e+04   1.1247460e-04
   7.4890000e+04   1.1243422e-04
   7.4900000e+04   1.1239385e-04
   7.4910000e+04   1.1235350e-04
   7.4920000e+04   1.1231316e-04
   7.4930000e+04   1.1227285e-04
   7.4940000e+04   1.1223254e-04
   7.4950000e+04   1.1219225e-04
   7.4960000e+04   1.1215198e-04
   7.4970000e+04   1.1211172e-04
   7.4980000e+04   1.1207148e-04
   7.4990000e+04   1.1203126e-04
   7.5000000e+04   1.1199105e-04
   7.5010000e+04   1.1195085e-04
   7.5020000e+04   1.1191067e-04
   7.5030000e+04   1.1187051e-04
   7.5040000e+04   1.1183036e-04
   7.5050000e+04   1.1179023e-04
   7.5060000e+04   1.1175011e-04
   7.5070000e+04   1.1171001e-04
   7.5080000e+04   1.1166992e-04
   7.5090000e+04   1.1162985e-04
   7.5100000e+04   1.1158979e-04
   7.5110000e+04   1.1154975e-04
   7.5120000e+04   1.1150972e-04
   7.5130000e+04   1.1146971e-04
   7.5140000e+04   1.1142972e-04
   7.5150000e+04   1.1138974e-04
   7.5160000e+04   1.1134977e-04
   7.5170000e+04   1.1130982e-04
   7.5180000e+04   1.1126989e-04
   7.5190000e+04   1.1122997e-04
   7.5200000e+04   1.1119007e-04
   7.5210000e+04   1.1115018e-04
   7.5220000e+04   1.1111030e-04
   7.5230000e+04   1.1107045e-04
   7.5240000e+04   1.1103060e-04
   7.5250000e+04   1.1099077e-04
   7.5260000e+04   1.1095096e-04
   7.5270000e+04   1.1091116e-04
   7.5280000e+04   1.1087138e-04
   7.5290000e+04   1.1083161e-04
   7.5300000e+04   1.1079186e-04
   7.5310000e+04   1.1075213e-04
   7.5320000e+04   1.1071241e-04
   7.5330000e+04   1.1067270e-04
   7.5340000e+04   1.1063301e-04
   7.5350000e+04   1.1059334e-04
   7.5360000e+04   1.1055368e-04
   7.5370000e+04   1.1051403e-04
   7.5380000e+04   1.1047441e-04
   7.5390000e+04   1.1043480e-04
   7.5400000e+04   1.1039520e-04
   7.5410000e+04   1.1035562e-04
   7.5420000e+04   1.1031606e-04
   7.5430000e+04   1.1027651e-04
   7.5440000e+04   1.1023697e-04
   7.5450000e+04   1.1019746e-04
   7.5460000e+04   1.1015796e-04
   7.5470000e+04   1.1011847e-04
   7.5480000e+04   1.1007900e-04
   7.5490000e+04   1.1003955e-04
   7.5500000e+04   1.1000012e-04
   7.5510000e+04   1.0996070e-04
   7.5520000e+04   1.0992129e-04
   7.5530000e+04   1.0988190e-04
   7.5540000e+04   1.0984253e-04
   7.5550000e+04   1.0980317e-04
   7.5560000e+04   1.0976383e-04
   7.5570000e+04   1.0972451e-04
   7.5580000e+04   1.0968520e-04
   7.5590000e+04   1.0964591e-04
   7.5600000e+04   1.0960663e-04
   7.5610000e+04   1.0956737e-04
   7.5620000e+04   1.0952813e-04
   7.5630000e+04   1.0948890e-04
   7.5640000e+04   1.0944968e-04
   7.5650000e+04   1.0941049e-04
   7.5660000e+04   1.0937130e-04
   7.5670000e+04   1.0933214e-04
   7.5680000e+04   1.0929299e-04
   7.5690000e+04   1.0925385e-04
   7.5700000e+04   1.0921473e-04
   7.5710000e+04   1.0917562e-04
   7.5720000e+04   1.0913653e-04
   7.5730000e+04   1.0909746e-04
   7.5740000e+04   1.0905840e-04
   7.5750000e+04   1.0901935e-04
   7.5760000e+04   1.0898032e-04
   7.5770000e+04   1.0894130e-04
   7.5780000e+04   1.0890230e-04
   7.5790000e+04   1.0886331e-04
   7.5800000e+04   1.0882434e-04
   7.5810000e+04   1.0878538e-04
   7.5820000e+04   1.0874643e-04
   7.5830000e+04   1.0870750e-04
   7.5840000e+04   1.0866858e-04
   7.5850000e+04   1.0862968e-04
   7.5860000e+04   1.0859079e-04
   7.5870000e+04   1.0855192e-04
   7.5880000e+04   1.0851305e-04
   7.5890000e+04   1.0847421e-04
   7.5900000e+04   1.0843537e-04
   7.5910000e+04   1.0839655e-04
   7.5920000e+04   1.0835774e-04
   7.5930000e+04   1.0831895e-04
   7.5940000e+04   1.0828017e-04
   7.5950000e+04   1.0824140e-04
   7.5960000e+04   1.0820265e-04
   7.5970000e+04   1.0816391e-04
   7.5980000e+04   1.0812519e-04
   7.5990000e+04   1.0808647e-04
   7.6000000e+04   1.0804778e-04
   7.6010000e+04   1.0800909e-04
   7.6020000e+04   1.0797042e-04
   7.6030000e+04   1.0793176e-04
   7.6040000e+04   1.0789312e-04
   7.6050000e+04   1.0785449e-04
   7.6060000e+04   1.0781587e-04
   7.6070000e+04   1.0777742e-04
   7.6080000e+04   1.0773927e-04
   7.6090000e+04   1.0770120e-04
   7.6100000e+04   1.0766308e-04
   7.6110000e+04   1.0762486e-04
   7.6120000e+04   1.0758659e-04
   7.6130000e+04   1.0754834e-04
   7.6140000e+04   1.0751014e-04
   7.6150000e+04   1.0747199e-04
   7.6160000e+04   1.0743385e-04
   7.6170000e+04   1.0739569e-04
   7.6180000e+04   1.0735749e-04
   7.6190000e+04   1.0731924e-04
   7.6200000e+04   1.0728094e-04
   7.6210000e+04   1.0724260e-04
   7.6220000e+04   1.0720425e-04
   7.6230000e+04   1.0716588e-04
   7.6240000e+04   1.0712753e-04
   7.6250000e+04   1.0708919e-04
   7.6260000e+04   1.0705089e-04
   7.6270000e+04   1.0701264e-04
   7.6280000e+04   1.0697444e-04
   7.6290000e+04   1.0693631e-04
   7.6300000e+04   1.0689823e-04
   7.6310000e+04   1.0686022e-04
   7.6320000e+04   1.0682226e-04
   7.6330000e+04   1.0678434e-04
   7.6340000e+04   1.0674646e-04
   7.6350000e+04   1.0670860e-04
   7.6360000e+04   1.0667076e-04
   7.6370000e+04   1.0663293e-04
   7.6380000e+04   1.0659510e-04
   7.6390000e+04   1.0655726e-04
   7.6400000e+04   1.0651941e-04
   7.6410000e+04   1.0648156e-04
   7.6420000e+04   1.0644370e-04
   7.6430000e+04   1.0640584e-04
   7.6440000e+04   1.0636797e-04
   7.6450000e+04   1.0633011e-04
   7.6460000e+04   1.0629225e-04
   7.6470000e+04   1.0625440e-04
   7.6480000e+04   1.0621657e-04
   7.6490000e+04   1.0617876e-04
   7.6500000e+04   1.0614097e-04
   7.6510000e+04   1.0610321e-04
   7.6520000e+04   1.0606546e-04
   7.6530000e+04   1.0602773e-04
   7.6540000e+04   1.0599003e-04
   7.6550000e+04   1.0595234e-04
   7.6560000e+04   1.0591466e-04
   7.6570000e+04   1.0587700e-04
   7.6580000e+04   1.0583935e-04
   7.6590000e+04   1.0580170e-04
   7.6600000e+04   1.0576406e-04
   7.6610000e+04   1.0572644e-04
   7.6620000e+04   1.0568882e-04
   7.6630000e+04   1.0565122e-04
   7.6640000e+04   1.0561363e-04
   7.6650000e+04   1.0557606e-04
   7.6660000e+04   1.0553851e-04
   7.6670000e+04   1.0550098e-04
   7.6680000e+04   1.0546348e-04
   7.6690000e+04   1.0542601e-04
   7.6700000e+04   1.0538857e-04
   7.6710000e+04   1.0535116e-04
   7.6720000e+04   1.0531377e-04
   7.6730000e+04   1.0527641e-04
   7.6740000e+04   1.0523907e-04
   7.6750000e+04   1.0520175e-04
   7.6760000e+04   1.0516444e-04
   7.6770000e+04   1.0512715e-04
   7.6780000e+04   1.0508987e-04
   7.6790000e+04   1.0505259e-04
   7.6800000e+04   1.0501531e-04
   7.6810000e+04   1.0497804e-04
   7.6820000e+04   1.0494076e-04
   7.6830000e+04   1.0490348e-04
   7.6840000e+04   1.0486620e-04
   7.6850000e+04   1.0482892e-04
   7.6860000e+04   1.0479164e-04
   7.6870000e+04   1.0475435e-04
   7.6880000e+04   1.0471707e-04
   7.6890000e+04   1.0467979e-04
   7.6900000e+04   1.0464252e-04
   7.6910000e+04   1.0460526e-04
   7.6920000e+04   1.0456801e-04
   7.6930000e+04   1.0453078e-04
   7.6940000e+04   1.0449356e-04
   7.6950000e+04   1.0445635e-04
   7.6960000e+04   1.0441917e-04
   7.6970000e+04   1.0438200e-04
   7.6980000e+04   1.0434485e-04
   7.6990000e+04   1.0430772e-04
   7.7000000e+04   1.0427061e-04
   7.7010000e+04   1.0423352e-04
   7.7020000e+04   1.0419646e-04
   7.7030000e+04   1.0415941e-04
   7.7040000e+04   1.0412237e-04
   7.7050000e+04   1.0408536e-04
   7.7060000e+04   1.0404836e-04
   7.7070000e+04   1.0401139e-04
   7.7080000e+04   1.0397442e-04
   7.7090000e+04   1.0393747e-04
   7.7100000e+04   1.0390054e-04
   7.7110000e+04   1.0386362e-04
   7.7120000e+04   1.0382671e-04
   7.7130000e+04   1.0378982e-04
   7.7140000e+04   1.0375294e-04
   7.7150000e+04   1.0371607e-04
   7.7160000e+04   1.0367921e-04
   7.7170000e+04   1.0364236e-04
   7.7180000e+04   1.0360553e-04
   7.7190000e+04   1.0356870e-04
   7.7200000e+04   1.0353189e-04
   7.7210000e+04   1.0349509e-04
   7.7220000e+04   1.0345830e-04
   7.7230000e+04   1.0342153e-04
   7.7240000e+04   1.0338477e-04
   7.7250000e+04   1.0334802e-04
   7.7260000e+04   1.0331128e-04
   7.7270000e+04   1.0327456e-04
   7.7280000e+04   1.0323786e-04
   7.7290000e+04   1.0320117e-04
   7.7300000e+04   1.0316449e-04
   7.7310000e+04   1.0312783e-04
   7.7320000e+04   1.0309119e-04
   7.7330000e+04   1.0305456e-04
   7.7340000e+04   1.0301794e-04
   7.7350000e+04   1.0298135e-04
   7.7360000e+04   1.0294476e-04
   7.7370000e+04   1.0290819e-04
   7.7380000e+04   1.0287164e-04
   7.7390000e+04   1.0283510e-04
   7.7400000e+04   1.0279857e-04
   7.7410000e+04   1.0276205e-04
   7.7420000e+04   1.0272555e-04
   7.7430000e+04   1.0268906e-04
   7.7440000e+04   1.0265258e-04
   7.7450000e+04   1.0261611e-04
   7.7460000e+04   1.0257965e-04
   7.7470000e+04   1.0254321e-04
   7.7480000e+04   1.0250677e-04
   7.7490000e+04   1.0247034e-04
   7.7500000e+04   1.0243393e-04
   7.7510000e+04   1.0239752e-04
   7.7520000e+04   1.0236112e-04
   7.7530000e+04   1.0232474e-04
   7.7540000e+04   1.0228836e-04
   7.7550000e+04   1.0225200e-04
   7.7560000e+04   1.0221564e-04
   7.7570000e+04   1.0217930e-04
   7.7580000e+04   1.0214297e-04
   7.7590000e+04   1.0210665e-04
   7.7600000e+04   1.0207035e-04
   7.7610000e+04   1.0203406e-04
   7.7620000e+04   1.0199778e-04
   7.7630000e+04   1.0196152e-04
   7.7640000e+04   1.0192528e-04
   7.7650000e+04   1.0188905e-04
   7.7660000e+04   1.0185284e-04
   7.7670000e+04   1.0181664e-04
   7.7680000e+04   1.0178047e-04
   7.7690000e+04   1.0174431e-04
   7.7700000e+04   1.0170816e-04
   7.7710000e+04   1.0167204e-04
   7.7720000e+04   1.0163593e-04
   7.7730000e+04   1.0159984e-04
   7.7740000e+04   1.0156376e-04
   7.7750000e+04   1.0152771e-04
   7.7760000e+04   1.0149167e-04
   7.7770000e+04   1.0145564e-04
   7.7780000e+04   1.0141963e-04
   7.7790000e+04   1.0138364e-04
   7.7800000e+04   1.0134765e-04
   7.7810000e+04   1.0131169e-04
   7.7820000e+04   1.0127573e-04
   7.7830000e+04   1.0123979e-04
   7.7840000e+04   1.0120386e-04
   7.7850000e+04   1.0116794e-04
   7.7860000e+04   1.0113204e-04
   7.7870000e+04   1.0109614e-04
   7.7880000e+04   1.0106026e-04
   7.7890000e+04   1.0102439e-04
   7.7900000e+04   1.0098853e-04
   7.7910000e+04   1.0095267e-04
   7.7920000e+04   1.0091683e-04
   7.7930000e+04   1.0088100e-04
   7.7940000e+04   1.0084519e-04
   7.7950000e+04   1.0080938e-04
   7.7960000e+04   1.0077358e-04
   7.7970000e+04   1.0073780e-04
   7.7980000e+04   1.0070202e-04
   7.7990000e+04   1.0066626e-04
   7.8000000e+04   1.0063051e-04
   7.8010000e+04   1.0059477e-04
   7.8020000e+04   1.0055904e-04
   7.8030000e+04   1.0052333e-04
   7.8040000e+04   1.0048762e-04
   7.8050000e+04   1.0045193e-04
   7.8060000e+04   1.0041625e-04
   7.8070000e+04   1.0038059e-04
   7.8080000e+04   1.0034493e-04
   7.8090000e+04   1.0030929e-04
   7.8100000e+04   1.0027366e-04
   7.8110000e+04   1.0023805e-04
   7.8120000e+04   1.0020245e-04
   7.8130000e+04   1.0016686e-04
   7.8140000e+04   1.0013128e-04
   7.8150000e+04   1.0009571e-04
   7.8160000e+04   1.0006016e-04
   7.8170000e+04   1.0002462e-04
   7.8180000e+04   9.9989097e-05


==> TeX/Tikz/plotdata/flow5_rand3/m10/genfair_d.dat <==
   1.0000000e+00   3.8268316e+01
   2.0000000e+00   5.3744093e-01
   3.0000000e+00   3.5082359e-01
   4.0000000e+00   1.7516036e-01
   5.0000000e+00   1.8081268e-01
   6.0000000e+00   1.2903969e-01
   7.0000000e+00   9.5831102e-02
   8.0000000e+00   8.0126313e-02
   9.0000000e+00   6.7933254e-02
   1.0000000e+01   6.1147021e-02
   1.1000000e+01   6.1373555e-02
   1.2000000e+01   6.4711281e-02
   1.3000000e+01   6.6121712e-02
   1.4000000e+01   6.2085899e-02
   1.5000000e+01   5.6517586e-02
   1.6000000e+01   5.1512980e-02
   1.7000000e+01   4.7207350e-02
   1.8000000e+01   4.6454779e-02
   1.9000000e+01   4.8623911e-02
   2.0000000e+01   5.1929477e-02
   2.1000000e+01   5.4467494e-02
   2.2000000e+01   5.4700083e-02
   2.3000000e+01   5.3674724e-02
   2.4000000e+01   5.1485042e-02
   2.5000000e+01   4.8276718e-02
   2.6000000e+01   4.3656104e-02
   2.7000000e+01   3.9597387e-02
   2.8000000e+01   3.6405300e-02
   2.9000000e+01   3.4249197e-02
   3.0000000e+01   3.2553300e-02
   3.1000000e+01   3.1228905e-02
   3.2000000e+01   3.0438837e-02
   3.3000000e+01   2.9895146e-02
   3.4000000e+01   3.0105238e-02
   3.5000000e+01   3.0615704e-02
   3.6000000e+01   3.1000329e-02
   3.7000000e+01   3.0870540e-02
   3.8000000e+01   2.9962112e-02
   3.9000000e+01   2.8871336e-02
   4.0000000e+01   2.7869211e-02
   4.1000000e+01   2.7010689e-02
   4.2000000e+01   2.6617252e-02
   4.3000000e+01   2.6502623e-02
   4.4000000e+01   2.6634088e-02
   4.5000000e+01   2.6865181e-02
   4.6000000e+01   2.7062062e-02
   4.7000000e+01   2.7744277e-02
   4.8000000e+01   2.7569620e-02
   4.9000000e+01   2.7573225e-02
   5.0000000e+01   2.7337549e-02
   5.1000000e+01   2.6903870e-02
   5.2000000e+01   2.6348710e-02
   5.3000000e+01   2.5631012e-02
   5.4000000e+01   2.4710811e-02
   5.5000000e+01   2.3744395e-02
   5.6000000e+01   2.2740060e-02
   5.7000000e+01   2.1700499e-02
   5.8000000e+01   2.0635342e-02
   5.9000000e+01   1.9573595e-02
   6.0000000e+01   1.8539690e-02
   6.1000000e+01   1.7545025e-02
   6.2000000e+01   1.6633776e-02
   6.3000000e+01   1.5840932e-02
   6.4000000e+01   1.5219870e-02
   6.5000000e+01   1.4847786e-02
   6.6000000e+01   1.4794122e-02
   6.7000000e+01   1.5014523e-02
   6.8000000e+01   1.5110184e-02
   6.9000000e+01   1.5124167e-02
   7.0000000e+01   1.5172454e-02
   7.1000000e+01   1.5264539e-02
   7.2000000e+01   1.5363910e-02
   7.3000000e+01   1.5492050e-02
   7.4000000e+01   1.5639860e-02
   7.5000000e+01   1.5801072e-02
   7.6000000e+01   1.5971745e-02
   7.7000000e+01   1.6137684e-02
   7.8000000e+01   1.6288021e-02
   7.9000000e+01   1.6416440e-02
   8.0000000e+01   1.6529549e-02
   8.1000000e+01   1.6626460e-02
   8.2000000e+01   1.6691559e-02
   8.3000000e+01   1.6744213e-02
   8.4000000e+01   1.6826764e-02
   8.5000000e+01   1.6948170e-02
   8.6000000e+01   1.7057848e-02
   8.7000000e+01   1.7081457e-02
   8.8000000e+01   1.6998390e-02
   8.9000000e+01   1.6839883e-02
   9.0000000e+01   1.6660214e-02
   9.1000000e+01   1.6501964e-02
   9.2000000e+01   1.6377058e-02
   9.3000000e+01   1.6274375e-02
   9.4000000e+01   1.6178022e-02
   9.5000000e+01   1.6068954e-02
   9.6000000e+01   1.5962758e-02
   9.7000000e+01   1.5860945e-02
   9.8000000e+01   1.5766946e-02
   9.9000000e+01   1.5675095e-02
   1.0000000e+02   1.5574068e-02
   1.0100000e+02   1.5456294e-02
   1.0200000e+02   1.5321328e-02
   1.0300000e+02   1.5167076e-02
   1.0400000e+02   1.5002940e-02
   1.0500000e+02   1.4835312e-02
   1.0600000e+02   1.4672337e-02
   1.0700000e+02   1.4516772e-02
   1.0800000e+02   1.4344409e-02
   1.0900000e+02   1.4196172e-02
   1.1000000e+02   1.4093922e-02
   1.1100000e+02   1.4069479e-02
   1.1200000e+02   1.4114250e-02
   1.1300000e+02   1.4235505e-02
   1.1400000e+02   1.4334370e-02
   1.1500000e+02   1.4277996e-02
   1.1600000e+02   1.4201396e-02
   1.1700000e+02   1.4189779e-02
   1.1800000e+02   1.4190145e-02
   1.1900000e+02   1.4238055e-02
   1.2000000e+02   1.4364020e-02
   1.2100000e+02   1.4326356e-02
   1.2200000e+02   1.3749503e-02
   1.2300000e+02   1.2579474e-02
   1.2400000e+02   1.1778052e-02
   1.2500000e+02   1.1626171e-02
   1.2600000e+02   1.1572427e-02
   1.2700000e+02   1.1387422e-02
   1.2800000e+02   1.1076440e-02
   1.2900000e+02   1.0751874e-02
   1.3000000e+02   1.0474831e-02
   1.3100000e+02   1.0227706e-02
   1.3200000e+02   9.9967543e-03
   1.3300000e+02   9.7908901e-03
   1.3400000e+02   9.6242961e-03
   1.3500000e+02   9.4994766e-03
   1.3600000e+02   9.4002098e-03
   1.3700000e+02   9.3259767e-03
   1.3800000e+02   9.2684076e-03
   1.3900000e+02   9.2140268e-03
   1.4000000e+02   9.1683212e-03
   1.4100000e+02   9.1218985e-03
   1.4200000e+02   9.0713318e-03
   1.4300000e+02   9.0144620e-03
   1.4400000e+02   8.9538569e-03
   1.4500000e+02   8.8925302e-03
   1.4600000e+02   8.8345213e-03
   1.4700000e+02   8.7793235e-03
   1.4800000e+02   8.7339868e-03
   1.4900000e+02   8.6979180e-03
   1.5000000e+02   8.6684538e-03
   1.5100000e+02   8.6346708e-03
   1.5200000e+02   8.6027990e-03
   1.5300000e+02   8.5763030e-03
   1.5400000e+02   8.5564586e-03
   1.5500000e+02   8.5425821e-03
   1.5600000e+02   8.5341816e-03
   1.5700000e+02   8.5310283e-03
   1.5800000e+02   8.5331597e-03
   1.5900000e+02   8.5406574e-03
   1.6000000e+02   8.5526421e-03
   1.6100000e+02   8.5676451e-03
   1.6200000e+02   8.5835680e-03
   1.6300000e+02   8.5973796e-03
   1.6400000e+02   8.6104350e-03
   1.6500000e+02   8.6240014e-03
   1.6600000e+02   8.6392476e-03
   1.6700000e+02   8.6561810e-03
   1.6800000e+02   8.6745228e-03
   1.6900000e+02   8.6934353e-03
   1.7000000e+02   8.7115351e-03
   1.7100000e+02   8.7279236e-03
   1.7200000e+02   8.7417728e-03
   1.7300000e+02   8.7528984e-03
   1.7400000e+02   8.7615083e-03
   1.7500000e+02   8.7679893e-03
   1.7600000e+02   8.7727120e-03
   1.7700000e+02   8.7756518e-03
   1.7800000e+02   8.7763617e-03
   1.7900000e+02   8.7742239e-03
   1.8000000e+02   8.7720855e-03
   1.8100000e+02   8.7518798e-03
   1.8200000e+02   8.7316761e-03
   1.8300000e+02   8.7070788e-03
   1.8400000e+02   8.6791044e-03
   1.8500000e+02   8.6481995e-03
   1.8600000e+02   8.6145550e-03
   1.8700000e+02   8.5782911e-03
   1.8800000e+02   8.5395984e-03
   1.8900000e+02   8.4987902e-03
   1.9000000e+02   8.4562698e-03
   1.9100000e+02   8.4125968e-03
   1.9200000e+02   8.3685011e-03
   1.9300000e+02   8.3248215e-03
   1.9400000e+02   8.2824336e-03
   1.9500000e+02   8.2421962e-03
   1.9600000e+02   8.2049065e-03
   1.9700000e+02   8.1712544e-03
   1.9800000e+02   8.1417824e-03
   1.9900000e+02   8.1168631e-03
   2.0000000e+02   8.0966929e-03
   2.0100000e+02   8.0786938e-03
   2.0200000e+02   8.0526477e-03
   2.0300000e+02   8.0292723e-03
   2.0400000e+02   8.0146388e-03
   2.0500000e+02   8.0082627e-03
   2.0600000e+02   8.0075760e-03
   2.0700000e+02   8.0092526e-03
   2.0800000e+02   8.0118627e-03
   2.0900000e+02   8.0089207e-03
   2.1000000e+02   8.0068736e-03
   2.1100000e+02   8.0084624e-03
   2.1200000e+02   8.0141426e-03
   2.1300000e+02   8.0232536e-03
   2.1400000e+02   8.0320059e-03
   2.1500000e+02   8.0405706e-03
   2.1600000e+02   8.0510663e-03
   2.1700000e+02   8.0636435e-03
   2.1800000e+02   8.0770148e-03
   2.1900000e+02   8.0894595e-03
   2.2000000e+02   8.0994880e-03
   2.2100000e+02   8.1058696e-03
   2.2200000e+02   8.1087131e-03
   2.2300000e+02   8.1081853e-03
   2.2400000e+02   8.1045195e-03
   2.2500000e+02   8.0980581e-03
   2.2600000e+02   8.0888866e-03
   2.2700000e+02   8.0770191e-03
   2.2800000e+02   8.0624283e-03
   2.2900000e+02   8.0450867e-03
   2.3000000e+02   8.0250145e-03
   2.3100000e+02   8.0023247e-03
   2.3200000e+02   7.9772467e-03
   2.3300000e+02   7.9501262e-03
   2.3400000e+02   7.9214118e-03
   2.3500000e+02   7.8916338e-03
   2.3600000e+02   7.8613794e-03
   2.3700000e+02   7.8312630e-03
   2.3800000e+02   7.8018925e-03
   2.3900000e+02   7.7738362e-03
   2.4000000e+02   7.7475935e-03
   2.4100000e+02   7.7235713e-03
   2.4200000e+02   7.7020672e-03
   2.4300000e+02   7.6832620e-03
   2.4400000e+02   7.6672187e-03
   2.4500000e+02   7.6538914e-03
   2.4600000e+02   7.6431386e-03
   2.4700000e+02   7.6347425e-03
   2.4800000e+02   7.6284301e-03
   2.4900000e+02   7.6238953e-03
   2.5000000e+02   7.6208209e-03
   2.5100000e+02   7.6188981e-03
   2.5200000e+02   7.6178453e-03
   2.5300000e+02   7.6174219e-03
   2.5400000e+02   7.6174400e-03
   2.5500000e+02   7.6177700e-03
   2.5600000e+02   7.6157532e-03
   2.5700000e+02   7.6148195e-03
   2.5800000e+02   7.6161642e-03
   2.5900000e+02   7.6189245e-03
   2.6000000e+02   7.6223470e-03
   2.6100000e+02   7.6259842e-03
   2.6200000e+02   7.6296792e-03
   2.6300000e+02   7.6334662e-03
   2.6400000e+02   7.6374544e-03
   2.6500000e+02   7.6417367e-03
   2.6600000e+02   7.6463407e-03
   2.6700000e+02   7.6512140e-03
   2.6800000e+02   7.6562331e-03
   2.6900000e+02   7.6612195e-03
   2.7000000e+02   7.6659543e-03
   2.7100000e+02   7.6701892e-03
   2.7200000e+02   7.6736565e-03
   2.7300000e+02   7.6760833e-03
   2.7400000e+02   7.6772108e-03
   2.7500000e+02   7.6768165e-03
   2.7600000e+02   7.6747328e-03
   2.7700000e+02   7.6708595e-03
   2.7800000e+02   7.6651667e-03
   2.7900000e+02   7.6576901e-03
   2.8000000e+02   7.6485200e-03
   2.8100000e+02   7.6377893e-03
   2.8200000e+02   7.6256600e-03
   2.8300000e+02   7.6123126e-03
   2.8400000e+02   7.5979366e-03
   2.8500000e+02   7.5827241e-03
   2.8600000e+02   7.5668650e-03
   2.8700000e+02   7.5505437e-03
   2.8800000e+02   7.5339370e-03
   2.8900000e+02   7.5172119e-03
   2.9000000e+02   7.4993081e-03
   2.9100000e+02   7.4799056e-03
   2.9200000e+02   7.4608363e-03
   2.9300000e+02   7.4431324e-03
   2.9400000e+02   7.4257776e-03
   2.9500000e+02   7.4029427e-03
   2.9600000e+02   7.3747174e-03
   2.9700000e+02   7.3519661e-03
   2.9800000e+02   7.3423578e-03
   2.9900000e+02   7.3379646e-03
   3.0000000e+02   7.3414846e-03
   3.0100000e+02   7.3565557e-03
   3.0200000e+02   7.3827983e-03
   3.0300000e+02   7.2670355e-03
   3.0400000e+02   7.1185718e-03
   3.0500000e+02   7.0163432e-03
   3.0600000e+02   6.9947721e-03
   3.0700000e+02   7.0217901e-03
   3.0800000e+02   7.0710694e-03
   3.0900000e+02   7.1329029e-03
   3.1000000e+02   7.1715287e-03
   3.1100000e+02   7.1268932e-03
   3.1200000e+02   7.0516398e-03
   3.1300000e+02   6.9812205e-03
   3.1400000e+02   6.9133105e-03
   3.1500000e+02   6.8425402e-03
   3.1600000e+02   6.7687373e-03
   3.1700000e+02   6.6938266e-03
   3.1800000e+02   6.6188621e-03
   3.1900000e+02   6.5438261e-03
   3.2000000e+02   6.4686700e-03
   3.2100000e+02   6.3942414e-03
   3.2200000e+02   6.3226430e-03
   3.2300000e+02   6.2569899e-03
   3.2400000e+02   6.2006604e-03
   3.2500000e+02   6.1562859e-03
   3.2600000e+02   6.1248886e-03
   3.2700000e+02   6.1055337e-03
   3.2800000e+02   6.0955787e-03
   3.2900000e+02   6.0913180e-03
   3.3000000e+02   6.0887209e-03
   3.3100000e+02   6.0840582e-03
   3.3200000e+02   6.0743518e-03
   3.3300000e+02   6.0576590e-03
   3.3400000e+02   6.0332105e-03
   3.3500000e+02   6.0014039e-03
   3.3600000e+02   5.9636457e-03
   3.3700000e+02   5.9220554e-03
   3.3800000e+02   5.8790804e-03
   3.3900000e+02   5.8371021e-03
   3.4000000e+02   5.7981231e-03
   3.4100000e+02   5.7636031e-03
   3.4200000e+02   5.7344590e-03
   3.4300000e+02   5.7111916e-03
   3.4400000e+02   5.6940647e-03
   3.4500000e+02   5.6832573e-03
   3.4600000e+02   5.6789369e-03
   3.4700000e+02   5.6812398e-03
   3.4800000e+02   5.6901862e-03
   3.4900000e+02   5.7055757e-03
   3.5000000e+02   5.7269153e-03
   3.5100000e+02   5.7534118e-03
   3.5200000e+02   5.7840370e-03
   3.5300000e+02   5.8176470e-03
   3.5400000e+02   5.8531231e-03
   3.5500000e+02   5.8894946e-03
   3.5600000e+02   5.9260163e-03
   3.5700000e+02   5.9621845e-03
   3.5800000e+02   5.9976964e-03
   3.5900000e+02   6.0323681e-03
   3.6000000e+02   6.0660361e-03
   3.6100000e+02   6.0984679e-03
   3.6200000e+02   6.1293021e-03
   3.6300000e+02   6.1580272e-03
   3.6400000e+02   6.1840002e-03
   3.6500000e+02   6.2064953e-03
   3.6600000e+02   6.2247695e-03
   3.6700000e+02   6.2381284e-03
   3.6800000e+02   6.2459823e-03
   3.6900000e+02   6.2478833e-03
   3.7000000e+02   6.2435447e-03
   3.7100000e+02   6.2328429e-03
   3.7200000e+02   6.2158091e-03
   3.7300000e+02   6.1926167e-03
   3.7400000e+02   6.1635686e-03
   3.7500000e+02   6.1290871e-03
   3.7600000e+02   6.0897078e-03
   3.7700000e+02   6.0460729e-03
   3.7800000e+02   5.9989241e-03
   3.7900000e+02   5.9490906e-03
   3.8000000e+02   5.8974701e-03
   3.8100000e+02   5.8450033e-03
   3.8200000e+02   5.7926427e-03
   3.8300000e+02   5.7413172e-03
   3.8400000e+02   5.6918966e-03
   3.8500000e+02   5.6451589e-03
   3.8600000e+02   5.6017624e-03
   3.8700000e+02   5.5622253e-03
   3.8800000e+02   5.5269134e-03
   3.8900000e+02   5.4960356e-03
   3.9000000e+02   5.4696480e-03
   3.9100000e+02   5.4476649e-03
   3.9200000e+02   5.4298757e-03
   3.9300000e+02   5.4159679e-03
   3.9400000e+02   5.4055541e-03
   3.9500000e+02   5.3982017e-03
   3.9600000e+02   5.3934651e-03
   3.9700000e+02   5.3909158e-03
   3.9800000e+02   5.3901717e-03
   3.9900000e+02   5.3909203e-03
   4.0000000e+02   5.3929368e-03
   4.0100000e+02   5.3960933e-03
   4.0200000e+02   5.4003607e-03
   4.0300000e+02   5.4058016e-03
   4.0400000e+02   5.4125559e-03
   4.0500000e+02   5.4208206e-03
   4.0600000e+02   5.4308242e-03
   4.0700000e+02   5.4427996e-03
   4.0800000e+02   5.4569561e-03
   4.0900000e+02   5.4734537e-03
   4.1000000e+02   5.4923797e-03
   4.1100000e+02   5.5137317e-03
   4.1200000e+02   5.5374053e-03
   4.1300000e+02   5.5631888e-03
   4.1400000e+02   5.5907645e-03
   4.1500000e+02   5.6197163e-03
   4.1600000e+02   5.6495428e-03
   4.1700000e+02   5.6796752e-03
   4.1800000e+02   5.7094977e-03
   4.1900000e+02   5.7383710e-03
   4.2000000e+02   5.7656552e-03
   4.2100000e+02   5.7907329e-03
   4.2200000e+02   5.8130296e-03
   4.2300000e+02   5.8320326e-03
   4.2400000e+02   5.8473058e-03
   4.2500000e+02   5.8585017e-03
   4.2600000e+02   5.8653694e-03
   4.2700000e+02   5.8677589e-03
   4.2800000e+02   5.8656229e-03
   4.2900000e+02   5.8590145e-03
   4.3000000e+02   5.8480825e-03
   4.3100000e+02   5.8330645e-03
   4.3200000e+02   5.8142767e-03
   4.3300000e+02   5.7921038e-03
   4.3400000e+02   5.7669850e-03
   4.3500000e+02   5.7394012e-03
   4.3600000e+02   5.7098600e-03
   4.3700000e+02   5.6788813e-03
   4.3800000e+02   5.6469825e-03
   4.3900000e+02   5.6146650e-03
   4.4000000e+02   5.5824019e-03
   4.4100000e+02   5.5506270e-03
   4.4200000e+02   5.5197257e-03
   4.4300000e+02   5.4900291e-03
   4.4400000e+02   5.4618094e-03
   4.4500000e+02   5.4352788e-03
   4.4600000e+02   5.4105908e-03
   4.4700000e+02   5.3878432e-03
   4.4800000e+02   5.3670841e-03
   4.4900000e+02   5.3483191e-03
   4.5000000e+02   5.3315195e-03
   4.5100000e+02   5.3166322e-03
   4.5200000e+02   5.3035885e-03
   4.5300000e+02   5.2923136e-03
   4.5400000e+02   5.2827347e-03
   4.5500000e+02   5.2747882e-03
   4.5600000e+02   5.2684252e-03
   4.5700000e+02   5.2636148e-03
   4.5800000e+02   5.2603461e-03
   4.5900000e+02   5.2586273e-03
   4.6000000e+02   5.2584837e-03
   4.6100000e+02   5.2599530e-03
   4.6200000e+02   5.2630803e-03
   4.6300000e+02   5.2679106e-03
   4.6400000e+02   5.2744817e-03
   4.6500000e+02   5.2828162e-03
   4.6600000e+02   5.2929144e-03
   4.6700000e+02   5.3047471e-03
   4.6800000e+02   5.3182502e-03
   4.6900000e+02   5.3333207e-03
   4.7000000e+02   5.3498144e-03
   4.7100000e+02   5.3675452e-03
   4.7200000e+02   5.3862867e-03
   4.7300000e+02   5.4057759e-03
   4.7400000e+02   5.4257179e-03
   4.7500000e+02   5.4457925e-03
   4.7600000e+02   5.4656618e-03
   4.7700000e+02   5.4849788e-03
   4.7800000e+02   5.5033956e-03
   4.7900000e+02   5.5205730e-03
   4.8000000e+02   5.5361884e-03
   4.8100000e+02   5.5499445e-03
   4.8200000e+02   5.5615759e-03
   4.8300000e+02   5.5708561e-03
   4.8400000e+02   5.5776022e-03
   4.8500000e+02   5.5816791e-03
   4.8600000e+02   5.5830023e-03
   4.8700000e+02   5.5815390e-03
   4.8800000e+02   5.5773088e-03
   4.8900000e+02   5.5703818e-03
   4.9000000e+02   5.5608765e-03
   4.9100000e+02   5.5489563e-03
   4.9200000e+02   5.5348247e-03
   4.9300000e+02   5.5187198e-03
   4.9400000e+02   5.5009080e-03
   4.9500000e+02   5.4816768e-03
   4.9600000e+02   5.4613280e-03
   4.9700000e+02   5.4401694e-03
   4.9800000e+02   5.4185084e-03
   4.9900000e+02   5.3966438e-03
   5.0000000e+02   5.3748599e-03
   5.0100000e+02   5.3534205e-03
   5.0200000e+02   5.3325641e-03
   5.0300000e+02   5.3125000e-03
   5.0400000e+02   5.2934059e-03
   5.0500000e+02   5.2754271e-03
   5.0600000e+02   5.2586760e-03
   5.0700000e+02   5.2432339e-03
   5.0800000e+02   5.2291534e-03
   5.0900000e+02   5.2164615e-03
   5.1000000e+02   5.2051639e-03
   5.1100000e+02   5.1952492e-03
   5.1200000e+02   5.1866936e-03
   5.1300000e+02   5.1794654e-03
   5.1400000e+02   5.1735288e-03
   5.1500000e+02   5.1688479e-03
   5.1600000e+02   5.1653892e-03
   5.1700000e+02   5.1631234e-03
   5.1800000e+02   5.1620268e-03
   5.1900000e+02   5.1620806e-03
   5.2000000e+02   5.1632708e-03
   5.2100000e+02   5.1655861e-03
   5.2200000e+02   5.1690151e-03
   5.2300000e+02   5.1735443e-03
   5.2400000e+02   5.1791541e-03
   5.2500000e+02   5.1858157e-03
   5.2600000e+02   5.1934880e-03
   5.2700000e+02   5.2021148e-03
   5.2800000e+02   5.2116221e-03
   5.2900000e+02   5.2219170e-03
   5.3000000e+02   5.2328863e-03
   5.3100000e+02   5.2443972e-03
   5.3200000e+02   5.2562976e-03
   5.3300000e+02   5.2684189e-03
   5.3400000e+02   5.2805779e-03
   5.3500000e+02   5.2925806e-03
   5.3600000e+02   5.3042267e-03
   5.3700000e+02   5.3153134e-03
   5.3800000e+02   5.3256406e-03
   5.3900000e+02   5.3350157e-03
   5.4000000e+02   5.3432584e-03
   5.4100000e+02   5.3502048e-03
   5.4200000e+02   5.3557119e-03
   5.4300000e+02   5.3596606e-03
   5.4400000e+02   5.3619588e-03
   5.4500000e+02   5.3625435e-03
   5.4600000e+02   5.3613819e-03
   5.4700000e+02   5.3584716e-03
   5.4800000e+02   5.3538411e-03
   5.4900000e+02   5.3475478e-03
   5.5000000e+02   5.3396765e-03
   5.5100000e+02   5.3303371e-03
   5.5200000e+02   5.3196612e-03
   5.5300000e+02   5.3077989e-03
   5.5400000e+02   5.2949149e-03
   5.5500000e+02   5.2811844e-03
   5.5600000e+02   5.2667890e-03
   5.5700000e+02   5.2519129e-03
   5.5800000e+02   5.2367387e-03
   5.5900000e+02   5.2214440e-03
   5.6000000e+02   5.2061984e-03
   5.6100000e+02   5.1911605e-03
   5.6200000e+02   5.1764762e-03
   5.6300000e+02   5.1622765e-03
   5.6400000e+02   5.1486772e-03
   5.6500000e+02   5.1357781e-03
   5.6600000e+02   5.1236632e-03
   5.6700000e+02   5.1124014e-03
   5.6800000e+02   5.1020473e-03
   5.6900000e+02   5.0926427e-03
   5.7000000e+02   5.0842181e-03
   5.7100000e+02   5.0767940e-03
   5.7200000e+02   5.0703826e-03
   5.7300000e+02   5.0649896e-03
   5.7400000e+02   5.0606149e-03
   5.7500000e+02   5.0572538e-03
   5.7600000e+02   5.0548979e-03
   5.7700000e+02   5.0535354e-03
   5.7800000e+02   5.0531511e-03
   5.7900000e+02   5.0537261e-03
   5.8000000e+02   5.0552377e-03
   5.8100000e+02   5.0576582e-03
   5.8200000e+02   5.0609543e-03
   5.8300000e+02   5.0650861e-03
   5.8400000e+02   5.0700063e-03
   5.8500000e+02   5.0756593e-03
   5.8600000e+02   5.0819805e-03
   5.8700000e+02   5.0888959e-03
   5.8800000e+02   5.0963220e-03
   5.8900000e+02   5.1041660e-03
   5.9000000e+02   5.1123264e-03
   5.9100000e+02   5.1206935e-03
   5.9200000e+02   5.1291513e-03
   5.9300000e+02   5.1375787e-03
   5.9400000e+02   5.1458511e-03
   5.9500000e+02   5.1538432e-03
   5.9600000e+02   5.1614304e-03
   5.9700000e+02   5.1684917e-03
   5.9800000e+02   5.1749120e-03
   5.9900000e+02   5.1805841e-03
   6.0000000e+02   5.1854111e-03
   6.0100000e+02   5.1893083e-03
   6.0200000e+02   5.1922049e-03
   6.0300000e+02   5.1940453e-03
   6.0400000e+02   5.1947905e-03
   6.0500000e+02   5.1944183e-03
   6.0600000e+02   5.1929242e-03
   6.0700000e+02   5.1903206e-03
   6.0800000e+02   5.1866368e-03
   6.0900000e+02   5.1819181e-03
   6.1000000e+02   5.1762241e-03
   6.1100000e+02   5.1696280e-03
   6.1200000e+02   5.1622139e-03
   6.1300000e+02   5.1540758e-03
   6.1400000e+02   5.1453145e-03
   6.1500000e+02   5.1360361e-03
   6.1600000e+02   5.1263496e-03
   6.1700000e+02   5.1163647e-03
   6.1800000e+02   5.1061899e-03
   6.1900000e+02   5.0959307e-03
   6.2000000e+02   5.0856877e-03
   6.2100000e+02   5.0755557e-03
   6.2200000e+02   5.0656225e-03
   6.2300000e+02   5.0559679e-03
   6.2400000e+02   5.0466639e-03
   6.2500000e+02   5.0377739e-03
   6.2600000e+02   5.0293533e-03
   6.2700000e+02   5.0214495e-03
   6.2800000e+02   5.0141027e-03
   6.2900000e+02   5.0073465e-03
   6.3000000e+02   5.0012085e-03
   6.3100000e+02   4.9957110e-03
   6.3200000e+02   4.9908719e-03
   6.3300000e+02   4.9867049e-03
   6.3400000e+02   4.9832201e-03
   6.3500000e+02   4.9804245e-03
   6.3600000e+02   4.9777403e-03
   6.3700000e+02   4.9885828e-03
   6.3800000e+02   5.0222390e-03
   6.3900000e+02   5.0931736e-03
   6.4000000e+02   5.1741297e-03
   6.4100000e+02   5.2328777e-03
   6.4200000e+02   5.2523798e-03
   6.4300000e+02   5.2031076e-03
   6.4400000e+02   5.1405775e-03
   6.4500000e+02   5.0819792e-03
   6.4600000e+02   5.0304334e-03
   6.4700000e+02   4.9929766e-03
   6.4800000e+02   4.9725986e-03
   6.4900000e+02   4.9683336e-03
   6.5000000e+02   4.9646333e-03
   6.5100000e+02   4.9484527e-03
   6.5200000e+02   4.9173148e-03
   6.5300000e+02   4.8775795e-03
   6.5400000e+02   4.8381478e-03
   6.5500000e+02   4.8052001e-03
   6.5600000e+02   4.7802817e-03
   6.5700000e+02   4.7612826e-03
   6.5800000e+02   4.7446326e-03
   6.5900000e+02   4.7256399e-03
   6.6000000e+02   4.7046591e-03
   6.6100000e+02   4.6802604e-03
   6.6200000e+02   4.6519735e-03
   6.6300000e+02   4.6204548e-03
   6.6400000e+02   4.5868191e-03
   6.6500000e+02   4.5520904e-03
   6.6600000e+02   4.5122286e-03
   6.6700000e+02   4.4701493e-03
   6.6800000e+02   4.4304694e-03
   6.6900000e+02   4.3948435e-03
   6.7000000e+02   4.3629513e-03
   6.7100000e+02   4.3344764e-03
   6.7200000e+02   4.3095435e-03
   6.7300000e+02   4.2884583e-03
   6.7400000e+02   4.2714452e-03
   6.7500000e+02   4.2585482e-03
   6.7600000e+02   4.2496223e-03
   6.7700000e+02   4.2443651e-03
   6.7800000e+02   4.2423694e-03
   6.7900000e+02   4.2431781e-03
   6.8000000e+02   4.2463151e-03
   6.8100000e+02   4.2512884e-03
   6.8200000e+02   4.2575856e-03
   6.8300000e+02   4.2647093e-03
   6.8400000e+02   4.2748200e-03
   6.8500000e+02   4.2787766e-03
   6.8600000e+02   4.2814100e-03
   6.8700000e+02   4.2847468e-03
   6.8800000e+02   4.2878432e-03
   6.8900000e+02   4.2910091e-03
   6.9000000e+02   4.2941556e-03
   6.9100000e+02   4.2971922e-03
   6.9200000e+02   4.3000518e-03
   6.9300000e+02   4.3027238e-03
   6.9400000e+02   4.3051916e-03
   6.9500000e+02   4.3072153e-03
   6.9600000e+02   4.3084384e-03
   6.9700000e+02   4.3081805e-03
   6.9800000e+02   4.3047106e-03
   6.9900000e+02   4.2994707e-03
   7.0000000e+02   4.2933995e-03
   7.0100000e+02   4.2861663e-03
   7.0200000e+02   4.2772569e-03
   7.0300000e+02   4.2664991e-03
   7.0400000e+02   4.2539804e-03
   7.0500000e+02   4.2398471e-03
   7.0600000e+02   4.2243355e-03
   7.0700000e+02   4.2072345e-03
   7.0800000e+02   4.1885895e-03
   7.0900000e+02   4.1684566e-03
   7.1000000e+02   4.1473456e-03
   7.1100000e+02   4.1255539e-03
   7.1200000e+02   4.1035597e-03
   7.1300000e+02   4.0675922e-03
   7.1400000e+02   4.0375192e-03
   7.1500000e+02   4.0166822e-03
   7.1600000e+02   4.0015644e-03
   7.1700000e+02   3.9878573e-03
   7.1800000e+02   3.9744963e-03
   7.1900000e+02   3.9626738e-03
   7.2000000e+02   3.9532154e-03
   7.2100000e+02   3.9458484e-03
   7.2200000e+02   3.9400454e-03
   7.2300000e+02   3.9357304e-03
   7.2400000e+02   3.9332146e-03
   7.2500000e+02   3.9328365e-03
   7.2600000e+02   3.9347955e-03
   7.2700000e+02   3.9391986e-03
   7.2800000e+02   3.9461145e-03
   7.2900000e+02   3.9555497e-03
   7.3000000e+02   3.9673733e-03
   7.3100000e+02   3.9816132e-03
   7.3200000e+02   3.9978202e-03
   7.3300000e+02   4.0152507e-03
   7.3400000e+02   4.0338623e-03
   7.3500000e+02   4.0530418e-03
   7.3600000e+02   4.0725624e-03
   7.3700000e+02   4.0922631e-03
   7.3800000e+02   4.1119355e-03
   7.3900000e+02   4.1312689e-03
   7.4000000e+02   4.1498647e-03
   7.4100000e+02   4.1672870e-03
   7.4200000e+02   4.1831136e-03
   7.4300000e+02   4.1969719e-03
   7.4400000e+02   4.2085558e-03
   7.4500000e+02   4.2176312e-03
   7.4600000e+02   4.2240334e-03
   7.4700000e+02   4.2276616e-03
   7.4800000e+02   4.2284699e-03
   7.4900000e+02   4.2264477e-03
   7.5000000e+02   4.2197449e-03
   7.5100000e+02   4.2114828e-03
   7.5200000e+02   4.2015695e-03
   7.5300000e+02   4.1896699e-03
   7.5400000e+02   4.1756169e-03
   7.5500000e+02   4.1585775e-03
   7.5600000e+02   4.1373281e-03
   7.5700000e+02   4.1133750e-03
   7.5800000e+02   4.0879694e-03
   7.5900000e+02   4.0616681e-03
   7.6000000e+02   4.0336197e-03
   7.6100000e+02   4.0048561e-03
   7.6200000e+02   3.9762952e-03
   7.6300000e+02   3.9484383e-03
   7.6400000e+02   3.9213924e-03
   7.6500000e+02   3.8950647e-03
   7.6600000e+02   3.8693651e-03
   7.6700000e+02   3.8443226e-03
   7.6800000e+02   3.8200798e-03
   7.6900000e+02   3.7969470e-03
   7.7000000e+02   3.7752082e-03
   7.7100000e+02   3.7551195e-03
   7.7200000e+02   3.7368770e-03
   7.7300000e+02   3.7205840e-03
   7.7400000e+02   3.7062661e-03
   7.7500000e+02   3.6938855e-03
   7.7600000e+02   3.6833582e-03
   7.7700000e+02   3.6745701e-03
   7.7800000e+02   3.6673904e-03
   7.7900000e+02   3.6616820e-03
   7.8000000e+02   3.6573069e-03
   7.8100000e+02   3.6541300e-03
   7.8200000e+02   3.6520201e-03
   7.8300000e+02   3.6508494e-03
   7.8400000e+02   3.6504925e-03
   7.8500000e+02   3.6508258e-03
   7.8600000e+02   3.6517255e-03
   7.8700000e+02   3.6530672e-03
   7.8800000e+02   3.6547247e-03
   7.8900000e+02   3.6565706e-03
   7.9000000e+02   3.6584762e-03
   7.9100000e+02   3.6603131e-03
   7.9200000e+02   3.6619556e-03
   7.9300000e+02   3.6632835e-03
   7.9400000e+02   3.6641864e-03
   7.9500000e+02   3.6645669e-03
   7.9600000e+02   3.6643449e-03
   7.9700000e+02   3.6634603e-03
   7.9800000e+02   3.6618753e-03
   7.9900000e+02   3.6595754e-03
   8.0000000e+02   3.6565697e-03
   8.0100000e+02   3.6528895e-03
   8.0200000e+02   3.6485871e-03
   8.0300000e+02   3.6437329e-03
   8.0400000e+02   3.6384127e-03
   8.0500000e+02   3.6327243e-03
   8.0600000e+02   3.6267746e-03
   8.0700000e+02   3.6206759e-03
   8.0800000e+02   3.6145427e-03
   8.0900000e+02   3.6084893e-03
   8.1000000e+02   3.6026266e-03
   8.1100000e+02   3.5970601e-03
   8.1200000e+02   3.5918875e-03
   8.1300000e+02   3.5871972e-03
   8.1400000e+02   3.5830662e-03
   8.1500000e+02   3.5778361e-03
   8.1600000e+02   3.5733884e-03
   8.1700000e+02   3.5706881e-03
   8.1800000e+02   3.5694152e-03
   8.1900000e+02   3.5691864e-03
   8.2000000e+02   3.5697102e-03
   8.2100000e+02   3.5708140e-03
   8.2200000e+02   3.5724107e-03
   8.2300000e+02   3.5744485e-03
   8.2400000e+02   3.5768734e-03
   8.2500000e+02   3.5796135e-03
   8.2600000e+02   3.5825804e-03
   8.2700000e+02   3.5856755e-03
   8.2800000e+02   3.5887968e-03
   8.2900000e+02   3.5918394e-03
   8.3000000e+02   3.5946936e-03
   8.3100000e+02   3.5972413e-03
   8.3200000e+02   3.5993569e-03
   8.3300000e+02   3.6009126e-03
   8.3400000e+02   3.6017877e-03
   8.3500000e+02   3.6018798e-03
   8.3600000e+02   3.6011135e-03
   8.3700000e+02   3.5994461e-03
   8.3800000e+02   3.5951964e-03
   8.3900000e+02   3.5894759e-03
   8.4000000e+02   3.5835745e-03
   8.4100000e+02   3.5779291e-03
   8.4200000e+02   3.5723679e-03
   8.4300000e+02   3.5665285e-03
   8.4400000e+02   3.5601528e-03
   8.4500000e+02   3.5512443e-03
   8.4600000e+02   3.5342596e-03
   8.4700000e+02   3.5142318e-03
   8.4800000e+02   3.4953754e-03
   8.4900000e+02   3.4779677e-03
   8.5000000e+02   3.4618509e-03
   8.5100000e+02   3.4468308e-03
   8.5200000e+02   3.4322733e-03
   8.5300000e+02   3.4173105e-03
   8.5400000e+02   3.4015011e-03
   8.5500000e+02   3.3851571e-03
   8.5600000e+02   3.3690668e-03
   8.5700000e+02   3.3539721e-03
   8.5800000e+02   3.3402270e-03
   8.5900000e+02   3.3277600e-03
   8.6000000e+02   3.3162234e-03
   8.6100000e+02   3.3051837e-03
   8.6200000e+02   3.2942753e-03
   8.6300000e+02   3.2832961e-03
   8.6400000e+02   3.2722388e-03
   8.6500000e+02   3.2612647e-03
   8.6600000e+02   3.2506418e-03
   8.6700000e+02   3.2406721e-03
   8.6800000e+02   3.2316316e-03
   8.6900000e+02   3.2237317e-03
   8.7000000e+02   3.2170996e-03
   8.7100000e+02   3.2117743e-03
   8.7200000e+02   3.2077111e-03
   8.7300000e+02   3.2047918e-03
   8.7400000e+02   3.2028395e-03
   8.7500000e+02   3.2016362e-03
   8.7600000e+02   3.2009415e-03
   8.7700000e+02   3.2005125e-03
   8.7800000e+02   3.2001212e-03
   8.7900000e+02   3.1995685e-03
   8.8000000e+02   3.1986943e-03
   8.8100000e+02   3.1973673e-03
   8.8200000e+02   3.1955261e-03
   8.8300000e+02   3.1931710e-03
   8.8400000e+02   3.1903359e-03
   8.8500000e+02   3.1870322e-03
   8.8600000e+02   3.1834144e-03
   8.8700000e+02   3.1795958e-03
   8.8800000e+02   3.1756862e-03
   8.8900000e+02   3.1718420e-03
   8.9000000e+02   3.1682435e-03
   8.9100000e+02   3.1650687e-03
   8.9200000e+02   3.1624712e-03
   8.9300000e+02   3.1605724e-03
   8.9400000e+02   3.1594657e-03
   8.9500000e+02   3.1592248e-03
   8.9600000e+02   3.1598118e-03
   8.9700000e+02   3.1612624e-03
   8.9800000e+02   3.1637756e-03
   8.9900000e+02   3.1674148e-03
   9.0000000e+02   3.1721020e-03
   9.0100000e+02   3.1777506e-03
   9.0200000e+02   3.1842913e-03
   9.0300000e+02   3.1916387e-03
   9.0400000e+02   3.1995295e-03
   9.0500000e+02   3.2078341e-03
   9.0600000e+02   3.2164771e-03
   9.0700000e+02   3.2247183e-03
   9.0800000e+02   3.2329695e-03
   9.0900000e+02   3.2411223e-03
   9.1000000e+02   3.2484246e-03
   9.1100000e+02   3.2552446e-03
   9.1200000e+02   3.2614429e-03
   9.1300000e+02   3.2670994e-03
   9.1400000e+02   3.2720070e-03
   9.1500000e+02   3.2759165e-03
   9.1600000e+02   3.2787050e-03
   9.1700000e+02   3.2803359e-03
   9.1800000e+02   3.2807653e-03
   9.1900000e+02   3.2799218e-03
   9.2000000e+02   3.2777426e-03
   9.2100000e+02   3.2742013e-03
   9.2200000e+02   3.2693049e-03
   9.2300000e+02   3.2630805e-03
   9.2400000e+02   3.2555692e-03
   9.2500000e+02   3.2468302e-03
   9.2600000e+02   3.2369444e-03
   9.2700000e+02   3.2260150e-03
   9.2800000e+02   3.2141647e-03
   9.2900000e+02   3.2015336e-03
   9.3000000e+02   3.1882764e-03
   9.3100000e+02   3.1745593e-03
   9.3200000e+02   3.1605548e-03
   9.3300000e+02   3.1464362e-03
   9.3400000e+02   3.1323715e-03
   9.3500000e+02   3.1185185e-03
   9.3600000e+02   3.1050204e-03
   9.3700000e+02   3.0920017e-03
   9.3800000e+02   3.0795666e-03
   9.3900000e+02   3.0677974e-03
   9.4000000e+02   3.0567549e-03
   9.4100000e+02   3.0464798e-03
   9.4200000e+02   3.0369950e-03
   9.4300000e+02   3.0283086e-03
   9.4400000e+02   3.0204171e-03
   9.4500000e+02   3.0133091e-03
   9.4600000e+02   3.0069681e-03
   9.4700000e+02   3.0013754e-03
   9.4800000e+02   2.9965117e-03
   9.4900000e+02   2.9923586e-03
   9.5000000e+02   2.9888990e-03
   9.5100000e+02   2.9861166e-03
   9.5200000e+02   2.9839953e-03
   9.5300000e+02   2.9825181e-03
   9.5400000e+02   2.9816661e-03
   9.5500000e+02   2.9814167e-03
   9.5600000e+02   2.9817430e-03
   9.5700000e+02   2.9826133e-03
   9.5800000e+02   2.9839900e-03
   9.5900000e+02   2.9858304e-03
   9.6000000e+02   2.9880866e-03
   9.6100000e+02   2.9907064e-03
   9.6200000e+02   2.9936340e-03
   9.6300000e+02   2.9968111e-03
   9.6400000e+02   3.0001776e-03
   9.6500000e+02   3.0036726e-03
   9.6600000e+02   3.0072351e-03
   9.6700000e+02   3.0108047e-03
   9.6800000e+02   3.0143213e-03
   9.6900000e+02   3.0177264e-03
   9.7000000e+02   3.0209620e-03
   9.7100000e+02   3.0239720e-03
   9.7200000e+02   3.0267014e-03
   9.7300000e+02   3.0290973e-03
   9.7400000e+02   3.0311087e-03
   9.7500000e+02   3.0326879e-03
   9.7600000e+02   3.0337908e-03
   9.7700000e+02   3.0343782e-03
   9.7800000e+02   3.0344165e-03
   9.7900000e+02   3.0338794e-03
   9.8000000e+02   3.0327487e-03
   9.8100000e+02   3.0310154e-03
   9.8200000e+02   3.0286806e-03
   9.8300000e+02   3.0257561e-03
   9.8400000e+02   3.0222647e-03
   9.8500000e+02   3.0182404e-03
   9.8600000e+02   3.0137280e-03
   9.8700000e+02   3.0087823e-03
   9.8800000e+02   3.0034671e-03
   9.8900000e+02   2.9978542e-03
   9.9000000e+02   2.9920215e-03
   9.9100000e+02   2.9860512e-03
   9.9200000e+02   2.9800281e-03
   9.9300000e+02   2.9740372e-03
   9.9400000e+02   2.9681619e-03
   9.9500000e+02   2.9624817e-03
   9.9600000e+02   2.9570702e-03
   9.9700000e+02   2.9519934e-03
   9.9800000e+02   2.9473081e-03
   9.9900000e+02   2.9430601e-03
   1.0000000e+03   2.9392837e-03
   1.0010000e+03   2.9360009e-03
   1.0020000e+03   2.9332208e-03
   1.0030000e+03   2.9309399e-03
   1.0040000e+03   2.9291427e-03
   1.0050000e+03   2.9278022e-03
   1.0060000e+03   2.9268816e-03
   1.0070000e+03   2.9263353e-03
   1.0080000e+03   2.9261106e-03
   1.0090000e+03   2.9261501e-03
   1.0100000e+03   2.9263929e-03
   1.0110000e+03   2.9267770e-03
   1.0120000e+03   2.9272409e-03
   1.0130000e+03   2.9277255e-03
   1.0140000e+03   2.9281754e-03
   1.0150000e+03   2.9285405e-03
   1.0160000e+03   2.9287770e-03
   1.0170000e+03   2.9288479e-03
   1.0180000e+03   2.9287239e-03
   1.0190000e+03   2.9283837e-03
   1.0200000e+03   2.9278137e-03
   1.0210000e+03   2.9270079e-03
   1.0220000e+03   2.9259680e-03
   1.0230000e+03   2.9247020e-03
   1.0240000e+03   2.9232241e-03
   1.0250000e+03   2.9215538e-03
   1.0260000e+03   2.9197140e-03
   1.0270000e+03   2.9177318e-03
   1.0280000e+03   2.9156367e-03
   1.0290000e+03   2.9134604e-03
   1.0300000e+03   2.9112306e-03
   1.0310000e+03   2.9089710e-03
   1.0320000e+03   2.9067040e-03
   1.0330000e+03   2.9044534e-03
   1.0340000e+03   2.9022423e-03
   1.0350000e+03   2.9000898e-03
   1.0360000e+03   2.8980100e-03
   1.0370000e+03   2.8960112e-03
   1.0380000e+03   2.8940975e-03
   1.0390000e+03   2.8922688e-03
   1.0400000e+03   2.8905216e-03
   1.0410000e+03   2.8888490e-03
   1.0420000e+03   2.8872400e-03
   1.0430000e+03   2.8855977e-03
   1.0440000e+03   2.8838565e-03
   1.0450000e+03   2.8821276e-03
   1.0460000e+03   2.8804122e-03
   1.0470000e+03   2.8786702e-03
   1.0480000e+03   2.8768491e-03
   1.0490000e+03   2.8749120e-03
   1.0500000e+03   2.8728303e-03
   1.0510000e+03   2.8705701e-03
   1.0520000e+03   2.8680916e-03
   1.0530000e+03   2.8653567e-03
   1.0540000e+03   2.8623351e-03
   1.0550000e+03   2.8590066e-03
   1.0560000e+03   2.8553609e-03
   1.0570000e+03   2.8513982e-03
   1.0580000e+03   2.8471289e-03
   1.0590000e+03   2.8425733e-03
   1.0600000e+03   2.8377586e-03
   1.0610000e+03   2.8327178e-03
   1.0620000e+03   2.8274876e-03
   1.0630000e+03   2.8221078e-03
   1.0640000e+03   2.8166210e-03
   1.0650000e+03   2.8110716e-03
   1.0660000e+03   2.8055059e-03
   1.0670000e+03   2.7999711e-03
   1.0680000e+03   2.7945148e-03
   1.0690000e+03   2.7891835e-03
   1.0700000e+03   2.7840223e-03
   1.0710000e+03   2.7790737e-03
   1.0720000e+03   2.7743764e-03
   1.0730000e+03   2.7699651e-03
   1.0740000e+03   2.7658700e-03
   1.0750000e+03   2.7621162e-03
   1.0760000e+03   2.7587239e-03
   1.0770000e+03   2.7557082e-03
   1.0780000e+03   2.7530794e-03
   1.0790000e+03   2.7508431e-03
   1.0800000e+03   2.7490005e-03
   1.0810000e+03   2.7475485e-03
   1.0820000e+03   2.7464801e-03
   1.0830000e+03   2.7457848e-03
   1.0840000e+03   2.7454491e-03
   1.0850000e+03   2.7454564e-03
   1.0860000e+03   2.7457881e-03
   1.0870000e+03   2.7464235e-03
   1.0880000e+03   2.7473407e-03
   1.0890000e+03   2.7485167e-03
   1.0900000e+03   2.7499281e-03
   1.0910000e+03   2.7515511e-03
   1.0920000e+03   2.7533620e-03
   1.0930000e+03   2.7553371e-03
   1.0940000e+03   2.7574530e-03
   1.0950000e+03   2.7596865e-03
   1.0960000e+03   2.7620142e-03
   1.0970000e+03   2.7644128e-03
   1.0980000e+03   2.7668584e-03
   1.0990000e+03   2.7693266e-03
   1.1000000e+03   2.7717923e-03
   1.1010000e+03   2.7742295e-03
   1.1020000e+03   2.7766110e-03
   1.1030000e+03   2.7789090e-03
   1.1040000e+03   2.7810944e-03
   1.1050000e+03   2.7831379e-03
   1.1060000e+03   2.7850094e-03
   1.1070000e+03   2.7866789e-03
   1.1080000e+03   2.7881168e-03
   1.1090000e+03   2.7892941e-03
   1.1100000e+03   2.7901836e-03
   1.1110000e+03   2.7907595e-03
   1.1120000e+03   2.7909989e-03
   1.1130000e+03   2.7908815e-03
   1.1140000e+03   2.7903907e-03
   1.1150000e+03   2.7895137e-03
   1.1160000e+03   2.7882418e-03
   1.1170000e+03   2.7865710e-03
   1.1180000e+03   2.7845019e-03
   1.1190000e+03   2.7820401e-03
   1.1200000e+03   2.7791958e-03
   1.1210000e+03   2.7759840e-03
   1.1220000e+03   2.7724243e-03
   1.1230000e+03   2.7685407e-03
   1.1240000e+03   2.7643609e-03
   1.1250000e+03   2.7599162e-03
   1.1260000e+03   2.7552410e-03
   1.1270000e+03   2.7503721e-03
   1.1280000e+03   2.7453480e-03
   1.1290000e+03   2.7402084e-03
   1.1300000e+03   2.7349937e-03
   1.1310000e+03   2.7297440e-03
   1.1320000e+03   2.7244984e-03
   1.1330000e+03   2.7192948e-03
   1.1340000e+03   2.7141685e-03
   1.1350000e+03   2.7091524e-03
   1.1360000e+03   2.7042761e-03
   1.1370000e+03   2.6995653e-03
   1.1380000e+03   2.6950419e-03
   1.1390000e+03   2.6907180e-03
   1.1400000e+03   2.6866347e-03
   1.1410000e+03   2.6828217e-03
   1.1420000e+03   2.6792985e-03
   1.1430000e+03   2.6760279e-03
   1.1440000e+03   2.6729310e-03
   1.1450000e+03   2.6699903e-03
   1.1460000e+03   2.6672752e-03
   1.1470000e+03   2.6648087e-03
   1.1480000e+03   2.6625591e-03
   1.1490000e+03   2.6604430e-03
   1.1500000e+03   2.6581778e-03
   1.1510000e+03   2.6558274e-03
   1.1520000e+03   2.6535249e-03
   1.1530000e+03   2.6512066e-03
   1.1540000e+03   2.6488385e-03
   1.1550000e+03   2.6462287e-03
   1.1560000e+03   2.6435017e-03
   1.1570000e+03   2.6408742e-03
   1.1580000e+03   2.6384764e-03
   1.1590000e+03   2.6363595e-03
   1.1600000e+03   2.6345405e-03
   1.1610000e+03   2.6330351e-03
   1.1620000e+03   2.6318628e-03
   1.1630000e+03   2.6310397e-03
   1.1640000e+03   2.6305721e-03
   1.1650000e+03   2.6304570e-03
   1.1660000e+03   2.6306862e-03
   1.1670000e+03   2.6312510e-03
   1.1680000e+03   2.6321438e-03
   1.1690000e+03   2.6333574e-03
   1.1700000e+03   2.6348828e-03
   1.1710000e+03   2.6367065e-03
   1.1720000e+03   2.6386895e-03
   1.1730000e+03   2.6408625e-03
   1.1740000e+03   2.6433209e-03
   1.1750000e+03   2.6457131e-03
   1.1760000e+03   2.6466716e-03
   1.1770000e+03   2.6470628e-03
   1.1780000e+03   2.6483872e-03
   1.1790000e+03   2.6505661e-03
   1.1800000e+03   2.6530260e-03
   1.1810000e+03   2.6552549e-03
   1.1820000e+03   2.6571404e-03
   1.1830000e+03   2.6587496e-03
   1.1840000e+03   2.6600665e-03
   1.1850000e+03   2.6609759e-03
   1.1860000e+03   2.6613752e-03
   1.1870000e+03   2.6612342e-03
   1.1880000e+03   2.6605727e-03
   1.1890000e+03   2.6594225e-03
   1.1900000e+03   2.6578180e-03
   1.1910000e+03   2.6558043e-03
   1.1920000e+03   2.6534395e-03
   1.1930000e+03   2.6507866e-03
   1.1940000e+03   2.6479039e-03
   1.1950000e+03   2.6448402e-03
   1.1960000e+03   2.6416361e-03
   1.1970000e+03   2.6383257e-03
   1.1980000e+03   2.6349390e-03
   1.1990000e+03   2.6315024e-03
   1.2000000e+03   2.6280405e-03
   1.2010000e+03   2.6245769e-03
   1.2020000e+03   2.6211344e-03
   1.2030000e+03   2.6177360e-03
   1.2040000e+03   2.6144038e-03
   1.2050000e+03   2.6111591e-03
   1.2060000e+03   2.6080221e-03
   1.2070000e+03   2.6050109e-03
   1.2080000e+03   2.6021411e-03
   1.2090000e+03   2.5994248e-03
   1.2100000e+03   2.5968698e-03
   1.2110000e+03   2.5944788e-03
   1.2120000e+03   2.5922491e-03
   1.2130000e+03   2.5901726e-03
   1.2140000e+03   2.5882362e-03
   1.2150000e+03   2.5864225e-03
   1.2160000e+03   2.5847110e-03
   1.2170000e+03   2.5830791e-03
   1.2180000e+03   2.5815042e-03
   1.2190000e+03   2.5799645e-03
   1.2200000e+03   2.5784407e-03
   1.2210000e+03   2.5769175e-03
   1.2220000e+03   2.5753837e-03
   1.2230000e+03   2.5738337e-03
   1.2240000e+03   2.5722671e-03
   1.2250000e+03   2.5706886e-03
   1.2260000e+03   2.5691079e-03
   1.2270000e+03   2.5675382e-03
   1.2280000e+03   2.5659961e-03
   1.2290000e+03   2.5644996e-03
   1.2300000e+03   2.5630675e-03
   1.2310000e+03   2.5617180e-03
   1.2320000e+03   2.5604676e-03
   1.2330000e+03   2.5593306e-03
   1.2340000e+03   2.5583175e-03
   1.2350000e+03   2.5574353e-03
   1.2360000e+03   2.5566868e-03
   1.2370000e+03   2.5560705e-03
   1.2380000e+03   2.5555808e-03
   1.2390000e+03   2.5552082e-03
   1.2400000e+03   2.5549396e-03
   1.2410000e+03   2.5547590e-03
   1.2420000e+03   2.5546484e-03
   1.2430000e+03   2.5545880e-03
   1.2440000e+03   2.5545569e-03
   1.2450000e+03   2.5545341e-03
   1.2460000e+03   2.5544990e-03
   1.2470000e+03   2.5544315e-03
   1.2480000e+03   2.5543129e-03
   1.2490000e+03   2.5541260e-03
   1.2500000e+03   2.5538551e-03
   1.2510000e+03   2.5534865e-03
   1.2520000e+03   2.5530082e-03
   1.2530000e+03   2.5524098e-03
   1.2540000e+03   2.5516830e-03
   1.2550000e+03   2.5508209e-03
   1.2560000e+03   2.5498181e-03
   1.2570000e+03   2.5486709e-03
   1.2580000e+03   2.5473773e-03
   1.2590000e+03   2.5459367e-03
   1.2600000e+03   2.5443503e-03
   1.2610000e+03   2.5426213e-03
   1.2620000e+03   2.5407546e-03
   1.2630000e+03   2.5387572e-03
   1.2640000e+03   2.5366384e-03
   1.2650000e+03   2.5344095e-03
   1.2660000e+03   2.5320840e-03
   1.2670000e+03   2.5296773e-03
   1.2680000e+03   2.5272067e-03
   1.2690000e+03   2.5246910e-03
   1.2700000e+03   2.5221503e-03
   1.2710000e+03   2.5196053e-03
   1.2720000e+03   2.5170771e-03
   1.2730000e+03   2.5145865e-03
   1.2740000e+03   2.5121537e-03
   1.2750000e+03   2.5097978e-03
   1.2760000e+03   2.5075361e-03
   1.2770000e+03   2.5053840e-03
   1.2780000e+03   2.5033545e-03
   1.2790000e+03   2.5014581e-03
   1.2800000e+03   2.4997024e-03
   1.2810000e+03   2.4980927e-03
   1.2820000e+03   2.4966311e-03
   1.2830000e+03   2.4953174e-03
   1.2840000e+03   2.4941491e-03
   1.2850000e+03   2.4931215e-03
   1.2860000e+03   2.4922281e-03
   1.2870000e+03   2.4914612e-03
   1.2880000e+03   2.4908116e-03
   1.2890000e+03   2.4902695e-03
   1.2900000e+03   2.4898246e-03
   1.2910000e+03   2.4894662e-03
   1.2920000e+03   2.4891834e-03
   1.2930000e+03   2.4889653e-03
   1.2940000e+03   2.4888012e-03
   1.2950000e+03   2.4886805e-03
   1.2960000e+03   2.4885928e-03
   1.2970000e+03   2.4885278e-03
   1.2980000e+03   2.4884755e-03
   1.2990000e+03   2.4884262e-03
   1.3000000e+03   2.4883701e-03
   1.3010000e+03   2.4882980e-03
   1.3020000e+03   2.4882009e-03
   1.3030000e+03   2.4880703e-03
   1.3040000e+03   2.4878983e-03
   1.3050000e+03   2.4876773e-03
   1.3060000e+03   2.4874009e-03
   1.3070000e+03   2.4870631e-03
   1.3080000e+03   2.4866590e-03
   1.3090000e+03   2.4861846e-03
   1.3100000e+03   2.4856369e-03
   1.3110000e+03   2.4850139e-03
   1.3120000e+03   2.4843143e-03
   1.3130000e+03   2.4835377e-03
   1.3140000e+03   2.4826845e-03
   1.3150000e+03   2.4817557e-03
   1.3160000e+03   2.4807525e-03
   1.3170000e+03   2.4796768e-03
   1.3180000e+03   2.4785306e-03
   1.3190000e+03   2.4773158e-03
   1.3200000e+03   2.4760347e-03
   1.3210000e+03   2.4746894e-03
   1.3220000e+03   2.4732820e-03
   1.3230000e+03   2.4718148e-03
   1.3240000e+03   2.4702899e-03
   1.3250000e+03   2.4687098e-03
   1.3260000e+03   2.4670769e-03
   1.3270000e+03   2.4653942e-03
   1.3280000e+03   2.4636649e-03
   1.3290000e+03   2.4618928e-03
   1.3300000e+03   2.4600820e-03
   1.3310000e+03   2.4582374e-03
   1.3320000e+03   2.4563643e-03
   1.3330000e+03   2.4544687e-03
   1.3340000e+03   2.4525571e-03
   1.3350000e+03   2.4506363e-03
   1.3360000e+03   2.4487135e-03
   1.3370000e+03   2.4467962e-03
   1.3380000e+03   2.4448920e-03
   1.3390000e+03   2.4430081e-03
   1.3400000e+03   2.4411518e-03
   1.3410000e+03   2.4393299e-03
   1.3420000e+03   2.4375489e-03
   1.3430000e+03   2.4358145e-03
   1.3440000e+03   2.4341319e-03
   1.3450000e+03   2.4325054e-03
   1.3460000e+03   2.4309389e-03
   1.3470000e+03   2.4294354e-03
   1.3480000e+03   2.4279971e-03
   1.3490000e+03   2.4266259e-03
   1.3500000e+03   2.4253229e-03
   1.3510000e+03   2.4240890e-03
   1.3520000e+03   2.4229245e-03
   1.3530000e+03   2.4218295e-03
   1.3540000e+03   2.4208040e-03
   1.3550000e+03   2.4198479e-03
   1.3560000e+03   2.4189609e-03
   1.3570000e+03   2.4181430e-03
   1.3580000e+03   2.4173938e-03
   1.3590000e+03   2.4167133e-03
   1.3600000e+03   2.4161013e-03
   1.3610000e+03   2.4155576e-03
   1.3620000e+03   2.4150819e-03
   1.3630000e+03   2.4146737e-03
   1.3640000e+03   2.4143324e-03
   1.3650000e+03   2.4140569e-03
   1.3660000e+03   2.4138458e-03
   1.3670000e+03   2.4136970e-03
   1.3680000e+03   2.4136082e-03
   1.3690000e+03   2.4135761e-03
   1.3700000e+03   2.4135967e-03
   1.3710000e+03   2.4136654e-03
   1.3720000e+03   2.4137766e-03
   1.3730000e+03   2.4139239e-03
   1.3740000e+03   2.4141001e-03
   1.3750000e+03   2.4142970e-03
   1.3760000e+03   2.4145057e-03
   1.3770000e+03   2.4147165e-03
   1.3780000e+03   2.4149190e-03
   1.3790000e+03   2.4151023e-03
   1.3800000e+03   2.4152550e-03
   1.3810000e+03   2.4153652e-03
   1.3820000e+03   2.4154211e-03
   1.3830000e+03   2.4154106e-03
   1.3840000e+03   2.4153221e-03
   1.3850000e+03   2.4151442e-03
   1.3860000e+03   2.4148662e-03
   1.3870000e+03   2.4144781e-03
   1.3880000e+03   2.4139711e-03
   1.3890000e+03   2.4133374e-03
   1.3900000e+03   2.4125707e-03
   1.3910000e+03   2.4116664e-03
   1.3920000e+03   2.4106215e-03
   1.3930000e+03   2.4094345e-03
   1.3940000e+03   2.4081063e-03
   1.3950000e+03   2.4066393e-03
   1.3960000e+03   2.4050379e-03
   1.3970000e+03   2.4033085e-03
   1.3980000e+03   2.4014591e-03
   1.3990000e+03   2.3994992e-03
   1.4000000e+03   2.3974401e-03
   1.4010000e+03   2.3952941e-03
   1.4020000e+03   2.3930747e-03
   1.4030000e+03   2.3907961e-03
   1.4040000e+03   2.3884734e-03
   1.4050000e+03   2.3861215e-03
   1.4060000e+03   2.3837559e-03
   1.4070000e+03   2.3813915e-03
   1.4080000e+03   2.3790431e-03
   1.4090000e+03   2.3767246e-03
   1.4100000e+03   2.3744494e-03
   1.4110000e+03   2.3722296e-03
   1.4120000e+03   2.3700765e-03
   1.4130000e+03   2.3679998e-03
   1.4140000e+03   2.3660081e-03
   1.4150000e+03   2.3641088e-03
   1.4160000e+03   2.3623077e-03
   1.4170000e+03   2.3606093e-03
   1.4180000e+03   2.3590168e-03
   1.4190000e+03   2.3575321e-03
   1.4200000e+03   2.3561560e-03
   1.4210000e+03   2.3548881e-03
   1.4220000e+03   2.3537270e-03
   1.4230000e+03   2.3526704e-03
   1.4240000e+03   2.3517152e-03
   1.4250000e+03   2.3508576e-03
   1.4260000e+03   2.3500933e-03
   1.4270000e+03   2.3494174e-03
   1.4280000e+03   2.3488248e-03
   1.4290000e+03   2.3483101e-03
   1.4300000e+03   2.3478674e-03
   1.4310000e+03   2.3474912e-03
   1.4320000e+03   2.3471755e-03
   1.4330000e+03   2.3469146e-03
   1.4340000e+03   2.3467004e-03
   1.4350000e+03   2.3465272e-03
   1.4360000e+03   2.3463920e-03
   1.4370000e+03   2.3462924e-03
   1.4380000e+03   2.3462219e-03
   1.4390000e+03   2.3461719e-03
   1.4400000e+03   2.3461349e-03
   1.4410000e+03   2.3461054e-03
   1.4420000e+03   2.3460783e-03
   1.4430000e+03   2.3460470e-03
   1.4440000e+03   2.3460042e-03
   1.4450000e+03   2.3459431e-03
   1.4460000e+03   2.3458588e-03
   1.4470000e+03   2.3457488e-03
   1.4480000e+03   2.3456129e-03
   1.4490000e+03   2.3454529e-03
   1.4500000e+03   2.3452704e-03
   1.4510000e+03   2.3449209e-03
   1.4520000e+03   2.3445894e-03
   1.4530000e+03   2.3442930e-03
   1.4540000e+03   2.3440358e-03
   1.4550000e+03   2.3438015e-03
   1.4560000e+03   2.3435799e-03
   1.4570000e+03   2.3433640e-03
   1.4580000e+03   2.3431385e-03
   1.4590000e+03   2.3428799e-03
   1.4600000e+03   2.3425635e-03
   1.4610000e+03   2.3421700e-03
   1.4620000e+03   2.3416861e-03
   1.4630000e+03   2.3411039e-03
   1.4640000e+03   2.3404191e-03
   1.4650000e+03   2.3396313e-03
   1.4660000e+03   2.3387436e-03
   1.4670000e+03   2.3377612e-03
   1.4680000e+03   2.3366903e-03
   1.4690000e+03   2.3355379e-03
   1.4700000e+03   2.3343106e-03
   1.4710000e+03   2.3330150e-03
   1.4720000e+03   2.3316577e-03
   1.4730000e+03   2.3302451e-03
   1.4740000e+03   2.3287839e-03
   1.4750000e+03   2.3272809e-03
   1.4760000e+03   2.3257432e-03
   1.4770000e+03   2.3241781e-03
   1.4780000e+03   2.3225932e-03
   1.4790000e+03   2.3209958e-03
   1.4800000e+03   2.3193933e-03
   1.4810000e+03   2.3177928e-03
   1.4820000e+03   2.3162010e-03
   1.4830000e+03   2.3146244e-03
   1.4840000e+03   2.3130690e-03
   1.4850000e+03   2.3115407e-03
   1.4860000e+03   2.3100450e-03
   1.4870000e+03   2.3085869e-03
   1.4880000e+03   2.3071710e-03
   1.4890000e+03   2.3058014e-03
   1.4900000e+03   2.3044811e-03
   1.4910000e+03   2.3032129e-03
   1.4920000e+03   2.3019983e-03
   1.4930000e+03   2.3008381e-03
   1.4940000e+03   2.2997321e-03
   1.4950000e+03   2.2986794e-03
   1.4960000e+03   2.2976785e-03
   1.4970000e+03   2.2967271e-03
   1.4980000e+03   2.2958226e-03
   1.4990000e+03   2.2949622e-03
   1.5000000e+03   2.2941430e-03
   1.5010000e+03   2.2933622e-03
   1.5020000e+03   2.2926168e-03
   1.5030000e+03   2.2919044e-03
   1.5040000e+03   2.2912225e-03
   1.5050000e+03   2.2905689e-03
   1.5060000e+03   2.2899416e-03
   1.5070000e+03   2.2893384e-03
   1.5080000e+03   2.2887573e-03
   1.5090000e+03   2.2881963e-03
   1.5100000e+03   2.2876530e-03
   1.5110000e+03   2.2871250e-03
   1.5120000e+03   2.2866094e-03
   1.5130000e+03   2.2861032e-03
   1.5140000e+03   2.2856032e-03
   1.5150000e+03   2.2851059e-03
   1.5160000e+03   2.2846076e-03
   1.5170000e+03   2.2841044e-03
   1.5180000e+03   2.2835925e-03
   1.5190000e+03   2.2830681e-03
   1.5200000e+03   2.2825276e-03
   1.5210000e+03   2.2819677e-03
   1.5220000e+03   2.2813853e-03
   1.5230000e+03   2.2807778e-03
   1.5240000e+03   2.2801430e-03
   1.5250000e+03   2.2794796e-03
   1.5260000e+03   2.2787863e-03
   1.5270000e+03   2.2780630e-03
   1.5280000e+03   2.2773098e-03
   1.5290000e+03   2.2765276e-03
   1.5300000e+03   2.2757179e-03
   1.5310000e+03   2.2748825e-03
   1.5320000e+03   2.2740241e-03
   1.5330000e+03   2.2731455e-03
   1.5340000e+03   2.2722501e-03
   1.5350000e+03   2.2713413e-03
   1.5360000e+03   2.2704233e-03
   1.5370000e+03   2.2694999e-03
   1.5380000e+03   2.2685754e-03
   1.5390000e+03   2.2676541e-03
   1.5400000e+03   2.2667402e-03
   1.5410000e+03   2.2658378e-03
   1.5420000e+03   2.2649510e-03
   1.5430000e+03   2.2640836e-03
   1.5440000e+03   2.2632393e-03
   1.5450000e+03   2.2624212e-03
   1.5460000e+03   2.2616324e-03
   1.5470000e+03   2.2608752e-03
   1.5480000e+03   2.2601518e-03
   1.5490000e+03   2.2594638e-03
   1.5500000e+03   2.2588120e-03
   1.5510000e+03   2.2581972e-03
   1.5520000e+03   2.2576192e-03
   1.5530000e+03   2.2570776e-03
   1.5540000e+03   2.2565713e-03
   1.5550000e+03   2.2560987e-03
   1.5560000e+03   2.2556578e-03
   1.5570000e+03   2.2552464e-03
   1.5580000e+03   2.2548615e-03
   1.5590000e+03   2.2545001e-03
   1.5600000e+03   2.2541589e-03
   1.5610000e+03   2.2538344e-03
   1.5620000e+03   2.2535230e-03
   1.5630000e+03   2.2532209e-03
   1.5640000e+03   2.2529243e-03
   1.5650000e+03   2.2526295e-03
   1.5660000e+03   2.2523328e-03
   1.5670000e+03   2.2520306e-03
   1.5680000e+03   2.2517193e-03
   1.5690000e+03   2.2513956e-03
   1.5700000e+03   2.2510563e-03
   1.5710000e+03   2.2506984e-03
   1.5720000e+03   2.2503191e-03
   1.5730000e+03   2.2499157e-03
   1.5740000e+03   2.2494858e-03
   1.5750000e+03   2.2490271e-03
   1.5760000e+03   2.2485377e-03
   1.5770000e+03   2.2480158e-03
   1.5780000e+03   2.2474599e-03
   1.5790000e+03   2.2468684e-03
   1.5800000e+03   2.2462405e-03
   1.5810000e+03   2.2455750e-03
   1.5820000e+03   2.2448715e-03
   1.5830000e+03   2.2441294e-03
   1.5840000e+03   2.2433486e-03
   1.5850000e+03   2.2425291e-03
   1.5860000e+03   2.2416712e-03
   1.5870000e+03   2.2407753e-03
   1.5880000e+03   2.2398423e-03
   1.5890000e+03   2.2388730e-03
   1.5900000e+03   2.2378686e-03
   1.5910000e+03   2.2368306e-03
   1.5920000e+03   2.2357603e-03
   1.5930000e+03   2.2346597e-03
   1.5940000e+03   2.2335306e-03
   1.5950000e+03   2.2323751e-03
   1.5960000e+03   2.2311954e-03
   1.5970000e+03   2.2299940e-03
   1.5980000e+03   2.2287734e-03
   1.5990000e+03   2.2275361e-03
   1.6000000e+03   2.2262849e-03
   1.6010000e+03   2.2250228e-03
   1.6020000e+03   2.2237525e-03
   1.6030000e+03   2.2224771e-03
   1.6040000e+03   2.2211997e-03
   1.6050000e+03   2.2199235e-03
   1.6060000e+03   2.2186516e-03
   1.6070000e+03   2.2173872e-03
   1.6080000e+03   2.2161336e-03
   1.6090000e+03   2.2148940e-03
   1.6100000e+03   2.2136717e-03
   1.6110000e+03   2.2124699e-03
   1.6120000e+03   2.2112917e-03
   1.6130000e+03   2.2101403e-03
   1.6140000e+03   2.2090187e-03
   1.6150000e+03   2.2079298e-03
   1.6160000e+03   2.2068762e-03
   1.6170000e+03   2.2058608e-03
   1.6180000e+03   2.2048858e-03
   1.6190000e+03   2.2039535e-03
   1.6200000e+03   2.2030659e-03
   1.6210000e+03   2.2022248e-03
   1.6220000e+03   2.2014314e-03
   1.6230000e+03   2.2006872e-03
   1.6240000e+03   2.1999928e-03
   1.6250000e+03   2.1993487e-03
   1.6260000e+03   2.1987553e-03
   1.6270000e+03   2.1982123e-03
   1.6280000e+03   2.1977192e-03
   1.6290000e+03   2.1972752e-03
   1.6300000e+03   2.1968790e-03
   1.6310000e+03   2.1965290e-03
   1.6320000e+03   2.1962235e-03
   1.6330000e+03   2.1959601e-03
   1.6340000e+03   2.1957365e-03
   1.6350000e+03   2.1955496e-03
   1.6360000e+03   2.1953966e-03
   1.6370000e+03   2.1952741e-03
   1.6380000e+03   2.1951785e-03
   1.6390000e+03   2.1951062e-03
   1.6400000e+03   2.1950533e-03
   1.6410000e+03   2.1950157e-03
   1.6420000e+03   2.1949894e-03
   1.6430000e+03   2.1949701e-03
   1.6440000e+03   2.1949536e-03
   1.6450000e+03   2.1949357e-03
   1.6460000e+03   2.1949122e-03
   1.6470000e+03   2.1948788e-03
   1.6480000e+03   2.1948314e-03
   1.6490000e+03   2.1947659e-03
   1.6500000e+03   2.1946786e-03
   1.6510000e+03   2.1945657e-03
   1.6520000e+03   2.1944235e-03
   1.6530000e+03   2.1942488e-03
   1.6540000e+03   2.1940385e-03
   1.6550000e+03   2.1937897e-03
   1.6560000e+03   2.1934997e-03
   1.6570000e+03   2.1931664e-03
   1.6580000e+03   2.1927878e-03
   1.6590000e+03   2.1923623e-03
   1.6600000e+03   2.1918886e-03
   1.6610000e+03   2.1913657e-03
   1.6620000e+03   2.1907933e-03
   1.6630000e+03   2.1901711e-03
   1.6640000e+03   2.1894993e-03
   1.6650000e+03   2.1887788e-03
   1.6660000e+03   2.1880104e-03
   1.6670000e+03   2.1871956e-03
   1.6680000e+03   2.1863362e-03
   1.6690000e+03   2.1854343e-03
   1.6700000e+03   2.1844924e-03
   1.6710000e+03   2.1835133e-03
   1.6720000e+03   2.1825000e-03
   1.6730000e+03   2.1814560e-03
   1.6740000e+03   2.1803847e-03
   1.6750000e+03   2.1792900e-03
   1.6760000e+03   2.1781757e-03
   1.6770000e+03   2.1770459e-03
   1.6780000e+03   2.1759046e-03
   1.6790000e+03   2.1747560e-03
   1.6800000e+03   2.1736042e-03
   1.6810000e+03   2.1724533e-03
   1.6820000e+03   2.1713073e-03
   1.6830000e+03   2.1701698e-03
   1.6840000e+03   2.1690448e-03
   1.6850000e+03   2.1679355e-03
   1.6860000e+03   2.1668453e-03
   1.6870000e+03   2.1657772e-03
   1.6880000e+03   2.1647337e-03
   1.6890000e+03   2.1637174e-03
   1.6900000e+03   2.1627303e-03
   1.6910000e+03   2.1617741e-03
   1.6920000e+03   2.1608504e-03
   1.6930000e+03   2.1599601e-03
   1.6940000e+03   2.1591041e-03
   1.6950000e+03   2.1582829e-03
   1.6960000e+03   2.1574965e-03
   1.6970000e+03   2.1567448e-03
   1.6980000e+03   2.1560274e-03
   1.6990000e+03   2.1553437e-03
   1.7000000e+03   2.1546925e-03
   1.7010000e+03   2.1540729e-03
   1.7020000e+03   2.1534831e-03
   1.7030000e+03   2.1529213e-03
   1.7040000e+03   2.1523870e-03
   1.7050000e+03   2.1518814e-03
   1.7060000e+03   2.1514041e-03
   1.7070000e+03   2.1509515e-03
   1.7080000e+03   2.1505184e-03
   1.7090000e+03   2.1501005e-03
   1.7100000e+03   2.1496934e-03
   1.7110000e+03   2.1492919e-03
   1.7120000e+03   2.1488900e-03
   1.7130000e+03   2.1484814e-03
   1.7140000e+03   2.1480610e-03
   1.7150000e+03   2.1476260e-03
   1.7160000e+03   2.1471756e-03
   1.7170000e+03   2.1467115e-03
   1.7180000e+03   2.1462362e-03
   1.7190000e+03   2.1457538e-03
   1.7200000e+03   2.1452690e-03
   1.7210000e+03   2.1447904e-03
   1.7220000e+03   2.1442855e-03
   1.7230000e+03   2.1437918e-03
   1.7240000e+03   2.1433479e-03
   1.7250000e+03   2.1429592e-03
   1.7260000e+03   2.1426248e-03
   1.7270000e+03   2.1423393e-03
   1.7280000e+03   2.1420932e-03
   1.7290000e+03   2.1418676e-03
   1.7300000e+03   2.1416440e-03
   1.7310000e+03   2.1414014e-03
   1.7320000e+03   2.1411230e-03
   1.7330000e+03   2.1407969e-03
   1.7340000e+03   2.1404160e-03
   1.7350000e+03   2.1399777e-03
   1.7360000e+03   2.1394824e-03
   1.7370000e+03   2.1389331e-03
   1.7380000e+03   2.1383344e-03
   1.7390000e+03   2.1376919e-03
   1.7400000e+03   2.1370118e-03
   1.7410000e+03   2.1363006e-03
   1.7420000e+03   2.1355644e-03
   1.7430000e+03   2.1348088e-03
   1.7440000e+03   2.1340392e-03
   1.7450000e+03   2.1332606e-03
   1.7460000e+03   2.1324774e-03
   1.7470000e+03   2.1316941e-03
   1.7480000e+03   2.1309149e-03
   1.7490000e+03   2.1301438e-03
   1.7500000e+03   2.1293844e-03
   1.7510000e+03   2.1286402e-03
   1.7520000e+03   2.1279140e-03
   1.7530000e+03   2.1272085e-03
   1.7540000e+03   2.1265257e-03
   1.7550000e+03   2.1258674e-03
   1.7560000e+03   2.1252348e-03
   1.7570000e+03   2.1246288e-03
   1.7580000e+03   2.1240498e-03
   1.7590000e+03   2.1234978e-03
   1.7600000e+03   2.1229722e-03
   1.7610000e+03   2.1224721e-03
   1.7620000e+03   2.1219958e-03
   1.7630000e+03   2.1215411e-03
   1.7640000e+03   2.1211055e-03
   1.7650000e+03   2.1206858e-03
   1.7660000e+03   2.1202785e-03
   1.7670000e+03   2.1198800e-03
   1.7680000e+03   2.1194866e-03
   1.7690000e+03   2.1190946e-03
   1.7700000e+03   2.1187007e-03
   1.7710000e+03   2.1183018e-03
   1.7720000e+03   2.1178953e-03
   1.7730000e+03   2.1174793e-03
   1.7740000e+03   2.1170523e-03
   1.7750000e+03   2.1166134e-03
   1.7760000e+03   2.1161621e-03
   1.7770000e+03   2.1156985e-03
   1.7780000e+03   2.1152229e-03
   1.7790000e+03   2.1147358e-03
   1.7800000e+03   2.1142381e-03
   1.7810000e+03   2.1137303e-03
   1.7820000e+03   2.1132131e-03
   1.7830000e+03   2.1126871e-03
   1.7840000e+03   2.1121527e-03
   1.7850000e+03   2.1116099e-03
   1.7860000e+03   2.1110588e-03
   1.7870000e+03   2.1104992e-03
   1.7880000e+03   2.1099306e-03
   1.7890000e+03   2.1093524e-03
   1.7900000e+03   2.1087642e-03
   1.7910000e+03   2.1081651e-03
   1.7920000e+03   2.1075546e-03
   1.7930000e+03   2.1069321e-03
   1.7940000e+03   2.1062972e-03
   1.7950000e+03   2.1056495e-03
   1.7960000e+03   2.1049889e-03
   1.7970000e+03   2.1043155e-03
   1.7980000e+03   2.1036296e-03
   1.7990000e+03   2.1029316e-03
   1.8000000e+03   2.1022223e-03
   1.8010000e+03   2.1015024e-03
   1.8020000e+03   2.1007731e-03
   1.8030000e+03   2.1000355e-03
   1.8040000e+03   2.0992909e-03
   1.8050000e+03   2.0985407e-03
   1.8060000e+03   2.0977864e-03
   1.8070000e+03   2.0970295e-03
   1.8080000e+03   2.0962716e-03
   1.8090000e+03   2.0955142e-03
   1.8100000e+03   2.0947590e-03
   1.8110000e+03   2.0940074e-03
   1.8120000e+03   2.0932612e-03
   1.8130000e+03   2.0925218e-03
   1.8140000e+03   2.0917908e-03
   1.8150000e+03   2.0910697e-03
   1.8160000e+03   2.0903599e-03
   1.8170000e+03   2.0896627e-03
   1.8180000e+03   2.0889796e-03
   1.8190000e+03   2.0883117e-03
   1.8200000e+03   2.0876602e-03
   1.8210000e+03   2.0870260e-03
   1.8220000e+03   2.0864102e-03
   1.8230000e+03   2.0858134e-03
   1.8240000e+03   2.0852363e-03
   1.8250000e+03   2.0846794e-03
   1.8260000e+03   2.0841430e-03
   1.8270000e+03   2.0836275e-03
   1.8280000e+03   2.0831328e-03
   1.8290000e+03   2.0826589e-03
   1.8300000e+03   2.0822055e-03
   1.8310000e+03   2.0817724e-03
   1.8320000e+03   2.0813591e-03
   1.8330000e+03   2.0809650e-03
   1.8340000e+03   2.0805893e-03
   1.8350000e+03   2.0802311e-03
   1.8360000e+03   2.0798894e-03
   1.8370000e+03   2.0795632e-03
   1.8380000e+03   2.0792511e-03
   1.8390000e+03   2.0789518e-03
   1.8400000e+03   2.0786636e-03
   1.8410000e+03   2.0783851e-03
   1.8420000e+03   2.0781143e-03
   1.8430000e+03   2.0778494e-03
   1.8440000e+03   2.0775884e-03
   1.8450000e+03   2.0773293e-03
   1.8460000e+03   2.0770698e-03
   1.8470000e+03   2.0768079e-03
   1.8480000e+03   2.0765413e-03
   1.8490000e+03   2.0762678e-03
   1.8500000e+03   2.0759852e-03
   1.8510000e+03   2.0756914e-03
   1.8520000e+03   2.0753844e-03
   1.8530000e+03   2.0750623e-03
   1.8540000e+03   2.0747234e-03
   1.8550000e+03   2.0743661e-03
   1.8560000e+03   2.0739890e-03
   1.8570000e+03   2.0735908e-03
   1.8580000e+03   2.0731705e-03
   1.8590000e+03   2.0727277e-03
   1.8600000e+03   2.0722627e-03
   1.8610000e+03   2.0717759e-03
   1.8620000e+03   2.0712675e-03
   1.8630000e+03   2.0707375e-03
   1.8640000e+03   2.0701858e-03
   1.8650000e+03   2.0696091e-03
   1.8660000e+03   2.0690078e-03
   1.8670000e+03   2.0683840e-03
   1.8680000e+03   2.0677414e-03
   1.8690000e+03   2.0670833e-03
   1.8700000e+03   2.0664128e-03
   1.8710000e+03   2.0657324e-03
   1.8720000e+03   2.0650439e-03
   1.8730000e+03   2.0643483e-03
   1.8740000e+03   2.0636467e-03
   1.8750000e+03   2.0629400e-03
   1.8760000e+03   2.0622291e-03
   1.8770000e+03   2.0615154e-03
   1.8780000e+03   2.0608001e-03
   1.8790000e+03   2.0600846e-03
   1.8800000e+03   2.0593705e-03
   1.8810000e+03   2.0586593e-03
   1.8820000e+03   2.0579527e-03
   1.8830000e+03   2.0572522e-03
   1.8840000e+03   2.0565596e-03
   1.8850000e+03   2.0558764e-03
   1.8860000e+03   2.0552040e-03
   1.8870000e+03   2.0545438e-03
   1.8880000e+03   2.0538971e-03
   1.8890000e+03   2.0532649e-03
   1.8900000e+03   2.0526482e-03
   1.8910000e+03   2.0520479e-03
   1.8920000e+03   2.0514649e-03
   1.8930000e+03   2.0508997e-03
   1.8940000e+03   2.0503530e-03
   1.8950000e+03   2.0498250e-03
   1.8960000e+03   2.0493162e-03
   1.8970000e+03   2.0488265e-03
   1.8980000e+03   2.0483558e-03
   1.8990000e+03   2.0479040e-03
   1.9000000e+03   2.0474706e-03
   1.9010000e+03   2.0470549e-03
   1.9020000e+03   2.0466564e-03
   1.9030000e+03   2.0462741e-03
   1.9040000e+03   2.0459071e-03
   1.9050000e+03   2.0455544e-03
   1.9060000e+03   2.0452146e-03
   1.9070000e+03   2.0448867e-03
   1.9080000e+03   2.0445692e-03
   1.9090000e+03   2.0442609e-03
   1.9100000e+03   2.0439601e-03
   1.9110000e+03   2.0436655e-03
   1.9120000e+03   2.0433756e-03
   1.9130000e+03   2.0430889e-03
   1.9140000e+03   2.0428038e-03
   1.9150000e+03   2.0425189e-03
   1.9160000e+03   2.0422326e-03
   1.9170000e+03   2.0419437e-03
   1.9180000e+03   2.0416506e-03
   1.9190000e+03   2.0413522e-03
   1.9200000e+03   2.0410471e-03
   1.9210000e+03   2.0407341e-03
   1.9220000e+03   2.0404121e-03
   1.9230000e+03   2.0400801e-03
   1.9240000e+03   2.0397370e-03
   1.9250000e+03   2.0393820e-03
   1.9260000e+03   2.0390141e-03
   1.9270000e+03   2.0386327e-03
   1.9280000e+03   2.0382371e-03
   1.9290000e+03   2.0378265e-03
   1.9300000e+03   2.0374006e-03
   1.9310000e+03   2.0369588e-03
   1.9320000e+03   2.0365008e-03
   1.9330000e+03   2.0360264e-03
   1.9340000e+03   2.0355353e-03
   1.9350000e+03   2.0350277e-03
   1.9360000e+03   2.0345035e-03
   1.9370000e+03   2.0339630e-03
   1.9380000e+03   2.0334065e-03
   1.9390000e+03   2.0328345e-03
   1.9400000e+03   2.0322477e-03
   1.9410000e+03   2.0316467e-03
   1.9420000e+03   2.0310326e-03
   1.9430000e+03   2.0304063e-03
   1.9440000e+03   2.0297691e-03
   1.9450000e+03   2.0291222e-03
   1.9460000e+03   2.0284670e-03
   1.9470000e+03   2.0278052e-03
   1.9480000e+03   2.0271383e-03
   1.9490000e+03   2.0264680e-03
   1.9500000e+03   2.0257961e-03
   1.9510000e+03   2.0251243e-03
   1.9520000e+03   2.0244546e-03
   1.9530000e+03   2.0237887e-03
   1.9540000e+03   2.0231285e-03
   1.9550000e+03   2.0224757e-03
   1.9560000e+03   2.0218320e-03
   1.9570000e+03   2.0211992e-03
   1.9580000e+03   2.0205786e-03
   1.9590000e+03   2.0199719e-03
   1.9600000e+03   2.0193802e-03
   1.9610000e+03   2.0188047e-03
   1.9620000e+03   2.0182464e-03
   1.9630000e+03   2.0177062e-03
   1.9640000e+03   2.0171847e-03
   1.9650000e+03   2.0166825e-03
   1.9660000e+03   2.0161997e-03
   1.9670000e+03   2.0157366e-03
   1.9680000e+03   2.0152932e-03
   1.9690000e+03   2.0148690e-03
   1.9700000e+03   2.0144639e-03
   1.9710000e+03   2.0140771e-03
   1.9720000e+03   2.0137080e-03
   1.9730000e+03   2.0133557e-03
   1.9740000e+03   2.0130193e-03
   1.9750000e+03   2.0126975e-03
   1.9760000e+03   2.0123892e-03
   1.9770000e+03   2.0120932e-03
   1.9780000e+03   2.0118101e-03
   1.9790000e+03   2.0115417e-03
   1.9800000e+03   2.0112892e-03
   1.9810000e+03   2.0110499e-03
   1.9820000e+03   2.0108231e-03
   1.9830000e+03   2.0106083e-03
   1.9840000e+03   2.0104011e-03
   1.9850000e+03   2.0101935e-03
   1.9860000e+03   2.0099741e-03
   1.9870000e+03   2.0097303e-03
   1.9880000e+03   2.0094508e-03
   1.9890000e+03   2.0091286e-03
   1.9900000e+03   2.0087614e-03
   1.9910000e+03   2.0083517e-03
   1.9920000e+03   2.0079062e-03
   1.9930000e+03   2.0074343e-03
   1.9940000e+03   2.0069468e-03
   1.9950000e+03   2.0064545e-03
   1.9960000e+03   2.0059669e-03
   1.9970000e+03   2.0054918e-03
   1.9980000e+03   2.0050341e-03
   1.9990000e+03   2.0045964e-03
   2.0000000e+03   2.0041788e-03
   2.0010000e+03   2.0037801e-03
   2.0020000e+03   2.0033976e-03
   2.0030000e+03   2.0030284e-03
   2.0040000e+03   2.0026693e-03
   2.0050000e+03   2.0023173e-03
   2.0060000e+03   2.0019701e-03
   2.0070000e+03   2.0016256e-03
   2.0080000e+03   2.0012826e-03
   2.0090000e+03   2.0009405e-03
   2.0100000e+03   2.0005990e-03
   2.0110000e+03   2.0002419e-03
   2.0120000e+03   1.9997251e-03
   2.0130000e+03   1.9991213e-03
   2.0140000e+03   1.9986724e-03
   2.0150000e+03   1.9983240e-03
   2.0160000e+03   1.9980167e-03
   2.0170000e+03   1.9977142e-03
   2.0180000e+03   1.9974120e-03
   2.0190000e+03   1.9971048e-03
   2.0200000e+03   1.9967711e-03
   2.0210000e+03   1.9963862e-03
   2.0220000e+03   1.9959357e-03
   2.0230000e+03   1.9954180e-03
   2.0240000e+03   1.9948378e-03
   2.0250000e+03   1.9942019e-03
   2.0260000e+03   1.9935180e-03
   2.0270000e+03   1.9927963e-03
   2.0280000e+03   1.9920485e-03
   2.0290000e+03   1.9912867e-03
   2.0300000e+03   1.9905221e-03
   2.0310000e+03   1.9897648e-03
   2.0320000e+03   1.9890231e-03
   2.0330000e+03   1.9883037e-03
   2.0340000e+03   1.9876120e-03
   2.0350000e+03   1.9869518e-03
   2.0360000e+03   1.9863259e-03
   2.0370000e+03   1.9857359e-03
   2.0380000e+03   1.9851830e-03
   2.0390000e+03   1.9846674e-03
   2.0400000e+03   1.9841887e-03
   2.0410000e+03   1.9837460e-03
   2.0420000e+03   1.9833373e-03
   2.0430000e+03   1.9829605e-03
   2.0440000e+03   1.9826125e-03
   2.0450000e+03   1.9822900e-03
   2.0460000e+03   1.9819892e-03
   2.0470000e+03   1.9817060e-03
   2.0480000e+03   1.9814362e-03
   2.0490000e+03   1.9811753e-03
   2.0500000e+03   1.9809191e-03
   2.0510000e+03   1.9806633e-03
   2.0520000e+03   1.9804036e-03
   2.0530000e+03   1.9801362e-03
   2.0540000e+03   1.9798576e-03
   2.0550000e+03   1.9795645e-03
   2.0560000e+03   1.9792543e-03
   2.0570000e+03   1.9789249e-03
   2.0580000e+03   1.9785749e-03
   2.0590000e+03   1.9782036e-03
   2.0600000e+03   1.9778109e-03
   2.0610000e+03   1.9773976e-03
   2.0620000e+03   1.9769650e-03
   2.0630000e+03   1.9765150e-03
   2.0640000e+03   1.9760502e-03
   2.0650000e+03   1.9755732e-03
   2.0660000e+03   1.9750871e-03
   2.0670000e+03   1.9745951e-03
   2.0680000e+03   1.9741003e-03
   2.0690000e+03   1.9736057e-03
   2.0700000e+03   1.9731140e-03
   2.0710000e+03   1.9726276e-03
   2.0720000e+03   1.9721485e-03
   2.0730000e+03   1.9716784e-03
   2.0740000e+03   1.9712183e-03
   2.0750000e+03   1.9707689e-03
   2.0760000e+03   1.9703307e-03
   2.0770000e+03   1.9699034e-03
   2.0780000e+03   1.9694869e-03
   2.0790000e+03   1.9690805e-03
   2.0800000e+03   1.9686834e-03
   2.0810000e+03   1.9682950e-03
   2.0820000e+03   1.9679142e-03
   2.0830000e+03   1.9675402e-03
   2.0840000e+03   1.9671722e-03
   2.0850000e+03   1.9668094e-03
   2.0860000e+03   1.9664512e-03
   2.0870000e+03   1.9660970e-03
   2.0880000e+03   1.9657463e-03
   2.0890000e+03   1.9653986e-03
   2.0900000e+03   1.9650537e-03
   2.0910000e+03   1.9647111e-03
   2.0920000e+03   1.9643705e-03
   2.0930000e+03   1.9640315e-03
   2.0940000e+03   1.9636938e-03
   2.0950000e+03   1.9633569e-03
   2.0960000e+03   1.9630203e-03
   2.0970000e+03   1.9626837e-03
   2.0980000e+03   1.9623464e-03
   2.0990000e+03   1.9620080e-03
   2.1000000e+03   1.9616680e-03
   2.1010000e+03   1.9613260e-03
   2.1020000e+03   1.9609816e-03
   2.1030000e+03   1.9606345e-03
   2.1040000e+03   1.9602844e-03
   2.1050000e+03   1.9599314e-03
   2.1060000e+03   1.9595752e-03
   2.1070000e+03   1.9592161e-03
   2.1080000e+03   1.9588541e-03
   2.1090000e+03   1.9584896e-03
   2.1100000e+03   1.9581228e-03
   2.1110000e+03   1.9577541e-03
   2.1120000e+03   1.9573839e-03
   2.1130000e+03   1.9570127e-03
   2.1140000e+03   1.9566408e-03
   2.1150000e+03   1.9562686e-03
   2.1160000e+03   1.9558966e-03
   2.1170000e+03   1.9555249e-03
   2.1180000e+03   1.9551541e-03
   2.1190000e+03   1.9547841e-03
   2.1200000e+03   1.9544153e-03
   2.1210000e+03   1.9540478e-03
   2.1220000e+03   1.9536814e-03
   2.1230000e+03   1.9533164e-03
   2.1240000e+03   1.9529535e-03
   2.1250000e+03   1.9525941e-03
   2.1260000e+03   1.9522388e-03
   2.1270000e+03   1.9518873e-03
   2.1280000e+03   1.9515386e-03
   2.1290000e+03   1.9511907e-03
   2.1300000e+03   1.9508407e-03
   2.1310000e+03   1.9504853e-03
   2.1320000e+03   1.9501211e-03
   2.1330000e+03   1.9497453e-03
   2.1340000e+03   1.9493559e-03
   2.1350000e+03   1.9489518e-03
   2.1360000e+03   1.9485331e-03
   2.1370000e+03   1.9481009e-03
   2.1380000e+03   1.9476569e-03
   2.1390000e+03   1.9472038e-03
   2.1400000e+03   1.9467445e-03
   2.1410000e+03   1.9462813e-03
   2.1420000e+03   1.9457989e-03
   2.1430000e+03   1.9453262e-03
   2.1440000e+03   1.9448703e-03
   2.1450000e+03   1.9444368e-03
   2.1460000e+03   1.9440267e-03
   2.1470000e+03   1.9436377e-03
   2.1480000e+03   1.9432643e-03
   2.1490000e+03   1.9428978e-03
   2.1500000e+03   1.9425285e-03
   2.1510000e+03   1.9421482e-03
   2.1520000e+03   1.9417518e-03
   2.1530000e+03   1.9413365e-03
   2.1540000e+03   1.9409020e-03
   2.1550000e+03   1.9404488e-03
   2.1560000e+03   1.9399787e-03
   2.1570000e+03   1.9394944e-03
   2.1580000e+03   1.9389988e-03
   2.1590000e+03   1.9384955e-03
   2.1600000e+03   1.9379877e-03
   2.1610000e+03   1.9374791e-03
   2.1620000e+03   1.9369725e-03
   2.1630000e+03   1.9364709e-03
   2.1640000e+03   1.9359765e-03
   2.1650000e+03   1.9354915e-03
   2.1660000e+03   1.9350178e-03
   2.1670000e+03   1.9345568e-03
   2.1680000e+03   1.9341101e-03
   2.1690000e+03   1.9336788e-03
   2.1700000e+03   1.9332639e-03
   2.1710000e+03   1.9328663e-03
   2.1720000e+03   1.9324863e-03
   2.1730000e+03   1.9321242e-03
   2.1740000e+03   1.9317798e-03
   2.1750000e+03   1.9314528e-03
   2.1760000e+03   1.9311425e-03
   2.1770000e+03   1.9308483e-03
   2.1780000e+03   1.9305689e-03
   2.1790000e+03   1.9303032e-03
   2.1800000e+03   1.9300497e-03
   2.1810000e+03   1.9298069e-03
   2.1820000e+03   1.9295728e-03
   2.1830000e+03   1.9293457e-03
   2.1840000e+03   1.9291234e-03
   2.1850000e+03   1.9289038e-03
   2.1860000e+03   1.9286848e-03
   2.1870000e+03   1.9284642e-03
   2.1880000e+03   1.9282402e-03
   2.1890000e+03   1.9280107e-03
   2.1900000e+03   1.9277744e-03
   2.1910000e+03   1.9275298e-03
   2.1920000e+03   1.9272760e-03
   2.1930000e+03   1.9270123e-03
   2.1940000e+03   1.9267384e-03
   2.1950000e+03   1.9264542e-03
   2.1960000e+03   1.9261600e-03
   2.1970000e+03   1.9258562e-03
   2.1980000e+03   1.9255435e-03
   2.1990000e+03   1.9252227e-03
   2.2000000e+03   1.9248945e-03
   2.2010000e+03   1.9245600e-03
   2.2020000e+03   1.9242199e-03
   2.2030000e+03   1.9238750e-03
   2.2040000e+03   1.9235261e-03
   2.2050000e+03   1.9231738e-03
   2.2060000e+03   1.9228185e-03
   2.2070000e+03   1.9224606e-03
   2.2080000e+03   1.9221005e-03
   2.2090000e+03   1.9217382e-03
   2.2100000e+03   1.9213739e-03
   2.2110000e+03   1.9210077e-03
   2.2120000e+03   1.9206394e-03
   2.2130000e+03   1.9202690e-03
   2.2140000e+03   1.9198964e-03
   2.2150000e+03   1.9195215e-03
   2.2160000e+03   1.9191443e-03
   2.2170000e+03   1.9187646e-03
   2.2180000e+03   1.9183824e-03
   2.2190000e+03   1.9179977e-03
   2.2200000e+03   1.9175188e-03
   2.2210000e+03   1.9189777e-03
   2.2220000e+03   1.9238726e-03
   2.2230000e+03   1.9352033e-03
   2.2240000e+03   1.9493984e-03
   2.2250000e+03   1.9608081e-03
   2.2260000e+03   1.9654568e-03
   2.2270000e+03   1.9628726e-03
   2.2280000e+03   1.9554415e-03
   2.2290000e+03   1.9464726e-03
   2.2300000e+03   1.9384885e-03
   2.2310000e+03   1.9325758e-03
   2.2320000e+03   1.9287105e-03
   2.2330000e+03   1.9264410e-03
   2.2340000e+03   1.9253644e-03
   2.2350000e+03   1.9252149e-03
   2.2360000e+03   1.9257255e-03
   2.2370000e+03   1.9265097e-03
   2.2380000e+03   1.9270971e-03
   2.2390000e+03   1.9270889e-03
   2.2400000e+03   1.9263094e-03
   2.2410000e+03   1.9248558e-03
   2.2420000e+03   1.9230263e-03
   2.2430000e+03   1.9211834e-03
   2.2440000e+03   1.9196261e-03
   2.2450000e+03   1.9185214e-03
   2.2460000e+03   1.9178997e-03
   2.2470000e+03   1.9176896e-03
   2.2480000e+03   1.9177616e-03
   2.2490000e+03   1.9179628e-03
   2.2500000e+03   1.9181411e-03
   2.2510000e+03   1.9181640e-03
   2.2520000e+03   1.9179366e-03
   2.2530000e+03   1.9174157e-03
   2.2540000e+03   1.9166168e-03
   2.2550000e+03   1.9156080e-03
   2.2560000e+03   1.9144942e-03
   2.2570000e+03   1.9133947e-03
   2.2580000e+03   1.9124213e-03
   2.2590000e+03   1.9116615e-03
   2.2600000e+03   1.9111698e-03
   2.2610000e+03   1.9109655e-03
   2.2620000e+03   1.9110361e-03
   2.2630000e+03   1.9113443e-03
   2.2640000e+03   1.9118357e-03
   2.2650000e+03   1.9124478e-03
   2.2660000e+03   1.9131174e-03
   2.2670000e+03   1.9137876e-03
   2.2680000e+03   1.9143981e-03
   2.2690000e+03   1.9166904e-03
   2.2700000e+03   1.9217418e-03
   2.2710000e+03   1.9316556e-03
   2.2720000e+03   1.9431893e-03
   2.2730000e+03   1.9517865e-03
   2.2740000e+03   1.9545163e-03
   2.2750000e+03   1.9513675e-03
   2.2760000e+03   1.9446304e-03
   2.2770000e+03   1.9373142e-03
   2.2780000e+03   1.9317002e-03
   2.2790000e+03   1.9286618e-03
   2.2800000e+03   1.9278102e-03
   2.2810000e+03   1.9281225e-03
   2.2820000e+03   1.9286025e-03
   2.2830000e+03   1.9286648e-03
   2.2840000e+03   1.9281751e-03
   2.2850000e+03   1.9272691e-03
   2.2860000e+03   1.9261359e-03
   2.2870000e+03   1.9248951e-03
   2.2880000e+03   1.9235968e-03
   2.2890000e+03   1.9222851e-03
   2.2900000e+03   1.9210488e-03
   2.2910000e+03   1.9199398e-03
   2.2920000e+03   1.9204193e-03
   2.2930000e+03   1.9218258e-03
   2.2940000e+03   1.9270610e-03
   2.2950000e+03   1.9345680e-03
   2.2960000e+03   1.9411217e-03
   2.2970000e+03   1.9393830e-03
   2.2980000e+03   1.9175472e-03
   2.2990000e+03   1.8950776e-03
   2.3000000e+03   1.8828967e-03
   2.3010000e+03   1.8772575e-03
   2.3020000e+03   1.8713095e-03
   2.3030000e+03   1.8619320e-03
   2.3040000e+03   1.8494164e-03
   2.3050000e+03   1.8350755e-03
   2.3060000e+03   1.8201300e-03
   2.3070000e+03   1.8056645e-03
   2.3080000e+03   1.7925917e-03
   2.3090000e+03   1.7814187e-03
   2.3100000e+03   1.7721462e-03
   2.3110000e+03   1.7644264e-03
   2.3120000e+03   1.7578157e-03
   2.3130000e+03   1.7519471e-03
   2.3140000e+03   1.7465892e-03
   2.3150000e+03   1.7415929e-03
   2.3160000e+03   1.7365929e-03
   2.3170000e+03   1.7318843e-03
   2.3180000e+03   1.7271118e-03
   2.3190000e+03   1.7220729e-03
   2.3200000e+03   1.7166302e-03
   2.3210000e+03   1.7109260e-03
   2.3220000e+03   1.7043704e-03
   2.3230000e+03   1.6973285e-03
   2.3240000e+03   1.6896671e-03
   2.3250000e+03   1.6809937e-03
   2.3260000e+03   1.6712402e-03
   2.3270000e+03   1.6604958e-03
   2.3280000e+03   1.6489267e-03
   2.3290000e+03   1.6366992e-03
   2.3300000e+03   1.6239469e-03
   2.3310000e+03   1.6107783e-03
   2.3320000e+03   1.5973151e-03
   2.3330000e+03   1.5837600e-03
   2.3340000e+03   1.5702825e-03
   2.3350000e+03   1.5569791e-03
   2.3360000e+03   1.5439199e-03
   2.3370000e+03   1.5310386e-03
   2.3380000e+03   1.5183384e-03
   2.3390000e+03   1.5061490e-03
   2.3400000e+03   1.4947462e-03
   2.3410000e+03   1.4841645e-03
   2.3420000e+03   1.4743030e-03
   2.3430000e+03   1.4650109e-03
   2.3440000e+03   1.4561210e-03
   2.3450000e+03   1.4474714e-03
   2.3460000e+03   1.4389507e-03
   2.3470000e+03   1.4304989e-03
   2.3480000e+03   1.4220790e-03
   2.3490000e+03   1.4136503e-03
   2.3500000e+03   1.4051637e-03
   2.3510000e+03   1.3965727e-03
   2.3520000e+03   1.3878510e-03
   2.3530000e+03   1.3790056e-03
   2.3540000e+03   1.3700804e-03
   2.3550000e+03   1.3611517e-03
   2.3560000e+03   1.3523174e-03
   2.3570000e+03   1.3436847e-03
   2.3580000e+03   1.3353606e-03
   2.3590000e+03   1.3274444e-03
   2.3600000e+03   1.3200218e-03
   2.3610000e+03   1.3131599e-03
   2.3620000e+03   1.3069018e-03
   2.3630000e+03   1.3012621e-03
   2.3640000e+03   1.2962230e-03
   2.3650000e+03   1.2917340e-03
   2.3660000e+03   1.2877129e-03
   2.3670000e+03   1.2840504e-03
   2.3680000e+03   1.2806161e-03
   2.3690000e+03   1.2772669e-03
   2.3700000e+03   1.2738552e-03
   2.3710000e+03   1.2702373e-03
   2.3720000e+03   1.2662814e-03
   2.3730000e+03   1.2618737e-03
   2.3740000e+03   1.2569235e-03
   2.3750000e+03   1.2513674e-03
   2.3760000e+03   1.2451713e-03
   2.3770000e+03   1.2383316e-03
   2.3780000e+03   1.2308750e-03
   2.3790000e+03   1.2228576e-03
   2.3800000e+03   1.2143616e-03
   2.3810000e+03   1.2054924e-03
   2.3820000e+03   1.1963731e-03
   2.3830000e+03   1.1871396e-03
   2.3840000e+03   1.1779338e-03
   2.3850000e+03   1.1688969e-03
   2.3860000e+03   1.1601631e-03
   2.3870000e+03   1.1518529e-03
   2.3880000e+03   1.1440677e-03
   2.3890000e+03   1.1368860e-03
   2.3900000e+03   1.1303599e-03
   2.3910000e+03   1.1245146e-03
   2.3920000e+03   1.1193485e-03
   2.3930000e+03   1.1148360e-03
   2.3940000e+03   1.1109303e-03
   2.3950000e+03   1.1075689e-03
   2.3960000e+03   1.1046778e-03
   2.3970000e+03   1.1021782e-03
   2.3980000e+03   1.0999905e-03
   2.3990000e+03   1.0980402e-03
   2.4000000e+03   1.0962615e-03
   2.4010000e+03   1.0946001e-03
   2.4020000e+03   1.0930162e-03
   2.4030000e+03   1.0914846e-03
   2.4040000e+03   1.0899953e-03
   2.4050000e+03   1.0885523e-03
   2.4060000e+03   1.0871718e-03
   2.4070000e+03   1.0858801e-03
   2.4080000e+03   1.0847099e-03
   2.4090000e+03   1.0836973e-03
   2.4100000e+03   1.0828785e-03
   2.4110000e+03   1.0822860e-03
   2.4120000e+03   1.0819456e-03
   2.4130000e+03   1.0818740e-03
   2.4140000e+03   1.0820764e-03
   2.4150000e+03   1.0825460e-03
   2.4160000e+03   1.0832628e-03
   2.4170000e+03   1.0841951e-03
   2.4180000e+03   1.0853005e-03
   2.4190000e+03   1.0865276e-03
   2.4200000e+03   1.0878194e-03
   2.4210000e+03   1.0891160e-03
   2.4220000e+03   1.0903573e-03
   2.4230000e+03   1.0914870e-03
   2.4240000e+03   1.0924546e-03
   2.4250000e+03   1.0932184e-03
   2.4260000e+03   1.0937470e-03
   2.4270000e+03   1.0940207e-03
   2.4280000e+03   1.0940322e-03
   2.4290000e+03   1.0937860e-03
   2.4300000e+03   1.0932981e-03
   2.4310000e+03   1.0925941e-03
   2.4320000e+03   1.0917078e-03
   2.4330000e+03   1.0906785e-03
   2.4340000e+03   1.0895487e-03
   2.4350000e+03   1.0883615e-03
   2.4360000e+03   1.0871581e-03
   2.4370000e+03   1.0859755e-03
   2.4380000e+03   1.0848443e-03
   2.4390000e+03   1.0837876e-03
   2.4400000e+03   1.0828199e-03
   2.4410000e+03   1.0819462e-03
   2.4420000e+03   1.0811630e-03
   2.4430000e+03   1.0804583e-03
   2.4440000e+03   1.0798129e-03
   2.4450000e+03   1.0792023e-03
   2.4460000e+03   1.0785982e-03
   2.4470000e+03   1.0779704e-03
   2.4480000e+03   1.0772891e-03
   2.4490000e+03   1.0765265e-03
   2.4500000e+03   1.0756588e-03
   2.4510000e+03   1.0746673e-03
   2.4520000e+03   1.0735397e-03
   2.4530000e+03   1.0722706e-03
   2.4540000e+03   1.0708617e-03
   2.4550000e+03   1.0693215e-03
   2.4560000e+03   1.0676649e-03
   2.4570000e+03   1.0659121e-03
   2.4580000e+03   1.0640872e-03
   2.4590000e+03   1.0622167e-03
   2.4600000e+03   1.0603280e-03
   2.4610000e+03   1.0584478e-03
   2.4620000e+03   1.0566002e-03
   2.4630000e+03   1.0548055e-03
   2.4640000e+03   1.0530790e-03
   2.4650000e+03   1.0514301e-03
   2.4660000e+03   1.0498617e-03
   2.4670000e+03   1.0483703e-03
   2.4680000e+03   1.0469461e-03
   2.4690000e+03   1.0455734e-03
   2.4700000e+03   1.0442320e-03
   2.4710000e+03   1.0428982e-03
   2.4720000e+03   1.0415462e-03
   2.4730000e+03   1.0401493e-03
   2.4740000e+03   1.0386820e-03
   2.4750000e+03   1.0371209e-03
   2.4760000e+03   1.0354460e-03
   2.4770000e+03   1.0336420e-03
   2.4780000e+03   1.0316990e-03
   2.4790000e+03   1.0296129e-03
   2.4800000e+03   1.0273857e-03
   2.4810000e+03   1.0250250e-03
   2.4820000e+03   1.0225441e-03
   2.4830000e+03   1.0199610e-03
   2.4840000e+03   1.0172974e-03
   2.4850000e+03   1.0145776e-03
   2.4860000e+03   1.0118275e-03
   2.4870000e+03   1.0090733e-03
   2.4880000e+03   1.0063402e-03
   2.4890000e+03   1.0036514e-03
   2.4900000e+03   1.0010271e-03
   2.4910000e+03   9.9848385e-04
   2.4920000e+03   9.9603402e-04
   2.4930000e+03   9.9368566e-04
   2.4940000e+03   9.9144251e-04
   2.4950000e+03   9.8930424e-04
   2.4960000e+03   9.8726706e-04
   2.4970000e+03   9.8532436e-04
   2.4980000e+03   9.8346753e-04
   2.4990000e+03   9.8168685e-04
   2.5000000e+03   9.7997236e-04
   2.5010000e+03   9.7831474e-04
   2.5020000e+03   9.7670601e-04
   2.5030000e+03   9.7514015e-04
   2.5040000e+03   9.7361355e-04
   2.5050000e+03   9.7212523e-04
   2.5060000e+03   9.7067687e-04
   2.5070000e+03   9.6927272e-04
   2.5080000e+03   9.6791922e-04
   2.5090000e+03   9.6662455e-04
   2.5100000e+03   9.6539806e-04
   2.5110000e+03   9.6424954e-04
   2.5120000e+03   9.6318859e-04
   2.5130000e+03   9.6222388e-04
   2.5140000e+03   9.6136252e-04
   2.5150000e+03   9.6060952e-04
   2.5160000e+03   9.5996732e-04
   2.5170000e+03   9.5943557e-04
   2.5180000e+03   9.5901095e-04
   2.5190000e+03   9.5868723e-04
   2.5200000e+03   9.5845549e-04
   2.5210000e+03   9.5830449e-04
   2.5220000e+03   9.5822110e-04
   2.5230000e+03   9.5819092e-04
   2.5240000e+03   9.5819888e-04
   2.5250000e+03   9.5822994e-04
   2.5260000e+03   9.5826970e-04
   2.5270000e+03   9.5830503e-04
   2.5280000e+03   9.5832458e-04
   2.5290000e+03   9.5831918e-04
   2.5300000e+03   9.5828218e-04
   2.5310000e+03   9.5820953e-04
   2.5320000e+03   9.5809989e-04
   2.5330000e+03   9.5795442e-04
   2.5340000e+03   9.5777660e-04
   2.5350000e+03   9.5757184e-04
   2.5360000e+03   9.5734702e-04
   2.5370000e+03   9.5711004e-04
   2.5380000e+03   9.5686922e-04
   2.5390000e+03   9.5663285e-04
   2.5400000e+03   9.5640860e-04
   2.5410000e+03   9.5620313e-04
   2.5420000e+03   9.5602174e-04
   2.5430000e+03   9.5586806e-04
   2.5440000e+03   9.5574394e-04
   2.5450000e+03   9.5564937e-04
   2.5460000e+03   9.5558260e-04
   2.5470000e+03   9.5554029e-04
   2.5480000e+03   9.5551775e-04
   2.5490000e+03   9.5550932e-04
   2.5500000e+03   9.5550865e-04
   2.5510000e+03   9.5550919e-04
   2.5520000e+03   9.5550444e-04
   2.5530000e+03   9.5548838e-04
   2.5540000e+03   9.5545568e-04
   2.5550000e+03   9.5540194e-04
   2.5560000e+03   9.5532381e-04
   2.5570000e+03   9.5521899e-04
   2.5580000e+03   9.5508620e-04
   2.5590000e+03   9.5492502e-04
   2.5600000e+03   9.5473570e-04
   2.5610000e+03   9.5451887e-04
   2.5620000e+03   9.5427525e-04
   2.5630000e+03   9.5400538e-04
   2.5640000e+03   9.5370923e-04
   2.5650000e+03   9.5338602e-04
   2.5660000e+03   9.5303397e-04
   2.5670000e+03   9.5265012e-04
   2.5680000e+03   9.5223034e-04
   2.5690000e+03   9.5176926e-04
   2.5700000e+03   9.5126045e-04
   2.5710000e+03   9.5069656e-04
   2.5720000e+03   9.5006960e-04
   2.5730000e+03   9.4937130e-04
   2.5740000e+03   9.4859341e-04
   2.5750000e+03   9.4772816e-04
   2.5760000e+03   9.4676861e-04
   2.5770000e+03   9.4570907e-04
   2.5780000e+03   9.4454541e-04
   2.5790000e+03   9.4327535e-04
   2.5800000e+03   9.4189870e-04
   2.5810000e+03   9.4041747e-04
   2.5820000e+03   9.3883595e-04
   2.5830000e+03   9.3716065e-04
   2.5840000e+03   9.3540019e-04
   2.5850000e+03   9.3356510e-04
   2.5860000e+03   9.3166752e-04
   2.5870000e+03   9.2972090e-04
   2.5880000e+03   9.2773960e-04
   2.5890000e+03   9.2573851e-04
   2.5900000e+03   9.2373263e-04
   2.5910000e+03   9.2173671e-04
   2.5920000e+03   9.1976483e-04
   2.5930000e+03   9.1783011e-04
   2.5940000e+03   9.1594444e-04
   2.5950000e+03   9.1411825e-04
   2.5960000e+03   9.1236040e-04
   2.5970000e+03   9.1067805e-04
   2.5980000e+03   9.0907672e-04
   2.5990000e+03   9.0756030e-04
   2.6000000e+03   9.0613116e-04
   2.6010000e+03   9.0479030e-04
   2.6020000e+03   9.0353751e-04
   2.6030000e+03   9.0237156e-04
   2.6040000e+03   9.0129041e-04
   2.6050000e+03   9.0029138e-04
   2.6060000e+03   8.9937127e-04
   2.6070000e+03   8.9852659e-04
   2.6080000e+03   8.9775357e-04
   2.6090000e+03   8.9704830e-04
   2.6100000e+03   8.9640675e-04
   2.6110000e+03   8.9582476e-04
   2.6120000e+03   8.9529806e-04
   2.6130000e+03   8.9482221e-04
   2.6140000e+03   8.9439256e-04
   2.6150000e+03   8.9400422e-04
   2.6160000e+03   8.9365199e-04
   2.6170000e+03   8.9333034e-04
   2.6180000e+03   8.9303342e-04
   2.6190000e+03   8.9275502e-04
   2.6200000e+03   8.9248867e-04
   2.6210000e+03   8.9222766e-04
   2.6220000e+03   8.9196514e-04
   2.6230000e+03   8.9169426e-04
   2.6240000e+03   8.9140829e-04
   2.6250000e+03   8.9110077e-04
   2.6260000e+03   8.9076565e-04
   2.6270000e+03   8.9039748e-04
   2.6280000e+03   8.8999153e-04
   2.6290000e+03   8.8954391e-04
   2.6300000e+03   8.8905170e-04
   2.6310000e+03   8.8851304e-04
   2.6320000e+03   8.8792710e-04
   2.6330000e+03   8.8729421e-04
   2.6340000e+03   8.8661572e-04
   2.6350000e+03   8.8589401e-04
   2.6360000e+03   8.8513240e-04
   2.6370000e+03   8.8433499e-04
   2.6380000e+03   8.8350656e-04
   2.6390000e+03   8.8265239e-04
   2.6400000e+03   8.8177812e-04
   2.6410000e+03   8.8088954e-04
   2.6420000e+03   8.7999249e-04
   2.6430000e+03   8.7909265e-04
   2.6440000e+03   8.7819545e-04
   2.6450000e+03   8.7730592e-04
   2.6460000e+03   8.7642864e-04
   2.6470000e+03   8.7556766e-04
   2.6480000e+03   8.7472648e-04
   2.6490000e+03   8.7390801e-04
   2.6500000e+03   8.7311463e-04
   2.6510000e+03   8.7234819e-04
   2.6520000e+03   8.7161006e-04
   2.6530000e+03   8.7090123e-04
   2.6540000e+03   8.7022233e-04
   2.6550000e+03   8.6957369e-04
   2.6560000e+03   8.6895546e-04
   2.6570000e+03   8.6836760e-04
   2.6580000e+03   8.6780995e-04
   2.6590000e+03   8.6728223e-04
   2.6600000e+03   8.6678410e-04
   2.6610000e+03   8.6631513e-04
   2.6620000e+03   8.6587477e-04
   2.6630000e+03   8.6546239e-04
   2.6640000e+03   8.6507716e-04
   2.6650000e+03   8.6471810e-04
   2.6660000e+03   8.6438400e-04
   2.6670000e+03   8.6407342e-04
   2.6680000e+03   8.6378464e-04
   2.6690000e+03   8.6351567e-04
   2.6700000e+03   8.6326424e-04
   2.6710000e+03   8.6302784e-04
   2.6720000e+03   8.6280371e-04
   2.6730000e+03   8.6258892e-04
   2.6740000e+03   8.6238040e-04
   2.6750000e+03   8.6217502e-04
   2.6760000e+03   8.6196966e-04
   2.6770000e+03   8.6176131e-04
   2.6780000e+03   8.6154709e-04
   2.6790000e+03   8.6132438e-04
   2.6800000e+03   8.6109087e-04
   2.6810000e+03   8.6084461e-04
   2.6820000e+03   8.6058402e-04
   2.6830000e+03   8.6030799e-04
   2.6840000e+03   8.6001583e-04
   2.6850000e+03   8.5970726e-04
   2.6860000e+03   8.5938243e-04
   2.6870000e+03   8.5904183e-04
   2.6880000e+03   8.5868626e-04
   2.6890000e+03   8.5831675e-04
   2.6900000e+03   8.5793449e-04
   2.6910000e+03   8.5754076e-04
   2.6920000e+03   8.5713684e-04
   2.6930000e+03   8.5672393e-04
   2.6940000e+03   8.5630310e-04
   2.6950000e+03   8.5587519e-04
   2.6960000e+03   8.5544081e-04
   2.6970000e+03   8.5500030e-04
   2.6980000e+03   8.5455365e-04
   2.6990000e+03   8.5410058e-04
   2.7000000e+03   8.5364052e-04
   2.7010000e+03   8.5317262e-04
   2.7020000e+03   8.5269581e-04
   2.7030000e+03   8.5220884e-04
   2.7040000e+03   8.5171035e-04
   2.7050000e+03   8.5119891e-04
   2.7060000e+03   8.5067311e-04
   2.7070000e+03   8.5013158e-04
   2.7080000e+03   8.4957311e-04
   2.7090000e+03   8.4899662e-04
   2.7100000e+03   8.4840127e-04
   2.7110000e+03   8.4778645e-04
   2.7120000e+03   8.4715184e-04
   2.7130000e+03   8.4649737e-04
   2.7140000e+03   8.4582325e-04
   2.7150000e+03   8.4512997e-04
   2.7160000e+03   8.4441826e-04
   2.7170000e+03   8.4368908e-04
   2.7180000e+03   8.4294359e-04
   2.7190000e+03   8.4218310e-04
   2.7200000e+03   8.4140906e-04
   2.7210000e+03   8.4062303e-04
   2.7220000e+03   8.3982662e-04
   2.7230000e+03   8.3902148e-04
   2.7240000e+03   8.3820930e-04
   2.7250000e+03   8.3739175e-04
   2.7260000e+03   8.3657049e-04
   2.7270000e+03   8.3574715e-04
   2.7280000e+03   8.3492335e-04
   2.7290000e+03   8.3410065e-04
   2.7300000e+03   8.3328058e-04
   2.7310000e+03   8.3246464e-04
   2.7320000e+03   8.3165427e-04
   2.7330000e+03   8.3085086e-04
   2.7340000e+03   8.3005575e-04
   2.7350000e+03   8.2927023e-04
   2.7360000e+03   8.2849547e-04
   2.7370000e+03   8.2773257e-04
   2.7380000e+03   8.2698250e-04
   2.7390000e+03   8.2624606e-04
   2.7400000e+03   8.2552392e-04
   2.7410000e+03   8.2481653e-04
   2.7420000e+03   8.2412412e-04
   2.7430000e+03   8.2344669e-04
   2.7440000e+03   8.2278399e-04
   2.7450000e+03   8.2213548e-04
   2.7460000e+03   8.2150039e-04
   2.7470000e+03   8.2087763e-04
   2.7480000e+03   8.2026590e-04
   2.7490000e+03   8.1966365e-04
   2.7500000e+03   8.1906910e-04
   2.7510000e+03   8.1848032e-04
   2.7520000e+03   8.1789525e-04
   2.7530000e+03   8.1731171e-04
   2.7540000e+03   8.1672753e-04
   2.7550000e+03   8.1614051e-04
   2.7560000e+03   8.1554854e-04
   2.7570000e+03   8.1494963e-04
   2.7580000e+03   8.1434194e-04
   2.7590000e+03   8.1372384e-04
   2.7600000e+03   8.1309395e-04
   2.7610000e+03   8.1245117e-04
   2.7620000e+03   8.1179469e-04
   2.7630000e+03   8.1112400e-04
   2.7640000e+03   8.1043895e-04
   2.7650000e+03   8.0973967e-04
   2.7660000e+03   8.0902663e-04
   2.7670000e+03   8.0830060e-04
   2.7680000e+03   8.0756262e-04
   2.7690000e+03   8.0681402e-04
   2.7700000e+03   8.0605633e-04
   2.7710000e+03   8.0529131e-04
   2.7720000e+03   8.0452091e-04
   2.7730000e+03   8.0374721e-04
   2.7740000e+03   8.0297242e-04
   2.7750000e+03   8.0219886e-04
   2.7760000e+03   8.0142891e-04
   2.7770000e+03   8.0066498e-04
   2.7780000e+03   7.9990951e-04
   2.7790000e+03   7.9916496e-04
   2.7800000e+03   7.9843375e-04
   2.7810000e+03   7.9771824e-04
   2.7820000e+03   7.9702076e-04
   2.7830000e+03   7.9634355e-04
   2.7840000e+03   7.9568873e-04
   2.7850000e+03   7.9505831e-04
   2.7860000e+03   7.9445417e-04
   2.7870000e+03   7.9387800e-04
   2.7880000e+03   7.9333133e-04
   2.7890000e+03   7.9281546e-04
   2.7900000e+03   7.9233147e-04
   2.7910000e+03   7.9188021e-04
   2.7920000e+03   7.9146225e-04
   2.7930000e+03   7.9107790e-04
   2.7940000e+03   7.9072715e-04
   2.7950000e+03   7.9040974e-04
   2.7960000e+03   7.9012509e-04
   2.7970000e+03   7.8987233e-04
   2.7980000e+03   7.8965031e-04
   2.7990000e+03   7.8945761e-04
   2.8000000e+03   7.8929254e-04
   2.8010000e+03   7.8915319e-04
   2.8020000e+03   7.8903746e-04
   2.8030000e+03   7.8894304e-04
   2.8040000e+03   7.8886752e-04
   2.8050000e+03   7.8880836e-04
   2.8060000e+03   7.8876293e-04
   2.8070000e+03   7.8872858e-04
   2.8080000e+03   7.8870267e-04
   2.8090000e+03   7.8868256e-04
   2.8100000e+03   7.8866568e-04
   2.8110000e+03   7.8864952e-04
   2.8120000e+03   7.8863170e-04
   2.8130000e+03   7.8860993e-04
   2.8140000e+03   7.8858207e-04
   2.8150000e+03   7.8854611e-04
   2.8160000e+03   7.8850019e-04
   2.8170000e+03   7.8844257e-04
   2.8180000e+03   7.8837169e-04
   2.8190000e+03   7.8828611e-04
   2.8200000e+03   7.8818451e-04
   2.8210000e+03   7.8806571e-04
   2.8220000e+03   7.8792863e-04
   2.8230000e+03   7.8777231e-04
   2.8240000e+03   7.8759588e-04
   2.8250000e+03   7.8739854e-04
   2.8260000e+03   7.8717962e-04
   2.8270000e+03   7.8693848e-04
   2.8280000e+03   7.8667458e-04
   2.8290000e+03   7.8638744e-04
   2.8300000e+03   7.8607668e-04
   2.8310000e+03   7.8574195e-04
   2.8320000e+03   7.8538301e-04
   2.8330000e+03   7.8499969e-04
   2.8340000e+03   7.8459189e-04
   2.8350000e+03   7.8415961e-04
   2.8360000e+03   7.8370293e-04
   2.8370000e+03   7.8322202e-04
   2.8380000e+03   7.8271715e-04
   2.8390000e+03   7.8218868e-04
   2.8400000e+03   7.8163706e-04
   2.8410000e+03   7.8106285e-04
   2.8420000e+03   7.8046669e-04
   2.8430000e+03   7.7984932e-04
   2.8440000e+03   7.7921155e-04
   2.8450000e+03   7.7855430e-04
   2.8460000e+03   7.7787856e-04
   2.8470000e+03   7.7718538e-04
   2.8480000e+03   7.7647590e-04
   2.8490000e+03   7.7575132e-04
   2.8500000e+03   7.7501290e-04
   2.8510000e+03   7.7426194e-04
   2.8520000e+03   7.7349981e-04
   2.8530000e+03   7.7272792e-04
   2.8540000e+03   7.7194771e-04
   2.8550000e+03   7.7116068e-04
   2.8560000e+03   7.7036832e-04
   2.8570000e+03   7.6957218e-04
   2.8580000e+03   7.6877380e-04
   2.8590000e+03   7.6797474e-04
   2.8600000e+03   7.6717656e-04
   2.8610000e+03   7.6638081e-04
   2.8620000e+03   7.6558903e-04
   2.8630000e+03   7.6480273e-04
   2.8640000e+03   7.6402335e-04
   2.8650000e+03   7.6325233e-04
   2.8660000e+03   7.6249100e-04
   2.8670000e+03   7.6174063e-04
   2.8680000e+03   7.6100239e-04
   2.8690000e+03   7.6027735e-04
   2.8700000e+03   7.5956646e-04
   2.8710000e+03   7.5887055e-04
   2.8720000e+03   7.5819029e-04
   2.8730000e+03   7.5752622e-04
   2.8740000e+03   7.5687873e-04
   2.8750000e+03   7.5624802e-04
   2.8760000e+03   7.5563417e-04
   2.8770000e+03   7.5503706e-04
   2.8780000e+03   7.5445644e-04
   2.8790000e+03   7.5389188e-04
   2.8800000e+03   7.5334283e-04
   2.8810000e+03   7.5280858e-04
   2.8820000e+03   7.5228830e-04
   2.8830000e+03   7.5178106e-04
   2.8840000e+03   7.5128580e-04
   2.8850000e+03   7.5080142e-04
   2.8860000e+03   7.5032671e-04
   2.8870000e+03   7.4986045e-04
   2.8880000e+03   7.4940137e-04
   2.8890000e+03   7.4894820e-04
   2.8900000e+03   7.4849967e-04
   2.8910000e+03   7.4805454e-04
   2.8920000e+03   7.4761160e-04
   2.8930000e+03   7.4716972e-04
   2.8940000e+03   7.4672783e-04
   2.8950000e+03   7.4628496e-04
   2.8960000e+03   7.4584022e-04
   2.8970000e+03   7.4539286e-04
   2.8980000e+03   7.4494225e-04
   2.8990000e+03   7.4448787e-04
   2.9000000e+03   7.4402937e-04
   2.9010000e+03   7.4356654e-04
   2.9020000e+03   7.4309931e-04
   2.9030000e+03   7.4262778e-04
   2.9040000e+03   7.4215219e-04
   2.9050000e+03   7.4167293e-04
   2.9060000e+03   7.4119057e-04
   2.9070000e+03   7.4070578e-04
   2.9080000e+03   7.4021941e-04
   2.9090000e+03   7.3973240e-04
   2.9100000e+03   7.3924583e-04
   2.9110000e+03   7.3876087e-04
   2.9120000e+03   7.3827878e-04
   2.9130000e+03   7.3780089e-04
   2.9140000e+03   7.3732858e-04
   2.9150000e+03   7.3686324e-04
   2.9160000e+03   7.3640631e-04
   2.9170000e+03   7.3595917e-04
   2.9180000e+03   7.3552320e-04
   2.9190000e+03   7.3509970e-04
   2.9200000e+03   7.3468990e-04
   2.9210000e+03   7.3429493e-04
   2.9220000e+03   7.3391580e-04
   2.9230000e+03   7.3355336e-04
   2.9240000e+03   7.3320834e-04
   2.9250000e+03   7.3288128e-04
   2.9260000e+03   7.3257255e-04
   2.9270000e+03   7.3228231e-04
   2.9280000e+03   7.3201055e-04
   2.9290000e+03   7.3175706e-04
   2.9300000e+03   7.3152142e-04
   2.9310000e+03   7.3130302e-04
   2.9320000e+03   7.3110109e-04
   2.9330000e+03   7.3091464e-04
   2.9340000e+03   7.3074255e-04
   2.9350000e+03   7.3058353e-04
   2.9360000e+03   7.3043616e-04
   2.9370000e+03   7.3029889e-04
   2.9380000e+03   7.3017008e-04
   2.9390000e+03   7.3004802e-04
   2.9400000e+03   7.2993092e-04
   2.9410000e+03   7.2981696e-04
   2.9420000e+03   7.2970430e-04
   2.9430000e+03   7.2959109e-04
   2.9440000e+03   7.2947551e-04
   2.9450000e+03   7.2935578e-04
   2.9460000e+03   7.2923017e-04
   2.9470000e+03   7.2909702e-04
   2.9480000e+03   7.2895476e-04
   2.9490000e+03   7.2880191e-04
   2.9500000e+03   7.2863713e-04
   2.9510000e+03   7.2845915e-04
   2.9520000e+03   7.2826687e-04
   2.9530000e+03   7.2805931e-04
   2.9540000e+03   7.2783564e-04
   2.9550000e+03   7.2759514e-04
   2.9560000e+03   7.2733727e-04
   2.9570000e+03   7.2706162e-04
   2.9580000e+03   7.2676792e-04
   2.9590000e+03   7.2645603e-04
   2.9600000e+03   7.2612595e-04
   2.9610000e+03   7.2577782e-04
   2.9620000e+03   7.2541186e-04
   2.9630000e+03   7.2502845e-04
   2.9640000e+03   7.2462804e-04
   2.9650000e+03   7.2421117e-04
   2.9660000e+03   7.2377848e-04
   2.9670000e+03   7.2333068e-04
   2.9680000e+03   7.2286851e-04
   2.9690000e+03   7.2239280e-04
   2.9700000e+03   7.2190439e-04
   2.9710000e+03   7.2140414e-04
   2.9720000e+03   7.2089295e-04
   2.9730000e+03   7.2037172e-04
   2.9740000e+03   7.1984133e-04
   2.9750000e+03   7.1930268e-04
   2.9760000e+03   7.1875662e-04
   2.9770000e+03   7.1820400e-04
   2.9780000e+03   7.1764563e-04
   2.9790000e+03   7.1708229e-04
   2.9800000e+03   7.1651474e-04
   2.9810000e+03   7.1594367e-04
   2.9820000e+03   7.1536976e-04
   2.9830000e+03   7.1479365e-04
   2.9840000e+03   7.1421594e-04
   2.9850000e+03   7.1363719e-04
   2.9860000e+03   7.1305793e-04
   2.9870000e+03   7.1247867e-04
   2.9880000e+03   7.1189989e-04
   2.9890000e+03   7.1132203e-04
   2.9900000e+03   7.1074553e-04
   2.9910000e+03   7.1017081e-04
   2.9920000e+03   7.0959827e-04
   2.9930000e+03   7.0902830e-04
   2.9940000e+03   7.0846128e-04
   2.9950000e+03   7.0789759e-04
   2.9960000e+03   7.0733759e-04
   2.9970000e+03   7.0678164e-04
   2.9980000e+03   7.0623011e-04
   2.9990000e+03   7.0568333e-04
   3.0000000e+03   7.0514165e-04
   3.0010000e+03   7.0460540e-04
   3.0020000e+03   7.0407490e-04
   3.0030000e+03   7.0355046e-04
   3.0040000e+03   7.0303235e-04
   3.0050000e+03   7.0252086e-04
   3.0060000e+03   7.0201621e-04
   3.0070000e+03   7.0151863e-04
   3.0080000e+03   7.0102829e-04
   3.0090000e+03   7.0054536e-04
   3.0100000e+03   7.0006993e-04
   3.0110000e+03   6.9960208e-04
   3.0120000e+03   6.9914183e-04
   3.0130000e+03   6.9868915e-04
   3.0140000e+03   6.9824396e-04
   3.0150000e+03   6.9780615e-04
   3.0160000e+03   6.9737553e-04
   3.0170000e+03   6.9695187e-04
   3.0180000e+03   6.9653488e-04
   3.0190000e+03   6.9612424e-04
   3.0200000e+03   6.9571955e-04
   3.0210000e+03   6.9532038e-04
   3.0220000e+03   6.9492626e-04
   3.0230000e+03   6.9453668e-04
   3.0240000e+03   6.9415109e-04
   3.0250000e+03   6.9376892e-04
   3.0260000e+03   6.9338957e-04
   3.0270000e+03   6.9301244e-04
   3.0280000e+03   6.9263693e-04
   3.0290000e+03   6.9226243e-04
   3.0300000e+03   6.9188835e-04
   3.0310000e+03   6.9151413e-04
   3.0320000e+03   6.9113923e-04
   3.0330000e+03   6.9076316e-04
   3.0340000e+03   6.9038547e-04
   3.0350000e+03   6.9000579e-04
   3.0360000e+03   6.8962379e-04
   3.0370000e+03   6.8923924e-04
   3.0380000e+03   6.8885197e-04
   3.0390000e+03   6.8846190e-04
   3.0400000e+03   6.8806904e-04
   3.0410000e+03   6.8767350e-04
   3.0420000e+03   6.8727548e-04
   3.0430000e+03   6.8687526e-04
   3.0440000e+03   6.8647323e-04
   3.0450000e+03   6.8606986e-04
   3.0460000e+03   6.8566570e-04
   3.0470000e+03   6.8526139e-04
   3.0480000e+03   6.8485764e-04
   3.0490000e+03   6.8445520e-04
   3.0500000e+03   6.8405491e-04
   3.0510000e+03   6.8365763e-04
   3.0520000e+03   6.8326425e-04
   3.0530000e+03   6.8287567e-04
   3.0540000e+03   6.8249283e-04
   3.0550000e+03   6.8211663e-04
   3.0560000e+03   6.8174795e-04
   3.0570000e+03   6.8138765e-04
   3.0580000e+03   6.8103653e-04
   3.0590000e+03   6.8069535e-04
   3.0600000e+03   6.8036476e-04
   3.0610000e+03   6.8004536e-04
   3.0620000e+03   6.7973763e-04
   3.0630000e+03   6.7944198e-04
   3.0640000e+03   6.7915866e-04
   3.0650000e+03   6.7888785e-04
   3.0660000e+03   6.7862958e-04
   3.0670000e+03   6.7838374e-04
   3.0680000e+03   6.7815013e-04
   3.0690000e+03   6.7792838e-04
   3.0700000e+03   6.7771803e-04
   3.0710000e+03   6.7751846e-04
   3.0720000e+03   6.7732895e-04
   3.0730000e+03   6.7714865e-04
   3.0740000e+03   6.7697663e-04
   3.0750000e+03   6.7681184e-04
   3.0760000e+03   6.7665315e-04
   3.0770000e+03   6.7649934e-04
   3.0780000e+03   6.7634914e-04
   3.0790000e+03   6.7620124e-04
   3.0800000e+03   6.7605427e-04
   3.0810000e+03   6.7590685e-04
   3.0820000e+03   6.7575758e-04
   3.0830000e+03   6.7560508e-04
   3.0840000e+03   6.7544799e-04
   3.0850000e+03   6.7528496e-04
   3.0860000e+03   6.7511473e-04
   3.0870000e+03   6.7493605e-04
   3.0880000e+03   6.7474779e-04
   3.0890000e+03   6.7454887e-04
   3.0900000e+03   6.7433831e-04
   3.0910000e+03   6.7411525e-04
   3.0920000e+03   6.7387892e-04
   3.0930000e+03   6.7362867e-04
   3.0940000e+03   6.7336397e-04
   3.0950000e+03   6.7308442e-04
   3.0960000e+03   6.7278974e-04
   3.0970000e+03   6.7247977e-04
   3.0980000e+03   6.7215448e-04
   3.0990000e+03   6.7181395e-04
   3.1000000e+03   6.7145839e-04
   3.1010000e+03   6.7108812e-04
   3.1020000e+03   6.7070357e-04
   3.1030000e+03   6.7030524e-04
   3.1040000e+03   6.6989376e-04
   3.1050000e+03   6.6946981e-04
   3.1060000e+03   6.6903416e-04
   3.1070000e+03   6.6858763e-04
   3.1080000e+03   6.6813109e-04
   3.1090000e+03   6.6766546e-04
   3.1100000e+03   6.6719168e-04
   3.1110000e+03   6.6671072e-04
   3.1120000e+03   6.6622354e-04
   3.1130000e+03   6.6573111e-04
   3.1140000e+03   6.6523440e-04
   3.1150000e+03   6.6473433e-04
   3.1160000e+03   6.6423183e-04
   3.1170000e+03   6.6372776e-04
   3.1180000e+03   6.6322295e-04
   3.1190000e+03   6.6271820e-04
   3.1200000e+03   6.6221423e-04
   3.1210000e+03   6.6171171e-04
   3.1220000e+03   6.6121126e-04
   3.1230000e+03   6.6071344e-04
   3.1240000e+03   6.6021873e-04
   3.1250000e+03   6.5972757e-04
   3.1260000e+03   6.5924031e-04
   3.1270000e+03   6.5875726e-04
   3.1280000e+03   6.5827867e-04
   3.1290000e+03   6.5780473e-04
   3.1300000e+03   6.5733558e-04
   3.1310000e+03   6.5687131e-04
   3.1320000e+03   6.5641197e-04
   3.1330000e+03   6.5595757e-04
   3.1340000e+03   6.5550808e-04
   3.1350000e+03   6.5506345e-04
   3.1360000e+03   6.5462360e-04
   3.1370000e+03   6.5418842e-04
   3.1380000e+03   6.5375780e-04
   3.1390000e+03   6.5333162e-04
   3.1400000e+03   6.5290973e-04
   3.1410000e+03   6.5249201e-04
   3.1420000e+03   6.5207830e-04
   3.1430000e+03   6.5166849e-04
   3.1440000e+03   6.5126242e-04
   3.1450000e+03   6.5085998e-04
   3.1460000e+03   6.5046104e-04
   3.1470000e+03   6.5006550e-04
   3.1480000e+03   6.4967324e-04
   3.1490000e+03   6.4928419e-04
   3.1500000e+03   6.4889824e-04
   3.1510000e+03   6.4851532e-04
   3.1520000e+03   6.4813536e-04
   3.1530000e+03   6.4775828e-04
   3.1540000e+03   6.4738404e-04
   3.1550000e+03   6.4701256e-04
   3.1560000e+03   6.4664379e-04
   3.1570000e+03   6.4627768e-04
   3.1580000e+03   6.4591416e-04
   3.1590000e+03   6.4555318e-04
   3.1600000e+03   6.4519467e-04
   3.1610000e+03   6.4483858e-04
   3.1620000e+03   6.4448484e-04
   3.1630000e+03   6.4413338e-04
   3.1640000e+03   6.4378412e-04
   3.1650000e+03   6.4343701e-04
   3.1660000e+03   6.4309196e-04
   3.1670000e+03   6.4274891e-04
   3.1680000e+03   6.4240778e-04
   3.1690000e+03   6.4206852e-04
   3.1700000e+03   6.4173105e-04
   3.1710000e+03   6.4139533e-04
   3.1720000e+03   6.4106131e-04
   3.1730000e+03   6.4072896e-04
   3.1740000e+03   6.4039827e-04
   3.1750000e+03   6.4006923e-04
   3.1760000e+03   6.3974185e-04
   3.1770000e+03   6.3941616e-04
   3.1780000e+03   6.3909222e-04
   3.1790000e+03   6.3877010e-04
   3.1800000e+03   6.3844990e-04
   3.1810000e+03   6.3813172e-04
   3.1820000e+03   6.3781570e-04
   3.1830000e+03   6.3750201e-04
   3.1840000e+03   6.3719081e-04
   3.1850000e+03   6.3688230e-04
   3.1860000e+03   6.3657670e-04
   3.1870000e+03   6.3627421e-04
   3.1880000e+03   6.3597508e-04
   3.1890000e+03   6.3567955e-04
   3.1900000e+03   6.3538786e-04
   3.1910000e+03   6.3510026e-04
   3.1920000e+03   6.3481697e-04
   3.1930000e+03   6.3453824e-04
   3.1940000e+03   6.3426428e-04
   3.1950000e+03   6.3399527e-04
   3.1960000e+03   6.3373140e-04
   3.1970000e+03   6.3347281e-04
   3.1980000e+03   6.3321961e-04
   3.1990000e+03   6.3297187e-04
   3.2000000e+03   6.3272963e-04
   3.2010000e+03   6.3249287e-04
   3.2020000e+03   6.3226154e-04
   3.2030000e+03   6.3203552e-04
   3.2040000e+03   6.3181466e-04
   3.2050000e+03   6.3159873e-04
   3.2060000e+03   6.3138747e-04
   3.2070000e+03   6.3118054e-04
   3.2080000e+03   6.3097757e-04
   3.2090000e+03   6.3077812e-04
   3.2100000e+03   6.3058172e-04
   3.2110000e+03   6.3038781e-04
   3.2120000e+03   6.3019583e-04
   3.2130000e+03   6.3000517e-04
   3.2140000e+03   6.2981515e-04
   3.2150000e+03   6.2962511e-04
   3.2160000e+03   6.2943433e-04
   3.2170000e+03   6.2924208e-04
   3.2180000e+03   6.2904763e-04
   3.2190000e+03   6.2885023e-04
   3.2200000e+03   6.2864915e-04
   3.2210000e+03   6.2844364e-04
   3.2220000e+03   6.2823299e-04
   3.2230000e+03   6.2801652e-04
   3.2240000e+03   6.2779356e-04
   3.2250000e+03   6.2756348e-04
   3.2260000e+03   6.2732572e-04
   3.2270000e+03   6.2707974e-04
   3.2280000e+03   6.2682507e-04
   3.2290000e+03   6.2656128e-04
   3.2300000e+03   6.2628804e-04
   3.2310000e+03   6.2600505e-04
   3.2320000e+03   6.2571211e-04
   3.2330000e+03   6.2540908e-04
   3.2340000e+03   6.2509589e-04
   3.2350000e+03   6.2477254e-04
   3.2360000e+03   6.2443911e-04
   3.2370000e+03   6.2409577e-04
   3.2380000e+03   6.2374273e-04
   3.2390000e+03   6.2338028e-04
   3.2400000e+03   6.2300879e-04
   3.2410000e+03   6.2262866e-04
   3.2420000e+03   6.2224036e-04
   3.2430000e+03   6.2184443e-04
   3.2440000e+03   6.2144143e-04
   3.2450000e+03   6.2103196e-04
   3.2460000e+03   6.2061666e-04
   3.2470000e+03   6.2019619e-04
   3.2480000e+03   6.1977125e-04
   3.2490000e+03   6.1934251e-04
   3.2500000e+03   6.1891070e-04
   3.2510000e+03   6.1847650e-04
   3.2520000e+03   6.1804061e-04
   3.2530000e+03   6.1760370e-04
   3.2540000e+03   6.1716645e-04
   3.2550000e+03   6.1672947e-04
   3.2560000e+03   6.1629338e-04
   3.2570000e+03   6.1585875e-04
   3.2580000e+03   6.1542611e-04
   3.2590000e+03   6.1499594e-04
   3.2600000e+03   6.1456870e-04
   3.2610000e+03   6.1414479e-04
   3.2620000e+03   6.1372455e-04
   3.2630000e+03   6.1330830e-04
   3.2640000e+03   6.1289629e-04
   3.2650000e+03   6.1248873e-04
   3.2660000e+03   6.1208578e-04
   3.2670000e+03   6.1168754e-04
   3.2680000e+03   6.1129411e-04
   3.2690000e+03   6.1090551e-04
   3.2700000e+03   6.1052172e-04
   3.2710000e+03   6.1014271e-04
   3.2720000e+03   6.0976841e-04
   3.2730000e+03   6.0939872e-04
   3.2740000e+03   6.0903350e-04
   3.2750000e+03   6.0867261e-04
   3.2760000e+03   6.0831590e-04
   3.2770000e+03   6.0796317e-04
   3.2780000e+03   6.0761424e-04
   3.2790000e+03   6.0726893e-04
   3.2800000e+03   6.0692704e-04
   3.2810000e+03   6.0658837e-04
   3.2820000e+03   6.0625273e-04
   3.2830000e+03   6.0591993e-04
   3.2840000e+03   6.0558980e-04
   3.2850000e+03   6.0526216e-04
   3.2860000e+03   6.0493686e-04
   3.2870000e+03   6.0461374e-04
   3.2880000e+03   6.0429269e-04
   3.2890000e+03   6.0397358e-04
   3.2900000e+03   6.0365629e-04
   3.2910000e+03   6.0334075e-04
   3.2920000e+03   6.0302688e-04
   3.2930000e+03   6.0271461e-04
   3.2940000e+03   6.0240388e-04
   3.2950000e+03   6.0209468e-04
   3.2960000e+03   6.0178695e-04
   3.2970000e+03   6.0148070e-04
   3.2980000e+03   6.0117591e-04
   3.2990000e+03   6.0087258e-04
   3.3000000e+03   6.0057072e-04
   3.3010000e+03   6.0027035e-04
   3.3020000e+03   5.9997148e-04
   3.3030000e+03   5.9967414e-04
   3.3040000e+03   5.9937837e-04
   3.3050000e+03   5.9908418e-04
   3.3060000e+03   5.9879161e-04
   3.3070000e+03   5.9850069e-04
   3.3080000e+03   5.9821147e-04
   3.3090000e+03   5.9792398e-04
   3.3100000e+03   5.9763826e-04
   3.3110000e+03   5.9735434e-04
   3.3120000e+03   5.9707227e-04
   3.3130000e+03   5.9679208e-04
   3.3140000e+03   5.9651382e-04
   3.3150000e+03   5.9623752e-04
   3.3160000e+03   5.9596323e-04
   3.3170000e+03   5.9569100e-04
   3.3180000e+03   5.9542087e-04
   3.3190000e+03   5.9515288e-04
   3.3200000e+03   5.9488708e-04
   3.3210000e+03   5.9462352e-04
   3.3220000e+03   5.9436224e-04
   3.3230000e+03   5.9410330e-04
   3.3240000e+03   5.9384673e-04
   3.3250000e+03   5.9359258e-04
   3.3260000e+03   5.9334090e-04
   3.3270000e+03   5.9309172e-04
   3.3280000e+03   5.9284508e-04
   3.3290000e+03   5.9260101e-04
   3.3300000e+03   5.9235952e-04
   3.3310000e+03   5.9212062e-04
   3.3320000e+03   5.9188433e-04
   3.3330000e+03   5.9165063e-04
   3.3340000e+03   5.9141949e-04
   3.3350000e+03   5.9119088e-04
   3.3360000e+03   5.9096474e-04
   3.3370000e+03   5.9074100e-04
   3.3380000e+03   5.9051957e-04
   3.3390000e+03   5.9030032e-04
   3.3400000e+03   5.9008313e-04
   3.3410000e+03   5.8986785e-04
   3.3420000e+03   5.8965428e-04
   3.3430000e+03   5.8944222e-04
   3.3440000e+03   5.8923145e-04
   3.3450000e+03   5.8902172e-04
   3.3460000e+03   5.8881275e-04
   3.3470000e+03   5.8860424e-04
   3.3480000e+03   5.8839589e-04
   3.3490000e+03   5.8818735e-04
   3.3500000e+03   5.8797827e-04
   3.3510000e+03   5.8776829e-04
   3.3520000e+03   5.8755702e-04
   3.3530000e+03   5.8734407e-04
   3.3540000e+03   5.8712905e-04
   3.3550000e+03   5.8691155e-04
   3.3560000e+03   5.8669118e-04
   3.3570000e+03   5.8646753e-04
   3.3580000e+03   5.8624020e-04
   3.3590000e+03   5.8600883e-04
   3.3600000e+03   5.8577304e-04
   3.3610000e+03   5.8553248e-04
   3.3620000e+03   5.8528682e-04
   3.3630000e+03   5.8503576e-04
   3.3640000e+03   5.8477902e-04
   3.3650000e+03   5.8451636e-04
   3.3660000e+03   5.8424757e-04
   3.3670000e+03   5.8397246e-04
   3.3680000e+03   5.8369092e-04
   3.3690000e+03   5.8340283e-04
   3.3700000e+03   5.8310815e-04
   3.3710000e+03   5.8280687e-04
   3.3720000e+03   5.8249902e-04
   3.3730000e+03   5.8218468e-04
   3.3740000e+03   5.8186396e-04
   3.3750000e+03   5.8153704e-04
   3.3760000e+03   5.8120412e-04
   3.3770000e+03   5.8086544e-04
   3.3780000e+03   5.8052129e-04
   3.3790000e+03   5.8017199e-04
   3.3800000e+03   5.7981787e-04
   3.3810000e+03   5.7945934e-04
   3.3820000e+03   5.7909679e-04
   3.3830000e+03   5.7873065e-04
   3.3840000e+03   5.7836137e-04
   3.3850000e+03   5.7798941e-04
   3.3860000e+03   5.7761525e-04
   3.3870000e+03   5.7723937e-04
   3.3880000e+03   5.7686225e-04
   3.3890000e+03   5.7648436e-04
   3.3900000e+03   5.7610618e-04
   3.3910000e+03   5.7572818e-04
   3.3920000e+03   5.7535079e-04
   3.3930000e+03   5.7497447e-04
   3.3940000e+03   5.7459961e-04
   3.3950000e+03   5.7422661e-04
   3.3960000e+03   5.7385582e-04
   3.3970000e+03   5.7348758e-04
   3.3980000e+03   5.7312220e-04
   3.3990000e+03   5.7275994e-04
   3.4000000e+03   5.7240105e-04
   3.4010000e+03   5.7204572e-04
   3.4020000e+03   5.7169414e-04
   3.4030000e+03   5.7134643e-04
   3.4040000e+03   5.7100270e-04
   3.4050000e+03   5.7066303e-04
   3.4060000e+03   5.7032744e-04
   3.4070000e+03   5.6999596e-04
   3.4080000e+03   5.6966857e-04
   3.4090000e+03   5.6934522e-04
   3.4100000e+03   5.6902584e-04
   3.4110000e+03   5.6871034e-04
   3.4120000e+03   5.6839863e-04
   3.4130000e+03   5.6809057e-04
   3.4140000e+03   5.6778603e-04
   3.4150000e+03   5.6748485e-04
   3.4160000e+03   5.6718689e-04
   3.4170000e+03   5.6689198e-04
   3.4180000e+03   5.6659996e-04
   3.4190000e+03   5.6631066e-04
   3.4200000e+03   5.6602391e-04
   3.4210000e+03   5.6573957e-04
   3.4220000e+03   5.6545747e-04
   3.4230000e+03   5.6517747e-04
   3.4240000e+03   5.6489943e-04
   3.4250000e+03   5.6462322e-04
   3.4260000e+03   5.6434872e-04
   3.4270000e+03   5.6407584e-04
   3.4280000e+03   5.6380447e-04
   3.4290000e+03   5.6353454e-04
   3.4300000e+03   5.6326598e-04
   3.4310000e+03   5.6299872e-04
   3.4320000e+03   5.6273273e-04
   3.4330000e+03   5.6246797e-04
   3.4340000e+03   5.6220443e-04
   3.4350000e+03   5.6194207e-04
   3.4360000e+03   5.6168091e-04
   3.4370000e+03   5.6142095e-04
   3.4380000e+03   5.6116218e-04
   3.4390000e+03   5.6090464e-04
   3.4400000e+03   5.6064834e-04
   3.4410000e+03   5.6039329e-04
   3.4420000e+03   5.6013953e-04
   3.4430000e+03   5.5988709e-04
   3.4440000e+03   5.5963598e-04
   3.4450000e+03   5.5938623e-04
   3.4460000e+03   5.5913786e-04
   3.4470000e+03   5.5889090e-04
   3.4480000e+03   5.5864536e-04
   3.4490000e+03   5.5840126e-04
   3.4500000e+03   5.5815859e-04
   3.4510000e+03   5.5791738e-04
   3.4520000e+03   5.5767760e-04
   3.4530000e+03   5.5743927e-04
   3.4540000e+03   5.5720236e-04
   3.4550000e+03   5.5696686e-04
   3.4560000e+03   5.5673276e-04
   3.4570000e+03   5.5650001e-04
   3.4580000e+03   5.5626860e-04
   3.4590000e+03   5.5603849e-04
   3.4600000e+03   5.5580963e-04
   3.4610000e+03   5.5558198e-04
   3.4620000e+03   5.5535550e-04
   3.4630000e+03   5.5513013e-04
   3.4640000e+03   5.5490582e-04
   3.4650000e+03   5.5468250e-04
   3.4660000e+03   5.5446013e-04
   3.4670000e+03   5.5423863e-04
   3.4680000e+03   5.5401794e-04
   3.4690000e+03   5.5379799e-04
   3.4700000e+03   5.5357870e-04
   3.4710000e+03   5.5335999e-04
   3.4720000e+03   5.5314179e-04
   3.4730000e+03   5.5292402e-04
   3.4740000e+03   5.5270657e-04
   3.4750000e+03   5.5248937e-04
   3.4760000e+03   5.5227231e-04
   3.4770000e+03   5.5205529e-04
   3.4780000e+03   5.5183821e-04
   3.4790000e+03   5.5162096e-04
   3.4800000e+03   5.5140342e-04
   3.4810000e+03   5.5118546e-04
   3.4820000e+03   5.5096696e-04
   3.4830000e+03   5.5074779e-04
   3.4840000e+03   5.5052780e-04
   3.4850000e+03   5.5030686e-04
   3.4860000e+03   5.5008481e-04
   3.4870000e+03   5.4986151e-04
   3.4880000e+03   5.4963679e-04
   3.4890000e+03   5.4941051e-04
   3.4900000e+03   5.4918249e-04
   3.4910000e+03   5.4895258e-04
   3.4920000e+03   5.4872061e-04
   3.4930000e+03   5.4848642e-04
   3.4940000e+03   5.4824986e-04
   3.4950000e+03   5.4801076e-04
   3.4960000e+03   5.4776898e-04
   3.4970000e+03   5.4752437e-04
   3.4980000e+03   5.4727680e-04
   3.4990000e+03   5.4702614e-04
   3.5000000e+03   5.4677227e-04
   3.5010000e+03   5.4651509e-04
   3.5020000e+03   5.4625451e-04
   3.5030000e+03   5.4599046e-04
   3.5040000e+03   5.4572287e-04
   3.5050000e+03   5.4545172e-04
   3.5060000e+03   5.4517696e-04
   3.5070000e+03   5.4489861e-04
   3.5080000e+03   5.4461668e-04
   3.5090000e+03   5.4433121e-04
   3.5100000e+03   5.4404226e-04
   3.5110000e+03   5.4374990e-04
   3.5120000e+03   5.4345424e-04
   3.5130000e+03   5.4315540e-04
   3.5140000e+03   5.4285353e-04
   3.5150000e+03   5.4254878e-04
   3.5160000e+03   5.4224133e-04
   3.5170000e+03   5.4193139e-04
   3.5180000e+03   5.4161917e-04
   3.5190000e+03   5.4130489e-04
   3.5200000e+03   5.4098881e-04
   3.5210000e+03   5.4067117e-04
   3.5220000e+03   5.4035223e-04
   3.5230000e+03   5.4003227e-04
   3.5240000e+03   5.3971156e-04
   3.5250000e+03   5.3939039e-04
   3.5260000e+03   5.3906902e-04
   3.5270000e+03   5.3874774e-04
   3.5280000e+03   5.3842682e-04
   3.5290000e+03   5.3810654e-04
   3.5300000e+03   5.3778714e-04
   3.5310000e+03   5.3746890e-04
   3.5320000e+03   5.3715204e-04
   3.5330000e+03   5.3683679e-04
   3.5340000e+03   5.3652337e-04
   3.5350000e+03   5.3621196e-04
   3.5360000e+03   5.3590276e-04
   3.5370000e+03   5.3559592e-04
   3.5380000e+03   5.3529159e-04
   3.5390000e+03   5.3498988e-04
   3.5400000e+03   5.3469090e-04
   3.5410000e+03   5.3439473e-04
   3.5420000e+03   5.3410143e-04
   3.5430000e+03   5.3381105e-04
   3.5440000e+03   5.3352362e-04
   3.5450000e+03   5.3323913e-04
   3.5460000e+03   5.3295758e-04
   3.5470000e+03   5.3267894e-04
   3.5480000e+03   5.3240316e-04
   3.5490000e+03   5.3213020e-04
   3.5500000e+03   5.3185997e-04
   3.5510000e+03   5.3159241e-04
   3.5520000e+03   5.3132742e-04
   3.5530000e+03   5.3106490e-04
   3.5540000e+03   5.3080476e-04
   3.5550000e+03   5.3054688e-04
   3.5560000e+03   5.3029115e-04
   3.5570000e+03   5.3003747e-04
   3.5580000e+03   5.2978572e-04
   3.5590000e+03   5.2953578e-04
   3.5600000e+03   5.2928756e-04
   3.5610000e+03   5.2904095e-04
   3.5620000e+03   5.2879584e-04
   3.5630000e+03   5.2855215e-04
   3.5640000e+03   5.2830979e-04
   3.5650000e+03   5.2806867e-04
   3.5660000e+03   5.2782873e-04
   3.5670000e+03   5.2758990e-04
   3.5680000e+03   5.2735212e-04
   3.5690000e+03   5.2711534e-04
   3.5700000e+03   5.2687952e-04
   3.5710000e+03   5.2664464e-04
   3.5720000e+03   5.2641065e-04
   3.5730000e+03   5.2617754e-04
   3.5740000e+03   5.2594530e-04
   3.5750000e+03   5.2571392e-04
   3.5760000e+03   5.2548339e-04
   3.5770000e+03   5.2525372e-04
   3.5780000e+03   5.2502490e-04
   3.5790000e+03   5.2479695e-04
   3.5800000e+03   5.2456987e-04
   3.5810000e+03   5.2434367e-04
   3.5820000e+03   5.2411835e-04
   3.5830000e+03   5.2389393e-04
   3.5840000e+03   5.2367042e-04
   3.5850000e+03   5.2344781e-04
   3.5860000e+03   5.2322611e-04
   3.5870000e+03   5.2300531e-04
   3.5880000e+03   5.2278542e-04
   3.5890000e+03   5.2256642e-04
   3.5900000e+03   5.2234830e-04
   3.5910000e+03   5.2213105e-04
   3.5920000e+03   5.2191463e-04
   3.5930000e+03   5.2169904e-04
   3.5940000e+03   5.2148422e-04
   3.5950000e+03   5.2127016e-04
   3.5960000e+03   5.2105681e-04
   3.5970000e+03   5.2084412e-04
   3.5980000e+03   5.2063206e-04
   3.5990000e+03   5.2042056e-04
   3.6000000e+03   5.2020958e-04
   3.6010000e+03   5.1999905e-04
   3.6020000e+03   5.1978892e-04
   3.6030000e+03   5.1957912e-04
   3.6040000e+03   5.1936960e-04
   3.6050000e+03   5.1916028e-04
   3.6060000e+03   5.1895109e-04
   3.6070000e+03   5.1874197e-04
   3.6080000e+03   5.1853286e-04
   3.6090000e+03   5.1832366e-04
   3.6100000e+03   5.1811433e-04
   3.6110000e+03   5.1790478e-04
   3.6120000e+03   5.1769494e-04
   3.6130000e+03   5.1748475e-04
   3.6140000e+03   5.1727412e-04
   3.6150000e+03   5.1706300e-04
   3.6160000e+03   5.1685129e-04
   3.6170000e+03   5.1663894e-04
   3.6180000e+03   5.1642587e-04
   3.6190000e+03   5.1621200e-04
   3.6200000e+03   5.1599727e-04
   3.6210000e+03   5.1578159e-04
   3.6220000e+03   5.1556490e-04
   3.6230000e+03   5.1534712e-04
   3.6240000e+03   5.1512818e-04
   3.6250000e+03   5.1490800e-04
   3.6260000e+03   5.1468651e-04
   3.6270000e+03   5.1446363e-04
   3.6280000e+03   5.1423930e-04
   3.6290000e+03   5.1401344e-04
   3.6300000e+03   5.1378598e-04
   3.6310000e+03   5.1355685e-04
   3.6320000e+03   5.1332598e-04
   3.6330000e+03   5.1309331e-04
   3.6340000e+03   5.1285878e-04
   3.6350000e+03   5.1262233e-04
   3.6360000e+03   5.1238390e-04
   3.6370000e+03   5.1214345e-04
   3.6380000e+03   5.1190093e-04
   3.6390000e+03   5.1165631e-04
   3.6400000e+03   5.1140956e-04
   3.6410000e+03   5.1116065e-04
   3.6420000e+03   5.1090957e-04
   3.6430000e+03   5.1065631e-04
   3.6440000e+03   5.1040088e-04
   3.6450000e+03   5.1014329e-04
   3.6460000e+03   5.0988356e-04
   3.6470000e+03   5.0962173e-04
   3.6480000e+03   5.0935784e-04
   3.6490000e+03   5.0909195e-04
   3.6500000e+03   5.0882412e-04
   3.6510000e+03   5.0855444e-04
   3.6520000e+03   5.0828300e-04
   3.6530000e+03   5.0800988e-04
   3.6540000e+03   5.0773521e-04
   3.6550000e+03   5.0745911e-04
   3.6560000e+03   5.0718170e-04
   3.6570000e+03   5.0690313e-04
   3.6580000e+03   5.0662355e-04
   3.6590000e+03   5.0634310e-04
   3.6600000e+03   5.0606195e-04
   3.6610000e+03   5.0578028e-04
   3.6620000e+03   5.0549824e-04
   3.6630000e+03   5.0521602e-04
   3.6640000e+03   5.0493380e-04
   3.6650000e+03   5.0465175e-04
   3.6660000e+03   5.0437004e-04
   3.6670000e+03   5.0408887e-04
   3.6680000e+03   5.0380840e-04
   3.6690000e+03   5.0352879e-04
   3.6700000e+03   5.0325023e-04
   3.6710000e+03   5.0297286e-04
   3.6720000e+03   5.0269685e-04
   3.6730000e+03   5.0242232e-04
   3.6740000e+03   5.0214943e-04
   3.6750000e+03   5.0187829e-04
   3.6760000e+03   5.0160902e-04
   3.6770000e+03   5.0134173e-04
   3.6780000e+03   5.0107651e-04
   3.6790000e+03   5.0081343e-04
   3.6800000e+03   5.0055257e-04
   3.6810000e+03   5.0029399e-04
   3.6820000e+03   5.0003773e-04
   3.6830000e+03   4.9978382e-04
   3.6840000e+03   4.9953229e-04
   3.6850000e+03   4.9928314e-04
   3.6860000e+03   4.9903638e-04
   3.6870000e+03   4.9879199e-04
   3.6880000e+03   4.9854995e-04
   3.6890000e+03   4.9831023e-04
   3.6900000e+03   4.9807279e-04
   3.6910000e+03   4.9783759e-04
   3.6920000e+03   4.9760457e-04
   3.6930000e+03   4.9737367e-04
   3.6940000e+03   4.9714483e-04
   3.6950000e+03   4.9691797e-04
   3.6960000e+03   4.9669303e-04
   3.6970000e+03   4.9646994e-04
   3.6980000e+03   4.9624861e-04
   3.6990000e+03   4.9602897e-04
   3.7000000e+03   4.9581093e-04
   3.7010000e+03   4.9559443e-04
   3.7020000e+03   4.9537939e-04
   3.7030000e+03   4.9516573e-04
   3.7040000e+03   4.9495337e-04
   3.7050000e+03   4.9474226e-04
   3.7060000e+03   4.9453231e-04
   3.7070000e+03   4.9432346e-04
   3.7080000e+03   4.9411566e-04
   3.7090000e+03   4.9390884e-04
   3.7100000e+03   4.9370294e-04
   3.7110000e+03   4.9349791e-04
   3.7120000e+03   4.9329371e-04
   3.7130000e+03   4.9309027e-04
   3.7140000e+03   4.9288757e-04
   3.7150000e+03   4.9268554e-04
   3.7160000e+03   4.9248416e-04
   3.7170000e+03   4.9228338e-04
   3.7180000e+03   4.9208316e-04
   3.7190000e+03   4.9188346e-04
   3.7200000e+03   4.9168425e-04
   3.7210000e+03   4.9148550e-04
   3.7220000e+03   4.9128715e-04
   3.7230000e+03   4.9108918e-04
   3.7240000e+03   4.9089155e-04
   3.7250000e+03   4.9069421e-04
   3.7260000e+03   4.9049713e-04
   3.7270000e+03   4.9030027e-04
   3.7280000e+03   4.9010359e-04
   3.7290000e+03   4.8990704e-04
   3.7300000e+03   4.8971057e-04
   3.7310000e+03   4.8951415e-04
   3.7320000e+03   4.8931772e-04
   3.7330000e+03   4.8912123e-04
   3.7340000e+03   4.8892463e-04
   3.7350000e+03   4.8872789e-04
   3.7360000e+03   4.8853093e-04
   3.7370000e+03   4.8833371e-04
   3.7380000e+03   4.8813619e-04
   3.7390000e+03   4.8793830e-04
   3.7400000e+03   4.8774000e-04
   3.7410000e+03   4.8754123e-04
   3.7420000e+03   4.8734195e-04
   3.7430000e+03   4.8714210e-04
   3.7440000e+03   4.8694165e-04
   3.7450000e+03   4.8674054e-04
   3.7460000e+03   4.8653873e-04
   3.7470000e+03   4.8633618e-04
   3.7480000e+03   4.8613285e-04
   3.7490000e+03   4.8592870e-04
   3.7500000e+03   4.8572369e-04
   3.7510000e+03   4.8551780e-04
   3.7520000e+03   4.8531100e-04
   3.7530000e+03   4.8510325e-04
   3.7540000e+03   4.8489453e-04
   3.7550000e+03   4.8468483e-04
   3.7560000e+03   4.8447412e-04
   3.7570000e+03   4.8426237e-04
   3.7580000e+03   4.8404959e-04
   3.7590000e+03   4.8383575e-04
   3.7600000e+03   4.8362085e-04
   3.7610000e+03   4.8340486e-04
   3.7620000e+03   4.8318780e-04
   3.7630000e+03   4.8296964e-04
   3.7640000e+03   4.8275039e-04
   3.7650000e+03   4.8253004e-04
   3.7660000e+03   4.8230858e-04
   3.7670000e+03   4.8208603e-04
   3.7680000e+03   4.8186237e-04
   3.7690000e+03   4.8163760e-04
   3.7700000e+03   4.8141174e-04
   3.7710000e+03   4.8118478e-04
   3.7720000e+03   4.8095672e-04
   3.7730000e+03   4.8072758e-04
   3.7740000e+03   4.8049735e-04
   3.7750000e+03   4.8026605e-04
   3.7760000e+03   4.8003368e-04
   3.7770000e+03   4.7980026e-04
   3.7780000e+03   4.7956580e-04
   3.7790000e+03   4.7933031e-04
   3.7800000e+03   4.7909381e-04
   3.7810000e+03   4.7885633e-04
   3.7820000e+03   4.7861789e-04
   3.7830000e+03   4.7837852e-04
   3.7840000e+03   4.7813824e-04
   3.7850000e+03   4.7789710e-04
   3.7860000e+03   4.7765513e-04
   3.7870000e+03   4.7741237e-04
   3.7880000e+03   4.7716888e-04
   3.7890000e+03   4.7692470e-04
   3.7900000e+03   4.7667989e-04
   3.7910000e+03   4.7643452e-04
   3.7920000e+03   4.7618865e-04
   3.7930000e+03   4.7594234e-04
   3.7940000e+03   4.7569568e-04
   3.7950000e+03   4.7544874e-04
   3.7960000e+03   4.7520161e-04
   3.7970000e+03   4.7495437e-04
   3.7980000e+03   4.7470712e-04
   3.7990000e+03   4.7445994e-04
   3.8000000e+03   4.7421294e-04
   3.8010000e+03   4.7396621e-04
   3.8020000e+03   4.7371985e-04
   3.8030000e+03   4.7347396e-04
   3.8040000e+03   4.7322864e-04
   3.8050000e+03   4.7298400e-04
   3.8060000e+03   4.7274013e-04
   3.8070000e+03   4.7249713e-04
   3.8080000e+03   4.7225511e-04
   3.8090000e+03   4.7201415e-04
   3.8100000e+03   4.7177434e-04
   3.8110000e+03   4.7153578e-04
   3.8120000e+03   4.7129854e-04
   3.8130000e+03   4.7106271e-04
   3.8140000e+03   4.7082835e-04
   3.8150000e+03   4.7059553e-04
   3.8160000e+03   4.7036431e-04
   3.8170000e+03   4.7013475e-04
   3.8180000e+03   4.6990689e-04
   3.8190000e+03   4.6968077e-04
   3.8200000e+03   4.6945642e-04
   3.8210000e+03   4.6923386e-04
   3.8220000e+03   4.6901312e-04
   3.8230000e+03   4.6879419e-04
   3.8240000e+03   4.6857708e-04
   3.8250000e+03   4.6836179e-04
   3.8260000e+03   4.6814830e-04
   3.8270000e+03   4.6793659e-04
   3.8280000e+03   4.6772663e-04
   3.8290000e+03   4.6751839e-04
   3.8300000e+03   4.6731182e-04
   3.8310000e+03   4.6710690e-04
   3.8320000e+03   4.6690355e-04
   3.8330000e+03   4.6670174e-04
   3.8340000e+03   4.6650139e-04
   3.8350000e+03   4.6630245e-04
   3.8360000e+03   4.6610486e-04
   3.8370000e+03   4.6590853e-04
   3.8380000e+03   4.6571342e-04
   3.8390000e+03   4.6551943e-04
   3.8400000e+03   4.6532650e-04
   3.8410000e+03   4.6513456e-04
   3.8420000e+03   4.6494353e-04
   3.8430000e+03   4.6475334e-04
   3.8440000e+03   4.6456392e-04
   3.8450000e+03   4.6437519e-04
   3.8460000e+03   4.6418708e-04
   3.8470000e+03   4.6399953e-04
   3.8480000e+03   4.6381247e-04
   3.8490000e+03   4.6362583e-04
   3.8500000e+03   4.6343954e-04
   3.8510000e+03   4.6325356e-04
   3.8520000e+03   4.6306782e-04
   3.8530000e+03   4.6288226e-04
   3.8540000e+03   4.6269683e-04
   3.8550000e+03   4.6251148e-04
   3.8560000e+03   4.6232615e-04
   3.8570000e+03   4.6214082e-04
   3.8580000e+03   4.6195542e-04
   3.8590000e+03   4.6176992e-04
   3.8600000e+03   4.6158428e-04
   3.8610000e+03   4.6139846e-04
   3.8620000e+03   4.6121242e-04
   3.8630000e+03   4.6102614e-04
   3.8640000e+03   4.6083957e-04
   3.8650000e+03   4.6065270e-04
   3.8660000e+03   4.6046548e-04
   3.8670000e+03   4.6027790e-04
   3.8680000e+03   4.6008993e-04
   3.8690000e+03   4.5990155e-04
   3.8700000e+03   4.5971272e-04
   3.8710000e+03   4.5952344e-04
   3.8720000e+03   4.5933368e-04
   3.8730000e+03   4.5914343e-04
   3.8740000e+03   4.5895265e-04
   3.8750000e+03   4.5876135e-04
   3.8760000e+03   4.5856951e-04
   3.8770000e+03   4.5837711e-04
   3.8780000e+03   4.5818413e-04
   3.8790000e+03   4.5799058e-04
   3.8800000e+03   4.5779644e-04
   3.8810000e+03   4.5760171e-04
   3.8820000e+03   4.5740637e-04
   3.8830000e+03   4.5721042e-04
   3.8840000e+03   4.5701387e-04
   3.8850000e+03   4.5681669e-04
   3.8860000e+03   4.5661891e-04
   3.8870000e+03   4.5642051e-04
   3.8880000e+03   4.5622150e-04
   3.8890000e+03   4.5602188e-04
   3.8900000e+03   4.5582166e-04
   3.8910000e+03   4.5562084e-04
   3.8920000e+03   4.5541942e-04
   3.8930000e+03   4.5521741e-04
   3.8940000e+03   4.5501483e-04
   3.8950000e+03   4.5481167e-04
   3.8960000e+03   4.5460795e-04
   3.8970000e+03   4.5440367e-04
   3.8980000e+03   4.5419885e-04
   3.8990000e+03   4.5399349e-04
   3.9000000e+03   4.5378759e-04
   3.9010000e+03   4.5358118e-04
   3.9020000e+03   4.5337426e-04
   3.9030000e+03   4.5316683e-04
   3.9040000e+03   4.5295890e-04
   3.9050000e+03   4.5275049e-04
   3.9060000e+03   4.5254159e-04
   3.9070000e+03   4.5233221e-04
   3.9080000e+03   4.5212235e-04
   3.9090000e+03   4.5191203e-04
   3.9100000e+03   4.5170124e-04
   3.9110000e+03   4.5148999e-04
   3.9120000e+03   4.5127828e-04
   3.9130000e+03   4.5106611e-04
   3.9140000e+03   4.5085350e-04
   3.9150000e+03   4.5064043e-04
   3.9160000e+03   4.5042691e-04
   3.9170000e+03   4.5021295e-04
   3.9180000e+03   4.4999855e-04
   3.9190000e+03   4.4978372e-04
   3.9200000e+03   4.4956847e-04
   3.9210000e+03   4.4935280e-04
   3.9220000e+03   4.4913671e-04
   3.9230000e+03   4.4892024e-04
   3.9240000e+03   4.4870338e-04
   3.9250000e+03   4.4848615e-04
   3.9260000e+03   4.4826858e-04
   3.9270000e+03   4.4805069e-04
   3.9280000e+03   4.4783249e-04
   3.9290000e+03   4.4761403e-04
   3.9300000e+03   4.4739532e-04
   3.9310000e+03   4.4717641e-04
   3.9320000e+03   4.4695733e-04
   3.9330000e+03   4.4673813e-04
   3.9340000e+03   4.4651885e-04
   3.9350000e+03   4.4629953e-04
   3.9360000e+03   4.4608023e-04
   3.9370000e+03   4.4586101e-04
   3.9380000e+03   4.4564191e-04
   3.9390000e+03   4.4542301e-04
   3.9400000e+03   4.4520436e-04
   3.9410000e+03   4.4498602e-04
   3.9420000e+03   4.4476806e-04
   3.9430000e+03   4.4455056e-04
   3.9440000e+03   4.4433356e-04
   3.9450000e+03   4.4411716e-04
   3.9460000e+03   4.4390141e-04
   3.9470000e+03   4.4368637e-04
   3.9480000e+03   4.4347213e-04
   3.9490000e+03   4.4325875e-04
   3.9500000e+03   4.4304628e-04
   3.9510000e+03   4.4283479e-04
   3.9520000e+03   4.4262435e-04
   3.9530000e+03   4.4241500e-04
   3.9540000e+03   4.4220681e-04
   3.9550000e+03   4.4199981e-04
   3.9560000e+03   4.4179406e-04
   3.9570000e+03   4.4158959e-04
   3.9580000e+03   4.4138644e-04
   3.9590000e+03   4.4118465e-04
   3.9600000e+03   4.4098423e-04
   3.9610000e+03   4.4078520e-04
   3.9620000e+03   4.4058759e-04
   3.9630000e+03   4.4039139e-04
   3.9640000e+03   4.4019661e-04
   3.9650000e+03   4.4000325e-04
   3.9660000e+03   4.3981129e-04
   3.9670000e+03   4.3962073e-04
   3.9680000e+03   4.3943154e-04
   3.9690000e+03   4.3924370e-04
   3.9700000e+03   4.3905718e-04
   3.9710000e+03   4.3887193e-04
   3.9720000e+03   4.3868794e-04
   3.9730000e+03   4.3850513e-04
   3.9740000e+03   4.3832348e-04
   3.9750000e+03   4.3814293e-04
   3.9760000e+03   4.3796341e-04
   3.9770000e+03   4.3778489e-04
   3.9780000e+03   4.3760728e-04
   3.9790000e+03   4.3743054e-04
   3.9800000e+03   4.3725459e-04
   3.9810000e+03   4.3707937e-04
   3.9820000e+03   4.3690482e-04
   3.9830000e+03   4.3673086e-04
   3.9840000e+03   4.3655743e-04
   3.9850000e+03   4.3638446e-04
   3.9860000e+03   4.3621188e-04
   3.9870000e+03   4.3603962e-04
   3.9880000e+03   4.3586762e-04
   3.9890000e+03   4.3569582e-04
   3.9900000e+03   4.3552414e-04
   3.9910000e+03   4.3535254e-04
   3.9920000e+03   4.3518094e-04
   3.9930000e+03   4.3500929e-04
   3.9940000e+03   4.3483754e-04
   3.9950000e+03   4.3466563e-04
   3.9960000e+03   4.3449351e-04
   3.9970000e+03   4.3432114e-04
   3.9980000e+03   4.3414846e-04
   3.9990000e+03   4.3397544e-04
   4.0000000e+03   4.3380203e-04
   4.0010000e+03   4.3362820e-04
   4.0020000e+03   4.3345391e-04
   4.0030000e+03   4.3327914e-04
   4.0040000e+03   4.3310384e-04
   4.0050000e+03   4.3292801e-04
   4.0060000e+03   4.3275160e-04
   4.0070000e+03   4.3257461e-04
   4.0080000e+03   4.3239702e-04
   4.0090000e+03   4.3221880e-04
   4.0100000e+03   4.3203995e-04
   4.0110000e+03   4.3186045e-04
   4.0120000e+03   4.3168030e-04
   4.0130000e+03   4.3149949e-04
   4.0140000e+03   4.3131802e-04
   4.0150000e+03   4.3113589e-04
   4.0160000e+03   4.3095309e-04
   4.0170000e+03   4.3076964e-04
   4.0180000e+03   4.3058552e-04
   4.0190000e+03   4.3040076e-04
   4.0200000e+03   4.3021537e-04
   4.0210000e+03   4.3002934e-04
   4.0220000e+03   4.2984269e-04
   4.0230000e+03   4.2965543e-04
   4.0240000e+03   4.2946759e-04
   4.0250000e+03   4.2927916e-04
   4.0260000e+03   4.2909018e-04
   4.0270000e+03   4.2890065e-04
   4.0280000e+03   4.2871060e-04
   4.0290000e+03   4.2852005e-04
   4.0300000e+03   4.2832900e-04
   4.0310000e+03   4.2813749e-04
   4.0320000e+03   4.2794554e-04
   4.0330000e+03   4.2775315e-04
   4.0340000e+03   4.2756036e-04
   4.0350000e+03   4.2736718e-04
   4.0360000e+03   4.2717364e-04
   4.0370000e+03   4.2697974e-04
   4.0380000e+03   4.2678552e-04
   4.0390000e+03   4.2659098e-04
   4.0400000e+03   4.2639616e-04
   4.0410000e+03   4.2620105e-04
   4.0420000e+03   4.2600568e-04
   4.0430000e+03   4.2581007e-04
   4.0440000e+03   4.2561423e-04
   4.0450000e+03   4.2541817e-04
   4.0460000e+03   4.2522190e-04
   4.0470000e+03   4.2502543e-04
   4.0480000e+03   4.2482879e-04
   4.0490000e+03   4.2463197e-04
   4.0500000e+03   4.2443498e-04
   4.0510000e+03   4.2423784e-04
   4.0520000e+03   4.2404054e-04
   4.0530000e+03   4.2384311e-04
   4.0540000e+03   4.2364554e-04
   4.0550000e+03   4.2344785e-04
   4.0560000e+03   4.2325003e-04
   4.0570000e+03   4.2305211e-04
   4.0580000e+03   4.2285408e-04
   4.0590000e+03   4.2265595e-04
   4.0600000e+03   4.2245774e-04
   4.0610000e+03   4.2225945e-04
   4.0620000e+03   4.2206109e-04
   4.0630000e+03   4.2186268e-04
   4.0640000e+03   4.2166424e-04
   4.0650000e+03   4.2146577e-04
   4.0660000e+03   4.2126729e-04
   4.0670000e+03   4.2106883e-04
   4.0680000e+03   4.2087040e-04
   4.0690000e+03   4.2067203e-04
   4.0700000e+03   4.2047375e-04
   4.0710000e+03   4.2027558e-04
   4.0720000e+03   4.2007755e-04
   4.0730000e+03   4.1987970e-04
   4.0740000e+03   4.1968205e-04
   4.0750000e+03   4.1948466e-04
   4.0760000e+03   4.1928754e-04
   4.0770000e+03   4.1909075e-04
   4.0780000e+03   4.1889433e-04
   4.0790000e+03   4.1869832e-04
   4.0800000e+03   4.1850276e-04
   4.0810000e+03   4.1830770e-04
   4.0820000e+03   4.1811319e-04
   4.0830000e+03   4.1791927e-04
   4.0840000e+03   4.1772599e-04
   4.0850000e+03   4.1753340e-04
   4.0860000e+03   4.1734154e-04
   4.0870000e+03   4.1715045e-04
   4.0880000e+03   4.1696019e-04
   4.0890000e+03   4.1677079e-04
   4.0900000e+03   4.1658229e-04
   4.0910000e+03   4.1639474e-04
   4.0920000e+03   4.1620816e-04
   4.0930000e+03   4.1602259e-04
   4.0940000e+03   4.1583807e-04
   4.0950000e+03   4.1565460e-04
   4.0960000e+03   4.1547222e-04
   4.0970000e+03   4.1529095e-04
   4.0980000e+03   4.1511079e-04
   4.0990000e+03   4.1493176e-04
   4.1000000e+03   4.1475386e-04
   4.1010000e+03   4.1457710e-04
   4.1020000e+03   4.1440146e-04
   4.1030000e+03   4.1422693e-04
   4.1040000e+03   4.1405351e-04
   4.1050000e+03   4.1388118e-04
   4.1060000e+03   4.1370990e-04
   4.1070000e+03   4.1353965e-04
   4.1080000e+03   4.1337040e-04
   4.1090000e+03   4.1320212e-04
   4.1100000e+03   4.1303475e-04
   4.1110000e+03   4.1286826e-04
   4.1120000e+03   4.1270259e-04
   4.1130000e+03   4.1253770e-04
   4.1140000e+03   4.1237353e-04
   4.1150000e+03   4.1221001e-04
   4.1160000e+03   4.1204710e-04
   4.1170000e+03   4.1188473e-04
   4.1180000e+03   4.1172284e-04
   4.1190000e+03   4.1156136e-04
   4.1200000e+03   4.1140022e-04
   4.1210000e+03   4.1123937e-04
   4.1220000e+03   4.1107873e-04
   4.1230000e+03   4.1091824e-04
   4.1240000e+03   4.1075783e-04
   4.1250000e+03   4.1059744e-04
   4.1260000e+03   4.1043700e-04
   4.1270000e+03   4.1027647e-04
   4.1280000e+03   4.1011576e-04
   4.1290000e+03   4.0995484e-04
   4.1300000e+03   4.0979364e-04
   4.1310000e+03   4.0963211e-04
   4.1320000e+03   4.0947021e-04
   4.1330000e+03   4.0930789e-04
   4.1340000e+03   4.0914510e-04
   4.1350000e+03   4.0898180e-04
   4.1360000e+03   4.0881797e-04
   4.1370000e+03   4.0865357e-04
   4.1380000e+03   4.0848857e-04
   4.1390000e+03   4.0832294e-04
   4.1400000e+03   4.0815667e-04
   4.1410000e+03   4.0798973e-04
   4.1420000e+03   4.0782212e-04
   4.1430000e+03   4.0765383e-04
   4.1440000e+03   4.0748484e-04
   4.1450000e+03   4.0731516e-04
   4.1460000e+03   4.0714479e-04
   4.1470000e+03   4.0697372e-04
   4.1480000e+03   4.0680197e-04
   4.1490000e+03   4.0662956e-04
   4.1500000e+03   4.0645648e-04
   4.1510000e+03   4.0628275e-04
   4.1520000e+03   4.0610840e-04
   4.1530000e+03   4.0593344e-04
   4.1540000e+03   4.0575790e-04
   4.1550000e+03   4.0558179e-04
   4.1560000e+03   4.0540515e-04
   4.1570000e+03   4.0522800e-04
   4.1580000e+03   4.0505036e-04
   4.1590000e+03   4.0487228e-04
   4.1600000e+03   4.0469377e-04
   4.1610000e+03   4.0451487e-04
   4.1620000e+03   4.0433561e-04
   4.1630000e+03   4.0415602e-04
   4.1640000e+03   4.0397613e-04
   4.1650000e+03   4.0379597e-04
   4.1660000e+03   4.0361558e-04
   4.1670000e+03   4.0343497e-04
   4.1680000e+03   4.0325419e-04
   4.1690000e+03   4.0307325e-04
   4.1700000e+03   4.0289220e-04
   4.1710000e+03   4.0271104e-04
   4.1720000e+03   4.0252981e-04
   4.1730000e+03   4.0234853e-04
   4.1740000e+03   4.0216723e-04
   4.1750000e+03   4.0198591e-04
   4.1760000e+03   4.0180461e-04
   4.1770000e+03   4.0162334e-04
   4.1780000e+03   4.0144212e-04
   4.1790000e+03   4.0126095e-04
   4.1800000e+03   4.0107985e-04
   4.1810000e+03   4.0089884e-04
   4.1820000e+03   4.0071791e-04
   4.1830000e+03   4.0053708e-04
   4.1840000e+03   4.0035635e-04
   4.1850000e+03   4.0017574e-04
   4.1860000e+03   3.9999523e-04
   4.1870000e+03   3.9981483e-04
   4.1880000e+03   3.9963454e-04
   4.1890000e+03   3.9945436e-04
   4.1900000e+03   3.9927430e-04
   4.1910000e+03   3.9909434e-04
   4.1920000e+03   3.9891448e-04
   4.1930000e+03   3.9873473e-04
   4.1940000e+03   3.9855507e-04
   4.1950000e+03   3.9837550e-04
   4.1960000e+03   3.9819603e-04
   4.1970000e+03   3.9801665e-04
   4.1980000e+03   3.9783734e-04
   4.1990000e+03   3.9765813e-04
   4.2000000e+03   3.9747899e-04
   4.2010000e+03   3.9729994e-04
   4.2020000e+03   3.9712098e-04
   4.2030000e+03   3.9694210e-04
   4.2040000e+03   3.9676331e-04
   4.2050000e+03   3.9658462e-04
   4.2060000e+03   3.9640604e-04
   4.2070000e+03   3.9622756e-04
   4.2080000e+03   3.9604922e-04
   4.2090000e+03   3.9587101e-04
   4.2100000e+03   3.9569296e-04
   4.2110000e+03   3.9551507e-04
   4.2120000e+03   3.9533737e-04
   4.2130000e+03   3.9515989e-04
   4.2140000e+03   3.9498263e-04
   4.2150000e+03   3.9480563e-04
   4.2160000e+03   3.9462891e-04
   4.2170000e+03   3.9445250e-04
   4.2180000e+03   3.9427643e-04
   4.2190000e+03   3.9410072e-04
   4.2200000e+03   3.9392540e-04
   4.2210000e+03   3.9375051e-04
   4.2220000e+03   3.9357608e-04
   4.2230000e+03   3.9340214e-04
   4.2240000e+03   3.9322871e-04
   4.2250000e+03   3.9305583e-04
   4.2260000e+03   3.9288354e-04
   4.2270000e+03   3.9271185e-04
   4.2280000e+03   3.9254080e-04
   4.2290000e+03   3.9237041e-04
   4.2300000e+03   3.9220071e-04
   4.2310000e+03   3.9203172e-04
   4.2320000e+03   3.9186346e-04
   4.2330000e+03   3.9169595e-04
   4.2340000e+03   3.9152921e-04
   4.2350000e+03   3.9136325e-04
   4.2360000e+03   3.9119807e-04
   4.2370000e+03   3.9103369e-04
   4.2380000e+03   3.9087010e-04
   4.2390000e+03   3.9070732e-04
   4.2400000e+03   3.9054532e-04
   4.2410000e+03   3.9038411e-04
   4.2420000e+03   3.9022368e-04
   4.2430000e+03   3.9006400e-04
   4.2440000e+03   3.8990506e-04
   4.2450000e+03   3.8974685e-04
   4.2460000e+03   3.8958933e-04
   4.2470000e+03   3.8943248e-04
   4.2480000e+03   3.8927626e-04
   4.2490000e+03   3.8912063e-04
   4.2500000e+03   3.8896558e-04
   4.2510000e+03   3.8881104e-04
   4.2520000e+03   3.8865698e-04
   4.2530000e+03   3.8850336e-04
   4.2540000e+03   3.8835012e-04
   4.2550000e+03   3.8819723e-04
   4.2560000e+03   3.8804463e-04
   4.2570000e+03   3.8789226e-04
   4.2580000e+03   3.8774009e-04
   4.2590000e+03   3.8758806e-04
   4.2600000e+03   3.8743611e-04
   4.2610000e+03   3.8728419e-04
   4.2620000e+03   3.8713226e-04
   4.2630000e+03   3.8698027e-04
   4.2640000e+03   3.8682816e-04
   4.2650000e+03   3.8667589e-04
   4.2660000e+03   3.8652342e-04
   4.2670000e+03   3.8637069e-04
   4.2680000e+03   3.8621767e-04
   4.2690000e+03   3.8606432e-04
   4.2700000e+03   3.8591059e-04
   4.2710000e+03   3.8575647e-04
   4.2720000e+03   3.8560191e-04
   4.2730000e+03   3.8544689e-04
   4.2740000e+03   3.8529138e-04
   4.2750000e+03   3.8513536e-04
   4.2760000e+03   3.8497882e-04
   4.2770000e+03   3.8482173e-04
   4.2780000e+03   3.8466408e-04
   4.2790000e+03   3.8450587e-04
   4.2800000e+03   3.8434708e-04
   4.2810000e+03   3.8418773e-04
   4.2820000e+03   3.8402779e-04
   4.2830000e+03   3.8386729e-04
   4.2840000e+03   3.8370623e-04
   4.2850000e+03   3.8354461e-04
   4.2860000e+03   3.8338244e-04
   4.2870000e+03   3.8321975e-04
   4.2880000e+03   3.8305655e-04
   4.2890000e+03   3.8289285e-04
   4.2900000e+03   3.8272868e-04
   4.2910000e+03   3.8256406e-04
   4.2920000e+03   3.8239901e-04
   4.2930000e+03   3.8223356e-04
   4.2940000e+03   3.8206773e-04
   4.2950000e+03   3.8190156e-04
   4.2960000e+03   3.8173506e-04
   4.2970000e+03   3.8156828e-04
   4.2980000e+03   3.8140123e-04
   4.2990000e+03   3.8123394e-04
   4.3000000e+03   3.8106646e-04
   4.3010000e+03   3.8089879e-04
   4.3020000e+03   3.8073098e-04
   4.3030000e+03   3.8056304e-04
   4.3040000e+03   3.8039502e-04
   4.3050000e+03   3.8022692e-04
   4.3060000e+03   3.8005879e-04
   4.3070000e+03   3.7989063e-04
   4.3080000e+03   3.7972248e-04
   4.3090000e+03   3.7955436e-04
   4.3100000e+03   3.7938627e-04
   4.3110000e+03   3.7921826e-04
   4.3120000e+03   3.7905032e-04
   4.3130000e+03   3.7888248e-04
   4.3140000e+03   3.7871475e-04
   4.3150000e+03   3.7854714e-04
   4.3160000e+03   3.7837966e-04
   4.3170000e+03   3.7821232e-04
   4.3180000e+03   3.7804513e-04
   4.3190000e+03   3.7787809e-04
   4.3200000e+03   3.7771121e-04
   4.3210000e+03   3.7754449e-04
   4.3220000e+03   3.7737793e-04
   4.3230000e+03   3.7721154e-04
   4.3240000e+03   3.7704531e-04
   4.3250000e+03   3.7687924e-04
   4.3260000e+03   3.7671333e-04
   4.3270000e+03   3.7654757e-04
   4.3280000e+03   3.7638197e-04
   4.3290000e+03   3.7621651e-04
   4.3300000e+03   3.7605120e-04
   4.3310000e+03   3.7588602e-04
   4.3320000e+03   3.7572099e-04
   4.3330000e+03   3.7555608e-04
   4.3340000e+03   3.7539130e-04
   4.3350000e+03   3.7522664e-04
   4.3360000e+03   3.7506210e-04
   4.3370000e+03   3.7489768e-04
   4.3380000e+03   3.7473338e-04
   4.3390000e+03   3.7456919e-04
   4.3400000e+03   3.7440512e-04
   4.3410000e+03   3.7424117e-04
   4.3420000e+03   3.7407735e-04
   4.3430000e+03   3.7391365e-04
   4.3440000e+03   3.7375008e-04
   4.3450000e+03   3.7358666e-04
   4.3460000e+03   3.7342338e-04
   4.3470000e+03   3.7326027e-04
   4.3480000e+03   3.7309733e-04
   4.3490000e+03   3.7293457e-04
   4.3500000e+03   3.7277201e-04
   4.3510000e+03   3.7260967e-04
   4.3520000e+03   3.7244757e-04
   4.3530000e+03   3.7228571e-04
   4.3540000e+03   3.7212413e-04
   4.3550000e+03   3.7196284e-04
   4.3560000e+03   3.7180186e-04
   4.3570000e+03   3.7164122e-04
   4.3580000e+03   3.7148093e-04
   4.3590000e+03   3.7132103e-04
   4.3600000e+03   3.7116152e-04
   4.3610000e+03   3.7100244e-04
   4.3620000e+03   3.7084381e-04
   4.3630000e+03   3.7068565e-04
   4.3640000e+03   3.7052798e-04
   4.3650000e+03   3.7037082e-04
   4.3660000e+03   3.7021419e-04
   4.3670000e+03   3.7005810e-04
   4.3680000e+03   3.6990258e-04
   4.3690000e+03   3.6974763e-04
   4.3700000e+03   3.6959328e-04
   4.3710000e+03   3.6943952e-04
   4.3720000e+03   3.6928638e-04
   4.3730000e+03   3.6913384e-04
   4.3740000e+03   3.6898193e-04
   4.3750000e+03   3.6883063e-04
   4.3760000e+03   3.6867994e-04
   4.3770000e+03   3.6852987e-04
   4.3780000e+03   3.6838040e-04
   4.3790000e+03   3.6823152e-04
   4.3800000e+03   3.6808321e-04
   4.3810000e+03   3.6793547e-04
   4.3820000e+03   3.6778827e-04
   4.3830000e+03   3.6764160e-04
   4.3840000e+03   3.6749541e-04
   4.3850000e+03   3.6734970e-04
   4.3860000e+03   3.6720442e-04
   4.3870000e+03   3.6705956e-04
   4.3880000e+03   3.6691506e-04
   4.3890000e+03   3.6677090e-04
   4.3900000e+03   3.6662704e-04
   4.3910000e+03   3.6648344e-04
   4.3920000e+03   3.6634006e-04
   4.3930000e+03   3.6619685e-04
   4.3940000e+03   3.6605379e-04
   4.3950000e+03   3.6591081e-04
   4.3960000e+03   3.6576788e-04
   4.3970000e+03   3.6562496e-04
   4.3980000e+03   3.6548200e-04
   4.3990000e+03   3.6533896e-04
   4.4000000e+03   3.6519580e-04
   4.4010000e+03   3.6505247e-04
   4.4020000e+03   3.6490895e-04
   4.4030000e+03   3.6476518e-04
   4.4040000e+03   3.6462113e-04
   4.4050000e+03   3.6447678e-04
   4.4060000e+03   3.6433208e-04
   4.4070000e+03   3.6418701e-04
   4.4080000e+03   3.6404153e-04
   4.4090000e+03   3.6389563e-04
   4.4100000e+03   3.6374929e-04
   4.4110000e+03   3.6360247e-04
   4.4120000e+03   3.6345517e-04
   4.4130000e+03   3.6330736e-04
   4.4140000e+03   3.6315905e-04
   4.4150000e+03   3.6301022e-04
   4.4160000e+03   3.6286087e-04
   4.4170000e+03   3.6271100e-04
   4.4180000e+03   3.6256060e-04
   4.4190000e+03   3.6240968e-04
   4.4200000e+03   3.6225826e-04
   4.4210000e+03   3.6210633e-04
   4.4220000e+03   3.6195391e-04
   4.4230000e+03   3.6180101e-04
   4.4240000e+03   3.6164765e-04
   4.4250000e+03   3.6149386e-04
   4.4260000e+03   3.6133965e-04
   4.4270000e+03   3.6118504e-04
   4.4280000e+03   3.6103006e-04
   4.4290000e+03   3.6087473e-04
   4.4300000e+03   3.6071909e-04
   4.4310000e+03   3.6056315e-04
   4.4320000e+03   3.6040696e-04
   4.4330000e+03   3.6025053e-04
   4.4340000e+03   3.6009390e-04
   4.4350000e+03   3.5993709e-04
   4.4360000e+03   3.5978015e-04
   4.4370000e+03   3.5962309e-04
   4.4380000e+03   3.5946596e-04
   4.4390000e+03   3.5930877e-04
   4.4400000e+03   3.5915155e-04
   4.4410000e+03   3.5899434e-04
   4.4420000e+03   3.5883716e-04
   4.4430000e+03   3.5868003e-04
   4.4440000e+03   3.5852298e-04
   4.4450000e+03   3.5836604e-04
   4.4460000e+03   3.5820921e-04
   4.4470000e+03   3.5805254e-04
   4.4480000e+03   3.5789602e-04
   4.4490000e+03   3.5773968e-04
   4.4500000e+03   3.5758354e-04
   4.4510000e+03   3.5742760e-04
   4.4520000e+03   3.5727188e-04
   4.4530000e+03   3.5711639e-04
   4.4540000e+03   3.5696114e-04
   4.4550000e+03   3.5680613e-04
   4.4560000e+03   3.5665137e-04
   4.4570000e+03   3.5649686e-04
   4.4580000e+03   3.5634260e-04
   4.4590000e+03   3.5618860e-04
   4.4600000e+03   3.5603486e-04
   4.4610000e+03   3.5588136e-04
   4.4620000e+03   3.5572812e-04
   4.4630000e+03   3.5557512e-04
   4.4640000e+03   3.5542236e-04
   4.4650000e+03   3.5526983e-04
   4.4660000e+03   3.5511754e-04
   4.4670000e+03   3.5496547e-04
   4.4680000e+03   3.5481362e-04
   4.4690000e+03   3.5466197e-04
   4.4700000e+03   3.5451053e-04
   4.4710000e+03   3.5435928e-04
   4.4720000e+03   3.5420822e-04
   4.4730000e+03   3.5405734e-04
   4.4740000e+03   3.5390664e-04
   4.4750000e+03   3.5375611e-04
   4.4760000e+03   3.5360575e-04
   4.4770000e+03   3.5345555e-04
   4.4780000e+03   3.5330550e-04
   4.4790000e+03   3.5315561e-04
   4.4800000e+03   3.5300588e-04
   4.4810000e+03   3.5285630e-04
   4.4820000e+03   3.5270687e-04
   4.4830000e+03   3.5255761e-04
   4.4840000e+03   3.5240850e-04
   4.4850000e+03   3.5225955e-04
   4.4860000e+03   3.5211078e-04
   4.4870000e+03   3.5196218e-04
   4.4880000e+03   3.5181376e-04
   4.4890000e+03   3.5166553e-04
   4.4900000e+03   3.5151750e-04
   4.4910000e+03   3.5136967e-04
   4.4920000e+03   3.5122207e-04
   4.4930000e+03   3.5107470e-04
   4.4940000e+03   3.5092757e-04
   4.4950000e+03   3.5078070e-04
   4.4960000e+03   3.5063409e-04
   4.4970000e+03   3.5048777e-04
   4.4980000e+03   3.5034174e-04
   4.4990000e+03   3.5019602e-04
   4.5000000e+03   3.5005061e-04
   4.5010000e+03   3.4990554e-04
   4.5020000e+03   3.4976081e-04
   4.5030000e+03   3.4961644e-04
   4.5040000e+03   3.4947243e-04
   4.5050000e+03   3.4932879e-04
   4.5060000e+03   3.4918554e-04
   4.5070000e+03   3.4904268e-04
   4.5080000e+03   3.4890021e-04
   4.5090000e+03   3.4875814e-04
   4.5100000e+03   3.4861647e-04
   4.5110000e+03   3.4847520e-04
   4.5120000e+03   3.4833434e-04
   4.5130000e+03   3.4819388e-04
   4.5140000e+03   3.4805381e-04
   4.5150000e+03   3.4791413e-04
   4.5160000e+03   3.4777483e-04
   4.5170000e+03   3.4763590e-04
   4.5180000e+03   3.4749733e-04
   4.5190000e+03   3.4735910e-04
   4.5200000e+03   3.4722121e-04
   4.5210000e+03   3.4708362e-04
   4.5220000e+03   3.4694632e-04
   4.5230000e+03   3.4680930e-04
   4.5240000e+03   3.4667252e-04
   4.5250000e+03   3.4653596e-04
   4.5260000e+03   3.4639961e-04
   4.5270000e+03   3.4626342e-04
   4.5280000e+03   3.4612737e-04
   4.5290000e+03   3.4599145e-04
   4.5300000e+03   3.4585560e-04
   4.5310000e+03   3.4571981e-04
   4.5320000e+03   3.4558405e-04
   4.5330000e+03   3.4544828e-04
   4.5340000e+03   3.4531248e-04
   4.5350000e+03   3.4517661e-04
   4.5360000e+03   3.4504065e-04
   4.5370000e+03   3.4490456e-04
   4.5380000e+03   3.4476832e-04
   4.5390000e+03   3.4463190e-04
   4.5400000e+03   3.4449528e-04
   4.5410000e+03   3.4435842e-04
   4.5420000e+03   3.4422131e-04
   4.5430000e+03   3.4408392e-04
   4.5440000e+03   3.4394623e-04
   4.5450000e+03   3.4380822e-04
   4.5460000e+03   3.4366989e-04
   4.5470000e+03   3.4353121e-04
   4.5480000e+03   3.4339217e-04
   4.5490000e+03   3.4325276e-04
   4.5500000e+03   3.4311297e-04
   4.5510000e+03   3.4297280e-04
   4.5520000e+03   3.4283224e-04
   4.5530000e+03   3.4269130e-04
   4.5540000e+03   3.4254997e-04
   4.5550000e+03   3.4240826e-04
   4.5560000e+03   3.4226617e-04
   4.5570000e+03   3.4212372e-04
   4.5580000e+03   3.4198090e-04
   4.5590000e+03   3.4183774e-04
   4.5600000e+03   3.4169425e-04
   4.5610000e+03   3.4155043e-04
   4.5620000e+03   3.4140632e-04
   4.5630000e+03   3.4126192e-04
   4.5640000e+03   3.4111726e-04
   4.5650000e+03   3.4097236e-04
   4.5660000e+03   3.4082724e-04
   4.5670000e+03   3.4068192e-04
   4.5680000e+03   3.4053643e-04
   4.5690000e+03   3.4039079e-04
   4.5700000e+03   3.4024503e-04
   4.5710000e+03   3.4009917e-04
   4.5720000e+03   3.3995324e-04
   4.5730000e+03   3.3980725e-04
   4.5740000e+03   3.3966124e-04
   4.5750000e+03   3.3951524e-04
   4.5760000e+03   3.3936925e-04
   4.5770000e+03   3.3922331e-04
   4.5780000e+03   3.3907744e-04
   4.5790000e+03   3.3893166e-04
   4.5800000e+03   3.3878599e-04
   4.5810000e+03   3.3864045e-04
   4.5820000e+03   3.3849506e-04
   4.5830000e+03   3.3834983e-04
   4.5840000e+03   3.3820478e-04
   4.5850000e+03   3.3805992e-04
   4.5860000e+03   3.3791527e-04
   4.5870000e+03   3.3777083e-04
   4.5880000e+03   3.3762662e-04
   4.5890000e+03   3.3748265e-04
   4.5900000e+03   3.3733891e-04
   4.5910000e+03   3.3719543e-04
   4.5920000e+03   3.3705219e-04
   4.5930000e+03   3.3690920e-04
   4.5940000e+03   3.3676646e-04
   4.5950000e+03   3.3662398e-04
   4.5960000e+03   3.3648175e-04
   4.5970000e+03   3.3633977e-04
   4.5980000e+03   3.3619803e-04
   4.5990000e+03   3.3605654e-04
   4.6000000e+03   3.3591528e-04
   4.6010000e+03   3.3577425e-04
   4.6020000e+03   3.3563345e-04
   4.6030000e+03   3.3549286e-04
   4.6040000e+03   3.3535248e-04
   4.6050000e+03   3.3521230e-04
   4.6060000e+03   3.3507232e-04
   4.6070000e+03   3.3493253e-04
   4.6080000e+03   3.3479291e-04
   4.6090000e+03   3.3465347e-04
   4.6100000e+03   3.3451418e-04
   4.6110000e+03   3.3437506e-04
   4.6120000e+03   3.3423609e-04
   4.6130000e+03   3.3409726e-04
   4.6140000e+03   3.3395857e-04
   4.6150000e+03   3.3382002e-04
   4.6160000e+03   3.3368159e-04
   4.6170000e+03   3.3354330e-04
   4.6180000e+03   3.3340513e-04
   4.6190000e+03   3.3326708e-04
   4.6200000e+03   3.3312916e-04
   4.6210000e+03   3.3299137e-04
   4.6220000e+03   3.3285370e-04
   4.6230000e+03   3.3271615e-04
   4.6240000e+03   3.3257874e-04
   4.6250000e+03   3.3244146e-04
   4.6260000e+03   3.3230433e-04
   4.6270000e+03   3.3216734e-04
   4.6280000e+03   3.3203050e-04
   4.6290000e+03   3.3189382e-04
   4.6300000e+03   3.3175730e-04
   4.6310000e+03   3.3162096e-04
   4.6320000e+03   3.3148480e-04
   4.6330000e+03   3.3134883e-04
   4.6340000e+03   3.3121307e-04
   4.6350000e+03   3.3107751e-04
   4.6360000e+03   3.3094217e-04
   4.6370000e+03   3.3080706e-04
   4.6380000e+03   3.3067218e-04
   4.6390000e+03   3.3053755e-04
   4.6400000e+03   3.3040317e-04
   4.6410000e+03   3.3026906e-04
   4.6420000e+03   3.3013520e-04
   4.6430000e+03   3.3000162e-04
   4.6440000e+03   3.2986832e-04
   4.6450000e+03   3.2973530e-04
   4.6460000e+03   3.2960257e-04
   4.6470000e+03   3.2947012e-04
   4.6480000e+03   3.2933796e-04
   4.6490000e+03   3.2920608e-04
   4.6500000e+03   3.2907450e-04
   4.6510000e+03   3.2894319e-04
   4.6520000e+03   3.2881217e-04
   4.6530000e+03   3.2868141e-04
   4.6540000e+03   3.2855092e-04
   4.6550000e+03   3.2842069e-04
   4.6560000e+03   3.2829070e-04
   4.6570000e+03   3.2816094e-04
   4.6580000e+03   3.2803141e-04
   4.6590000e+03   3.2790209e-04
   4.6600000e+03   3.2777295e-04
   4.6610000e+03   3.2764399e-04
   4.6620000e+03   3.2751519e-04
   4.6630000e+03   3.2738652e-04
   4.6640000e+03   3.2725798e-04
   4.6650000e+03   3.2712953e-04
   4.6660000e+03   3.2700116e-04
   4.6670000e+03   3.2687284e-04
   4.6680000e+03   3.2674456e-04
   4.6690000e+03   3.2661628e-04
   4.6700000e+03   3.2648800e-04
   4.6710000e+03   3.2635968e-04
   4.6720000e+03   3.2623130e-04
   4.6730000e+03   3.2610284e-04
   4.6740000e+03   3.2597428e-04
   4.6750000e+03   3.2584560e-04
   4.6760000e+03   3.2571677e-04
   4.6770000e+03   3.2558779e-04
   4.6780000e+03   3.2545861e-04
   4.6790000e+03   3.2532924e-04
   4.6800000e+03   3.2519965e-04
   4.6810000e+03   3.2506983e-04
   4.6820000e+03   3.2493976e-04
   4.6830000e+03   3.2480944e-04
   4.6840000e+03   3.2467884e-04
   4.6850000e+03   3.2454797e-04
   4.6860000e+03   3.2441681e-04
   4.6870000e+03   3.2428536e-04
   4.6880000e+03   3.2415361e-04
   4.6890000e+03   3.2402157e-04
   4.6900000e+03   3.2388922e-04
   4.6910000e+03   3.2375658e-04
   4.6920000e+03   3.2362365e-04
   4.6930000e+03   3.2349042e-04
   4.6940000e+03   3.2335691e-04
   4.6950000e+03   3.2322313e-04
   4.6960000e+03   3.2308908e-04
   4.6970000e+03   3.2295478e-04
   4.6980000e+03   3.2282024e-04
   4.6990000e+03   3.2268547e-04
   4.7000000e+03   3.2255049e-04
   4.7010000e+03   3.2241532e-04
   4.7020000e+03   3.2227996e-04
   4.7030000e+03   3.2214445e-04
   4.7040000e+03   3.2200880e-04
   4.7050000e+03   3.2187302e-04
   4.7060000e+03   3.2173715e-04
   4.7070000e+03   3.2160120e-04
   4.7080000e+03   3.2146519e-04
   4.7090000e+03   3.2132914e-04
   4.7100000e+03   3.2119307e-04
   4.7110000e+03   3.2105701e-04
   4.7120000e+03   3.2092097e-04
   4.7130000e+03   3.2078498e-04
   4.7140000e+03   3.2064906e-04
   4.7150000e+03   3.2051321e-04
   4.7160000e+03   3.2037747e-04
   4.7170000e+03   3.2024185e-04
   4.7180000e+03   3.2010636e-04
   4.7190000e+03   3.1997103e-04
   4.7200000e+03   3.1983587e-04
   4.7210000e+03   3.1970088e-04
   4.7220000e+03   3.1956609e-04
   4.7230000e+03   3.1943150e-04
   4.7240000e+03   3.1929713e-04
   4.7250000e+03   3.1916298e-04
   4.7260000e+03   3.1902906e-04
   4.7270000e+03   3.1889538e-04
   4.7280000e+03   3.1876194e-04
   4.7290000e+03   3.1862874e-04
   4.7300000e+03   3.1849580e-04
   4.7310000e+03   3.1836311e-04
   4.7320000e+03   3.1823067e-04
   4.7330000e+03   3.1809848e-04
   4.7340000e+03   3.1796654e-04
   4.7350000e+03   3.1783484e-04
   4.7360000e+03   3.1770339e-04
   4.7370000e+03   3.1757218e-04
   4.7380000e+03   3.1744121e-04
   4.7390000e+03   3.1731046e-04
   4.7400000e+03   3.1717994e-04
   4.7410000e+03   3.1704963e-04
   4.7420000e+03   3.1691954e-04
   4.7430000e+03   3.1678965e-04
   4.7440000e+03   3.1665995e-04
   4.7450000e+03   3.1653045e-04
   4.7460000e+03   3.1640112e-04
   4.7470000e+03   3.1627198e-04
   4.7480000e+03   3.1614299e-04
   4.7490000e+03   3.1601417e-04
   4.7500000e+03   3.1588551e-04
   4.7510000e+03   3.1575699e-04
   4.7520000e+03   3.1562862e-04
   4.7530000e+03   3.1550038e-04
   4.7540000e+03   3.1537227e-04
   4.7550000e+03   3.1524429e-04
   4.7560000e+03   3.1511644e-04
   4.7570000e+03   3.1498871e-04
   4.7580000e+03   3.1486109e-04
   4.7590000e+03   3.1473359e-04
   4.7600000e+03   3.1460621e-04
   4.7610000e+03   3.1447895e-04
   4.7620000e+03   3.1435180e-04
   4.7630000e+03   3.1422477e-04
   4.7640000e+03   3.1409785e-04
   4.7650000e+03   3.1397105e-04
   4.7660000e+03   3.1384438e-04
   4.7670000e+03   3.1371783e-04
   4.7680000e+03   3.1359140e-04
   4.7690000e+03   3.1346511e-04
   4.7700000e+03   3.1333896e-04
   4.7710000e+03   3.1321294e-04
   4.7720000e+03   3.1308707e-04
   4.7730000e+03   3.1296134e-04
   4.7740000e+03   3.1283577e-04
   4.7750000e+03   3.1271035e-04
   4.7760000e+03   3.1258509e-04
   4.7770000e+03   3.1246000e-04
   4.7780000e+03   3.1233507e-04
   4.7790000e+03   3.1221032e-04
   4.7800000e+03   3.1208574e-04
   4.7810000e+03   3.1196133e-04
   4.7820000e+03   3.1183711e-04
   4.7830000e+03   3.1171306e-04
   4.7840000e+03   3.1158919e-04
   4.7850000e+03   3.1146550e-04
   4.7860000e+03   3.1134199e-04
   4.7870000e+03   3.1121866e-04
   4.7880000e+03   3.1109550e-04
   4.7890000e+03   3.1097251e-04
   4.7900000e+03   3.1084968e-04
   4.7910000e+03   3.1072701e-04
   4.7920000e+03   3.1060450e-04
   4.7930000e+03   3.1048213e-04
   4.7940000e+03   3.1035990e-04
   4.7950000e+03   3.1023780e-04
   4.7960000e+03   3.1011582e-04
   4.7970000e+03   3.0999395e-04
   4.7980000e+03   3.0987217e-04
   4.7990000e+03   3.0975048e-04
   4.8000000e+03   3.0962886e-04
   4.8010000e+03   3.0950730e-04
   4.8020000e+03   3.0938578e-04
   4.8030000e+03   3.0926430e-04
   4.8040000e+03   3.0914283e-04
   4.8050000e+03   3.0902136e-04
   4.8060000e+03   3.0889988e-04
   4.8070000e+03   3.0877837e-04
   4.8080000e+03   3.0865682e-04
   4.8090000e+03   3.0853521e-04
   4.8100000e+03   3.0841352e-04
   4.8110000e+03   3.0829175e-04
   4.8120000e+03   3.0816987e-04
   4.8130000e+03   3.0804788e-04
   4.8140000e+03   3.0792576e-04
   4.8150000e+03   3.0780350e-04
   4.8160000e+03   3.0768109e-04
   4.8170000e+03   3.0755852e-04
   4.8180000e+03   3.0743578e-04
   4.8190000e+03   3.0731285e-04
   4.8200000e+03   3.0718974e-04
   4.8210000e+03   3.0706644e-04
   4.8220000e+03   3.0694293e-04
   4.8230000e+03   3.0681922e-04
   4.8240000e+03   3.0669531e-04
   4.8250000e+03   3.0657119e-04
   4.8260000e+03   3.0644686e-04
   4.8270000e+03   3.0632233e-04
   4.8280000e+03   3.0619759e-04
   4.8290000e+03   3.0607265e-04
   4.8300000e+03   3.0594752e-04
   4.8310000e+03   3.0582220e-04
   4.8320000e+03   3.0569669e-04
   4.8330000e+03   3.0557102e-04
   4.8340000e+03   3.0544518e-04
   4.8350000e+03   3.0531919e-04
   4.8360000e+03   3.0519306e-04
   4.8370000e+03   3.0506680e-04
   4.8380000e+03   3.0494043e-04
   4.8390000e+03   3.0481395e-04
   4.8400000e+03   3.0468740e-04
   4.8410000e+03   3.0456077e-04
   4.8420000e+03   3.0443408e-04
   4.8430000e+03   3.0430736e-04
   4.8440000e+03   3.0418062e-04
   4.8450000e+03   3.0405387e-04
   4.8460000e+03   3.0392714e-04
   4.8470000e+03   3.0380043e-04
   4.8480000e+03   3.0367377e-04
   4.8490000e+03   3.0354717e-04
   4.8500000e+03   3.0342064e-04
   4.8510000e+03   3.0329421e-04
   4.8520000e+03   3.0316788e-04
   4.8530000e+03   3.0304168e-04
   4.8540000e+03   3.0291561e-04
   4.8550000e+03   3.0278969e-04
   4.8560000e+03   3.0266393e-04
   4.8570000e+03   3.0253834e-04
   4.8580000e+03   3.0241294e-04
   4.8590000e+03   3.0228773e-04
   4.8600000e+03   3.0216272e-04
   4.8610000e+03   3.0203791e-04
   4.8620000e+03   3.0191332e-04
   4.8630000e+03   3.0178896e-04
   4.8640000e+03   3.0166481e-04
   4.8650000e+03   3.0154090e-04
   4.8660000e+03   3.0141722e-04
   4.8670000e+03   3.0129376e-04
   4.8680000e+03   3.0117055e-04
   4.8690000e+03   3.0104756e-04
   4.8700000e+03   3.0092481e-04
   4.8710000e+03   3.0080228e-04
   4.8720000e+03   3.0067998e-04
   4.8730000e+03   3.0055791e-04
   4.8740000e+03   3.0043605e-04
   4.8750000e+03   3.0031441e-04
   4.8760000e+03   3.0019297e-04
   4.8770000e+03   3.0007173e-04
   4.8780000e+03   2.9995069e-04
   4.8790000e+03   2.9982984e-04
   4.8800000e+03   2.9970917e-04
   4.8810000e+03   2.9958868e-04
   4.8820000e+03   2.9946835e-04
   4.8830000e+03   2.9934818e-04
   4.8840000e+03   2.9922816e-04
   4.8850000e+03   2.9910829e-04
   4.8860000e+03   2.9898855e-04
   4.8870000e+03   2.9886894e-04
   4.8880000e+03   2.9874946e-04
   4.8890000e+03   2.9863009e-04
   4.8900000e+03   2.9851084e-04
   4.8910000e+03   2.9839168e-04
   4.8920000e+03   2.9827263e-04
   4.8930000e+03   2.9815367e-04
   4.8940000e+03   2.9803480e-04
   4.8950000e+03   2.9791602e-04
   4.8960000e+03   2.9779732e-04
   4.8970000e+03   2.9767870e-04
   4.8980000e+03   2.9756016e-04
   4.8990000e+03   2.9744170e-04
   4.9000000e+03   2.9732331e-04
   4.9010000e+03   2.9720499e-04
   4.9020000e+03   2.9708675e-04
   4.9030000e+03   2.9696859e-04
   4.9040000e+03   2.9685049e-04
   4.9050000e+03   2.9673248e-04
   4.9060000e+03   2.9661454e-04
   4.9070000e+03   2.9649668e-04
   4.9080000e+03   2.9637891e-04
   4.9090000e+03   2.9626122e-04
   4.9100000e+03   2.9614362e-04
   4.9110000e+03   2.9602610e-04
   4.9120000e+03   2.9590868e-04
   4.9130000e+03   2.9579136e-04
   4.9140000e+03   2.9567413e-04
   4.9150000e+03   2.9555700e-04
   4.9160000e+03   2.9543998e-04
   4.9170000e+03   2.9532306e-04
   4.9180000e+03   2.9520625e-04
   4.9190000e+03   2.9508955e-04
   4.9200000e+03   2.9497296e-04
   4.9210000e+03   2.9485649e-04
   4.9220000e+03   2.9474012e-04
   4.9230000e+03   2.9462387e-04
   4.9240000e+03   2.9450774e-04
   4.9250000e+03   2.9439171e-04
   4.9260000e+03   2.9427579e-04
   4.9270000e+03   2.9415998e-04
   4.9280000e+03   2.9404428e-04
   4.9290000e+03   2.9392868e-04
   4.9300000e+03   2.9381317e-04
   4.9310000e+03   2.9369776e-04
   4.9320000e+03   2.9358243e-04
   4.9330000e+03   2.9346719e-04
   4.9340000e+03   2.9335202e-04
   4.9350000e+03   2.9323693e-04
   4.9360000e+03   2.9312189e-04
   4.9370000e+03   2.9300690e-04
   4.9380000e+03   2.9289197e-04
   4.9390000e+03   2.9277706e-04
   4.9400000e+03   2.9266219e-04
   4.9410000e+03   2.9254733e-04
   4.9420000e+03   2.9243248e-04
   4.9430000e+03   2.9231762e-04
   4.9440000e+03   2.9220276e-04
   4.9450000e+03   2.9208787e-04
   4.9460000e+03   2.9197295e-04
   4.9470000e+03   2.9185799e-04
   4.9480000e+03   2.9174298e-04
   4.9490000e+03   2.9162791e-04
   4.9500000e+03   2.9151276e-04
   4.9510000e+03   2.9139754e-04
   4.9520000e+03   2.9128223e-04
   4.9530000e+03   2.9116683e-04
   4.9540000e+03   2.9105132e-04
   4.9550000e+03   2.9093571e-04
   4.9560000e+03   2.9081998e-04
   4.9570000e+03   2.9070413e-04
   4.9580000e+03   2.9058815e-04
   4.9590000e+03   2.9047205e-04
   4.9600000e+03   2.9035581e-04
   4.9610000e+03   2.9023944e-04
   4.9620000e+03   2.9012294e-04
   4.9630000e+03   2.9000630e-04
   4.9640000e+03   2.8988953e-04
   4.9650000e+03   2.8977263e-04
   4.9660000e+03   2.8965559e-04
   4.9670000e+03   2.8953843e-04
   4.9680000e+03   2.8942115e-04
   4.9690000e+03   2.8930376e-04
   4.9700000e+03   2.8918625e-04
   4.9710000e+03   2.8906864e-04
   4.9720000e+03   2.8895093e-04
   4.9730000e+03   2.8883314e-04
   4.9740000e+03   2.8871527e-04
   4.9750000e+03   2.8859733e-04
   4.9760000e+03   2.8847933e-04
   4.9770000e+03   2.8836129e-04
   4.9780000e+03   2.8824321e-04
   4.9790000e+03   2.8812511e-04
   4.9800000e+03   2.8800700e-04
   4.9810000e+03   2.8788888e-04
   4.9820000e+03   2.8777078e-04
   4.9830000e+03   2.8765271e-04
   4.9840000e+03   2.8753468e-04
   4.9850000e+03   2.8741669e-04
   4.9860000e+03   2.8729877e-04
   4.9870000e+03   2.8718093e-04
   4.9880000e+03   2.8706317e-04
   4.9890000e+03   2.8694551e-04
   4.9900000e+03   2.8682797e-04
   4.9910000e+03   2.8671054e-04
   4.9920000e+03   2.8659325e-04
   4.9930000e+03   2.8647610e-04
   4.9940000e+03   2.8635909e-04
   4.9950000e+03   2.8624225e-04
   4.9960000e+03   2.8612557e-04
   4.9970000e+03   2.8600907e-04
   4.9980000e+03   2.8589275e-04
   4.9990000e+03   2.8577661e-04
   5.0000000e+03   2.8566066e-04
   5.0010000e+03   2.8554491e-04
   5.0020000e+03   2.8542935e-04
   5.0030000e+03   2.8531400e-04
   5.0040000e+03   2.8519884e-04
   5.0050000e+03   2.8508389e-04
   5.0060000e+03   2.8496914e-04
   5.0070000e+03   2.8485459e-04
   5.0080000e+03   2.8474024e-04
   5.0090000e+03   2.8462609e-04
   5.0100000e+03   2.8451214e-04
   5.0110000e+03   2.8439837e-04
   5.0120000e+03   2.8428480e-04
   5.0130000e+03   2.8417141e-04
   5.0140000e+03   2.8405820e-04
   5.0150000e+03   2.8394516e-04
   5.0160000e+03   2.8383229e-04
   5.0170000e+03   2.8371958e-04
   5.0180000e+03   2.8360704e-04
   5.0190000e+03   2.8349464e-04
   5.0200000e+03   2.8338238e-04
   5.0210000e+03   2.8327026e-04
   5.0220000e+03   2.8315828e-04
   5.0230000e+03   2.8304642e-04
   5.0240000e+03   2.8293467e-04
   5.0250000e+03   2.8282304e-04
   5.0260000e+03   2.8271152e-04
   5.0270000e+03   2.8260009e-04
   5.0280000e+03   2.8248876e-04
   5.0290000e+03   2.8237752e-04
   5.0300000e+03   2.8226637e-04
   5.0310000e+03   2.8215529e-04
   5.0320000e+03   2.8204429e-04
   5.0330000e+03   2.8193335e-04
   5.0340000e+03   2.8182249e-04
   5.0350000e+03   2.8171169e-04
   5.0360000e+03   2.8160095e-04
   5.0370000e+03   2.8149027e-04
   5.0380000e+03   2.8137965e-04
   5.0390000e+03   2.8126908e-04
   5.0400000e+03   2.8115857e-04
   5.0410000e+03   2.8104811e-04
   5.0420000e+03   2.8093770e-04
   5.0430000e+03   2.8082735e-04
   5.0440000e+03   2.8071705e-04
   5.0450000e+03   2.8060680e-04
   5.0460000e+03   2.8049660e-04
   5.0470000e+03   2.8038646e-04
   5.0480000e+03   2.8027638e-04
   5.0490000e+03   2.8016636e-04
   5.0500000e+03   2.8005639e-04
   5.0510000e+03   2.7994648e-04
   5.0520000e+03   2.7983663e-04
   5.0530000e+03   2.7972685e-04
   5.0540000e+03   2.7961713e-04
   5.0550000e+03   2.7950747e-04
   5.0560000e+03   2.7939788e-04
   5.0570000e+03   2.7928836e-04
   5.0580000e+03   2.7917890e-04
   5.0590000e+03   2.7906951e-04
   5.0600000e+03   2.7896019e-04
   5.0610000e+03   2.7885094e-04
   5.0620000e+03   2.7874176e-04
   5.0630000e+03   2.7863264e-04
   5.0640000e+03   2.7852359e-04
   5.0650000e+03   2.7841460e-04
   5.0660000e+03   2.7830567e-04
   5.0670000e+03   2.7819680e-04
   5.0680000e+03   2.7808799e-04
   5.0690000e+03   2.7797923e-04
   5.0700000e+03   2.7787053e-04
   5.0710000e+03   2.7776187e-04
   5.0720000e+03   2.7765325e-04
   5.0730000e+03   2.7754467e-04
   5.0740000e+03   2.7743612e-04
   5.0750000e+03   2.7732760e-04
   5.0760000e+03   2.7721910e-04
   5.0770000e+03   2.7711062e-04
   5.0780000e+03   2.7700215e-04
   5.0790000e+03   2.7689368e-04
   5.0800000e+03   2.7678521e-04
   5.0810000e+03   2.7667673e-04
   5.0820000e+03   2.7656824e-04
   5.0830000e+03   2.7645973e-04
   5.0840000e+03   2.7635119e-04
   5.0850000e+03   2.7624262e-04
   5.0860000e+03   2.7613401e-04
   5.0870000e+03   2.7602535e-04
   5.0880000e+03   2.7591665e-04
   5.0890000e+03   2.7580788e-04
   5.0900000e+03   2.7569906e-04
   5.0910000e+03   2.7559017e-04
   5.0920000e+03   2.7548122e-04
   5.0930000e+03   2.7537219e-04
   5.0940000e+03   2.7526308e-04
   5.0950000e+03   2.7515390e-04
   5.0960000e+03   2.7504463e-04
   5.0970000e+03   2.7493528e-04
   5.0980000e+03   2.7482585e-04
   5.0990000e+03   2.7471633e-04
   5.1000000e+03   2.7460674e-04
   5.1010000e+03   2.7449706e-04
   5.1020000e+03   2.7438729e-04
   5.1030000e+03   2.7427746e-04
   5.1040000e+03   2.7416754e-04
   5.1050000e+03   2.7405756e-04
   5.1060000e+03   2.7394750e-04
   5.1070000e+03   2.7383739e-04
   5.1080000e+03   2.7372722e-04
   5.1090000e+03   2.7361700e-04
   5.1100000e+03   2.7350673e-04
   5.1110000e+03   2.7339643e-04
   5.1120000e+03   2.7328610e-04
   5.1130000e+03   2.7317575e-04
   5.1140000e+03   2.7306538e-04
   5.1150000e+03   2.7295501e-04
   5.1160000e+03   2.7284465e-04
   5.1170000e+03   2.7273430e-04
   5.1180000e+03   2.7262397e-04
   5.1190000e+03   2.7251368e-04
   5.1200000e+03   2.7240343e-04
   5.1210000e+03   2.7229324e-04
   5.1220000e+03   2.7218310e-04
   5.1230000e+03   2.7207304e-04
   5.1240000e+03   2.7196306e-04
   5.1250000e+03   2.7185317e-04
   5.1260000e+03   2.7174338e-04
   5.1270000e+03   2.7163370e-04
   5.1280000e+03   2.7152414e-04
   5.1290000e+03   2.7141470e-04
   5.1300000e+03   2.7130540e-04
   5.1310000e+03   2.7119623e-04
   5.1320000e+03   2.7108721e-04
   5.1330000e+03   2.7097834e-04
   5.1340000e+03   2.7086963e-04
   5.1350000e+03   2.7076109e-04
   5.1360000e+03   2.7065271e-04
   5.1370000e+03   2.7054449e-04
   5.1380000e+03   2.7043646e-04
   5.1390000e+03   2.7032860e-04
   5.1400000e+03   2.7022091e-04
   5.1410000e+03   2.7011340e-04
   5.1420000e+03   2.7000608e-04
   5.1430000e+03   2.6989893e-04
   5.1440000e+03   2.6979196e-04
   5.1450000e+03   2.6968516e-04
   5.1460000e+03   2.6957854e-04
   5.1470000e+03   2.6947209e-04
   5.1480000e+03   2.6936581e-04
   5.1490000e+03   2.6925970e-04
   5.1500000e+03   2.6915374e-04
   5.1510000e+03   2.6904795e-04
   5.1520000e+03   2.6894230e-04
   5.1530000e+03   2.6883680e-04
   5.1540000e+03   2.6873144e-04
   5.1550000e+03   2.6862622e-04
   5.1560000e+03   2.6852113e-04
   5.1570000e+03   2.6841616e-04
   5.1580000e+03   2.6831131e-04
   5.1590000e+03   2.6820657e-04
   5.1600000e+03   2.6810194e-04
   5.1610000e+03   2.6799741e-04
   5.1620000e+03   2.6789296e-04
   5.1630000e+03   2.6778861e-04
   5.1640000e+03   2.6768434e-04
   5.1650000e+03   2.6758014e-04
   5.1660000e+03   2.6747601e-04
   5.1670000e+03   2.6737195e-04
   5.1680000e+03   2.6726794e-04
   5.1690000e+03   2.6716399e-04
   5.1700000e+03   2.6706009e-04
   5.1710000e+03   2.6695624e-04
   5.1720000e+03   2.6685243e-04
   5.1730000e+03   2.6674866e-04
   5.1740000e+03   2.6664492e-04
   5.1750000e+03   2.6654122e-04
   5.1760000e+03   2.6643754e-04
   5.1770000e+03   2.6633390e-04
   5.1780000e+03   2.6623028e-04
   5.1790000e+03   2.6612669e-04
   5.1800000e+03   2.6602312e-04
   5.1810000e+03   2.6591958e-04
   5.1820000e+03   2.6581606e-04
   5.1830000e+03   2.6571257e-04
   5.1840000e+03   2.6560910e-04
   5.1850000e+03   2.6550565e-04
   5.1860000e+03   2.6540223e-04
   5.1870000e+03   2.6529884e-04
   5.1880000e+03   2.6519547e-04
   5.1890000e+03   2.6509213e-04
   5.1900000e+03   2.6498882e-04
   5.1910000e+03   2.6488554e-04
   5.1920000e+03   2.6478229e-04
   5.1930000e+03   2.6467907e-04
   5.1940000e+03   2.6457589e-04
   5.1950000e+03   2.6447275e-04
   5.1960000e+03   2.6436964e-04
   5.1970000e+03   2.6426656e-04
   5.1980000e+03   2.6416353e-04
   5.1990000e+03   2.6406054e-04
   5.2000000e+03   2.6395758e-04
   5.2010000e+03   2.6385466e-04
   5.2020000e+03   2.6375179e-04
   5.2030000e+03   2.6364895e-04
   5.2040000e+03   2.6354616e-04
   5.2050000e+03   2.6344340e-04
   5.2060000e+03   2.6334068e-04
   5.2070000e+03   2.6323799e-04
   5.2080000e+03   2.6313535e-04
   5.2090000e+03   2.6303273e-04
   5.2100000e+03   2.6293015e-04
   5.2110000e+03   2.6282759e-04
   5.2120000e+03   2.6272506e-04
   5.2130000e+03   2.6262256e-04
   5.2140000e+03   2.6252007e-04
   5.2150000e+03   2.6241761e-04
   5.2160000e+03   2.6231516e-04
   5.2170000e+03   2.6221272e-04
   5.2180000e+03   2.6211028e-04
   5.2190000e+03   2.6200786e-04
   5.2200000e+03   2.6190543e-04
   5.2210000e+03   2.6180300e-04
   5.2220000e+03   2.6170056e-04
   5.2230000e+03   2.6159811e-04
   5.2240000e+03   2.6149565e-04
   5.2250000e+03   2.6139318e-04
   5.2260000e+03   2.6129068e-04
   5.2270000e+03   2.6118815e-04
   5.2280000e+03   2.6108561e-04
   5.2290000e+03   2.6098303e-04
   5.2300000e+03   2.6088042e-04
   5.2310000e+03   2.6077777e-04
   5.2320000e+03   2.6067510e-04
   5.2330000e+03   2.6057238e-04
   5.2340000e+03   2.6046963e-04
   5.2350000e+03   2.6036684e-04
   5.2360000e+03   2.6026401e-04
   5.2370000e+03   2.6016114e-04
   5.2380000e+03   2.6005823e-04
   5.2390000e+03   2.5995529e-04
   5.2400000e+03   2.5985231e-04
   5.2410000e+03   2.5974930e-04
   5.2420000e+03   2.5964625e-04
   5.2430000e+03   2.5954318e-04
   5.2440000e+03   2.5944008e-04
   5.2450000e+03   2.5933696e-04
   5.2460000e+03   2.5923383e-04
   5.2470000e+03   2.5913068e-04
   5.2480000e+03   2.5902752e-04
   5.2490000e+03   2.5892436e-04
   5.2500000e+03   2.5882121e-04
   5.2510000e+03   2.5871806e-04
   5.2520000e+03   2.5861492e-04
   5.2530000e+03   2.5851181e-04
   5.2540000e+03   2.5840873e-04
   5.2550000e+03   2.5830567e-04
   5.2560000e+03   2.5820266e-04
   5.2570000e+03   2.5809970e-04
   5.2580000e+03   2.5799679e-04
   5.2590000e+03   2.5789395e-04
   5.2600000e+03   2.5779117e-04
   5.2610000e+03   2.5768847e-04
   5.2620000e+03   2.5758585e-04
   5.2630000e+03   2.5748331e-04
   5.2640000e+03   2.5738088e-04
   5.2650000e+03   2.5727854e-04
   5.2660000e+03   2.5717631e-04
   5.2670000e+03   2.5707419e-04
   5.2680000e+03   2.5697219e-04
   5.2690000e+03   2.5687031e-04
   5.2700000e+03   2.5676856e-04
   5.2710000e+03   2.5666694e-04
   5.2720000e+03   2.5656546e-04
   5.2730000e+03   2.5646411e-04
   5.2740000e+03   2.5636290e-04
   5.2750000e+03   2.5626184e-04
   5.2760000e+03   2.5616092e-04
   5.2770000e+03   2.5606015e-04
   5.2780000e+03   2.5595952e-04
   5.2790000e+03   2.5585904e-04
   5.2800000e+03   2.5575871e-04
   5.2810000e+03   2.5565852e-04
   5.2820000e+03   2.5555848e-04
   5.2830000e+03   2.5545858e-04
   5.2840000e+03   2.5535882e-04
   5.2850000e+03   2.5525920e-04
   5.2860000e+03   2.5515972e-04
   5.2870000e+03   2.5506037e-04
   5.2880000e+03   2.5496116e-04
   5.2890000e+03   2.5486206e-04
   5.2900000e+03   2.5476309e-04
   5.2910000e+03   2.5466424e-04
   5.2920000e+03   2.5456550e-04
   5.2930000e+03   2.5446686e-04
   5.2940000e+03   2.5436833e-04
   5.2950000e+03   2.5426990e-04
   5.2960000e+03   2.5417156e-04
   5.2970000e+03   2.5407331e-04
   5.2980000e+03   2.5397514e-04
   5.2990000e+03   2.5387705e-04
   5.3000000e+03   2.5377903e-04
   5.3010000e+03   2.5368107e-04
   5.3020000e+03   2.5358318e-04
   5.3030000e+03   2.5348535e-04
   5.3040000e+03   2.5338757e-04
   5.3050000e+03   2.5328984e-04
   5.3060000e+03   2.5319215e-04
   5.3070000e+03   2.5309450e-04
   5.3080000e+03   2.5299688e-04
   5.3090000e+03   2.5289930e-04
   5.3100000e+03   2.5280175e-04
   5.3110000e+03   2.5270423e-04
   5.3120000e+03   2.5260672e-04
   5.3130000e+03   2.5250924e-04
   5.3140000e+03   2.5241178e-04
   5.3150000e+03   2.5231434e-04
   5.3160000e+03   2.5221691e-04
   5.3170000e+03   2.5211950e-04
   5.3180000e+03   2.5202210e-04
   5.3190000e+03   2.5192471e-04
   5.3200000e+03   2.5182734e-04
   5.3210000e+03   2.5172998e-04
   5.3220000e+03   2.5163263e-04
   5.3230000e+03   2.5153530e-04
   5.3240000e+03   2.5143798e-04
   5.3250000e+03   2.5134067e-04
   5.3260000e+03   2.5124338e-04
   5.3270000e+03   2.5114610e-04
   5.3280000e+03   2.5104884e-04
   5.3290000e+03   2.5095160e-04
   5.3300000e+03   2.5085438e-04
   5.3310000e+03   2.5075718e-04
   5.3320000e+03   2.5066000e-04
   5.3330000e+03   2.5056285e-04
   5.3340000e+03   2.5046571e-04
   5.3350000e+03   2.5036861e-04
   5.3360000e+03   2.5027153e-04
   5.3370000e+03   2.5017447e-04
   5.3380000e+03   2.5007745e-04
   5.3390000e+03   2.4998045e-04
   5.3400000e+03   2.4988348e-04
   5.3410000e+03   2.4978655e-04
   5.3420000e+03   2.4968964e-04
   5.3430000e+03   2.4959276e-04
   5.3440000e+03   2.4949591e-04
   5.3450000e+03   2.4939909e-04
   5.3460000e+03   2.4930230e-04
   5.3470000e+03   2.4920554e-04
   5.3480000e+03   2.4910880e-04
   5.3490000e+03   2.4901209e-04
   5.3500000e+03   2.4891540e-04
   5.3510000e+03   2.4881874e-04
   5.3520000e+03   2.4872210e-04
   5.3530000e+03   2.4862548e-04
   5.3540000e+03   2.4852888e-04
   5.3550000e+03   2.4843229e-04
   5.3560000e+03   2.4833572e-04
   5.3570000e+03   2.4823916e-04
   5.3580000e+03   2.4814261e-04
   5.3590000e+03   2.4804607e-04
   5.3600000e+03   2.4794953e-04
   5.3610000e+03   2.4785300e-04
   5.3620000e+03   2.4775646e-04
   5.3630000e+03   2.4765993e-04
   5.3640000e+03   2.4756339e-04
   5.3650000e+03   2.4746685e-04
   5.3660000e+03   2.4737030e-04
   5.3670000e+03   2.4727375e-04
   5.3680000e+03   2.4717718e-04
   5.3690000e+03   2.4708060e-04
   5.3700000e+03   2.4698402e-04
   5.3710000e+03   2.4688742e-04
   5.3720000e+03   2.4679080e-04
   5.3730000e+03   2.4669418e-04
   5.3740000e+03   2.4659754e-04
   5.3750000e+03   2.4650089e-04
   5.3760000e+03   2.4640422e-04
   5.3770000e+03   2.4630755e-04
   5.3780000e+03   2.4621086e-04
   5.3790000e+03   2.4611417e-04
   5.3800000e+03   2.4601748e-04
   5.3810000e+03   2.4592078e-04
   5.3820000e+03   2.4582408e-04
   5.3830000e+03   2.4572738e-04
   5.3840000e+03   2.4563068e-04
   5.3850000e+03   2.4553400e-04
   5.3860000e+03   2.4543733e-04
   5.3870000e+03   2.4534067e-04
   5.3880000e+03   2.4524404e-04
   5.3890000e+03   2.4514743e-04
   5.3900000e+03   2.4505085e-04
   5.3910000e+03   2.4495430e-04
   5.3920000e+03   2.4485779e-04
   5.3930000e+03   2.4476133e-04
   5.3940000e+03   2.4466492e-04
   5.3950000e+03   2.4456856e-04
   5.3960000e+03   2.4447227e-04
   5.3970000e+03   2.4437603e-04
   5.3980000e+03   2.4427987e-04
   5.3990000e+03   2.4418379e-04
   5.4000000e+03   2.4408778e-04
   5.4010000e+03   2.4399186e-04
   5.4020000e+03   2.4389602e-04
   5.4030000e+03   2.4380029e-04
   5.4040000e+03   2.4370465e-04
   5.4050000e+03   2.4360911e-04
   5.4060000e+03   2.4351368e-04
   5.4070000e+03   2.4341835e-04
   5.4080000e+03   2.4332314e-04
   5.4090000e+03   2.4322805e-04
   5.4100000e+03   2.4313307e-04
   5.4110000e+03   2.4303822e-04
   5.4120000e+03   2.4294348e-04
   5.4130000e+03   2.4284887e-04
   5.4140000e+03   2.4275438e-04
   5.4150000e+03   2.4266002e-04
   5.4160000e+03   2.4256578e-04
   5.4170000e+03   2.4247167e-04
   5.4180000e+03   2.4237768e-04
   5.4190000e+03   2.4228381e-04
   5.4200000e+03   2.4219006e-04
   5.4210000e+03   2.4209644e-04
   5.4220000e+03   2.4200293e-04
   5.4230000e+03   2.4190954e-04
   5.4240000e+03   2.4181626e-04
   5.4250000e+03   2.4172309e-04
   5.4260000e+03   2.4163003e-04
   5.4270000e+03   2.4153708e-04
   5.4280000e+03   2.4144422e-04
   5.4290000e+03   2.4135145e-04
   5.4300000e+03   2.4125878e-04
   5.4310000e+03   2.4116620e-04
   5.4320000e+03   2.4107369e-04
   5.4330000e+03   2.4098127e-04
   5.4340000e+03   2.4088892e-04
   5.4350000e+03   2.4079664e-04
   5.4360000e+03   2.4070442e-04
   5.4370000e+03   2.4061226e-04
   5.4380000e+03   2.4052016e-04
   5.4390000e+03   2.4042811e-04
   5.4400000e+03   2.4033611e-04
   5.4410000e+03   2.4024414e-04
   5.4420000e+03   2.4015222e-04
   5.4430000e+03   2.4006033e-04
   5.4440000e+03   2.3996847e-04
   5.4450000e+03   2.3987663e-04
   5.4460000e+03   2.3978482e-04
   5.4470000e+03   2.3969303e-04
   5.4480000e+03   2.3960126e-04
   5.4490000e+03   2.3950950e-04
   5.4500000e+03   2.3941775e-04
   5.4510000e+03   2.3932601e-04
   5.4520000e+03   2.3923428e-04
   5.4530000e+03   2.3914256e-04
   5.4540000e+03   2.3905084e-04
   5.4550000e+03   2.3895913e-04
   5.4560000e+03   2.3886742e-04
   5.4570000e+03   2.3877571e-04
   5.4580000e+03   2.3868400e-04
   5.4590000e+03   2.3859230e-04
   5.4600000e+03   2.3850059e-04
   5.4610000e+03   2.3840889e-04
   5.4620000e+03   2.3831720e-04
   5.4630000e+03   2.3822550e-04
   5.4640000e+03   2.3813382e-04
   5.4650000e+03   2.3804213e-04
   5.4660000e+03   2.3795046e-04
   5.4670000e+03   2.3785879e-04
   5.4680000e+03   2.3776713e-04
   5.4690000e+03   2.3767548e-04
   5.4700000e+03   2.3758385e-04
   5.4710000e+03   2.3749223e-04
   5.4720000e+03   2.3740062e-04
   5.4730000e+03   2.3730903e-04
   5.4740000e+03   2.3721745e-04
   5.4750000e+03   2.3712590e-04
   5.4760000e+03   2.3703436e-04
   5.4770000e+03   2.3694285e-04
   5.4780000e+03   2.3685136e-04
   5.4790000e+03   2.3675990e-04
   5.4800000e+03   2.3666846e-04
   5.4810000e+03   2.3657704e-04
   5.4820000e+03   2.3648565e-04
   5.4830000e+03   2.3639429e-04
   5.4840000e+03   2.3630295e-04
   5.4850000e+03   2.3621164e-04
   5.4860000e+03   2.3612036e-04
   5.4870000e+03   2.3602911e-04
   5.4880000e+03   2.3593788e-04
   5.4890000e+03   2.3584668e-04
   5.4900000e+03   2.3575551e-04
   5.4910000e+03   2.3566436e-04
   5.4920000e+03   2.3557324e-04
   5.4930000e+03   2.3548214e-04
   5.4940000e+03   2.3539106e-04
   5.4950000e+03   2.3530001e-04
   5.4960000e+03   2.3520898e-04
   5.4970000e+03   2.3511797e-04
   5.4980000e+03   2.3502697e-04
   5.4990000e+03   2.3493600e-04
   5.5000000e+03   2.3484504e-04
   5.5010000e+03   2.3475410e-04
   5.5020000e+03   2.3466317e-04
   5.5030000e+03   2.3457226e-04
   5.5040000e+03   2.3448136e-04
   5.5050000e+03   2.3439047e-04
   5.5060000e+03   2.3429959e-04
   5.5070000e+03   2.3420872e-04
   5.5080000e+03   2.3411787e-04
   5.5090000e+03   2.3402702e-04
   5.5100000e+03   2.3393618e-04
   5.5110000e+03   2.3384535e-04
   5.5120000e+03   2.3375453e-04
   5.5130000e+03   2.3366372e-04
   5.5140000e+03   2.3357292e-04
   5.5150000e+03   2.3348214e-04
   5.5160000e+03   2.3339136e-04
   5.5170000e+03   2.3330060e-04
   5.5180000e+03   2.3320985e-04
   5.5190000e+03   2.3311912e-04
   5.5200000e+03   2.3302841e-04
   5.5210000e+03   2.3293772e-04
   5.5220000e+03   2.3284704e-04
   5.5230000e+03   2.3275640e-04
   5.5240000e+03   2.3266578e-04
   5.5250000e+03   2.3257519e-04
   5.5260000e+03   2.3248464e-04
   5.5270000e+03   2.3239412e-04
   5.5280000e+03   2.3230364e-04
   5.5290000e+03   2.3221320e-04
   5.5300000e+03   2.3212281e-04
   5.5310000e+03   2.3203247e-04
   5.5320000e+03   2.3194218e-04
   5.5330000e+03   2.3185194e-04
   5.5340000e+03   2.3176177e-04
   5.5350000e+03   2.3167166e-04
   5.5360000e+03   2.3158161e-04
   5.5370000e+03   2.3149164e-04
   5.5380000e+03   2.3140174e-04
   5.5390000e+03   2.3131191e-04
   5.5400000e+03   2.3122217e-04
   5.5410000e+03   2.3113250e-04
   5.5420000e+03   2.3104293e-04
   5.5430000e+03   2.3095344e-04
   5.5440000e+03   2.3086404e-04
   5.5450000e+03   2.3077473e-04
   5.5460000e+03   2.3068552e-04
   5.5470000e+03   2.3059640e-04
   5.5480000e+03   2.3050738e-04
   5.5490000e+03   2.3041846e-04
   5.5500000e+03   2.3032964e-04
   5.5510000e+03   2.3024092e-04
   5.5520000e+03   2.3015230e-04
   5.5530000e+03   2.3006378e-04
   5.5540000e+03   2.2997536e-04
   5.5550000e+03   2.2988704e-04
   5.5560000e+03   2.2979881e-04
   5.5570000e+03   2.2971069e-04
   5.5580000e+03   2.2962266e-04
   5.5590000e+03   2.2953473e-04
   5.5600000e+03   2.2944689e-04
   5.5610000e+03   2.2935914e-04
   5.5620000e+03   2.2927148e-04
   5.5630000e+03   2.2918390e-04
   5.5640000e+03   2.2909641e-04
   5.5650000e+03   2.2900900e-04
   5.5660000e+03   2.2892166e-04
   5.5670000e+03   2.2883440e-04
   5.5680000e+03   2.2874720e-04
   5.5690000e+03   2.2866008e-04
   5.5700000e+03   2.2857301e-04
   5.5710000e+03   2.2848601e-04
   5.5720000e+03   2.2839906e-04
   5.5730000e+03   2.2831216e-04
   5.5740000e+03   2.2822531e-04
   5.5750000e+03   2.2813850e-04
   5.5760000e+03   2.2805174e-04
   5.5770000e+03   2.2796501e-04
   5.5780000e+03   2.2787831e-04
   5.5790000e+03   2.2779165e-04
   5.5800000e+03   2.2770501e-04
   5.5810000e+03   2.2761840e-04
   5.5820000e+03   2.2753180e-04
   5.5830000e+03   2.2744523e-04
   5.5840000e+03   2.2735867e-04
   5.5850000e+03   2.2727212e-04
   5.5860000e+03   2.2718558e-04
   5.5870000e+03   2.2709906e-04
   5.5880000e+03   2.2701254e-04
   5.5890000e+03   2.2692602e-04
   5.5900000e+03   2.2683951e-04
   5.5910000e+03   2.2675301e-04
   5.5920000e+03   2.2666650e-04
   5.5930000e+03   2.2658000e-04
   5.5940000e+03   2.2649350e-04
   5.5950000e+03   2.2640700e-04
   5.5960000e+03   2.2632049e-04
   5.5970000e+03   2.2623400e-04
   5.5980000e+03   2.2614750e-04
   5.5990000e+03   2.2606100e-04
   5.6000000e+03   2.2597451e-04
   5.6010000e+03   2.2588802e-04
   5.6020000e+03   2.2580153e-04
   5.6030000e+03   2.2571505e-04
   5.6040000e+03   2.2562858e-04
   5.6050000e+03   2.2554212e-04
   5.6060000e+03   2.2545566e-04
   5.6070000e+03   2.2536922e-04
   5.6080000e+03   2.2528278e-04
   5.6090000e+03   2.2519637e-04
   5.6100000e+03   2.2510996e-04
   5.6110000e+03   2.2502358e-04
   5.6120000e+03   2.2493721e-04
   5.6130000e+03   2.2485086e-04
   5.6140000e+03   2.2476454e-04
   5.6150000e+03   2.2467823e-04
   5.6160000e+03   2.2459195e-04
   5.6170000e+03   2.2450570e-04
   5.6180000e+03   2.2441947e-04
   5.6190000e+03   2.2433327e-04
   5.6200000e+03   2.2424710e-04
   5.6210000e+03   2.2416095e-04
   5.6220000e+03   2.2407484e-04
   5.6230000e+03   2.2398875e-04
   5.6240000e+03   2.2390270e-04
   5.6250000e+03   2.2381668e-04
   5.6260000e+03   2.2373069e-04
   5.6270000e+03   2.2364473e-04
   5.6280000e+03   2.2355880e-04
   5.6290000e+03   2.2347290e-04
   5.6300000e+03   2.2338703e-04
   5.6310000e+03   2.2330119e-04
   5.6320000e+03   2.2321538e-04
   5.6330000e+03   2.2312960e-04
   5.6340000e+03   2.2304385e-04
   5.6350000e+03   2.2295813e-04
   5.6360000e+03   2.2287244e-04
   5.6370000e+03   2.2278677e-04
   5.6380000e+03   2.2270112e-04
   5.6390000e+03   2.2261551e-04
   5.6400000e+03   2.2252991e-04
   5.6410000e+03   2.2244434e-04
   5.6420000e+03   2.2235880e-04
   5.6430000e+03   2.2227327e-04
   5.6440000e+03   2.2218777e-04
   5.6450000e+03   2.2210229e-04
   5.6460000e+03   2.2201683e-04
   5.6470000e+03   2.2193139e-04
   5.6480000e+03   2.2184597e-04
   5.6490000e+03   2.2176058e-04
   5.6500000e+03   2.2167520e-04
   5.6510000e+03   2.2158984e-04
   5.6520000e+03   2.2150450e-04
   5.6530000e+03   2.2141919e-04
   5.6540000e+03   2.2133390e-04
   5.6550000e+03   2.2124863e-04
   5.6560000e+03   2.2116338e-04
   5.6570000e+03   2.2107816e-04
   5.6580000e+03   2.2099296e-04
   5.6590000e+03   2.2090779e-04
   5.6600000e+03   2.2082265e-04
   5.6610000e+03   2.2073754e-04
   5.6620000e+03   2.2065247e-04
   5.6630000e+03   2.2056743e-04
   5.6640000e+03   2.2048242e-04
   5.6650000e+03   2.2039745e-04
   5.6660000e+03   2.2031252e-04
   5.6670000e+03   2.2022764e-04
   5.6680000e+03   2.2014280e-04
   5.6690000e+03   2.2005801e-04
   5.6700000e+03   2.1997327e-04
   5.6710000e+03   2.1988858e-04
   5.6720000e+03   2.1980395e-04
   5.6730000e+03   2.1971938e-04
   5.6740000e+03   2.1963486e-04
   5.6750000e+03   2.1955041e-04
   5.6760000e+03   2.1946602e-04
   5.6770000e+03   2.1938170e-04
   5.6780000e+03   2.1929745e-04
   5.6790000e+03   2.1921327e-04
   5.6800000e+03   2.1912916e-04
   5.6810000e+03   2.1904513e-04
   5.6820000e+03   2.1896117e-04
   5.6830000e+03   2.1887730e-04
   5.6840000e+03   2.1879350e-04
   5.6850000e+03   2.1870978e-04
   5.6860000e+03   2.1862615e-04
   5.6870000e+03   2.1854259e-04
   5.6880000e+03   2.1845912e-04
   5.6890000e+03   2.1837573e-04
   5.6900000e+03   2.1829243e-04
   5.6910000e+03   2.1820920e-04
   5.6920000e+03   2.1812606e-04
   5.6930000e+03   2.1804300e-04
   5.6940000e+03   2.1796002e-04
   5.6950000e+03   2.1787713e-04
   5.6960000e+03   2.1779430e-04
   5.6970000e+03   2.1771156e-04
   5.6980000e+03   2.1762889e-04
   5.6990000e+03   2.1754630e-04
   5.7000000e+03   2.1746377e-04
   5.7010000e+03   2.1738132e-04
   5.7020000e+03   2.1729893e-04
   5.7030000e+03   2.1721661e-04
   5.7040000e+03   2.1713434e-04
   5.7050000e+03   2.1705214e-04
   5.7060000e+03   2.1696999e-04
   5.7070000e+03   2.1688790e-04
   5.7080000e+03   2.1680585e-04
   5.7090000e+03   2.1672385e-04
   5.7100000e+03   2.1664190e-04
   5.7110000e+03   2.1655999e-04
   5.7120000e+03   2.1647811e-04
   5.7130000e+03   2.1639627e-04
   5.7140000e+03   2.1631446e-04
   5.7150000e+03   2.1623268e-04
   5.7160000e+03   2.1615093e-04
   5.7170000e+03   2.1606920e-04
   5.7180000e+03   2.1598749e-04
   5.7190000e+03   2.1590580e-04
   5.7200000e+03   2.1582412e-04
   5.7210000e+03   2.1574246e-04
   5.7220000e+03   2.1566081e-04
   5.7230000e+03   2.1557917e-04
   5.7240000e+03   2.1549753e-04
   5.7250000e+03   2.1541591e-04
   5.7260000e+03   2.1533428e-04
   5.7270000e+03   2.1525267e-04
   5.7280000e+03   2.1517105e-04
   5.7290000e+03   2.1508944e-04
   5.7300000e+03   2.1500782e-04
   5.7310000e+03   2.1492621e-04
   5.7320000e+03   2.1484460e-04
   5.7330000e+03   2.1476299e-04
   5.7340000e+03   2.1468138e-04
   5.7350000e+03   2.1459977e-04
   5.7360000e+03   2.1451816e-04
   5.7370000e+03   2.1443655e-04
   5.7380000e+03   2.1435495e-04
   5.7390000e+03   2.1427335e-04
   5.7400000e+03   2.1419175e-04
   5.7410000e+03   2.1411016e-04
   5.7420000e+03   2.1402858e-04
   5.7430000e+03   2.1394700e-04
   5.7440000e+03   2.1386543e-04
   5.7450000e+03   2.1378388e-04
   5.7460000e+03   2.1370233e-04
   5.7470000e+03   2.1362080e-04
   5.7480000e+03   2.1353929e-04
   5.7490000e+03   2.1345779e-04
   5.7500000e+03   2.1337631e-04
   5.7510000e+03   2.1329485e-04
   5.7520000e+03   2.1321341e-04
   5.7530000e+03   2.1313199e-04
   5.7540000e+03   2.1305060e-04
   5.7550000e+03   2.1296923e-04
   5.7560000e+03   2.1288789e-04
   5.7570000e+03   2.1280657e-04
   5.7580000e+03   2.1272529e-04
   5.7590000e+03   2.1264403e-04
   5.7600000e+03   2.1256281e-04
   5.7610000e+03   2.1248162e-04
   5.7620000e+03   2.1240045e-04
   5.7630000e+03   2.1231933e-04
   5.7640000e+03   2.1223823e-04
   5.7650000e+03   2.1215717e-04
   5.7660000e+03   2.1207614e-04
   5.7670000e+03   2.1199514e-04
   5.7680000e+03   2.1191418e-04
   5.7690000e+03   2.1183326e-04
   5.7700000e+03   2.1175237e-04
   5.7710000e+03   2.1167151e-04
   5.7720000e+03   2.1159068e-04
   5.7730000e+03   2.1150989e-04
   5.7740000e+03   2.1142913e-04
   5.7750000e+03   2.1134841e-04
   5.7760000e+03   2.1126772e-04
   5.7770000e+03   2.1118705e-04
   5.7780000e+03   2.1110643e-04
   5.7790000e+03   2.1102583e-04
   5.7800000e+03   2.1094526e-04
   5.7810000e+03   2.1086472e-04
   5.7820000e+03   2.1078421e-04
   5.7830000e+03   2.1070374e-04
   5.7840000e+03   2.1062329e-04
   5.7850000e+03   2.1054287e-04
   5.7860000e+03   2.1046248e-04
   5.7870000e+03   2.1038212e-04
   5.7880000e+03   2.1030178e-04
   5.7890000e+03   2.1022148e-04
   5.7900000e+03   2.1014120e-04
   5.7910000e+03   2.1006096e-04
   5.7920000e+03   2.0998074e-04
   5.7930000e+03   2.0990055e-04
   5.7940000e+03   2.0982040e-04
   5.7950000e+03   2.0974027e-04
   5.7960000e+03   2.0966018e-04
   5.7970000e+03   2.0958012e-04
   5.7980000e+03   2.0950009e-04
   5.7990000e+03   2.0942010e-04
   5.8000000e+03   2.0934015e-04
   5.8010000e+03   2.0926023e-04
   5.8020000e+03   2.0918035e-04
   5.8030000e+03   2.0910051e-04
   5.8040000e+03   2.0902071e-04
   5.8050000e+03   2.0894095e-04
   5.8060000e+03   2.0886124e-04
   5.8070000e+03   2.0878157e-04
   5.8080000e+03   2.0870195e-04
   5.8090000e+03   2.0862238e-04
   5.8100000e+03   2.0854287e-04
   5.8110000e+03   2.0846340e-04
   5.8120000e+03   2.0838399e-04
   5.8130000e+03   2.0830463e-04
   5.8140000e+03   2.0822533e-04
   5.8150000e+03   2.0814608e-04
   5.8160000e+03   2.0806690e-04
   5.8170000e+03   2.0798778e-04
   5.8180000e+03   2.0790871e-04
   5.8190000e+03   2.0782972e-04
   5.8200000e+03   2.0775078e-04
   5.8210000e+03   2.0767191e-04
   5.8220000e+03   2.0759311e-04
   5.8230000e+03   2.0751437e-04
   5.8240000e+03   2.0743570e-04
   5.8250000e+03   2.0735709e-04
   5.8260000e+03   2.0727855e-04
   5.8270000e+03   2.0720008e-04
   5.8280000e+03   2.0712167e-04
   5.8290000e+03   2.0704333e-04
   5.8300000e+03   2.0696505e-04
   5.8310000e+03   2.0688684e-04
   5.8320000e+03   2.0680870e-04
   5.8330000e+03   2.0673061e-04
   5.8340000e+03   2.0665259e-04
   5.8350000e+03   2.0657463e-04
   5.8360000e+03   2.0649672e-04
   5.8370000e+03   2.0641888e-04
   5.8380000e+03   2.0634109e-04
   5.8390000e+03   2.0626335e-04
   5.8400000e+03   2.0618566e-04
   5.8410000e+03   2.0610803e-04
   5.8420000e+03   2.0603044e-04
   5.8430000e+03   2.0595289e-04
   5.8440000e+03   2.0587539e-04
   5.8450000e+03   2.0579793e-04
   5.8460000e+03   2.0572051e-04
   5.8470000e+03   2.0564312e-04
   5.8480000e+03   2.0556577e-04
   5.8490000e+03   2.0548845e-04
   5.8500000e+03   2.0541116e-04
   5.8510000e+03   2.0533389e-04
   5.8520000e+03   2.0525665e-04
   5.8530000e+03   2.0517943e-04
   5.8540000e+03   2.0510223e-04
   5.8550000e+03   2.0502505e-04
   5.8560000e+03   2.0494788e-04
   5.8570000e+03   2.0487073e-04
   5.8580000e+03   2.0479359e-04
   5.8590000e+03   2.0471646e-04
   5.8600000e+03   2.0463934e-04
   5.8610000e+03   2.0456223e-04
   5.8620000e+03   2.0448512e-04
   5.8630000e+03   2.0440803e-04
   5.8640000e+03   2.0433093e-04
   5.8650000e+03   2.0425384e-04
   5.8660000e+03   2.0417676e-04
   5.8670000e+03   2.0409967e-04
   5.8680000e+03   2.0402259e-04
   5.8690000e+03   2.0394551e-04
   5.8700000e+03   2.0386844e-04
   5.8710000e+03   2.0379137e-04
   5.8720000e+03   2.0371430e-04
   5.8730000e+03   2.0363724e-04
   5.8740000e+03   2.0356018e-04
   5.8750000e+03   2.0348312e-04
   5.8760000e+03   2.0340607e-04
   5.8770000e+03   2.0332903e-04
   5.8780000e+03   2.0325200e-04
   5.8790000e+03   2.0317497e-04
   5.8800000e+03   2.0309796e-04
   5.8810000e+03   2.0302095e-04
   5.8820000e+03   2.0294396e-04
   5.8830000e+03   2.0286699e-04
   5.8840000e+03   2.0279003e-04
   5.8850000e+03   2.0271308e-04
   5.8860000e+03   2.0263616e-04
   5.8870000e+03   2.0255925e-04
   5.8880000e+03   2.0248237e-04
   5.8890000e+03   2.0240551e-04
   5.8900000e+03   2.0232867e-04
   5.8910000e+03   2.0225186e-04
   5.8920000e+03   2.0217508e-04
   5.8930000e+03   2.0209832e-04
   5.8940000e+03   2.0202159e-04
   5.8950000e+03   2.0194489e-04
   5.8960000e+03   2.0186823e-04
   5.8970000e+03   2.0179160e-04
   5.8980000e+03   2.0171500e-04
   5.8990000e+03   2.0163843e-04
   5.9000000e+03   2.0156190e-04
   5.9010000e+03   2.0148540e-04
   5.9020000e+03   2.0140894e-04
   5.9030000e+03   2.0133251e-04
   5.9040000e+03   2.0125612e-04
   5.9050000e+03   2.0117977e-04
   5.9060000e+03   2.0110346e-04
   5.9070000e+03   2.0102718e-04
   5.9080000e+03   2.0095094e-04
   5.9090000e+03   2.0087473e-04
   5.9100000e+03   2.0079856e-04
   5.9110000e+03   2.0072243e-04
   5.9120000e+03   2.0064633e-04
   5.9130000e+03   2.0057027e-04
   5.9140000e+03   2.0049425e-04
   5.9150000e+03   2.0041826e-04
   5.9160000e+03   2.0034231e-04
   5.9170000e+03   2.0026639e-04
   5.9180000e+03   2.0019050e-04
   5.9190000e+03   2.0011465e-04
   5.9200000e+03   2.0003883e-04
   5.9210000e+03   1.9996304e-04
   5.9220000e+03   1.9988728e-04
   5.9230000e+03   1.9981156e-04
   5.9240000e+03   1.9973587e-04
   5.9250000e+03   1.9966021e-04
   5.9260000e+03   1.9958458e-04
   5.9270000e+03   1.9950898e-04
   5.9280000e+03   1.9943342e-04
   5.9290000e+03   1.9935788e-04
   5.9300000e+03   1.9928238e-04
   5.9310000e+03   1.9920691e-04
   5.9320000e+03   1.9913147e-04
   5.9330000e+03   1.9905606e-04
   5.9340000e+03   1.9898068e-04
   5.9350000e+03   1.9890534e-04
   5.9360000e+03   1.9883003e-04
   5.9370000e+03   1.9875475e-04
   5.9380000e+03   1.9867951e-04
   5.9390000e+03   1.9860430e-04
   5.9400000e+03   1.9852913e-04
   5.9410000e+03   1.9845400e-04
   5.9420000e+03   1.9837890e-04
   5.9430000e+03   1.9830385e-04
   5.9440000e+03   1.9822883e-04
   5.9450000e+03   1.9815385e-04
   5.9460000e+03   1.9807892e-04
   5.9470000e+03   1.9800403e-04
   5.9480000e+03   1.9792918e-04
   5.9490000e+03   1.9785438e-04
   5.9500000e+03   1.9777962e-04
   5.9510000e+03   1.9770491e-04
   5.9520000e+03   1.9763025e-04
   5.9530000e+03   1.9755564e-04
   5.9540000e+03   1.9748107e-04
   5.9550000e+03   1.9740656e-04
   5.9560000e+03   1.9733210e-04
   5.9570000e+03   1.9725769e-04
   5.9580000e+03   1.9718333e-04
   5.9590000e+03   1.9710903e-04
   5.9600000e+03   1.9703478e-04
   5.9610000e+03   1.9696058e-04
   5.9620000e+03   1.9688644e-04
   5.9630000e+03   1.9681235e-04
   5.9640000e+03   1.9673832e-04
   5.9650000e+03   1.9666434e-04
   5.9660000e+03   1.9659042e-04
   5.9670000e+03   1.9651654e-04
   5.9680000e+03   1.9644272e-04
   5.9690000e+03   1.9636896e-04
   5.9700000e+03   1.9629524e-04
   5.9710000e+03   1.9622158e-04
   5.9720000e+03   1.9614796e-04
   5.9730000e+03   1.9607439e-04
   5.9740000e+03   1.9600088e-04
   5.9750000e+03   1.9592740e-04
   5.9760000e+03   1.9585397e-04
   5.9770000e+03   1.9578059e-04
   5.9780000e+03   1.9570725e-04
   5.9790000e+03   1.9563395e-04
   5.9800000e+03   1.9556068e-04
   5.9810000e+03   1.9548746e-04
   5.9820000e+03   1.9541426e-04
   5.9830000e+03   1.9534111e-04
   5.9840000e+03   1.9526798e-04
   5.9850000e+03   1.9519488e-04
   5.9860000e+03   1.9512182e-04
   5.9870000e+03   1.9504877e-04
   5.9880000e+03   1.9497576e-04
   5.9890000e+03   1.9490276e-04
   5.9900000e+03   1.9482979e-04
   5.9910000e+03   1.9475683e-04
   5.9920000e+03   1.9468390e-04
   5.9930000e+03   1.9461098e-04
   5.9940000e+03   1.9453807e-04
   5.9950000e+03   1.9446518e-04
   5.9960000e+03   1.9439230e-04
   5.9970000e+03   1.9431943e-04
   5.9980000e+03   1.9424657e-04
   5.9990000e+03   1.9417372e-04
   6.0000000e+03   1.9410088e-04
   6.0010000e+03   1.9402805e-04
   6.0020000e+03   1.9395522e-04
   6.0030000e+03   1.9388240e-04
   6.0040000e+03   1.9380958e-04
   6.0050000e+03   1.9373678e-04
   6.0060000e+03   1.9366397e-04
   6.0070000e+03   1.9359117e-04
   6.0080000e+03   1.9351838e-04
   6.0090000e+03   1.9344560e-04
   6.0100000e+03   1.9337282e-04
   6.0110000e+03   1.9330004e-04
   6.0120000e+03   1.9322728e-04
   6.0130000e+03   1.9315452e-04
   6.0140000e+03   1.9308178e-04
   6.0150000e+03   1.9300904e-04
   6.0160000e+03   1.9293631e-04
   6.0170000e+03   1.9286360e-04
   6.0180000e+03   1.9279089e-04
   6.0190000e+03   1.9271821e-04
   6.0200000e+03   1.9264553e-04
   6.0210000e+03   1.9257288e-04
   6.0220000e+03   1.9250024e-04
   6.0230000e+03   1.9242762e-04
   6.0240000e+03   1.9235502e-04
   6.0250000e+03   1.9228244e-04
   6.0260000e+03   1.9220988e-04
   6.0270000e+03   1.9213735e-04
   6.0280000e+03   1.9206484e-04
   6.0290000e+03   1.9199236e-04
   6.0300000e+03   1.9191991e-04
   6.0310000e+03   1.9184748e-04
   6.0320000e+03   1.9177509e-04
   6.0330000e+03   1.9170272e-04
   6.0340000e+03   1.9163039e-04
   6.0350000e+03   1.9155809e-04
   6.0360000e+03   1.9148582e-04
   6.0370000e+03   1.9141359e-04
   6.0380000e+03   1.9134139e-04
   6.0390000e+03   1.9126922e-04
   6.0400000e+03   1.9119709e-04
   6.0410000e+03   1.9112500e-04
   6.0420000e+03   1.9105294e-04
   6.0430000e+03   1.9098092e-04
   6.0440000e+03   1.9090894e-04
   6.0450000e+03   1.9083699e-04
   6.0460000e+03   1.9076508e-04
   6.0470000e+03   1.9069321e-04
   6.0480000e+03   1.9062137e-04
   6.0490000e+03   1.9054957e-04
   6.0500000e+03   1.9047781e-04
   6.0510000e+03   1.9040609e-04
   6.0520000e+03   1.9033440e-04
   6.0530000e+03   1.9026274e-04
   6.0540000e+03   1.9019112e-04
   6.0550000e+03   1.9011954e-04
   6.0560000e+03   1.9004799e-04
   6.0570000e+03   1.8997648e-04
   6.0580000e+03   1.8990500e-04
   6.0590000e+03   1.8983355e-04
   6.0600000e+03   1.8976214e-04
   6.0610000e+03   1.8969076e-04
   6.0620000e+03   1.8961942e-04
   6.0630000e+03   1.8954810e-04
   6.0640000e+03   1.8947682e-04
   6.0650000e+03   1.8940557e-04
   6.0660000e+03   1.8933436e-04
   6.0670000e+03   1.8926317e-04
   6.0680000e+03   1.8919202e-04
   6.0690000e+03   1.8912090e-04
   6.0700000e+03   1.8904981e-04
   6.0710000e+03   1.8897875e-04
   6.0720000e+03   1.8890773e-04
   6.0730000e+03   1.8883674e-04
   6.0740000e+03   1.8876578e-04
   6.0750000e+03   1.8869485e-04
   6.0760000e+03   1.8862396e-04
   6.0770000e+03   1.8855310e-04
   6.0780000e+03   1.8848228e-04
   6.0790000e+03   1.8841149e-04
   6.0800000e+03   1.8834073e-04
   6.0810000e+03   1.8827001e-04
   6.0820000e+03   1.8819933e-04
   6.0830000e+03   1.8812868e-04
   6.0840000e+03   1.8805807e-04
   6.0850000e+03   1.8798750e-04
   6.0860000e+03   1.8791697e-04
   6.0870000e+03   1.8784648e-04
   6.0880000e+03   1.8777603e-04
   6.0890000e+03   1.8770561e-04
   6.0900000e+03   1.8763524e-04
   6.0910000e+03   1.8756492e-04
   6.0920000e+03   1.8749463e-04
   6.0930000e+03   1.8742438e-04
   6.0940000e+03   1.8735418e-04
   6.0950000e+03   1.8728403e-04
   6.0960000e+03   1.8721391e-04
   6.0970000e+03   1.8714384e-04
   6.0980000e+03   1.8707382e-04
   6.0990000e+03   1.8700384e-04
   6.1000000e+03   1.8693390e-04
   6.1010000e+03   1.8686401e-04
   6.1020000e+03   1.8679416e-04
   6.1030000e+03   1.8672435e-04
   6.1040000e+03   1.8665459e-04
   6.1050000e+03   1.8658488e-04
   6.1060000e+03   1.8651520e-04
   6.1070000e+03   1.8644557e-04
   6.1080000e+03   1.8637598e-04
   6.1090000e+03   1.8630643e-04
   6.1100000e+03   1.8623692e-04
   6.1110000e+03   1.8616745e-04
   6.1120000e+03   1.8609801e-04
   6.1130000e+03   1.8602862e-04
   6.1140000e+03   1.8595926e-04
   6.1150000e+03   1.8588993e-04
   6.1160000e+03   1.8582064e-04
   6.1170000e+03   1.8575138e-04
   6.1180000e+03   1.8568216e-04
   6.1190000e+03   1.8561296e-04
   6.1200000e+03   1.8554379e-04
   6.1210000e+03   1.8547465e-04
   6.1220000e+03   1.8540553e-04
   6.1230000e+03   1.8533644e-04
   6.1240000e+03   1.8526738e-04
   6.1250000e+03   1.8519833e-04
   6.1260000e+03   1.8512931e-04
   6.1270000e+03   1.8506030e-04
   6.1280000e+03   1.8499132e-04
   6.1290000e+03   1.8492235e-04
   6.1300000e+03   1.8485339e-04
   6.1310000e+03   1.8478445e-04
   6.1320000e+03   1.8471553e-04
   6.1330000e+03   1.8464661e-04
   6.1340000e+03   1.8457771e-04
   6.1350000e+03   1.8450882e-04
   6.1360000e+03   1.8443995e-04
   6.1370000e+03   1.8437108e-04
   6.1380000e+03   1.8430222e-04
   6.1390000e+03   1.8423337e-04
   6.1400000e+03   1.8416453e-04
   6.1410000e+03   1.8409569e-04
   6.1420000e+03   1.8402687e-04
   6.1430000e+03   1.8395805e-04
   6.1440000e+03   1.8388924e-04
   6.1450000e+03   1.8382044e-04
   6.1460000e+03   1.8375165e-04
   6.1470000e+03   1.8368287e-04
   6.1480000e+03   1.8361410e-04
   6.1490000e+03   1.8354534e-04
   6.1500000e+03   1.8347659e-04
   6.1510000e+03   1.8340785e-04
   6.1520000e+03   1.8333912e-04
   6.1530000e+03   1.8327041e-04
   6.1540000e+03   1.8320171e-04
   6.1550000e+03   1.8313303e-04
   6.1560000e+03   1.8306436e-04
   6.1570000e+03   1.8299571e-04
   6.1580000e+03   1.8292707e-04
   6.1590000e+03   1.8285846e-04
   6.1600000e+03   1.8278987e-04
   6.1610000e+03   1.8272129e-04
   6.1620000e+03   1.8265274e-04
   6.1630000e+03   1.8258422e-04
   6.1640000e+03   1.8251571e-04
   6.1650000e+03   1.8244724e-04
   6.1660000e+03   1.8237879e-04
   6.1670000e+03   1.8231037e-04
   6.1680000e+03   1.8224197e-04
   6.1690000e+03   1.8217361e-04
   6.1700000e+03   1.8210528e-04
   6.1710000e+03   1.8203697e-04
   6.1720000e+03   1.8196871e-04
   6.1730000e+03   1.8190047e-04
   6.1740000e+03   1.8183227e-04
   6.1750000e+03   1.8176410e-04
   6.1760000e+03   1.8169596e-04
   6.1770000e+03   1.8162786e-04
   6.1780000e+03   1.8155980e-04
   6.1790000e+03   1.8149177e-04
   6.1800000e+03   1.8142378e-04
   6.1810000e+03   1.8135583e-04
   6.1820000e+03   1.8128791e-04
   6.1830000e+03   1.8122003e-04
   6.1840000e+03   1.8115218e-04
   6.1850000e+03   1.8108437e-04
   6.1860000e+03   1.8101660e-04
   6.1870000e+03   1.8094886e-04
   6.1880000e+03   1.8088116e-04
   6.1890000e+03   1.8081350e-04
   6.1900000e+03   1.8074587e-04
   6.1910000e+03   1.8067828e-04
   6.1920000e+03   1.8061072e-04
   6.1930000e+03   1.8054320e-04
   6.1940000e+03   1.8047571e-04
   6.1950000e+03   1.8040825e-04
   6.1960000e+03   1.8034083e-04
   6.1970000e+03   1.8027344e-04
   6.1980000e+03   1.8020609e-04
   6.1990000e+03   1.8013876e-04
   6.2000000e+03   1.8007147e-04
   6.2010000e+03   1.8000421e-04
   6.2020000e+03   1.7993699e-04
   6.2030000e+03   1.7986979e-04
   6.2040000e+03   1.7980262e-04
   6.2050000e+03   1.7973549e-04
   6.2060000e+03   1.7966838e-04
   6.2070000e+03   1.7960130e-04
   6.2080000e+03   1.7953426e-04
   6.2090000e+03   1.7946724e-04
   6.2100000e+03   1.7940026e-04
   6.2110000e+03   1.7933330e-04
   6.2120000e+03   1.7926638e-04
   6.2130000e+03   1.7919948e-04
   6.2140000e+03   1.7913262e-04
   6.2150000e+03   1.7906578e-04
   6.2160000e+03   1.7899898e-04
   6.2170000e+03   1.7893221e-04
   6.2180000e+03   1.7886546e-04
   6.2190000e+03   1.7879875e-04
   6.2200000e+03   1.7873207e-04
   6.2210000e+03   1.7866542e-04
   6.2220000e+03   1.7859881e-04
   6.2230000e+03   1.7853223e-04
   6.2240000e+03   1.7846568e-04
   6.2250000e+03   1.7839916e-04
   6.2260000e+03   1.7833268e-04
   6.2270000e+03   1.7826623e-04
   6.2280000e+03   1.7819982e-04
   6.2290000e+03   1.7813344e-04
   6.2300000e+03   1.7806709e-04
   6.2310000e+03   1.7800079e-04
   6.2320000e+03   1.7793451e-04
   6.2330000e+03   1.7786828e-04
   6.2340000e+03   1.7780207e-04
   6.2350000e+03   1.7773591e-04
   6.2360000e+03   1.7766978e-04
   6.2370000e+03   1.7760369e-04
   6.2380000e+03   1.7753764e-04
   6.2390000e+03   1.7747162e-04
   6.2400000e+03   1.7740563e-04
   6.2410000e+03   1.7733969e-04
   6.2420000e+03   1.7727378e-04
   6.2430000e+03   1.7720790e-04
   6.2440000e+03   1.7714206e-04
   6.2450000e+03   1.7707626e-04
   6.2460000e+03   1.7701049e-04
   6.2470000e+03   1.7694475e-04
   6.2480000e+03   1.7687904e-04
   6.2490000e+03   1.7681337e-04
   6.2500000e+03   1.7674773e-04
   6.2510000e+03   1.7668213e-04
   6.2520000e+03   1.7661655e-04
   6.2530000e+03   1.7655100e-04
   6.2540000e+03   1.7648548e-04
   6.2550000e+03   1.7641999e-04
   6.2560000e+03   1.7635452e-04
   6.2570000e+03   1.7628909e-04
   6.2580000e+03   1.7622367e-04
   6.2590000e+03   1.7615828e-04
   6.2600000e+03   1.7609292e-04
   6.2610000e+03   1.7602757e-04
   6.2620000e+03   1.7596225e-04
   6.2630000e+03   1.7589695e-04
   6.2640000e+03   1.7583167e-04
   6.2650000e+03   1.7576640e-04
   6.2660000e+03   1.7570115e-04
   6.2670000e+03   1.7563593e-04
   6.2680000e+03   1.7557071e-04
   6.2690000e+03   1.7550551e-04
   6.2700000e+03   1.7544033e-04
   6.2710000e+03   1.7537516e-04
   6.2720000e+03   1.7531000e-04
   6.2730000e+03   1.7524486e-04
   6.2740000e+03   1.7517973e-04
   6.2750000e+03   1.7511461e-04
   6.2760000e+03   1.7504950e-04
   6.2770000e+03   1.7498441e-04
   6.2780000e+03   1.7491932e-04
   6.2790000e+03   1.7485425e-04
   6.2800000e+03   1.7478919e-04
   6.2810000e+03   1.7472414e-04
   6.2820000e+03   1.7465910e-04
   6.2830000e+03   1.7459407e-04
   6.2840000e+03   1.7452906e-04
   6.2850000e+03   1.7446405e-04
   6.2860000e+03   1.7439907e-04
   6.2870000e+03   1.7433409e-04
   6.2880000e+03   1.7426913e-04
   6.2890000e+03   1.7420418e-04
   6.2900000e+03   1.7413924e-04
   6.2910000e+03   1.7407433e-04
   6.2920000e+03   1.7400943e-04
   6.2930000e+03   1.7394454e-04
   6.2940000e+03   1.7387968e-04
   6.2950000e+03   1.7381483e-04
   6.2960000e+03   1.7375000e-04
   6.2970000e+03   1.7368519e-04
   6.2980000e+03   1.7362041e-04
   6.2990000e+03   1.7355565e-04
   6.3000000e+03   1.7349091e-04
   6.3010000e+03   1.7342619e-04
   6.3020000e+03   1.7336150e-04
   6.3030000e+03   1.7329684e-04
   6.3040000e+03   1.7323220e-04
   6.3050000e+03   1.7316759e-04
   6.3060000e+03   1.7310301e-04
   6.3070000e+03   1.7303846e-04
   6.3080000e+03   1.7297394e-04
   6.3090000e+03   1.7290944e-04
   6.3100000e+03   1.7284498e-04
   6.3110000e+03   1.7278055e-04
   6.3120000e+03   1.7271616e-04
   6.3130000e+03   1.7265179e-04
   6.3140000e+03   1.7258746e-04
   6.3150000e+03   1.7252316e-04
   6.3160000e+03   1.7245890e-04
   6.3170000e+03   1.7239467e-04
   6.3180000e+03   1.7233048e-04
   6.3190000e+03   1.7226631e-04
   6.3200000e+03   1.7220219e-04
   6.3210000e+03   1.7213810e-04
   6.3220000e+03   1.7207404e-04
   6.3230000e+03   1.7201002e-04
   6.3240000e+03   1.7194603e-04
   6.3250000e+03   1.7188207e-04
   6.3260000e+03   1.7181815e-04
   6.3270000e+03   1.7175427e-04
   6.3280000e+03   1.7169041e-04
   6.3290000e+03   1.7162659e-04
   6.3300000e+03   1.7156281e-04
   6.3310000e+03   1.7149905e-04
   6.3320000e+03   1.7143533e-04
   6.3330000e+03   1.7137164e-04
   6.3340000e+03   1.7130798e-04
   6.3350000e+03   1.7124436e-04
   6.3360000e+03   1.7118076e-04
   6.3370000e+03   1.7111720e-04
   6.3380000e+03   1.7105366e-04
   6.3390000e+03   1.7099016e-04
   6.3400000e+03   1.7092668e-04
   6.3410000e+03   1.7086324e-04
   6.3420000e+03   1.7079982e-04
   6.3430000e+03   1.7073643e-04
   6.3440000e+03   1.7067307e-04
   6.3450000e+03   1.7060974e-04
   6.3460000e+03   1.7054644e-04
   6.3470000e+03   1.7048316e-04
   6.3480000e+03   1.7041991e-04
   6.3490000e+03   1.7035669e-04
   6.3500000e+03   1.7029350e-04
   6.3510000e+03   1.7023034e-04
   6.3520000e+03   1.7016720e-04
   6.3530000e+03   1.7010409e-04
   6.3540000e+03   1.7004101e-04
   6.3550000e+03   1.6997795e-04
   6.3560000e+03   1.6991493e-04
   6.3570000e+03   1.6985193e-04
   6.3580000e+03   1.6978896e-04
   6.3590000e+03   1.6972602e-04
   6.3600000e+03   1.6966311e-04
   6.3610000e+03   1.6960022e-04
   6.3620000e+03   1.6953737e-04
   6.3630000e+03   1.6947454e-04
   6.3640000e+03   1.6941174e-04
   6.3650000e+03   1.6934898e-04
   6.3660000e+03   1.6928624e-04
   6.3670000e+03   1.6922353e-04
   6.3680000e+03   1.6916086e-04
   6.3690000e+03   1.6909821e-04
   6.3700000e+03   1.6903559e-04
   6.3710000e+03   1.6897301e-04
   6.3720000e+03   1.6891045e-04
   6.3730000e+03   1.6884793e-04
   6.3740000e+03   1.6878543e-04
   6.3750000e+03   1.6872297e-04
   6.3760000e+03   1.6866054e-04
   6.3770000e+03   1.6859814e-04
   6.3780000e+03   1.6853577e-04
   6.3790000e+03   1.6847343e-04
   6.3800000e+03   1.6841112e-04
   6.3810000e+03   1.6834884e-04
   6.3820000e+03   1.6828659e-04
   6.3830000e+03   1.6822437e-04
   6.3840000e+03   1.6816217e-04
   6.3850000e+03   1.6810001e-04
   6.3860000e+03   1.6803788e-04
   6.3870000e+03   1.6797577e-04
   6.3880000e+03   1.6791369e-04
   6.3890000e+03   1.6785164e-04
   6.3900000e+03   1.6778961e-04
   6.3910000e+03   1.6772761e-04
   6.3920000e+03   1.6766563e-04
   6.3930000e+03   1.6760368e-04
   6.3940000e+03   1.6754175e-04
   6.3950000e+03   1.6747984e-04
   6.3960000e+03   1.6741796e-04
   6.3970000e+03   1.6735610e-04
   6.3980000e+03   1.6729425e-04
   6.3990000e+03   1.6723243e-04
   6.4000000e+03   1.6717063e-04
   6.4010000e+03   1.6710885e-04
   6.4020000e+03   1.6704708e-04
   6.4030000e+03   1.6698534e-04
   6.4040000e+03   1.6692361e-04
   6.4050000e+03   1.6686189e-04
   6.4060000e+03   1.6680020e-04
   6.4070000e+03   1.6673852e-04
   6.4080000e+03   1.6667685e-04
   6.4090000e+03   1.6661520e-04
   6.4100000e+03   1.6655356e-04
   6.4110000e+03   1.6649193e-04
   6.4120000e+03   1.6643032e-04
   6.4130000e+03   1.6636873e-04
   6.4140000e+03   1.6630714e-04
   6.4150000e+03   1.6624557e-04
   6.4160000e+03   1.6618401e-04
   6.4170000e+03   1.6612247e-04
   6.4180000e+03   1.6606094e-04
   6.4190000e+03   1.6599942e-04
   6.4200000e+03   1.6593792e-04
   6.4210000e+03   1.6587643e-04
   6.4220000e+03   1.6581495e-04
   6.4230000e+03   1.6575349e-04
   6.4240000e+03   1.6569204e-04
   6.4250000e+03   1.6563061e-04
   6.4260000e+03   1.6556920e-04
   6.4270000e+03   1.6550780e-04
   6.4280000e+03   1.6544641e-04
   6.4290000e+03   1.6538505e-04
   6.4300000e+03   1.6532370e-04
   6.4310000e+03   1.6526237e-04
   6.4320000e+03   1.6520107e-04
   6.4330000e+03   1.6513978e-04
   6.4340000e+03   1.6507851e-04
   6.4350000e+03   1.6501727e-04
   6.4360000e+03   1.6495604e-04
   6.4370000e+03   1.6489484e-04
   6.4380000e+03   1.6483367e-04
   6.4390000e+03   1.6477252e-04
   6.4400000e+03   1.6471139e-04
   6.4410000e+03   1.6465029e-04
   6.4420000e+03   1.6458922e-04
   6.4430000e+03   1.6452817e-04
   6.4440000e+03   1.6446715e-04
   6.4450000e+03   1.6440616e-04
   6.4460000e+03   1.6434520e-04
   6.4470000e+03   1.6428427e-04
   6.4480000e+03   1.6422337e-04
   6.4490000e+03   1.6416250e-04
   6.4500000e+03   1.6410167e-04
   6.4510000e+03   1.6404086e-04
   6.4520000e+03   1.6398008e-04
   6.4530000e+03   1.6391934e-04
   6.4540000e+03   1.6385863e-04
   6.4550000e+03   1.6379795e-04
   6.4560000e+03   1.6373730e-04
   6.4570000e+03   1.6367669e-04
   6.4580000e+03   1.6361611e-04
   6.4590000e+03   1.6355556e-04
   6.4600000e+03   1.6349504e-04
   6.4610000e+03   1.6343456e-04
   6.4620000e+03   1.6337411e-04
   6.4630000e+03   1.6331369e-04
   6.4640000e+03   1.6325330e-04
   6.4650000e+03   1.6319295e-04
   6.4660000e+03   1.6313262e-04
   6.4670000e+03   1.6307233e-04
   6.4680000e+03   1.6301207e-04
   6.4690000e+03   1.6295184e-04
   6.4700000e+03   1.6289164e-04
   6.4710000e+03   1.6283147e-04
   6.4720000e+03   1.6277133e-04
   6.4730000e+03   1.6271121e-04
   6.4740000e+03   1.6265113e-04
   6.4750000e+03   1.6259107e-04
   6.4760000e+03   1.6253105e-04
   6.4770000e+03   1.6247105e-04
   6.4780000e+03   1.6241108e-04
   6.4790000e+03   1.6235113e-04
   6.4800000e+03   1.6229121e-04
   6.4810000e+03   1.6223132e-04
   6.4820000e+03   1.6217145e-04
   6.4830000e+03   1.6211161e-04
   6.4840000e+03   1.6205180e-04
   6.4850000e+03   1.6199201e-04
   6.4860000e+03   1.6193225e-04
   6.4870000e+03   1.6187251e-04
   6.4880000e+03   1.6181279e-04
   6.4890000e+03   1.6175310e-04
   6.4900000e+03   1.6169344e-04
   6.4910000e+03   1.6163380e-04
   6.4920000e+03   1.6157418e-04
   6.4930000e+03   1.6151459e-04
   6.4940000e+03   1.6145503e-04
   6.4950000e+03   1.6139549e-04
   6.4960000e+03   1.6133597e-04
   6.4970000e+03   1.6127648e-04
   6.4980000e+03   1.6121701e-04
   6.4990000e+03   1.6115757e-04
   6.5000000e+03   1.6109815e-04
   6.5010000e+03   1.6103876e-04
   6.5020000e+03   1.6097939e-04
   6.5030000e+03   1.6092005e-04
   6.5040000e+03   1.6086073e-04
   6.5050000e+03   1.6080144e-04
   6.5060000e+03   1.6074218e-04
   6.5070000e+03   1.6068294e-04
   6.5080000e+03   1.6062372e-04
   6.5090000e+03   1.6056454e-04
   6.5100000e+03   1.6050538e-04
   6.5110000e+03   1.6044624e-04
   6.5120000e+03   1.6038713e-04
   6.5130000e+03   1.6032805e-04
   6.5140000e+03   1.6026899e-04
   6.5150000e+03   1.6020996e-04
   6.5160000e+03   1.6015096e-04
   6.5170000e+03   1.6009198e-04
   6.5180000e+03   1.6003303e-04
   6.5190000e+03   1.5997410e-04
   6.5200000e+03   1.5991520e-04
   6.5210000e+03   1.5985633e-04
   6.5220000e+03   1.5979748e-04
   6.5230000e+03   1.5973865e-04
   6.5240000e+03   1.5967985e-04
   6.5250000e+03   1.5962107e-04
   6.5260000e+03   1.5956232e-04
   6.5270000e+03   1.5950359e-04
   6.5280000e+03   1.5944488e-04
   6.5290000e+03   1.5938620e-04
   6.5300000e+03   1.5932754e-04
   6.5310000e+03   1.5926890e-04
   6.5320000e+03   1.5921029e-04
   6.5330000e+03   1.5915169e-04
   6.5340000e+03   1.5909312e-04
   6.5350000e+03   1.5903456e-04
   6.5360000e+03   1.5897603e-04
   6.5370000e+03   1.5891751e-04
   6.5380000e+03   1.5885902e-04
   6.5390000e+03   1.5880054e-04
   6.5400000e+03   1.5874208e-04
   6.5410000e+03   1.5868364e-04
   6.5420000e+03   1.5862521e-04
   6.5430000e+03   1.5856680e-04
   6.5440000e+03   1.5850841e-04
   6.5450000e+03   1.5845004e-04
   6.5460000e+03   1.5839168e-04
   6.5470000e+03   1.5833334e-04
   6.5480000e+03   1.5827501e-04
   6.5490000e+03   1.5821670e-04
   6.5500000e+03   1.5815840e-04
   6.5510000e+03   1.5810012e-04
   6.5520000e+03   1.5804185e-04
   6.5530000e+03   1.5798360e-04
   6.5540000e+03   1.5792536e-04
   6.5550000e+03   1.5786714e-04
   6.5560000e+03   1.5780893e-04
   6.5570000e+03   1.5775074e-04
   6.5580000e+03   1.5769257e-04
   6.5590000e+03   1.5763441e-04
   6.5600000e+03   1.5757626e-04
   6.5610000e+03   1.5751813e-04
   6.5620000e+03   1.5746002e-04
   6.5630000e+03   1.5740193e-04
   6.5640000e+03   1.5734385e-04
   6.5650000e+03   1.5728579e-04
   6.5660000e+03   1.5722775e-04
   6.5670000e+03   1.5716973e-04
   6.5680000e+03   1.5711173e-04
   6.5690000e+03   1.5705375e-04
   6.5700000e+03   1.5699579e-04
   6.5710000e+03   1.5693784e-04
   6.5720000e+03   1.5687992e-04
   6.5730000e+03   1.5682203e-04
   6.5740000e+03   1.5676415e-04
   6.5750000e+03   1.5670630e-04
   6.5760000e+03   1.5664847e-04
   6.5770000e+03   1.5659067e-04
   6.5780000e+03   1.5653289e-04
   6.5790000e+03   1.5647513e-04
   6.5800000e+03   1.5641741e-04
   6.5810000e+03   1.5635970e-04
   6.5820000e+03   1.5630203e-04
   6.5830000e+03   1.5624438e-04
   6.5840000e+03   1.5618676e-04
   6.5850000e+03   1.5612917e-04
   6.5860000e+03   1.5607160e-04
   6.5870000e+03   1.5601407e-04
   6.5880000e+03   1.5595656e-04
   6.5890000e+03   1.5589909e-04
   6.5900000e+03   1.5584164e-04
   6.5910000e+03   1.5578422e-04
   6.5920000e+03   1.5572683e-04
   6.5930000e+03   1.5566947e-04
   6.5940000e+03   1.5561214e-04
   6.5950000e+03   1.5555485e-04
   6.5960000e+03   1.5549758e-04
   6.5970000e+03   1.5544034e-04
   6.5980000e+03   1.5538313e-04
   6.5990000e+03   1.5532595e-04
   6.6000000e+03   1.5526880e-04
   6.6010000e+03   1.5521168e-04
   6.6020000e+03   1.5515459e-04
   6.6030000e+03   1.5509752e-04
   6.6040000e+03   1.5504049e-04
   6.6050000e+03   1.5498349e-04
   6.6060000e+03   1.5492651e-04
   6.6070000e+03   1.5486956e-04
   6.6080000e+03   1.5481264e-04
   6.6090000e+03   1.5475574e-04
   6.6100000e+03   1.5469887e-04
   6.6110000e+03   1.5464203e-04
   6.6120000e+03   1.5458522e-04
   6.6130000e+03   1.5452843e-04
   6.6140000e+03   1.5447167e-04
   6.6150000e+03   1.5441493e-04
   6.6160000e+03   1.5435821e-04
   6.6170000e+03   1.5430153e-04
   6.6180000e+03   1.5424486e-04
   6.6190000e+03   1.5418822e-04
   6.6200000e+03   1.5413160e-04
   6.6210000e+03   1.5407501e-04
   6.6220000e+03   1.5401844e-04
   6.6230000e+03   1.5396189e-04
   6.6240000e+03   1.5390537e-04
   6.6250000e+03   1.5384887e-04
   6.6260000e+03   1.5379239e-04
   6.6270000e+03   1.5373593e-04
   6.6280000e+03   1.5367950e-04
   6.6290000e+03   1.5362309e-04
   6.6300000e+03   1.5356670e-04
   6.6310000e+03   1.5351033e-04
   6.6320000e+03   1.5345399e-04
   6.6330000e+03   1.5339767e-04
   6.6340000e+03   1.5334137e-04
   6.6350000e+03   1.5328509e-04
   6.6360000e+03   1.5322883e-04
   6.6370000e+03   1.5317260e-04
   6.6380000e+03   1.5311638e-04
   6.6390000e+03   1.5306019e-04
   6.6400000e+03   1.5300403e-04
   6.6410000e+03   1.5294788e-04
   6.6420000e+03   1.5289176e-04
   6.6430000e+03   1.5283566e-04
   6.6440000e+03   1.5277959e-04
   6.6450000e+03   1.5272353e-04
   6.6460000e+03   1.5266750e-04
   6.6470000e+03   1.5261149e-04
   6.6480000e+03   1.5255551e-04
   6.6490000e+03   1.5249955e-04
   6.6500000e+03   1.5244361e-04
   6.6510000e+03   1.5238769e-04
   6.6520000e+03   1.5233180e-04
   6.6530000e+03   1.5227593e-04
   6.6540000e+03   1.5222009e-04
   6.6550000e+03   1.5216426e-04
   6.6560000e+03   1.5210846e-04
   6.6570000e+03   1.5205269e-04
   6.6580000e+03   1.5199693e-04
   6.6590000e+03   1.5194120e-04
   6.6600000e+03   1.5188549e-04
   6.6610000e+03   1.5182981e-04
   6.6620000e+03   1.5177414e-04
   6.6630000e+03   1.5171850e-04
   6.6640000e+03   1.5166288e-04
   6.6650000e+03   1.5160728e-04
   6.6660000e+03   1.5155170e-04
   6.6670000e+03   1.5149615e-04
   6.6680000e+03   1.5144061e-04
   6.6690000e+03   1.5138509e-04
   6.6700000e+03   1.5132960e-04
   6.6710000e+03   1.5127412e-04
   6.6720000e+03   1.5121867e-04
   6.6730000e+03   1.5116323e-04
   6.6740000e+03   1.5110781e-04
   6.6750000e+03   1.5105242e-04
   6.6760000e+03   1.5099703e-04
   6.6770000e+03   1.5094167e-04
   6.6780000e+03   1.5088633e-04
   6.6790000e+03   1.5083100e-04
   6.6800000e+03   1.5077569e-04
   6.6810000e+03   1.5072040e-04
   6.6820000e+03   1.5066512e-04
   6.6830000e+03   1.5060986e-04
   6.6840000e+03   1.5055462e-04
   6.6850000e+03   1.5049939e-04
   6.6860000e+03   1.5044418e-04
   6.6870000e+03   1.5038899e-04
   6.6880000e+03   1.5033381e-04
   6.6890000e+03   1.5027865e-04
   6.6900000e+03   1.5022350e-04
   6.6910000e+03   1.5016837e-04
   6.6920000e+03   1.5011325e-04
   6.6930000e+03   1.5005816e-04
   6.6940000e+03   1.5000307e-04
   6.6950000e+03   1.4994801e-04
   6.6960000e+03   1.4989296e-04
   6.6970000e+03   1.4983792e-04
   6.6980000e+03   1.4978291e-04
   6.6990000e+03   1.4972791e-04
   6.7000000e+03   1.4967293e-04
   6.7010000e+03   1.4961796e-04
   6.7020000e+03   1.4956302e-04
   6.7030000e+03   1.4950809e-04
   6.7040000e+03   1.4945318e-04
   6.7050000e+03   1.4939829e-04
   6.7060000e+03   1.4934342e-04
   6.7070000e+03   1.4928857e-04
   6.7080000e+03   1.4923374e-04
   6.7090000e+03   1.4917894e-04
   6.7100000e+03   1.4912415e-04
   6.7110000e+03   1.4906938e-04
   6.7120000e+03   1.4901464e-04
   6.7130000e+03   1.4895992e-04
   6.7140000e+03   1.4890522e-04
   6.7150000e+03   1.4885055e-04
   6.7160000e+03   1.4879590e-04
   6.7170000e+03   1.4874127e-04
   6.7180000e+03   1.4868667e-04
   6.7190000e+03   1.4863210e-04
   6.7200000e+03   1.4857754e-04
   6.7210000e+03   1.4852302e-04
   6.7220000e+03   1.4846852e-04
   6.7230000e+03   1.4841405e-04
   6.7240000e+03   1.4835960e-04
   6.7250000e+03   1.4830518e-04
   6.7260000e+03   1.4825079e-04
   6.7270000e+03   1.4819643e-04
   6.7280000e+03   1.4814209e-04
   6.7290000e+03   1.4808778e-04
   6.7300000e+03   1.4803350e-04
   6.7310000e+03   1.4797924e-04
   6.7320000e+03   1.4792501e-04
   6.7330000e+03   1.4787081e-04
   6.7340000e+03   1.4781664e-04
   6.7350000e+03   1.4776249e-04
   6.7360000e+03   1.4770838e-04
   6.7370000e+03   1.4765429e-04
   6.7380000e+03   1.4760022e-04
   6.7390000e+03   1.4754619e-04
   6.7400000e+03   1.4749218e-04
   6.7410000e+03   1.4743819e-04
   6.7420000e+03   1.4738424e-04
   6.7430000e+03   1.4733031e-04
   6.7440000e+03   1.4727640e-04
   6.7450000e+03   1.4722252e-04
   6.7460000e+03   1.4716867e-04
   6.7470000e+03   1.4711484e-04
   6.7480000e+03   1.4706103e-04
   6.7490000e+03   1.4700725e-04
   6.7500000e+03   1.4695349e-04
   6.7510000e+03   1.4689976e-04
   6.7520000e+03   1.4684605e-04
   6.7530000e+03   1.4679236e-04
   6.7540000e+03   1.4673870e-04
   6.7550000e+03   1.4668506e-04
   6.7560000e+03   1.4663144e-04
   6.7570000e+03   1.4657784e-04
   6.7580000e+03   1.4652427e-04
   6.7590000e+03   1.4647071e-04
   6.7600000e+03   1.4641718e-04
   6.7610000e+03   1.4636367e-04
   6.7620000e+03   1.4631018e-04
   6.7630000e+03   1.4625671e-04
   6.7640000e+03   1.4620326e-04
   6.7650000e+03   1.4614983e-04
   6.7660000e+03   1.4609642e-04
   6.7670000e+03   1.4604303e-04
   6.7680000e+03   1.4598966e-04
   6.7690000e+03   1.4593631e-04
   6.7700000e+03   1.4588298e-04
   6.7710000e+03   1.4582967e-04
   6.7720000e+03   1.4577638e-04
   6.7730000e+03   1.4572311e-04
   6.7740000e+03   1.4566986e-04
   6.7750000e+03   1.4561663e-04
   6.7760000e+03   1.4556342e-04
   6.7770000e+03   1.4551023e-04
   6.7780000e+03   1.4545706e-04
   6.7790000e+03   1.4540390e-04
   6.7800000e+03   1.4535077e-04
   6.7810000e+03   1.4529766e-04
   6.7820000e+03   1.4524457e-04
   6.7830000e+03   1.4519150e-04
   6.7840000e+03   1.4513846e-04
   6.7850000e+03   1.4508543e-04
   6.7860000e+03   1.4503242e-04
   6.7870000e+03   1.4497943e-04
   6.7880000e+03   1.4492646e-04
   6.7890000e+03   1.4487352e-04
   6.7900000e+03   1.4482059e-04
   6.7910000e+03   1.4476769e-04
   6.7920000e+03   1.4471480e-04
   6.7930000e+03   1.4466194e-04
   6.7940000e+03   1.4460909e-04
   6.7950000e+03   1.4455627e-04
   6.7960000e+03   1.4450347e-04
   6.7970000e+03   1.4445069e-04
   6.7980000e+03   1.4439793e-04
   6.7990000e+03   1.4434519e-04
   6.8000000e+03   1.4429247e-04
   6.8010000e+03   1.4423977e-04
   6.8020000e+03   1.4418709e-04
   6.8030000e+03   1.4413443e-04
   6.8040000e+03   1.4408179e-04
   6.8050000e+03   1.4402917e-04
   6.8060000e+03   1.4397657e-04
   6.8070000e+03   1.4392399e-04
   6.8080000e+03   1.4387142e-04
   6.8090000e+03   1.4381888e-04
   6.8100000e+03   1.4376636e-04
   6.8110000e+03   1.4371385e-04
   6.8120000e+03   1.4366136e-04
   6.8130000e+03   1.4360889e-04
   6.8140000e+03   1.4355644e-04
   6.8150000e+03   1.4350401e-04
   6.8160000e+03   1.4345159e-04
   6.8170000e+03   1.4339920e-04
   6.8180000e+03   1.4334682e-04
   6.8190000e+03   1.4329445e-04
   6.8200000e+03   1.4324211e-04
   6.8210000e+03   1.4318978e-04
   6.8220000e+03   1.4313746e-04
   6.8230000e+03   1.4308517e-04
   6.8240000e+03   1.4303289e-04
   6.8250000e+03   1.4298063e-04
   6.8260000e+03   1.4292838e-04
   6.8270000e+03   1.4287616e-04
   6.8280000e+03   1.4282394e-04
   6.8290000e+03   1.4277175e-04
   6.8300000e+03   1.4271957e-04
   6.8310000e+03   1.4266741e-04
   6.8320000e+03   1.4261526e-04
   6.8330000e+03   1.4256314e-04
   6.8340000e+03   1.4251103e-04
   6.8350000e+03   1.4245893e-04
   6.8360000e+03   1.4240686e-04
   6.8370000e+03   1.4235480e-04
   6.8380000e+03   1.4230276e-04
   6.8390000e+03   1.4225074e-04
   6.8400000e+03   1.4219874e-04
   6.8410000e+03   1.4214675e-04
   6.8420000e+03   1.4209479e-04
   6.8430000e+03   1.4204284e-04
   6.8440000e+03   1.4199092e-04
   6.8450000e+03   1.4193901e-04
   6.8460000e+03   1.4188712e-04
   6.8470000e+03   1.4183526e-04
   6.8480000e+03   1.4178341e-04
   6.8490000e+03   1.4173159e-04
   6.8500000e+03   1.4167979e-04
   6.8510000e+03   1.4162801e-04
   6.8520000e+03   1.4157625e-04
   6.8530000e+03   1.4152451e-04
   6.8540000e+03   1.4147280e-04
   6.8550000e+03   1.4142111e-04
   6.8560000e+03   1.4136944e-04
   6.8570000e+03   1.4131780e-04
   6.8580000e+03   1.4126618e-04
   6.8590000e+03   1.4121458e-04
   6.8600000e+03   1.4116301e-04
   6.8610000e+03   1.4111146e-04
   6.8620000e+03   1.4105994e-04
   6.8630000e+03   1.4100844e-04
   6.8640000e+03   1.4095697e-04
   6.8650000e+03   1.4090552e-04
   6.8660000e+03   1.4085410e-04
   6.8670000e+03   1.4080270e-04
   6.8680000e+03   1.4075133e-04
   6.8690000e+03   1.4069998e-04
   6.8700000e+03   1.4064866e-04
   6.8710000e+03   1.4059736e-04
   6.8720000e+03   1.4054608e-04
   6.8730000e+03   1.4049484e-04
   6.8740000e+03   1.4044361e-04
   6.8750000e+03   1.4039241e-04
   6.8760000e+03   1.4034124e-04
   6.8770000e+03   1.4029009e-04
   6.8780000e+03   1.4023896e-04
   6.8790000e+03   1.4018786e-04
   6.8800000e+03   1.4013678e-04
   6.8810000e+03   1.4008573e-04
   6.8820000e+03   1.4003470e-04
   6.8830000e+03   1.3998369e-04
   6.8840000e+03   1.3993270e-04
   6.8850000e+03   1.3988174e-04
   6.8860000e+03   1.3983080e-04
   6.8870000e+03   1.3977988e-04
   6.8880000e+03   1.3972898e-04
   6.8890000e+03   1.3967810e-04
   6.8900000e+03   1.3962725e-04
   6.8910000e+03   1.3957641e-04
   6.8920000e+03   1.3952560e-04
   6.8930000e+03   1.3947481e-04
   6.8940000e+03   1.3942403e-04
   6.8950000e+03   1.3937328e-04
   6.8960000e+03   1.3932255e-04
   6.8970000e+03   1.3927183e-04
   6.8980000e+03   1.3922114e-04
   6.8990000e+03   1.3917046e-04
   6.9000000e+03   1.3911981e-04
   6.9010000e+03   1.3906917e-04
   6.9020000e+03   1.3901855e-04
   6.9030000e+03   1.3896795e-04
   6.9040000e+03   1.3891737e-04
   6.9050000e+03   1.3886681e-04
   6.9060000e+03   1.3881626e-04
   6.9070000e+03   1.3876574e-04
   6.9080000e+03   1.3871523e-04
   6.9090000e+03   1.3866474e-04
   6.9100000e+03   1.3861427e-04
   6.9110000e+03   1.3856381e-04
   6.9120000e+03   1.3851338e-04
   6.9130000e+03   1.3846296e-04
   6.9140000e+03   1.3841256e-04
   6.9150000e+03   1.3836218e-04
   6.9160000e+03   1.3831182e-04
   6.9170000e+03   1.3826147e-04
   6.9180000e+03   1.3821115e-04
   6.9190000e+03   1.3816084e-04
   6.9200000e+03   1.3811055e-04
   6.9210000e+03   1.3806028e-04
   6.9220000e+03   1.3801003e-04
   6.9230000e+03   1.3795980e-04
   6.9240000e+03   1.3790959e-04
   6.9250000e+03   1.3785939e-04
   6.9260000e+03   1.3780922e-04
   6.9270000e+03   1.3775906e-04
   6.9280000e+03   1.3770892e-04
   6.9290000e+03   1.3765880e-04
   6.9300000e+03   1.3760870e-04
   6.9310000e+03   1.3755862e-04
   6.9320000e+03   1.3750856e-04
   6.9330000e+03   1.3745852e-04
   6.9340000e+03   1.3740850e-04
   6.9350000e+03   1.3735850e-04
   6.9360000e+03   1.3730851e-04
   6.9370000e+03   1.3725855e-04
   6.9380000e+03   1.3720860e-04
   6.9390000e+03   1.3715867e-04
   6.9400000e+03   1.3710876e-04
   6.9410000e+03   1.3705888e-04
   6.9420000e+03   1.3700901e-04
   6.9430000e+03   1.3695915e-04
   6.9440000e+03   1.3690932e-04
   6.9450000e+03   1.3685951e-04
   6.9460000e+03   1.3680971e-04
   6.9470000e+03   1.3675993e-04
   6.9480000e+03   1.3671017e-04
   6.9490000e+03   1.3666043e-04
   6.9500000e+03   1.3661071e-04
   6.9510000e+03   1.3656100e-04
   6.9520000e+03   1.3651131e-04
   6.9530000e+03   1.3646164e-04
   6.9540000e+03   1.3641199e-04
   6.9550000e+03   1.3636235e-04
   6.9560000e+03   1.3631273e-04
   6.9570000e+03   1.3626313e-04
   6.9580000e+03   1.3621355e-04
   6.9590000e+03   1.3616398e-04
   6.9600000e+03   1.3611443e-04
   6.9610000e+03   1.3606490e-04
   6.9620000e+03   1.3601538e-04
   6.9630000e+03   1.3596588e-04
   6.9640000e+03   1.3591640e-04
   6.9650000e+03   1.3586693e-04
   6.9660000e+03   1.3581748e-04
   6.9670000e+03   1.3576805e-04
   6.9680000e+03   1.3571863e-04
   6.9690000e+03   1.3566923e-04
   6.9700000e+03   1.3561985e-04
   6.9710000e+03   1.3557049e-04
   6.9720000e+03   1.3552114e-04
   6.9730000e+03   1.3547181e-04
   6.9740000e+03   1.3542250e-04
   6.9750000e+03   1.3537320e-04
   6.9760000e+03   1.3532393e-04
   6.9770000e+03   1.3527467e-04
   6.9780000e+03   1.3522543e-04
   6.9790000e+03   1.3517620e-04
   6.9800000e+03   1.3512700e-04
   6.9810000e+03   1.3507782e-04
   6.9820000e+03   1.3502865e-04
   6.9830000e+03   1.3497950e-04
   6.9840000e+03   1.3493038e-04
   6.9850000e+03   1.3488127e-04
   6.9860000e+03   1.3483218e-04
   6.9870000e+03   1.3478311e-04
   6.9880000e+03   1.3473407e-04
   6.9890000e+03   1.3468504e-04
   6.9900000e+03   1.3463603e-04
   6.9910000e+03   1.3458705e-04
   6.9920000e+03   1.3453809e-04
   6.9930000e+03   1.3448915e-04
   6.9940000e+03   1.3444023e-04
   6.9950000e+03   1.3439133e-04
   6.9960000e+03   1.3434245e-04
   6.9970000e+03   1.3429360e-04
   6.9980000e+03   1.3424477e-04
   6.9990000e+03   1.3419596e-04
   7.0000000e+03   1.3414717e-04
   7.0010000e+03   1.3409841e-04
   7.0020000e+03   1.3404967e-04
   7.0030000e+03   1.3400095e-04
   7.0040000e+03   1.3395226e-04
   7.0050000e+03   1.3390358e-04
   7.0060000e+03   1.3385494e-04
   7.0070000e+03   1.3380631e-04
   7.0080000e+03   1.3375771e-04
   7.0090000e+03   1.3370912e-04
   7.0100000e+03   1.3366057e-04
   7.0110000e+03   1.3361203e-04
   7.0120000e+03   1.3356352e-04
   7.0130000e+03   1.3351503e-04
   7.0140000e+03   1.3346656e-04
   7.0150000e+03   1.3341811e-04
   7.0160000e+03   1.3336969e-04
   7.0170000e+03   1.3332129e-04
   7.0180000e+03   1.3327291e-04
   7.0190000e+03   1.3322455e-04
   7.0200000e+03   1.3317621e-04
   7.0210000e+03   1.3312789e-04
   7.0220000e+03   1.3307959e-04
   7.0230000e+03   1.3303132e-04
   7.0240000e+03   1.3298306e-04
   7.0250000e+03   1.3293483e-04
   7.0260000e+03   1.3288661e-04
   7.0270000e+03   1.3283841e-04
   7.0280000e+03   1.3279024e-04
   7.0290000e+03   1.3274208e-04
   7.0300000e+03   1.3269394e-04
   7.0310000e+03   1.3264582e-04
   7.0320000e+03   1.3259772e-04
   7.0330000e+03   1.3254964e-04
   7.0340000e+03   1.3250157e-04
   7.0350000e+03   1.3245353e-04
   7.0360000e+03   1.3240550e-04
   7.0370000e+03   1.3235749e-04
   7.0380000e+03   1.3230949e-04
   7.0390000e+03   1.3226152e-04
   7.0400000e+03   1.3221356e-04
   7.0410000e+03   1.3216561e-04
   7.0420000e+03   1.3211769e-04
   7.0430000e+03   1.3206978e-04
   7.0440000e+03   1.3202189e-04
   7.0450000e+03   1.3197402e-04
   7.0460000e+03   1.3192616e-04
   7.0470000e+03   1.3187832e-04
   7.0480000e+03   1.3183050e-04
   7.0490000e+03   1.3178269e-04
   7.0500000e+03   1.3173490e-04
   7.0510000e+03   1.3168713e-04
   7.0520000e+03   1.3163937e-04
   7.0530000e+03   1.3159163e-04
   7.0540000e+03   1.3154391e-04
   7.0550000e+03   1.3149620e-04
   7.0560000e+03   1.3144852e-04
   7.0570000e+03   1.3140084e-04
   7.0580000e+03   1.3135319e-04
   7.0590000e+03   1.3130555e-04
   7.0600000e+03   1.3125793e-04
   7.0610000e+03   1.3121033e-04
   7.0620000e+03   1.3116275e-04
   7.0630000e+03   1.3111518e-04
   7.0640000e+03   1.3106763e-04
   7.0650000e+03   1.3102010e-04
   7.0660000e+03   1.3097259e-04
   7.0670000e+03   1.3092509e-04
   7.0680000e+03   1.3087761e-04
   7.0690000e+03   1.3083015e-04
   7.0700000e+03   1.3078271e-04
   7.0710000e+03   1.3073528e-04
   7.0720000e+03   1.3068788e-04
   7.0730000e+03   1.3064049e-04
   7.0740000e+03   1.3059311e-04
   7.0750000e+03   1.3054576e-04
   7.0760000e+03   1.3049843e-04
   7.0770000e+03   1.3045111e-04
   7.0780000e+03   1.3040381e-04
   7.0790000e+03   1.3035653e-04
   7.0800000e+03   1.3030926e-04
   7.0810000e+03   1.3026202e-04
   7.0820000e+03   1.3021479e-04
   7.0830000e+03   1.3016758e-04
   7.0840000e+03   1.3012039e-04
   7.0850000e+03   1.3007321e-04
   7.0860000e+03   1.3002605e-04
   7.0870000e+03   1.2997891e-04
   7.0880000e+03   1.2993179e-04
   7.0890000e+03   1.2988469e-04
   7.0900000e+03   1.2983760e-04
   7.0910000e+03   1.2979053e-04
   7.0920000e+03   1.2974347e-04
   7.0930000e+03   1.2969644e-04
   7.0940000e+03   1.2964942e-04
   7.0950000e+03   1.2960241e-04
   7.0960000e+03   1.2955543e-04
   7.0970000e+03   1.2950846e-04
   7.0980000e+03   1.2946151e-04
   7.0990000e+03   1.2941457e-04
   7.1000000e+03   1.2936765e-04
   7.1010000e+03   1.2932075e-04
   7.1020000e+03   1.2927387e-04
   7.1030000e+03   1.2922700e-04
   7.1040000e+03   1.2918015e-04
   7.1050000e+03   1.2913331e-04
   7.1060000e+03   1.2908649e-04
   7.1070000e+03   1.2903969e-04
   7.1080000e+03   1.2899291e-04
   7.1090000e+03   1.2894614e-04
   7.1100000e+03   1.2889939e-04
   7.1110000e+03   1.2885266e-04
   7.1120000e+03   1.2880594e-04
   7.1130000e+03   1.2875924e-04
   7.1140000e+03   1.2871256e-04
   7.1150000e+03   1.2866590e-04
   7.1160000e+03   1.2861926e-04
   7.1170000e+03   1.2857263e-04
   7.1180000e+03   1.2852602e-04
   7.1190000e+03   1.2847943e-04
   7.1200000e+03   1.2843286e-04
   7.1210000e+03   1.2838630e-04
   7.1220000e+03   1.2833977e-04
   7.1230000e+03   1.2829325e-04
   7.1240000e+03   1.2824675e-04
   7.1250000e+03   1.2820027e-04
   7.1260000e+03   1.2815381e-04
   7.1270000e+03   1.2810738e-04
   7.1280000e+03   1.2806096e-04
   7.1290000e+03   1.2801456e-04
   7.1300000e+03   1.2796818e-04
   7.1310000e+03   1.2792181e-04
   7.1320000e+03   1.2787547e-04
   7.1330000e+03   1.2782916e-04
   7.1340000e+03   1.2778286e-04
   7.1350000e+03   1.2773658e-04
   7.1360000e+03   1.2769032e-04
   7.1370000e+03   1.2764408e-04
   7.1380000e+03   1.2759787e-04
   7.1390000e+03   1.2755167e-04
   7.1400000e+03   1.2750549e-04
   7.1410000e+03   1.2745934e-04
   7.1420000e+03   1.2741321e-04
   7.1430000e+03   1.2736709e-04
   7.1440000e+03   1.2732100e-04
   7.1450000e+03   1.2727493e-04
   7.1460000e+03   1.2722888e-04
   7.1470000e+03   1.2718285e-04
   7.1480000e+03   1.2713684e-04
   7.1490000e+03   1.2709085e-04
   7.1500000e+03   1.2704488e-04
   7.1510000e+03   1.2699894e-04
   7.1520000e+03   1.2695301e-04
   7.1530000e+03   1.2690710e-04
   7.1540000e+03   1.2686121e-04
   7.1550000e+03   1.2681534e-04
   7.1560000e+03   1.2676950e-04
   7.1570000e+03   1.2672367e-04
   7.1580000e+03   1.2667786e-04
   7.1590000e+03   1.2663207e-04
   7.1600000e+03   1.2658629e-04
   7.1610000e+03   1.2654054e-04
   7.1620000e+03   1.2649481e-04
   7.1630000e+03   1.2644909e-04
   7.1640000e+03   1.2640339e-04
   7.1650000e+03   1.2635771e-04
   7.1660000e+03   1.2631205e-04
   7.1670000e+03   1.2626640e-04
   7.1680000e+03   1.2622077e-04
   7.1690000e+03   1.2617516e-04
   7.1700000e+03   1.2612957e-04
   7.1710000e+03   1.2608399e-04
   7.1720000e+03   1.2603843e-04
   7.1730000e+03   1.2599289e-04
   7.1740000e+03   1.2594736e-04
   7.1750000e+03   1.2590185e-04
   7.1760000e+03   1.2585636e-04
   7.1770000e+03   1.2581088e-04
   7.1780000e+03   1.2576542e-04
   7.1790000e+03   1.2571997e-04
   7.1800000e+03   1.2567454e-04
   7.1810000e+03   1.2562913e-04
   7.1820000e+03   1.2558373e-04
   7.1830000e+03   1.2553835e-04
   7.1840000e+03   1.2549298e-04
   7.1850000e+03   1.2544763e-04
   7.1860000e+03   1.2540229e-04
   7.1870000e+03   1.2535698e-04
   7.1880000e+03   1.2531167e-04
   7.1890000e+03   1.2526638e-04
   7.1900000e+03   1.2522111e-04
   7.1910000e+03   1.2517586e-04
   7.1920000e+03   1.2513062e-04
   7.1930000e+03   1.2508539e-04
   7.1940000e+03   1.2504018e-04
   7.1950000e+03   1.2499499e-04
   7.1960000e+03   1.2494982e-04
   7.1970000e+03   1.2490466e-04
   7.1980000e+03   1.2485951e-04
   7.1990000e+03   1.2481439e-04
   7.2000000e+03   1.2476928e-04
   7.2010000e+03   1.2472418e-04
   7.2020000e+03   1.2467911e-04
   7.2030000e+03   1.2463405e-04
   7.2040000e+03   1.2458900e-04
   7.2050000e+03   1.2454397e-04
   7.2060000e+03   1.2449896e-04
   7.2070000e+03   1.2445397e-04
   7.2080000e+03   1.2440899e-04
   7.2090000e+03   1.2436404e-04
   7.2100000e+03   1.2431909e-04
   7.2110000e+03   1.2427417e-04
   7.2120000e+03   1.2422926e-04
   7.2130000e+03   1.2418437e-04
   7.2140000e+03   1.2413949e-04
   7.2150000e+03   1.2409464e-04
   7.2160000e+03   1.2404980e-04
   7.2170000e+03   1.2400497e-04
   7.2180000e+03   1.2396017e-04
   7.2190000e+03   1.2391538e-04
   7.2200000e+03   1.2387061e-04
   7.2210000e+03   1.2382585e-04
   7.2220000e+03   1.2378112e-04
   7.2230000e+03   1.2373640e-04
   7.2240000e+03   1.2369169e-04
   7.2250000e+03   1.2364701e-04
   7.2260000e+03   1.2360234e-04
   7.2270000e+03   1.2355768e-04
   7.2280000e+03   1.2351305e-04
   7.2290000e+03   1.2346843e-04
   7.2300000e+03   1.2342383e-04
   7.2310000e+03   1.2337924e-04
   7.2320000e+03   1.2333467e-04
   7.2330000e+03   1.2329012e-04
   7.2340000e+03   1.2324558e-04
   7.2350000e+03   1.2320106e-04
   7.2360000e+03   1.2315656e-04
   7.2370000e+03   1.2311207e-04
   7.2380000e+03   1.2306760e-04
   7.2390000e+03   1.2302314e-04
   7.2400000e+03   1.2297871e-04
   7.2410000e+03   1.2293428e-04
   7.2420000e+03   1.2288988e-04
   7.2430000e+03   1.2284549e-04
   7.2440000e+03   1.2280112e-04
   7.2450000e+03   1.2275676e-04
   7.2460000e+03   1.2271242e-04
   7.2470000e+03   1.2266810e-04
   7.2480000e+03   1.2262379e-04
   7.2490000e+03   1.2257950e-04
   7.2500000e+03   1.2253523e-04
   7.2510000e+03   1.2249097e-04
   7.2520000e+03   1.2244673e-04
   7.2530000e+03   1.2240251e-04
   7.2540000e+03   1.2235831e-04
   7.2550000e+03   1.2231412e-04
   7.2560000e+03   1.2226995e-04
   7.2570000e+03   1.2222579e-04
   7.2580000e+03   1.2218166e-04
   7.2590000e+03   1.2213754e-04
   7.2600000e+03   1.2209343e-04
   7.2610000e+03   1.2204935e-04
   7.2620000e+03   1.2200529e-04
   7.2630000e+03   1.2196124e-04
   7.2640000e+03   1.2191721e-04
   7.2650000e+03   1.2187320e-04
   7.2660000e+03   1.2182920e-04
   7.2670000e+03   1.2178523e-04
   7.2680000e+03   1.2174127e-04
   7.2690000e+03   1.2169734e-04
   7.2700000e+03   1.2165342e-04
   7.2710000e+03   1.2160952e-04
   7.2720000e+03   1.2156563e-04
   7.2730000e+03   1.2152177e-04
   7.2740000e+03   1.2147793e-04
   7.2750000e+03   1.2143410e-04
   7.2760000e+03   1.2139030e-04
   7.2770000e+03   1.2134651e-04
   7.2780000e+03   1.2130274e-04
   7.2790000e+03   1.2125899e-04
   7.2800000e+03   1.2121527e-04
   7.2810000e+03   1.2117155e-04
   7.2820000e+03   1.2112786e-04
   7.2830000e+03   1.2108419e-04
   7.2840000e+03   1.2104054e-04
   7.2850000e+03   1.2099690e-04
   7.2860000e+03   1.2095329e-04
   7.2870000e+03   1.2090969e-04
   7.2880000e+03   1.2086611e-04
   7.2890000e+03   1.2082255e-04
   7.2900000e+03   1.2077901e-04
   7.2910000e+03   1.2073548e-04
   7.2920000e+03   1.2069198e-04
   7.2930000e+03   1.2064849e-04
   7.2940000e+03   1.2060502e-04
   7.2950000e+03   1.2056157e-04
   7.2960000e+03   1.2051814e-04
   7.2970000e+03   1.2047472e-04
   7.2980000e+03   1.2043132e-04
   7.2990000e+03   1.2038794e-04
   7.3000000e+03   1.2034457e-04
   7.3010000e+03   1.2030122e-04
   7.3020000e+03   1.2025789e-04
   7.3030000e+03   1.2021458e-04
   7.3040000e+03   1.2017128e-04
   7.3050000e+03   1.2012800e-04
   7.3060000e+03   1.2008473e-04
   7.3070000e+03   1.2004148e-04
   7.3080000e+03   1.1999825e-04
   7.3090000e+03   1.1995503e-04
   7.3100000e+03   1.1991183e-04
   7.3110000e+03   1.1986864e-04
   7.3120000e+03   1.1982547e-04
   7.3130000e+03   1.1978231e-04
   7.3140000e+03   1.1973917e-04
   7.3150000e+03   1.1969605e-04
   7.3160000e+03   1.1965294e-04
   7.3170000e+03   1.1960984e-04
   7.3180000e+03   1.1956676e-04
   7.3190000e+03   1.1952369e-04
   7.3200000e+03   1.1948064e-04
   7.3210000e+03   1.1943761e-04
   7.3220000e+03   1.1939459e-04
   7.3230000e+03   1.1935158e-04
   7.3240000e+03   1.1930859e-04
   7.3250000e+03   1.1926562e-04
   7.3260000e+03   1.1922265e-04
   7.3270000e+03   1.1917971e-04
   7.3280000e+03   1.1913678e-04
   7.3290000e+03   1.1909386e-04
   7.3300000e+03   1.1905096e-04
   7.3310000e+03   1.1900808e-04
   7.3320000e+03   1.1896520e-04
   7.3330000e+03   1.1892235e-04
   7.3340000e+03   1.1887951e-04
   7.3350000e+03   1.1883669e-04
   7.3360000e+03   1.1879388e-04
   7.3370000e+03   1.1875108e-04
   7.3380000e+03   1.1870830e-04
   7.3390000e+03   1.1866554e-04
   7.3400000e+03   1.1862280e-04
   7.3410000e+03   1.1858006e-04
   7.3420000e+03   1.1853735e-04
   7.3430000e+03   1.1849465e-04
   7.3440000e+03   1.1845197e-04
   7.3450000e+03   1.1840930e-04
   7.3460000e+03   1.1836665e-04
   7.3470000e+03   1.1832401e-04
   7.3480000e+03   1.1828139e-04
   7.3490000e+03   1.1823879e-04
   7.3500000e+03   1.1819621e-04
   7.3510000e+03   1.1815363e-04
   7.3520000e+03   1.1811108e-04
   7.3530000e+03   1.1806854e-04
   7.3540000e+03   1.1802602e-04
   7.3550000e+03   1.1798352e-04
   7.3560000e+03   1.1794103e-04
   7.3570000e+03   1.1789855e-04
   7.3580000e+03   1.1785610e-04
   7.3590000e+03   1.1781366e-04
   7.3600000e+03   1.1777123e-04
   7.3610000e+03   1.1772883e-04
   7.3620000e+03   1.1768643e-04
   7.3630000e+03   1.1764406e-04
   7.3640000e+03   1.1760170e-04
   7.3650000e+03   1.1755936e-04
   7.3660000e+03   1.1751703e-04
   7.3670000e+03   1.1747472e-04
   7.3680000e+03   1.1743243e-04
   7.3690000e+03   1.1739015e-04
   7.3700000e+03   1.1734789e-04
   7.3710000e+03   1.1730564e-04
   7.3720000e+03   1.1726341e-04
   7.3730000e+03   1.1722119e-04
   7.3740000e+03   1.1717900e-04
   7.3750000e+03   1.1713681e-04
   7.3760000e+03   1.1709465e-04
   7.3770000e+03   1.1705249e-04
   7.3780000e+03   1.1701036e-04
   7.3790000e+03   1.1696824e-04
   7.3800000e+03   1.1692614e-04
   7.3810000e+03   1.1688405e-04
   7.3820000e+03   1.1684198e-04
   7.3830000e+03   1.1679992e-04
   7.3840000e+03   1.1675788e-04
   7.3850000e+03   1.1671586e-04
   7.3860000e+03   1.1667385e-04
   7.3870000e+03   1.1663186e-04
   7.3880000e+03   1.1658988e-04
   7.3890000e+03   1.1654792e-04
   7.3900000e+03   1.1650598e-04
   7.3910000e+03   1.1646405e-04
   7.3920000e+03   1.1642214e-04
   7.3930000e+03   1.1638024e-04
   7.3940000e+03   1.1633837e-04
   7.3950000e+03   1.1629650e-04
   7.3960000e+03   1.1625466e-04
   7.3970000e+03   1.1621283e-04
   7.3980000e+03   1.1617102e-04
   7.3990000e+03   1.1612922e-04
   7.4000000e+03   1.1608744e-04
   7.4010000e+03   1.1604568e-04
   7.4020000e+03   1.1600393e-04
   7.4030000e+03   1.1596221e-04
   7.4040000e+03   1.1592050e-04
   7.4050000e+03   1.1587880e-04
   7.4060000e+03   1.1583712e-04
   7.4070000e+03   1.1579547e-04
   7.4080000e+03   1.1575382e-04
   7.4090000e+03   1.1571220e-04
   7.4100000e+03   1.1567059e-04
   7.4110000e+03   1.1562900e-04
   7.4120000e+03   1.1558743e-04
   7.4130000e+03   1.1554587e-04
   7.4140000e+03   1.1550433e-04
   7.4150000e+03   1.1546281e-04
   7.4160000e+03   1.1542131e-04
   7.4170000e+03   1.1537983e-04
   7.4180000e+03   1.1533836e-04
   7.4190000e+03   1.1529691e-04
   7.4200000e+03   1.1525547e-04
   7.4210000e+03   1.1521406e-04
   7.4220000e+03   1.1517266e-04
   7.4230000e+03   1.1513128e-04
   7.4240000e+03   1.1508991e-04
   7.4250000e+03   1.1504857e-04
   7.4260000e+03   1.1500724e-04
   7.4270000e+03   1.1496592e-04
   7.4280000e+03   1.1492463e-04
   7.4290000e+03   1.1488335e-04
   7.4300000e+03   1.1484208e-04
   7.4310000e+03   1.1480084e-04
   7.4320000e+03   1.1475961e-04
   7.4330000e+03   1.1471839e-04
   7.4340000e+03   1.1467720e-04
   7.4350000e+03   1.1463601e-04
   7.4360000e+03   1.1459485e-04
   7.4370000e+03   1.1455370e-04
   7.4380000e+03   1.1451257e-04
   7.4390000e+03   1.1447145e-04
   7.4400000e+03   1.1443034e-04
   7.4410000e+03   1.1438926e-04
   7.4420000e+03   1.1434818e-04
   7.4430000e+03   1.1430713e-04
   7.4440000e+03   1.1426609e-04
   7.4450000e+03   1.1422506e-04
   7.4460000e+03   1.1418405e-04
   7.4470000e+03   1.1414305e-04
   7.4480000e+03   1.1410207e-04
   7.4490000e+03   1.1406110e-04
   7.4500000e+03   1.1402015e-04
   7.4510000e+03   1.1397921e-04
   7.4520000e+03   1.1393828e-04
   7.4530000e+03   1.1389737e-04
   7.4540000e+03   1.1385648e-04
   7.4550000e+03   1.1381559e-04
   7.4560000e+03   1.1377473e-04
   7.4570000e+03   1.1373387e-04
   7.4580000e+03   1.1369303e-04
   7.4590000e+03   1.1365221e-04
   7.4600000e+03   1.1361140e-04
   7.4610000e+03   1.1357060e-04
   7.4620000e+03   1.1352982e-04
   7.4630000e+03   1.1348905e-04
   7.4640000e+03   1.1344830e-04
   7.4650000e+03   1.1340756e-04
   7.4660000e+03   1.1336683e-04
   7.4670000e+03   1.1332612e-04
   7.4680000e+03   1.1328542e-04
   7.4690000e+03   1.1324474e-04
   7.4700000e+03   1.1320407e-04
   7.4710000e+03   1.1316342e-04
   7.4720000e+03   1.1312278e-04
   7.4730000e+03   1.1308216e-04
   7.4740000e+03   1.1304155e-04
   7.4750000e+03   1.1300095e-04
   7.4760000e+03   1.1296038e-04
   7.4770000e+03   1.1291981e-04
   7.4780000e+03   1.1287926e-04
   7.4790000e+03   1.1283873e-04
   7.4800000e+03   1.1279821e-04
   7.4810000e+03   1.1275770e-04
   7.4820000e+03   1.1271721e-04
   7.4830000e+03   1.1267674e-04
   7.4840000e+03   1.1263628e-04
   7.4850000e+03   1.1259584e-04
   7.4860000e+03   1.1255541e-04
   7.4870000e+03   1.1251500e-04
   7.4880000e+03   1.1247460e-04
   7.4890000e+03   1.1243422e-04
   7.4900000e+03   1.1239385e-04
   7.4910000e+03   1.1235350e-04
   7.4920000e+03   1.1231316e-04
   7.4930000e+03   1.1227285e-04
   7.4940000e+03   1.1223254e-04
   7.4950000e+03   1.1219225e-04
   7.4960000e+03   1.1215198e-04
   7.4970000e+03   1.1211172e-04
   7.4980000e+03   1.1207148e-04
   7.4990000e+03   1.1203126e-04
   7.5000000e+03   1.1199105e-04
   7.5010000e+03   1.1195085e-04
   7.5020000e+03   1.1191067e-04
   7.5030000e+03   1.1187051e-04
   7.5040000e+03   1.1183036e-04
   7.5050000e+03   1.1179023e-04
   7.5060000e+03   1.1175011e-04
   7.5070000e+03   1.1171001e-04
   7.5080000e+03   1.1166992e-04
   7.5090000e+03   1.1162985e-04
   7.5100000e+03   1.1158979e-04
   7.5110000e+03   1.1154975e-04
   7.5120000e+03   1.1150972e-04
   7.5130000e+03   1.1146971e-04
   7.5140000e+03   1.1142972e-04
   7.5150000e+03   1.1138974e-04
   7.5160000e+03   1.1134977e-04
   7.5170000e+03   1.1130982e-04
   7.5180000e+03   1.1126989e-04
   7.5190000e+03   1.1122997e-04
   7.5200000e+03   1.1119007e-04
   7.5210000e+03   1.1115018e-04
   7.5220000e+03   1.1111030e-04
   7.5230000e+03   1.1107045e-04
   7.5240000e+03   1.1103060e-04
   7.5250000e+03   1.1099077e-04
   7.5260000e+03   1.1095096e-04
   7.5270000e+03   1.1091116e-04
   7.5280000e+03   1.1087138e-04
   7.5290000e+03   1.1083161e-04
   7.5300000e+03   1.1079186e-04
   7.5310000e+03   1.1075213e-04
   7.5320000e+03   1.1071241e-04
   7.5330000e+03   1.1067270e-04
   7.5340000e+03   1.1063301e-04
   7.5350000e+03   1.1059334e-04
   7.5360000e+03   1.1055368e-04
   7.5370000e+03   1.1051403e-04
   7.5380000e+03   1.1047441e-04
   7.5390000e+03   1.1043480e-04
   7.5400000e+03   1.1039520e-04
   7.5410000e+03   1.1035562e-04
   7.5420000e+03   1.1031606e-04
   7.5430000e+03   1.1027651e-04
   7.5440000e+03   1.1023697e-04
   7.5450000e+03   1.1019746e-04
   7.5460000e+03   1.1015796e-04
   7.5470000e+03   1.1011847e-04
   7.5480000e+03   1.1007900e-04
   7.5490000e+03   1.1003955e-04
   7.5500000e+03   1.1000012e-04
   7.5510000e+03   1.0996070e-04
   7.5520000e+03   1.0992129e-04
   7.5530000e+03   1.0988190e-04
   7.5540000e+03   1.0984253e-04
   7.5550000e+03   1.0980317e-04
   7.5560000e+03   1.0976383e-04
   7.5570000e+03   1.0972451e-04
   7.5580000e+03   1.0968520e-04
   7.5590000e+03   1.0964591e-04
   7.5600000e+03   1.0960663e-04
   7.5610000e+03   1.0956737e-04
   7.5620000e+03   1.0952813e-04
   7.5630000e+03   1.0948890e-04
   7.5640000e+03   1.0944968e-04
   7.5650000e+03   1.0941049e-04
   7.5660000e+03   1.0937130e-04
   7.5670000e+03   1.0933214e-04
   7.5680000e+03   1.0929299e-04
   7.5690000e+03   1.0925385e-04
   7.5700000e+03   1.0921473e-04
   7.5710000e+03   1.0917562e-04
   7.5720000e+03   1.0913653e-04
   7.5730000e+03   1.0909746e-04
   7.5740000e+03   1.0905840e-04
   7.5750000e+03   1.0901935e-04
   7.5760000e+03   1.0898032e-04
   7.5770000e+03   1.0894130e-04
   7.5780000e+03   1.0890230e-04
   7.5790000e+03   1.0886331e-04
   7.5800000e+03   1.0882434e-04
   7.5810000e+03   1.0878538e-04
   7.5820000e+03   1.0874643e-04
   7.5830000e+03   1.0870750e-04
   7.5840000e+03   1.0866858e-04
   7.5850000e+03   1.0862968e-04
   7.5860000e+03   1.0859079e-04
   7.5870000e+03   1.0855192e-04
   7.5880000e+03   1.0851305e-04
   7.5890000e+03   1.0847421e-04
   7.5900000e+03   1.0843537e-04
   7.5910000e+03   1.0839655e-04
   7.5920000e+03   1.0835774e-04
   7.5930000e+03   1.0831895e-04
   7.5940000e+03   1.0828017e-04
   7.5950000e+03   1.0824140e-04
   7.5960000e+03   1.0820265e-04
   7.5970000e+03   1.0816391e-04
   7.5980000e+03   1.0812519e-04
   7.5990000e+03   1.0808647e-04
   7.6000000e+03   1.0804778e-04
   7.6010000e+03   1.0800909e-04
   7.6020000e+03   1.0797042e-04
   7.6030000e+03   1.0793176e-04
   7.6040000e+03   1.0789312e-04
   7.6050000e+03   1.0785449e-04
   7.6060000e+03   1.0781587e-04
   7.6070000e+03   1.0777742e-04
   7.6080000e+03   1.0773927e-04
   7.6090000e+03   1.0770120e-04
   7.6100000e+03   1.0766308e-04
   7.6110000e+03   1.0762486e-04
   7.6120000e+03   1.0758659e-04
   7.6130000e+03   1.0754834e-04
   7.6140000e+03   1.0751014e-04
   7.6150000e+03   1.0747199e-04
   7.6160000e+03   1.0743385e-04
   7.6170000e+03   1.0739569e-04
   7.6180000e+03   1.0735749e-04
   7.6190000e+03   1.0731924e-04
   7.6200000e+03   1.0728094e-04
   7.6210000e+03   1.0724260e-04
   7.6220000e+03   1.0720425e-04
   7.6230000e+03   1.0716588e-04
   7.6240000e+03   1.0712753e-04
   7.6250000e+03   1.0708919e-04
   7.6260000e+03   1.0705089e-04
   7.6270000e+03   1.0701264e-04
   7.6280000e+03   1.0697444e-04
   7.6290000e+03   1.0693631e-04
   7.6300000e+03   1.0689823e-04
   7.6310000e+03   1.0686022e-04
   7.6320000e+03   1.0682226e-04
   7.6330000e+03   1.0678434e-04
   7.6340000e+03   1.0674646e-04
   7.6350000e+03   1.0670860e-04
   7.6360000e+03   1.0667076e-04
   7.6370000e+03   1.0663293e-04
   7.6380000e+03   1.0659510e-04
   7.6390000e+03   1.0655726e-04
   7.6400000e+03   1.0651941e-04
   7.6410000e+03   1.0648156e-04
   7.6420000e+03   1.0644370e-04
   7.6430000e+03   1.0640584e-04
   7.6440000e+03   1.0636797e-04
   7.6450000e+03   1.0633011e-04
   7.6460000e+03   1.0629225e-04
   7.6470000e+03   1.0625440e-04
   7.6480000e+03   1.0621657e-04
   7.6490000e+03   1.0617876e-04
   7.6500000e+03   1.0614097e-04
   7.6510000e+03   1.0610321e-04
   7.6520000e+03   1.0606546e-04
   7.6530000e+03   1.0602773e-04
   7.6540000e+03   1.0599003e-04
   7.6550000e+03   1.0595234e-04
   7.6560000e+03   1.0591466e-04
   7.6570000e+03   1.0587700e-04
   7.6580000e+03   1.0583935e-04
   7.6590000e+03   1.0580170e-04
   7.6600000e+03   1.0576406e-04
   7.6610000e+03   1.0572644e-04
   7.6620000e+03   1.0568882e-04
   7.6630000e+03   1.0565122e-04
   7.6640000e+03   1.0561363e-04
   7.6650000e+03   1.0557606e-04
   7.6660000e+03   1.0553851e-04
   7.6670000e+03   1.0550098e-04
   7.6680000e+03   1.0546348e-04
   7.6690000e+03   1.0542601e-04
   7.6700000e+03   1.0538857e-04
   7.6710000e+03   1.0535116e-04
   7.6720000e+03   1.0531377e-04
   7.6730000e+03   1.0527641e-04
   7.6740000e+03   1.0523907e-04
   7.6750000e+03   1.0520175e-04
   7.6760000e+03   1.0516444e-04
   7.6770000e+03   1.0512715e-04
   7.6780000e+03   1.0508987e-04
   7.6790000e+03   1.0505259e-04
   7.6800000e+03   1.0501531e-04
   7.6810000e+03   1.0497804e-04
   7.6820000e+03   1.0494076e-04
   7.6830000e+03   1.0490348e-04
   7.6840000e+03   1.0486620e-04
   7.6850000e+03   1.0482892e-04
   7.6860000e+03   1.0479164e-04
   7.6870000e+03   1.0475435e-04
   7.6880000e+03   1.0471707e-04
   7.6890000e+03   1.0467979e-04
   7.6900000e+03   1.0464252e-04
   7.6910000e+03   1.0460526e-04
   7.6920000e+03   1.0456801e-04
   7.6930000e+03   1.0453078e-04
   7.6940000e+03   1.0449356e-04
   7.6950000e+03   1.0445635e-04
   7.6960000e+03   1.0441917e-04
   7.6970000e+03   1.0438200e-04
   7.6980000e+03   1.0434485e-04
   7.6990000e+03   1.0430772e-04
   7.7000000e+03   1.0427061e-04
   7.7010000e+03   1.0423352e-04
   7.7020000e+03   1.0419646e-04
   7.7030000e+03   1.0415941e-04
   7.7040000e+03   1.0412237e-04
   7.7050000e+03   1.0408536e-04
   7.7060000e+03   1.0404836e-04
   7.7070000e+03   1.0401139e-04
   7.7080000e+03   1.0397442e-04
   7.7090000e+03   1.0393747e-04
   7.7100000e+03   1.0390054e-04
   7.7110000e+03   1.0386362e-04
   7.7120000e+03   1.0382671e-04
   7.7130000e+03   1.0378982e-04
   7.7140000e+03   1.0375294e-04
   7.7150000e+03   1.0371607e-04
   7.7160000e+03   1.0367921e-04
   7.7170000e+03   1.0364236e-04
   7.7180000e+03   1.0360553e-04
   7.7190000e+03   1.0356870e-04
   7.7200000e+03   1.0353189e-04
   7.7210000e+03   1.0349509e-04
   7.7220000e+03   1.0345830e-04
   7.7230000e+03   1.0342153e-04
   7.7240000e+03   1.0338477e-04
   7.7250000e+03   1.0334802e-04
   7.7260000e+03   1.0331128e-04
   7.7270000e+03   1.0327456e-04
   7.7280000e+03   1.0323786e-04
   7.7290000e+03   1.0320117e-04
   7.7300000e+03   1.0316449e-04
   7.7310000e+03   1.0312783e-04
   7.7320000e+03   1.0309119e-04
   7.7330000e+03   1.0305456e-04
   7.7340000e+03   1.0301794e-04
   7.7350000e+03   1.0298135e-04
   7.7360000e+03   1.0294476e-04
   7.7370000e+03   1.0290819e-04
   7.7380000e+03   1.0287164e-04
   7.7390000e+03   1.0283510e-04
   7.7400000e+03   1.0279857e-04
   7.7410000e+03   1.0276205e-04
   7.7420000e+03   1.0272555e-04
   7.7430000e+03   1.0268906e-04
   7.7440000e+03   1.0265258e-04
   7.7450000e+03   1.0261611e-04
   7.7460000e+03   1.0257965e-04
   7.7470000e+03   1.0254321e-04
   7.7480000e+03   1.0250677e-04
   7.7490000e+03   1.0247034e-04
   7.7500000e+03   1.0243393e-04
   7.7510000e+03   1.0239752e-04
   7.7520000e+03   1.0236112e-04
   7.7530000e+03   1.0232474e-04
   7.7540000e+03   1.0228836e-04
   7.7550000e+03   1.0225200e-04
   7.7560000e+03   1.0221564e-04
   7.7570000e+03   1.0217930e-04
   7.7580000e+03   1.0214297e-04
   7.7590000e+03   1.0210665e-04
   7.7600000e+03   1.0207035e-04
   7.7610000e+03   1.0203406e-04
   7.7620000e+03   1.0199778e-04
   7.7630000e+03   1.0196152e-04
   7.7640000e+03   1.0192528e-04
   7.7650000e+03   1.0188905e-04
   7.7660000e+03   1.0185284e-04
   7.7670000e+03   1.0181664e-04
   7.7680000e+03   1.0178047e-04
   7.7690000e+03   1.0174431e-04
   7.7700000e+03   1.0170816e-04
   7.7710000e+03   1.0167204e-04
   7.7720000e+03   1.0163593e-04
   7.7730000e+03   1.0159984e-04
   7.7740000e+03   1.0156376e-04
   7.7750000e+03   1.0152771e-04
   7.7760000e+03   1.0149167e-04
   7.7770000e+03   1.0145564e-04
   7.7780000e+03   1.0141963e-04
   7.7790000e+03   1.0138364e-04
   7.7800000e+03   1.0134765e-04
   7.7810000e+03   1.0131169e-04
   7.7820000e+03   1.0127573e-04
   7.7830000e+03   1.0123979e-04
   7.7840000e+03   1.0120386e-04
   7.7850000e+03   1.0116794e-04
   7.7860000e+03   1.0113204e-04
   7.7870000e+03   1.0109614e-04
   7.7880000e+03   1.0106026e-04
   7.7890000e+03   1.0102439e-04
   7.7900000e+03   1.0098853e-04
   7.7910000e+03   1.0095267e-04
   7.7920000e+03   1.0091683e-04
   7.7930000e+03   1.0088100e-04
   7.7940000e+03   1.0084519e-04
   7.7950000e+03   1.0080938e-04
   7.7960000e+03   1.0077358e-04
   7.7970000e+03   1.0073780e-04
   7.7980000e+03   1.0070202e-04
   7.7990000e+03   1.0066626e-04
   7.8000000e+03   1.0063051e-04
   7.8010000e+03   1.0059477e-04
   7.8020000e+03   1.0055904e-04
   7.8030000e+03   1.0052333e-04
   7.8040000e+03   1.0048762e-04
   7.8050000e+03   1.0045193e-04
   7.8060000e+03   1.0041625e-04
   7.8070000e+03   1.0038059e-04
   7.8080000e+03   1.0034493e-04
   7.8090000e+03   1.0030929e-04
   7.8100000e+03   1.0027366e-04
   7.8110000e+03   1.0023805e-04
   7.8120000e+03   1.0020245e-04
   7.8130000e+03   1.0016686e-04
   7.8140000e+03   1.0013128e-04
   7.8150000e+03   1.0009571e-04
   7.8160000e+03   1.0006016e-04
   7.8170000e+03   1.0002462e-04
   7.8180000e+03   9.9989097e-05


==> TeX/Tikz/plotdata/flow5_rand3/m10/logarithm.dat <==
   1.0000000e+01   3.8200551e+01
   2.0000000e+01   5.3496550e-01
   3.0000000e+01   3.3364414e-01
   4.0000000e+01   1.5824616e-01
   5.0000000e+01   1.6066581e-01
   6.0000000e+01   1.0055069e-01
   7.0000000e+01   7.1781767e-02
   8.0000000e+01   5.6926170e-02
   9.0000000e+01   5.1148221e-02
   1.0000000e+02   5.2901609e-02
   1.1000000e+02   5.0905849e-02
   1.2000000e+02   4.5009346e-02
   1.3000000e+02   4.1593471e-02
   1.4000000e+02   4.0369773e-02
   1.5000000e+02   3.7547603e-02
   1.6000000e+02   3.2376131e-02
   1.7000000e+02   2.5851817e-02
   1.8000000e+02   2.1324452e-02
   1.9000000e+02   2.0447152e-02
   2.0000000e+02   2.1260279e-02
   2.1000000e+02   2.1792086e-02
   2.2000000e+02   2.2033411e-02
   2.3000000e+02   2.1921950e-02
   2.4000000e+02   2.1343296e-02
   2.5000000e+02   2.0351788e-02
   2.6000000e+02   1.9276737e-02
   2.7000000e+02   1.8656383e-02
   2.8000000e+02   1.7360625e-02
   2.9000000e+02   1.6213742e-02
   3.0000000e+02   1.5633919e-02
   3.1000000e+02   1.3576687e-02
   3.2000000e+02   1.2604162e-02
   3.3000000e+02   1.1735771e-02
   3.4000000e+02   1.1199955e-02
   3.5000000e+02   1.0550754e-02
   3.6000000e+02   1.0361520e-02
   3.7000000e+02   1.0562161e-02
   3.8000000e+02   1.1036708e-02
   3.9000000e+02   1.1466217e-02
   4.0000000e+02   1.1654029e-02
   4.1000000e+02   1.1522663e-02
   4.2000000e+02   1.1173232e-02
   4.3000000e+02   1.0660788e-02
   4.4000000e+02   1.0146088e-02
   4.5000000e+02   9.7195756e-03
   4.6000000e+02   9.4219129e-03
   4.7000000e+02   9.2412720e-03
   4.8000000e+02   9.2233742e-03
   4.9000000e+02   9.2254515e-03
   5.0000000e+02   8.9216415e-03
   5.1000000e+02   8.7880690e-03
   5.2000000e+02   8.6430515e-03
   5.3000000e+02   8.4359739e-03
   5.4000000e+02   8.2401235e-03
   5.5000000e+02   8.0633405e-03
   5.6000000e+02   7.9082249e-03
   5.7000000e+02   7.6776604e-03
   5.8000000e+02   7.4782380e-03
   5.9000000e+02   7.3117022e-03
   6.0000000e+02   7.0984906e-03
   6.1000000e+02   6.8740685e-03
   6.2000000e+02   6.6890801e-03
   6.3000000e+02   6.5722720e-03
   6.4000000e+02   6.5243026e-03
   6.5000000e+02   6.5539417e-03
   6.6000000e+02   6.6835686e-03
   6.7000000e+02   6.9013444e-03
   6.8000000e+02   7.1471067e-03
   6.9000000e+02   7.3348975e-03
   7.0000000e+02   7.4737737e-03
   7.1000000e+02   7.5740961e-03
   7.2000000e+02   7.6226046e-03
   7.3000000e+02   7.6147377e-03
   7.4000000e+02   7.5974410e-03
   7.5000000e+02   7.5928383e-03
   7.6000000e+02   7.6162446e-03
   7.7000000e+02   7.5509829e-03
   7.8000000e+02   7.4023692e-03
   7.9000000e+02   7.1625118e-03
   8.0000000e+02   6.9094203e-03
   8.1000000e+02   6.6843325e-03
   8.2000000e+02   6.4502335e-03
   8.3000000e+02   6.3062563e-03
   8.4000000e+02   6.2410203e-03
   8.5000000e+02   6.1561385e-03
   8.6000000e+02   5.9467121e-03
   8.7000000e+02   5.8046932e-03
   8.8000000e+02   5.6656294e-03
   8.9000000e+02   5.5149250e-03
   9.0000000e+02   5.3360080e-03
   9.1000000e+02   5.1143445e-03
   9.2000000e+02   4.9871973e-03
   9.3000000e+02   4.9314418e-03
   9.4000000e+02   4.8982633e-03
   9.5000000e+02   4.8482871e-03
   9.6000000e+02   4.7768088e-03
   9.7000000e+02   4.6975033e-03
   9.8000000e+02   4.6252466e-03
   9.9000000e+02   4.5445725e-03
   1.0000000e+03   4.4509788e-03
   1.0100000e+03   4.3656917e-03
   1.0200000e+03   4.2938941e-03
   1.0300000e+03   4.2338979e-03
   1.0400000e+03   4.1715170e-03
   1.0500000e+03   4.1129820e-03
   1.0600000e+03   4.0743562e-03
   1.0700000e+03   4.0479762e-03
   1.0800000e+03   4.0181183e-03
   1.0900000e+03   3.9747709e-03
   1.1000000e+03   3.9160311e-03
   1.1100000e+03   3.8456473e-03
   1.1200000e+03   3.7717018e-03
   1.1300000e+03   3.7035650e-03
   1.1400000e+03   3.6500704e-03
   1.1500000e+03   3.6168130e-03
   1.1600000e+03   3.6041152e-03
   1.1700000e+03   3.6077067e-03
   1.1800000e+03   3.6215475e-03
   1.1900000e+03   3.6357895e-03
   1.2000000e+03   3.6384632e-03
   1.2100000e+03   3.6467463e-03
   1.2200000e+03   3.6694850e-03
   1.2300000e+03   3.6596634e-03
   1.2400000e+03   3.6434750e-03
   1.2500000e+03   3.6232578e-03
   1.2600000e+03   3.5980547e-03
   1.2700000e+03   3.5682784e-03
   1.2800000e+03   3.5341492e-03
   1.2900000e+03   3.4986861e-03
   1.3000000e+03   3.4509727e-03
   1.3100000e+03   3.4064122e-03
   1.3200000e+03   3.3555827e-03
   1.3300000e+03   3.2910666e-03
   1.3400000e+03   3.2315665e-03
   1.3500000e+03   3.1857513e-03
   1.3600000e+03   3.1494250e-03
   1.3700000e+03   3.1221711e-03
   1.3800000e+03   3.0824537e-03
   1.3900000e+03   3.0562814e-03
   1.4000000e+03   3.0368436e-03
   1.4100000e+03   2.9986698e-03
   1.4200000e+03   2.9734486e-03
   1.4300000e+03   2.9460713e-03
   1.4400000e+03   2.9151105e-03
   1.4500000e+03   2.8794065e-03
   1.4600000e+03   2.8389192e-03
   1.4700000e+03   2.7957875e-03
   1.4800000e+03   2.7526181e-03
   1.4900000e+03   2.7115750e-03
   1.5000000e+03   2.6746928e-03
   1.5100000e+03   2.6437336e-03
   1.5200000e+03   2.6196902e-03
   1.5300000e+03   2.6027921e-03
   1.5400000e+03   2.5944577e-03
   1.5500000e+03   2.5945138e-03
   1.5600000e+03   2.5914437e-03
   1.5700000e+03   2.5675487e-03
   1.5800000e+03   2.5420229e-03
   1.5900000e+03   2.5329220e-03
   1.6000000e+03   2.5236073e-03
   1.6100000e+03   2.5239681e-03
   1.6200000e+03   2.5229725e-03
   1.6300000e+03   2.5214115e-03
   1.6400000e+03   2.5214728e-03
   1.6500000e+03   2.5222016e-03
   1.6600000e+03   2.5223948e-03
   1.6700000e+03   2.5213898e-03
   1.6800000e+03   2.5208006e-03
   1.6900000e+03   2.5183042e-03
   1.7000000e+03   2.5082767e-03
   1.7100000e+03   2.4917524e-03
   1.7200000e+03   2.4698844e-03
   1.7300000e+03   2.4437552e-03
   1.7400000e+03   2.4144665e-03
   1.7500000e+03   2.3839183e-03
   1.7600000e+03   2.3534451e-03
   1.7700000e+03   2.3239884e-03
   1.7800000e+03   2.2965547e-03
   1.7900000e+03   2.2722869e-03
   1.8000000e+03   2.2516117e-03
   1.8100000e+03   2.2342885e-03
   1.8200000e+03   2.2197034e-03
   1.8300000e+03   2.2071615e-03
   1.8400000e+03   2.1959837e-03
   1.8500000e+03   2.1857801e-03
   1.8600000e+03   2.1762878e-03
   1.8700000e+03   2.1673195e-03
   1.8800000e+03   2.1587080e-03
   1.8900000e+03   2.1503090e-03
   1.9000000e+03   2.1420293e-03
   1.9100000e+03   2.1338560e-03
   1.9200000e+03   2.1258669e-03
   1.9300000e+03   2.1182139e-03
   1.9400000e+03   2.1110810e-03
   1.9500000e+03   2.1046328e-03
   1.9600000e+03   2.0989693e-03
   1.9700000e+03   2.0941016e-03
   1.9800000e+03   2.0899491e-03
   1.9900000e+03   2.0863545e-03
   2.0000000e+03   2.0831056e-03
   2.0100000e+03   2.0799596e-03
   2.0200000e+03   2.0766632e-03
   2.0300000e+03   2.0729727e-03
   2.0400000e+03   2.0686722e-03
   2.0500000e+03   2.0635905e-03
   2.0600000e+03   2.0576146e-03
   2.0700000e+03   2.0506720e-03
   2.0800000e+03   2.0455131e-03
   2.0900000e+03   2.0435175e-03
   2.1000000e+03   2.0496090e-03
   2.1100000e+03   2.0647653e-03
   2.1200000e+03   2.0784763e-03
   2.1300000e+03   2.0816860e-03
   2.1400000e+03   2.0718096e-03
   2.1500000e+03   2.0523876e-03
   2.1600000e+03   2.0297533e-03
   2.1700000e+03   2.0096692e-03
   2.1800000e+03   1.9953907e-03
   2.1900000e+03   1.9872521e-03
   2.2000000e+03   1.9833998e-03
   2.2100000e+03   1.9811572e-03
   2.2200000e+03   1.9783633e-03
   2.2300000e+03   1.9741054e-03
   2.2400000e+03   1.9686604e-03
   2.2500000e+03   1.9629041e-03
   2.2600000e+03   1.9576549e-03
   2.2700000e+03   1.9533090e-03
   2.2800000e+03   1.9498169e-03
   2.2900000e+03   1.9492805e-03
   2.3000000e+03   1.9428942e-03
   2.3100000e+03   1.9309555e-03
   2.3200000e+03   1.9158530e-03
   2.3300000e+03   1.9047443e-03
   2.3400000e+03   1.8981966e-03
   2.3500000e+03   1.8923122e-03
   2.3600000e+03   1.8845754e-03
   2.3700000e+03   1.8747631e-03
   2.3800000e+03   1.8637868e-03
   2.3900000e+03   1.8526833e-03
   2.4000000e+03   1.8422388e-03
   2.4100000e+03   1.8328821e-03
   2.4200000e+03   1.8246475e-03
   2.4300000e+03   1.8172494e-03
   2.4400000e+03   1.8102722e-03
   2.4500000e+03   1.8033984e-03
   2.4600000e+03   1.7959813e-03
   2.4700000e+03   1.7879291e-03
   2.4800000e+03   1.7795342e-03
   2.4900000e+03   1.7706791e-03
   2.5000000e+03   1.7612816e-03
   2.5100000e+03   1.7512688e-03
   2.5200000e+03   1.7406072e-03
   2.5300000e+03   1.7292874e-03
   2.5400000e+03   1.7172951e-03
   2.5500000e+03   1.7045942e-03
   2.5600000e+03   1.6911272e-03
   2.5700000e+03   1.6768322e-03
   2.5800000e+03   1.6616629e-03
   2.5900000e+03   1.6456020e-03
   2.6000000e+03   1.6286654e-03
   2.6100000e+03   1.6108839e-03
   2.6200000e+03   1.5922859e-03
   2.6300000e+03   1.5729555e-03
   2.6400000e+03   1.5531679e-03
   2.6500000e+03   1.5329602e-03
   2.6600000e+03   1.5124486e-03
   2.6700000e+03   1.4917574e-03
   2.6800000e+03   1.4710127e-03
   2.6900000e+03   1.4503815e-03
   2.7000000e+03   1.4301155e-03
   2.7100000e+03   1.4104624e-03
   2.7200000e+03   1.3916246e-03
   2.7300000e+03   1.3738051e-03
   2.7400000e+03   1.3571505e-03
   2.7500000e+03   1.3417449e-03
   2.7600000e+03   1.3276015e-03
   2.7700000e+03   1.3146592e-03
   2.7800000e+03   1.3028034e-03
   2.7900000e+03   1.2918975e-03
   2.8000000e+03   1.2818068e-03
   2.8100000e+03   1.2724054e-03
   2.8200000e+03   1.2635735e-03
   2.8300000e+03   1.2552027e-03
   2.8400000e+03   1.2472487e-03
   2.8500000e+03   1.2396170e-03
   2.8600000e+03   1.2322248e-03
   2.8700000e+03   1.2250280e-03
   2.8800000e+03   1.2180194e-03
   2.8900000e+03   1.2112219e-03
   2.9000000e+03   1.2046747e-03
   2.9100000e+03   1.1984201e-03
   2.9200000e+03   1.1924929e-03
   2.9300000e+03   1.1869130e-03
   2.9400000e+03   1.1816807e-03
   2.9500000e+03   1.1767729e-03
   2.9600000e+03   1.1721412e-03
   2.9700000e+03   1.1677098e-03
   2.9800000e+03   1.1633628e-03
   2.9900000e+03   1.1598654e-03
   3.0000000e+03   1.1581503e-03
   3.0100000e+03   1.1592617e-03
   3.0200000e+03   1.1618006e-03
   3.0300000e+03   1.1627791e-03
   3.0400000e+03   1.1572488e-03
   3.0500000e+03   1.1443955e-03
   3.0600000e+03   1.1284377e-03
   3.0700000e+03   1.1128427e-03
   3.0800000e+03   1.0986251e-03
   3.0900000e+03   1.0856886e-03
   3.1000000e+03   1.0739346e-03
   3.1100000e+03   1.0627502e-03
   3.1200000e+03   1.0513880e-03
   3.1300000e+03   1.0394158e-03
   3.1400000e+03   1.0268657e-03
   3.1500000e+03   1.0140693e-03
   3.1600000e+03   1.0014143e-03
   3.1700000e+03   9.8918333e-04
   3.1800000e+03   9.7749865e-04
   3.1900000e+03   9.6633798e-04
   3.2000000e+03   9.5558383e-04
   3.2100000e+03   9.4507655e-04
   3.2200000e+03   9.3464933e-04
   3.2300000e+03   9.2414037e-04
   3.2400000e+03   9.1339337e-04
   3.2500000e+03   9.0226189e-04
   3.2600000e+03   8.9062463e-04
   3.2700000e+03   8.7840769e-04
   3.2800000e+03   8.6560444e-04
   3.2900000e+03   8.5228449e-04
   3.3000000e+03   8.3858857e-04
   3.3100000e+03   8.2471153e-04
   3.3200000e+03   8.1087920e-04
   3.3300000e+03   7.9732529e-04
   3.3400000e+03   7.8427296e-04
   3.3500000e+03   7.7192266e-04
   3.3600000e+03   7.6044543e-04
   3.3700000e+03   7.4997927e-04
   3.3800000e+03   7.4062677e-04
   3.3900000e+03   7.3245291e-04
   3.4000000e+03   7.2548329e-04
   3.4100000e+03   7.1968031e-04
   3.4200000e+03   7.1555852e-04
   3.4300000e+03   7.1439632e-04
   3.4400000e+03   7.1315655e-04
   3.4500000e+03   7.1271843e-04
   3.4600000e+03   7.1271953e-04
   3.4700000e+03   7.1197493e-04
   3.4800000e+03   7.1027994e-04
   3.4900000e+03   7.0861762e-04
   3.5000000e+03   7.0732936e-04
   3.5100000e+03   7.0651429e-04
   3.5200000e+03   7.0594109e-04
   3.5300000e+03   7.0528211e-04
   3.5400000e+03   7.0431025e-04
   3.5500000e+03   7.0294611e-04
   3.5600000e+03   7.0119438e-04
   3.5700000e+03   6.9906360e-04
   3.5800000e+03   6.9652845e-04
   3.5900000e+03   6.9353835e-04
   3.6000000e+03   6.9004683e-04
   3.6100000e+03   6.8603716e-04
   3.6200000e+03   6.8153382e-04
   3.6300000e+03   6.7660035e-04
   3.6400000e+03   6.7132856e-04
   3.6500000e+03   6.6582344e-04
   3.6600000e+03   6.6018787e-04
   3.6700000e+03   6.5451005e-04
   3.6800000e+03   6.4885633e-04
   3.6900000e+03   6.4326992e-04
   3.7000000e+03   6.3777413e-04
   3.7100000e+03   6.3237762e-04
   3.7200000e+03   6.2707889e-04
   3.7300000e+03   6.2186884e-04
   3.7400000e+03   6.1673114e-04
   3.7500000e+03   6.1164163e-04
   3.7600000e+03   6.0656796e-04
   3.7700000e+03   6.0147067e-04
   3.7800000e+03   5.9630645e-04
   3.7900000e+03   5.9103305e-04
   3.8000000e+03   5.8561542e-04
   3.8100000e+03   5.8003148e-04
   3.8200000e+03   5.7427676e-04
   3.8300000e+03   5.6836688e-04
   3.8400000e+03   5.6233778e-04
   3.8500000e+03   5.5624378e-04
   3.8600000e+03   5.5015401e-04
   3.8700000e+03   5.4414761e-04
   3.8800000e+03   5.3830828e-04
   3.8900000e+03   5.3271862e-04
   3.9000000e+03   5.2745450e-04
   3.9100000e+03   5.2257996e-04
   3.9200000e+03   5.1814275e-04
   3.9300000e+03   5.1417101e-04
   3.9400000e+03   5.1067107e-04
   3.9500000e+03   5.0762658e-04
   3.9600000e+03   5.0499909e-04
   3.9700000e+03   5.0272988e-04
   3.9800000e+03   5.0074300e-04
   3.9900000e+03   4.9894939e-04
   4.0000000e+03   4.9725155e-04
   4.0100000e+03   4.9554885e-04
   4.0200000e+03   4.9374279e-04
   4.0300000e+03   4.9174229e-04
   4.0400000e+03   4.8946853e-04
   4.0500000e+03   4.8685926e-04
   4.0600000e+03   4.8387229e-04
   4.0700000e+03   4.8048808e-04
   4.0800000e+03   4.7671106e-04
   4.0900000e+03   4.7256972e-04
   4.1000000e+03   4.6811519e-04
   4.1100000e+03   4.6341838e-04
   4.1200000e+03   4.5856578e-04
   4.1300000e+03   4.5365392e-04
   4.1400000e+03   4.4878308e-04
   4.1500000e+03   4.4405054e-04
   4.1600000e+03   4.3954399e-04
   4.1700000e+03   4.3533565e-04
   4.1800000e+03   4.3228716e-04
   4.1900000e+03   4.2851085e-04
   4.2000000e+03   4.2479397e-04
   4.2100000e+03   4.2202995e-04
   4.2200000e+03   4.1984708e-04
   4.2300000e+03   4.1862230e-04
   4.2400000e+03   4.1956770e-04
   4.2500000e+03   4.2226363e-04
   4.2600000e+03   4.2530455e-04
   4.2700000e+03   4.2697887e-04
   4.2800000e+03   4.2365782e-04
   4.2900000e+03   4.1793443e-04
   4.3000000e+03   4.1280252e-04
   4.3100000e+03   4.0903059e-04
   4.3200000e+03   4.0636708e-04
   4.3300000e+03   4.0450318e-04
   4.3400000e+03   4.0336244e-04
   4.3500000e+03   4.0258819e-04
   4.3600000e+03   4.0181356e-04
   4.3700000e+03   4.0087233e-04
   4.3800000e+03   3.9978968e-04
   4.3900000e+03   3.9865375e-04
   4.4000000e+03   3.9751223e-04
   4.4100000e+03   3.9633538e-04
   4.4200000e+03   3.9502669e-04
   4.4300000e+03   3.9345902e-04
   4.4400000e+03   3.9151810e-04
   4.4500000e+03   3.8913352e-04
   4.4600000e+03   3.8628511e-04
   4.4700000e+03   3.8298874e-04
   4.4800000e+03   3.7927719e-04
   4.4900000e+03   3.7518948e-04
   4.5000000e+03   3.7077234e-04
   4.5100000e+03   3.6608815e-04
   4.5200000e+03   3.6122085e-04
   4.5300000e+03   3.5627403e-04
   4.5400000e+03   3.5136045e-04
   4.5500000e+03   3.4658614e-04
   4.5600000e+03   3.4203452e-04
   4.5700000e+03   3.3775525e-04
   4.5800000e+03   3.3376047e-04
   4.5900000e+03   3.3002835e-04
   4.6000000e+03   3.2651166e-04
   4.6100000e+03   3.2314870e-04
   4.6200000e+03   3.1987374e-04
   4.6300000e+03   3.1662572e-04
   4.6400000e+03   3.1335465e-04
   4.6500000e+03   3.1002584e-04
   4.6600000e+03   3.0662242e-04
   4.6700000e+03   3.0314025e-04
   4.6800000e+03   2.9974111e-04
   4.6900000e+03   2.9654672e-04
   4.7000000e+03   2.9395858e-04
   4.7100000e+03   2.9199525e-04
   4.7200000e+03   2.9026799e-04
   4.7300000e+03   2.8869158e-04
   4.7400000e+03   2.8710409e-04
   4.7500000e+03   2.8524623e-04
   4.7600000e+03   2.8161587e-04
   4.7700000e+03   2.7770066e-04
   4.7800000e+03   2.7489537e-04
   4.7900000e+03   2.7326457e-04
   4.8000000e+03   2.7249196e-04
   4.8100000e+03   2.7242401e-04
   4.8200000e+03   2.7304222e-04
   4.8300000e+03   2.7409967e-04
   4.8400000e+03   2.7528877e-04
   4.8500000e+03   2.7640945e-04
   4.8600000e+03   2.7740092e-04
   4.8700000e+03   2.7828106e-04
   4.8800000e+03   2.7907978e-04
   4.8900000e+03   2.7980072e-04
   4.9000000e+03   2.8041155e-04
   4.9100000e+03   2.8085566e-04
   4.9200000e+03   2.8107406e-04
   4.9300000e+03   2.8103531e-04
   4.9400000e+03   2.8073031e-04
   4.9500000e+03   2.8017309e-04
   4.9600000e+03   2.7945924e-04
   4.9700000e+03   2.7977681e-04
   4.9800000e+03   2.7699296e-04
   4.9900000e+03   2.7547962e-04
   5.0000000e+03   2.7384948e-04
   5.0100000e+03   2.7214402e-04
   5.0200000e+03   2.7041398e-04
   5.0300000e+03   2.6873014e-04
   5.0400000e+03   2.6716011e-04
   5.0500000e+03   2.6574161e-04
   5.0600000e+03   2.6446941e-04
   5.0700000e+03   2.6329654e-04
   5.0800000e+03   2.6214587e-04
   5.0900000e+03   2.6092697e-04
   5.1000000e+03   2.5955322e-04
   5.1100000e+03   2.5795491e-04
   5.1200000e+03   2.5608622e-04
   5.1300000e+03   2.5392632e-04
   5.1400000e+03   2.5147661e-04
   5.1500000e+03   2.4875668e-04
   5.1600000e+03   2.4580084e-04
   5.1700000e+03   2.4265567e-04
   5.1800000e+03   2.3937824e-04
   5.1900000e+03   2.3603408e-04
   5.2000000e+03   2.3269410e-04
   5.2100000e+03   2.2943035e-04
   5.2200000e+03   2.2631083e-04
   5.2300000e+03   2.2339408e-04
   5.2400000e+03   2.2072423e-04
   5.2500000e+03   2.1832728e-04
   5.2600000e+03   2.1620917e-04
   5.2700000e+03   2.1435586e-04
   5.2800000e+03   2.1273542e-04
   5.2900000e+03   2.1130188e-04
   5.3000000e+03   2.1000015e-04
   5.3100000e+03   2.0877158e-04
   5.3200000e+03   2.0755930e-04
   5.3300000e+03   2.0631296e-04
   5.3400000e+03   2.0499246e-04
   5.3500000e+03   2.0357044e-04
   5.3600000e+03   2.0203369e-04
   5.3700000e+03   2.0038330e-04
   5.3800000e+03   1.9863399e-04
   5.3900000e+03   1.9681244e-04
   5.4000000e+03   1.9495505e-04
   5.4100000e+03   1.9310505e-04
   5.4200000e+03   1.9130922e-04
   5.4300000e+03   1.8961446e-04
   5.4400000e+03   1.8806421e-04
   5.4500000e+03   1.8675051e-04
   5.4600000e+03   1.8592937e-04
   5.4700000e+03   1.8600191e-04
   5.4800000e+03   1.8717890e-04
   5.4900000e+03   1.8893262e-04
   5.5000000e+03   1.9070978e-04
   5.5100000e+03   1.9190225e-04
   5.5200000e+03   1.9211401e-04
   5.5300000e+03   1.8797578e-04
   5.5400000e+03   1.8555275e-04
   5.5500000e+03   1.8417732e-04
   5.5600000e+03   1.8362178e-04
   5.5700000e+03   1.8370723e-04
   5.5800000e+03   1.8432633e-04
   5.5900000e+03   1.8519009e-04
   5.6000000e+03   1.8598856e-04
   5.6100000e+03   1.8654834e-04
   5.6200000e+03   1.8684363e-04
   5.6300000e+03   1.8692349e-04
   5.6400000e+03   1.8684251e-04
   5.6500000e+03   1.8662692e-04
   5.6600000e+03   1.8627020e-04
   5.6700000e+03   1.8574606e-04
   5.6800000e+03   1.8502727e-04
   5.6900000e+03   1.8409987e-04
   5.7000000e+03   1.8296639e-04
   5.7100000e+03   1.8163971e-04
   5.7200000e+03   1.8013450e-04
   5.7300000e+03   1.7846245e-04
   5.7400000e+03   1.7663325e-04
   5.7500000e+03   1.7465936e-04
   5.7600000e+03   1.7256106e-04
   5.7700000e+03   1.7036912e-04
   5.7800000e+03   1.6812371e-04
   5.7900000e+03   1.6587018e-04
   5.8000000e+03   1.6365316e-04
   5.8100000e+03   1.6151078e-04
   5.8200000e+03   1.5947052e-04
   5.8300000e+03   1.5754729e-04
   5.8400000e+03   1.5574354e-04
   5.8500000e+03   1.5405111e-04
   5.8600000e+03   1.5245386e-04
   5.8700000e+03   1.5093067e-04
   5.8800000e+03   1.4945850e-04
   5.8900000e+03   1.4801510e-04
   5.9000000e+03   1.4658141e-04
   5.9100000e+03   1.4514341e-04
   5.9200000e+03   1.4369345e-04
   5.9300000e+03   1.4223089e-04
   5.9400000e+03   1.4076205e-04
   5.9500000e+03   1.3929953e-04
   5.9600000e+03   1.3786085e-04
   5.9700000e+03   1.3646654e-04
   5.9800000e+03   1.3513791e-04
   5.9900000e+03   1.3390601e-04
   6.0000000e+03   1.3280764e-04
   6.0100000e+03   1.3191263e-04
   6.0200000e+03   1.3124203e-04
   6.0300000e+03   1.3074253e-04
   6.0400000e+03   1.3033345e-04
   6.0500000e+03   1.2997516e-04
   6.0600000e+03   1.2967317e-04
   6.0700000e+03   1.2949432e-04
   6.0800000e+03   1.2942610e-04
   6.0900000e+03   1.2940068e-04
   6.1000000e+03   1.2873044e-04
   6.1100000e+03   1.2761230e-04
   6.1200000e+03   1.2664862e-04
   6.1300000e+03   1.2603310e-04
   6.1400000e+03   1.2562496e-04
   6.1500000e+03   1.2532585e-04
   6.1600000e+03   1.2512823e-04
   6.1700000e+03   1.2501629e-04
   6.1800000e+03   1.2490650e-04
   6.1900000e+03   1.2474326e-04
   6.2000000e+03   1.2453675e-04
   6.2100000e+03   1.2430751e-04
   6.2200000e+03   1.2414259e-04
   6.2300000e+03   1.2406773e-04
   6.2400000e+03   1.2408887e-04
   6.2500000e+03   1.2451431e-04
   6.2600000e+03   1.2445653e-04
   6.2700000e+03   1.2431110e-04
   6.2800000e+03   1.2428757e-04
   6.2900000e+03   1.2419617e-04
   6.3000000e+03   1.2403882e-04
   6.3100000e+03   1.2382463e-04
   6.3200000e+03   1.2356562e-04
   6.3300000e+03   1.2327175e-04
   6.3400000e+03   1.2294938e-04
   6.3500000e+03   1.2260118e-04
   6.3600000e+03   1.2222531e-04
   6.3700000e+03   1.2181515e-04
   6.3800000e+03   1.2136078e-04
   6.3900000e+03   1.2085225e-04
   6.4000000e+03   1.2028281e-04
   6.4100000e+03   1.1965078e-04
   6.4200000e+03   1.1895951e-04
   6.4300000e+03   1.1821607e-04
   6.4400000e+03   1.1742950e-04
   6.4500000e+03   1.1660938e-04
   6.4600000e+03   1.1576496e-04
   6.4700000e+03   1.1490462e-04
   6.4800000e+03   1.1403553e-04
   6.4900000e+03   1.1316325e-04
   6.5000000e+03   1.1229134e-04
   6.5100000e+03   1.1142094e-04
   6.5200000e+03   1.1055057e-04
   6.5300000e+03   1.0967620e-04
   6.5400000e+03   1.0879166e-04
   6.5500000e+03   1.0788935e-04
   6.5600000e+03   1.0696113e-04
   6.5700000e+03   1.0599930e-04
   6.5800000e+03   1.0499751e-04
   6.5900000e+03   1.0395144e-04
   6.6000000e+03   1.0285927e-04
   6.6100000e+03   1.0172187e-04
   6.6200000e+03   1.0054271e-04
   6.6300000e+03   9.9327626e-05


==> TeX/Tikz/plotdata/flow5_rand3/m10/logarithm_d.dat <==
   1.0000000e+00   3.8200551e+01
   2.0000000e+00   5.3496550e-01
   3.0000000e+00   3.3364414e-01
   4.0000000e+00   1.5824616e-01
   5.0000000e+00   1.6066581e-01
   6.0000000e+00   1.0055069e-01
   7.0000000e+00   7.1781767e-02
   8.0000000e+00   5.6926170e-02
   9.0000000e+00   5.1148221e-02
   1.0000000e+01   5.2901609e-02
   1.1000000e+01   5.0905849e-02
   1.2000000e+01   4.5009346e-02
   1.3000000e+01   4.1593471e-02
   1.4000000e+01   4.0369773e-02
   1.5000000e+01   3.7547603e-02
   1.6000000e+01   3.2376131e-02
   1.7000000e+01   2.5851817e-02
   1.8000000e+01   2.1324452e-02
   1.9000000e+01   2.0447152e-02
   2.0000000e+01   2.1260279e-02
   2.1000000e+01   2.1792086e-02
   2.2000000e+01   2.2033411e-02
   2.3000000e+01   2.1921950e-02
   2.4000000e+01   2.1343296e-02
   2.5000000e+01   2.0351788e-02
   2.6000000e+01   1.9276737e-02
   2.7000000e+01   1.8656383e-02
   2.8000000e+01   1.7360625e-02
   2.9000000e+01   1.6213742e-02
   3.0000000e+01   1.5633919e-02
   3.1000000e+01   1.3576687e-02
   3.2000000e+01   1.2604162e-02
   3.3000000e+01   1.1735771e-02
   3.4000000e+01   1.1199955e-02
   3.5000000e+01   1.0550754e-02
   3.6000000e+01   1.0361520e-02
   3.7000000e+01   1.0562161e-02
   3.8000000e+01   1.1036708e-02
   3.9000000e+01   1.1466217e-02
   4.0000000e+01   1.1654029e-02
   4.1000000e+01   1.1522663e-02
   4.2000000e+01   1.1173232e-02
   4.3000000e+01   1.0660788e-02
   4.4000000e+01   1.0146088e-02
   4.5000000e+01   9.7195756e-03
   4.6000000e+01   9.4219129e-03
   4.7000000e+01   9.2412720e-03
   4.8000000e+01   9.2233742e-03
   4.9000000e+01   9.2254515e-03
   5.0000000e+01   8.9216415e-03
   5.1000000e+01   8.7880690e-03
   5.2000000e+01   8.6430515e-03
   5.3000000e+01   8.4359739e-03
   5.4000000e+01   8.2401235e-03
   5.5000000e+01   8.0633405e-03
   5.6000000e+01   7.9082249e-03
   5.7000000e+01   7.6776604e-03
   5.8000000e+01   7.4782380e-03
   5.9000000e+01   7.3117022e-03
   6.0000000e+01   7.0984906e-03
   6.1000000e+01   6.8740685e-03
   6.2000000e+01   6.6890801e-03
   6.3000000e+01   6.5722720e-03
   6.4000000e+01   6.5243026e-03
   6.5000000e+01   6.5539417e-03
   6.6000000e+01   6.6835686e-03
   6.7000000e+01   6.9013444e-03
   6.8000000e+01   7.1471067e-03
   6.9000000e+01   7.3348975e-03
   7.0000000e+01   7.4737737e-03
   7.1000000e+01   7.5740961e-03
   7.2000000e+01   7.6226046e-03
   7.3000000e+01   7.6147377e-03
   7.4000000e+01   7.5974410e-03
   7.5000000e+01   7.5928383e-03
   7.6000000e+01   7.6162446e-03
   7.7000000e+01   7.5509829e-03
   7.8000000e+01   7.4023692e-03
   7.9000000e+01   7.1625118e-03
   8.0000000e+01   6.9094203e-03
   8.1000000e+01   6.6843325e-03
   8.2000000e+01   6.4502335e-03
   8.3000000e+01   6.3062563e-03
   8.4000000e+01   6.2410203e-03
   8.5000000e+01   6.1561385e-03
   8.6000000e+01   5.9467121e-03
   8.7000000e+01   5.8046932e-03
   8.8000000e+01   5.6656294e-03
   8.9000000e+01   5.5149250e-03
   9.0000000e+01   5.3360080e-03
   9.1000000e+01   5.1143445e-03
   9.2000000e+01   4.9871973e-03
   9.3000000e+01   4.9314418e-03
   9.4000000e+01   4.8982633e-03
   9.5000000e+01   4.8482871e-03
   9.6000000e+01   4.7768088e-03
   9.7000000e+01   4.6975033e-03
   9.8000000e+01   4.6252466e-03
   9.9000000e+01   4.5445725e-03
   1.0000000e+02   4.4509788e-03
   1.0100000e+02   4.3656917e-03
   1.0200000e+02   4.2938941e-03
   1.0300000e+02   4.2338979e-03
   1.0400000e+02   4.1715170e-03
   1.0500000e+02   4.1129820e-03
   1.0600000e+02   4.0743562e-03
   1.0700000e+02   4.0479762e-03
   1.0800000e+02   4.0181183e-03
   1.0900000e+02   3.9747709e-03
   1.1000000e+02   3.9160311e-03
   1.1100000e+02   3.8456473e-03
   1.1200000e+02   3.7717018e-03
   1.1300000e+02   3.7035650e-03
   1.1400000e+02   3.6500704e-03
   1.1500000e+02   3.6168130e-03
   1.1600000e+02   3.6041152e-03
   1.1700000e+02   3.6077067e-03
   1.1800000e+02   3.6215475e-03
   1.1900000e+02   3.6357895e-03
   1.2000000e+02   3.6384632e-03
   1.2100000e+02   3.6467463e-03
   1.2200000e+02   3.6694850e-03
   1.2300000e+02   3.6596634e-03
   1.2400000e+02   3.6434750e-03
   1.2500000e+02   3.6232578e-03
   1.2600000e+02   3.5980547e-03
   1.2700000e+02   3.5682784e-03
   1.2800000e+02   3.5341492e-03
   1.2900000e+02   3.4986861e-03
   1.3000000e+02   3.4509727e-03
   1.3100000e+02   3.4064122e-03
   1.3200000e+02   3.3555827e-03
   1.3300000e+02   3.2910666e-03
   1.3400000e+02   3.2315665e-03
   1.3500000e+02   3.1857513e-03
   1.3600000e+02   3.1494250e-03
   1.3700000e+02   3.1221711e-03
   1.3800000e+02   3.0824537e-03
   1.3900000e+02   3.0562814e-03
   1.4000000e+02   3.0368436e-03
   1.4100000e+02   2.9986698e-03
   1.4200000e+02   2.9734486e-03
   1.4300000e+02   2.9460713e-03
   1.4400000e+02   2.9151105e-03
   1.4500000e+02   2.8794065e-03
   1.4600000e+02   2.8389192e-03
   1.4700000e+02   2.7957875e-03
   1.4800000e+02   2.7526181e-03
   1.4900000e+02   2.7115750e-03
   1.5000000e+02   2.6746928e-03
   1.5100000e+02   2.6437336e-03
   1.5200000e+02   2.6196902e-03
   1.5300000e+02   2.6027921e-03
   1.5400000e+02   2.5944577e-03
   1.5500000e+02   2.5945138e-03
   1.5600000e+02   2.5914437e-03
   1.5700000e+02   2.5675487e-03
   1.5800000e+02   2.5420229e-03
   1.5900000e+02   2.5329220e-03
   1.6000000e+02   2.5236073e-03
   1.6100000e+02   2.5239681e-03
   1.6200000e+02   2.5229725e-03
   1.6300000e+02   2.5214115e-03
   1.6400000e+02   2.5214728e-03
   1.6500000e+02   2.5222016e-03
   1.6600000e+02   2.5223948e-03
   1.6700000e+02   2.5213898e-03
   1.6800000e+02   2.5208006e-03
   1.6900000e+02   2.5183042e-03
   1.7000000e+02   2.5082767e-03
   1.7100000e+02   2.4917524e-03
   1.7200000e+02   2.4698844e-03
   1.7300000e+02   2.4437552e-03
   1.7400000e+02   2.4144665e-03
   1.7500000e+02   2.3839183e-03
   1.7600000e+02   2.3534451e-03
   1.7700000e+02   2.3239884e-03
   1.7800000e+02   2.2965547e-03
   1.7900000e+02   2.2722869e-03
   1.8000000e+02   2.2516117e-03
   1.8100000e+02   2.2342885e-03
   1.8200000e+02   2.2197034e-03
   1.8300000e+02   2.2071615e-03
   1.8400000e+02   2.1959837e-03
   1.8500000e+02   2.1857801e-03
   1.8600000e+02   2.1762878e-03
   1.8700000e+02   2.1673195e-03
   1.8800000e+02   2.1587080e-03
   1.8900000e+02   2.1503090e-03
   1.9000000e+02   2.1420293e-03
   1.9100000e+02   2.1338560e-03
   1.9200000e+02   2.1258669e-03
   1.9300000e+02   2.1182139e-03
   1.9400000e+02   2.1110810e-03
   1.9500000e+02   2.1046328e-03
   1.9600000e+02   2.0989693e-03
   1.9700000e+02   2.0941016e-03
   1.9800000e+02   2.0899491e-03
   1.9900000e+02   2.0863545e-03
   2.0000000e+02   2.0831056e-03
   2.0100000e+02   2.0799596e-03
   2.0200000e+02   2.0766632e-03
   2.0300000e+02   2.0729727e-03
   2.0400000e+02   2.0686722e-03
   2.0500000e+02   2.0635905e-03
   2.0600000e+02   2.0576146e-03
   2.0700000e+02   2.0506720e-03
   2.0800000e+02   2.0455131e-03
   2.0900000e+02   2.0435175e-03
   2.1000000e+02   2.0496090e-03
   2.1100000e+02   2.0647653e-03
   2.1200000e+02   2.0784763e-03
   2.1300000e+02   2.0816860e-03
   2.1400000e+02   2.0718096e-03
   2.1500000e+02   2.0523876e-03
   2.1600000e+02   2.0297533e-03
   2.1700000e+02   2.0096692e-03
   2.1800000e+02   1.9953907e-03
   2.1900000e+02   1.9872521e-03
   2.2000000e+02   1.9833998e-03
   2.2100000e+02   1.9811572e-03
   2.2200000e+02   1.9783633e-03
   2.2300000e+02   1.9741054e-03
   2.2400000e+02   1.9686604e-03
   2.2500000e+02   1.9629041e-03
   2.2600000e+02   1.9576549e-03
   2.2700000e+02   1.9533090e-03
   2.2800000e+02   1.9498169e-03
   2.2900000e+02   1.9492805e-03
   2.3000000e+02   1.9428942e-03
   2.3100000e+02   1.9309555e-03
   2.3200000e+02   1.9158530e-03
   2.3300000e+02   1.9047443e-03
   2.3400000e+02   1.8981966e-03
   2.3500000e+02   1.8923122e-03
   2.3600000e+02   1.8845754e-03
   2.3700000e+02   1.8747631e-03
   2.3800000e+02   1.8637868e-03
   2.3900000e+02   1.8526833e-03
   2.4000000e+02   1.8422388e-03
   2.4100000e+02   1.8328821e-03
   2.4200000e+02   1.8246475e-03
   2.4300000e+02   1.8172494e-03
   2.4400000e+02   1.8102722e-03
   2.4500000e+02   1.8033984e-03
   2.4600000e+02   1.7959813e-03
   2.4700000e+02   1.7879291e-03
   2.4800000e+02   1.7795342e-03
   2.4900000e+02   1.7706791e-03
   2.5000000e+02   1.7612816e-03
   2.5100000e+02   1.7512688e-03
   2.5200000e+02   1.7406072e-03
   2.5300000e+02   1.7292874e-03
   2.5400000e+02   1.7172951e-03
   2.5500000e+02   1.7045942e-03
   2.5600000e+02   1.6911272e-03
   2.5700000e+02   1.6768322e-03
   2.5800000e+02   1.6616629e-03
   2.5900000e+02   1.6456020e-03
   2.6000000e+02   1.6286654e-03
   2.6100000e+02   1.6108839e-03
   2.6200000e+02   1.5922859e-03
   2.6300000e+02   1.5729555e-03
   2.6400000e+02   1.5531679e-03
   2.6500000e+02   1.5329602e-03
   2.6600000e+02   1.5124486e-03
   2.6700000e+02   1.4917574e-03
   2.6800000e+02   1.4710127e-03
   2.6900000e+02   1.4503815e-03
   2.7000000e+02   1.4301155e-03
   2.7100000e+02   1.4104624e-03
   2.7200000e+02   1.3916246e-03
   2.7300000e+02   1.3738051e-03
   2.7400000e+02   1.3571505e-03
   2.7500000e+02   1.3417449e-03
   2.7600000e+02   1.3276015e-03
   2.7700000e+02   1.3146592e-03
   2.7800000e+02   1.3028034e-03
   2.7900000e+02   1.2918975e-03
   2.8000000e+02   1.2818068e-03
   2.8100000e+02   1.2724054e-03
   2.8200000e+02   1.2635735e-03
   2.8300000e+02   1.2552027e-03
   2.8400000e+02   1.2472487e-03
   2.8500000e+02   1.2396170e-03
   2.8600000e+02   1.2322248e-03
   2.8700000e+02   1.2250280e-03
   2.8800000e+02   1.2180194e-03
   2.8900000e+02   1.2112219e-03
   2.9000000e+02   1.2046747e-03
   2.9100000e+02   1.1984201e-03
   2.9200000e+02   1.1924929e-03
   2.9300000e+02   1.1869130e-03
   2.9400000e+02   1.1816807e-03
   2.9500000e+02   1.1767729e-03
   2.9600000e+02   1.1721412e-03
   2.9700000e+02   1.1677098e-03
   2.9800000e+02   1.1633628e-03
   2.9900000e+02   1.1598654e-03
   3.0000000e+02   1.1581503e-03
   3.0100000e+02   1.1592617e-03
   3.0200000e+02   1.1618006e-03
   3.0300000e+02   1.1627791e-03
   3.0400000e+02   1.1572488e-03
   3.0500000e+02   1.1443955e-03
   3.0600000e+02   1.1284377e-03
   3.0700000e+02   1.1128427e-03
   3.0800000e+02   1.0986251e-03
   3.0900000e+02   1.0856886e-03
   3.1000000e+02   1.0739346e-03
   3.1100000e+02   1.0627502e-03
   3.1200000e+02   1.0513880e-03
   3.1300000e+02   1.0394158e-03
   3.1400000e+02   1.0268657e-03
   3.1500000e+02   1.0140693e-03
   3.1600000e+02   1.0014143e-03
   3.1700000e+02   9.8918333e-04
   3.1800000e+02   9.7749865e-04
   3.1900000e+02   9.6633798e-04
   3.2000000e+02   9.5558383e-04
   3.2100000e+02   9.4507655e-04
   3.2200000e+02   9.3464933e-04
   3.2300000e+02   9.2414037e-04
   3.2400000e+02   9.1339337e-04
   3.2500000e+02   9.0226189e-04
   3.2600000e+02   8.9062463e-04
   3.2700000e+02   8.7840769e-04
   3.2800000e+02   8.6560444e-04
   3.2900000e+02   8.5228449e-04
   3.3000000e+02   8.3858857e-04
   3.3100000e+02   8.2471153e-04
   3.3200000e+02   8.1087920e-04
   3.3300000e+02   7.9732529e-04
   3.3400000e+02   7.8427296e-04
   3.3500000e+02   7.7192266e-04
   3.3600000e+02   7.6044543e-04
   3.3700000e+02   7.4997927e-04
   3.3800000e+02   7.4062677e-04
   3.3900000e+02   7.3245291e-04
   3.4000000e+02   7.2548329e-04
   3.4100000e+02   7.1968031e-04
   3.4200000e+02   7.1555852e-04
   3.4300000e+02   7.1439632e-04
   3.4400000e+02   7.1315655e-04
   3.4500000e+02   7.1271843e-04
   3.4600000e+02   7.1271953e-04
   3.4700000e+02   7.1197493e-04
   3.4800000e+02   7.1027994e-04
   3.4900000e+02   7.0861762e-04
   3.5000000e+02   7.0732936e-04
   3.5100000e+02   7.0651429e-04
   3.5200000e+02   7.0594109e-04
   3.5300000e+02   7.0528211e-04
   3.5400000e+02   7.0431025e-04
   3.5500000e+02   7.0294611e-04
   3.5600000e+02   7.0119438e-04
   3.5700000e+02   6.9906360e-04
   3.5800000e+02   6.9652845e-04
   3.5900000e+02   6.9353835e-04
   3.6000000e+02   6.9004683e-04
   3.6100000e+02   6.8603716e-04
   3.6200000e+02   6.8153382e-04
   3.6300000e+02   6.7660035e-04
   3.6400000e+02   6.7132856e-04
   3.6500000e+02   6.6582344e-04
   3.6600000e+02   6.6018787e-04
   3.6700000e+02   6.5451005e-04
   3.6800000e+02   6.4885633e-04
   3.6900000e+02   6.4326992e-04
   3.7000000e+02   6.3777413e-04
   3.7100000e+02   6.3237762e-04
   3.7200000e+02   6.2707889e-04
   3.7300000e+02   6.2186884e-04
   3.7400000e+02   6.1673114e-04
   3.7500000e+02   6.1164163e-04
   3.7600000e+02   6.0656796e-04
   3.7700000e+02   6.0147067e-04
   3.7800000e+02   5.9630645e-04
   3.7900000e+02   5.9103305e-04
   3.8000000e+02   5.8561542e-04
   3.8100000e+02   5.8003148e-04
   3.8200000e+02   5.7427676e-04
   3.8300000e+02   5.6836688e-04
   3.8400000e+02   5.6233778e-04
   3.8500000e+02   5.5624378e-04
   3.8600000e+02   5.5015401e-04
   3.8700000e+02   5.4414761e-04
   3.8800000e+02   5.3830828e-04
   3.8900000e+02   5.3271862e-04
   3.9000000e+02   5.2745450e-04
   3.9100000e+02   5.2257996e-04
   3.9200000e+02   5.1814275e-04
   3.9300000e+02   5.1417101e-04
   3.9400000e+02   5.1067107e-04
   3.9500000e+02   5.0762658e-04
   3.9600000e+02   5.0499909e-04
   3.9700000e+02   5.0272988e-04
   3.9800000e+02   5.0074300e-04
   3.9900000e+02   4.9894939e-04
   4.0000000e+02   4.9725155e-04
   4.0100000e+02   4.9554885e-04
   4.0200000e+02   4.9374279e-04
   4.0300000e+02   4.9174229e-04
   4.0400000e+02   4.8946853e-04
   4.0500000e+02   4.8685926e-04
   4.0600000e+02   4.8387229e-04
   4.0700000e+02   4.8048808e-04
   4.0800000e+02   4.7671106e-04
   4.0900000e+02   4.7256972e-04
   4.1000000e+02   4.6811519e-04
   4.1100000e+02   4.6341838e-04
   4.1200000e+02   4.5856578e-04
   4.1300000e+02   4.5365392e-04
   4.1400000e+02   4.4878308e-04
   4.1500000e+02   4.4405054e-04
   4.1600000e+02   4.3954399e-04
   4.1700000e+02   4.3533565e-04
   4.1800000e+02   4.3228716e-04
   4.1900000e+02   4.2851085e-04
   4.2000000e+02   4.2479397e-04
   4.2100000e+02   4.2202995e-04
   4.2200000e+02   4.1984708e-04
   4.2300000e+02   4.1862230e-04
   4.2400000e+02   4.1956770e-04
   4.2500000e+02   4.2226363e-04
   4.2600000e+02   4.2530455e-04
   4.2700000e+02   4.2697887e-04
   4.2800000e+02   4.2365782e-04
   4.2900000e+02   4.1793443e-04
   4.3000000e+02   4.1280252e-04
   4.3100000e+02   4.0903059e-04
   4.3200000e+02   4.0636708e-04
   4.3300000e+02   4.0450318e-04
   4.3400000e+02   4.0336244e-04
   4.3500000e+02   4.0258819e-04
   4.3600000e+02   4.0181356e-04
   4.3700000e+02   4.0087233e-04
   4.3800000e+02   3.9978968e-04
   4.3900000e+02   3.9865375e-04
   4.4000000e+02   3.9751223e-04
   4.4100000e+02   3.9633538e-04
   4.4200000e+02   3.9502669e-04
   4.4300000e+02   3.9345902e-04
   4.4400000e+02   3.9151810e-04
   4.4500000e+02   3.8913352e-04
   4.4600000e+02   3.8628511e-04
   4.4700000e+02   3.8298874e-04
   4.4800000e+02   3.7927719e-04
   4.4900000e+02   3.7518948e-04
   4.5000000e+02   3.7077234e-04
   4.5100000e+02   3.6608815e-04
   4.5200000e+02   3.6122085e-04
   4.5300000e+02   3.5627403e-04
   4.5400000e+02   3.5136045e-04
   4.5500000e+02   3.4658614e-04
   4.5600000e+02   3.4203452e-04
   4.5700000e+02   3.3775525e-04
   4.5800000e+02   3.3376047e-04
   4.5900000e+02   3.3002835e-04
   4.6000000e+02   3.2651166e-04
   4.6100000e+02   3.2314870e-04
   4.6200000e+02   3.1987374e-04
   4.6300000e+02   3.1662572e-04
   4.6400000e+02   3.1335465e-04
   4.6500000e+02   3.1002584e-04
   4.6600000e+02   3.0662242e-04
   4.6700000e+02   3.0314025e-04
   4.6800000e+02   2.9974111e-04
   4.6900000e+02   2.9654672e-04
   4.7000000e+02   2.9395858e-04
   4.7100000e+02   2.9199525e-04
   4.7200000e+02   2.9026799e-04
   4.7300000e+02   2.8869158e-04
   4.7400000e+02   2.8710409e-04
   4.7500000e+02   2.8524623e-04
   4.7600000e+02   2.8161587e-04
   4.7700000e+02   2.7770066e-04
   4.7800000e+02   2.7489537e-04
   4.7900000e+02   2.7326457e-04
   4.8000000e+02   2.7249196e-04
   4.8100000e+02   2.7242401e-04
   4.8200000e+02   2.7304222e-04
   4.8300000e+02   2.7409967e-04
   4.8400000e+02   2.7528877e-04
   4.8500000e+02   2.7640945e-04
   4.8600000e+02   2.7740092e-04
   4.8700000e+02   2.7828106e-04
   4.8800000e+02   2.7907978e-04
   4.8900000e+02   2.7980072e-04
   4.9000000e+02   2.8041155e-04
   4.9100000e+02   2.8085566e-04
   4.9200000e+02   2.8107406e-04
   4.9300000e+02   2.8103531e-04
   4.9400000e+02   2.8073031e-04
   4.9500000e+02   2.8017309e-04
   4.9600000e+02   2.7945924e-04
   4.9700000e+02   2.7977681e-04
   4.9800000e+02   2.7699296e-04
   4.9900000e+02   2.7547962e-04
   5.0000000e+02   2.7384948e-04
   5.0100000e+02   2.7214402e-04
   5.0200000e+02   2.7041398e-04
   5.0300000e+02   2.6873014e-04
   5.0400000e+02   2.6716011e-04
   5.0500000e+02   2.6574161e-04
   5.0600000e+02   2.6446941e-04
   5.0700000e+02   2.6329654e-04
   5.0800000e+02   2.6214587e-04
   5.0900000e+02   2.6092697e-04
   5.1000000e+02   2.5955322e-04
   5.1100000e+02   2.5795491e-04
   5.1200000e+02   2.5608622e-04
   5.1300000e+02   2.5392632e-04
   5.1400000e+02   2.5147661e-04
   5.1500000e+02   2.4875668e-04
   5.1600000e+02   2.4580084e-04
   5.1700000e+02   2.4265567e-04
   5.1800000e+02   2.3937824e-04
   5.1900000e+02   2.3603408e-04
   5.2000000e+02   2.3269410e-04
   5.2100000e+02   2.2943035e-04
   5.2200000e+02   2.2631083e-04
   5.2300000e+02   2.2339408e-04
   5.2400000e+02   2.2072423e-04
   5.2500000e+02   2.1832728e-04
   5.2600000e+02   2.1620917e-04
   5.2700000e+02   2.1435586e-04
   5.2800000e+02   2.1273542e-04
   5.2900000e+02   2.1130188e-04
   5.3000000e+02   2.1000015e-04
   5.3100000e+02   2.0877158e-04
   5.3200000e+02   2.0755930e-04
   5.3300000e+02   2.0631296e-04
   5.3400000e+02   2.0499246e-04
   5.3500000e+02   2.0357044e-04
   5.3600000e+02   2.0203369e-04
   5.3700000e+02   2.0038330e-04
   5.3800000e+02   1.9863399e-04
   5.3900000e+02   1.9681244e-04
   5.4000000e+02   1.9495505e-04
   5.4100000e+02   1.9310505e-04
   5.4200000e+02   1.9130922e-04
   5.4300000e+02   1.8961446e-04
   5.4400000e+02   1.8806421e-04
   5.4500000e+02   1.8675051e-04
   5.4600000e+02   1.8592937e-04
   5.4700000e+02   1.8600191e-04
   5.4800000e+02   1.8717890e-04
   5.4900000e+02   1.8893262e-04
   5.5000000e+02   1.9070978e-04
   5.5100000e+02   1.9190225e-04
   5.5200000e+02   1.9211401e-04
   5.5300000e+02   1.8797578e-04
   5.5400000e+02   1.8555275e-04
   5.5500000e+02   1.8417732e-04
   5.5600000e+02   1.8362178e-04
   5.5700000e+02   1.8370723e-04
   5.5800000e+02   1.8432633e-04
   5.5900000e+02   1.8519009e-04
   5.6000000e+02   1.8598856e-04
   5.6100000e+02   1.8654834e-04
   5.6200000e+02   1.8684363e-04
   5.6300000e+02   1.8692349e-04
   5.6400000e+02   1.8684251e-04
   5.6500000e+02   1.8662692e-04
   5.6600000e+02   1.8627020e-04
   5.6700000e+02   1.8574606e-04
   5.6800000e+02   1.8502727e-04
   5.6900000e+02   1.8409987e-04
   5.7000000e+02   1.8296639e-04
   5.7100000e+02   1.8163971e-04
   5.7200000e+02   1.8013450e-04
   5.7300000e+02   1.7846245e-04
   5.7400000e+02   1.7663325e-04
   5.7500000e+02   1.7465936e-04
   5.7600000e+02   1.7256106e-04
   5.7700000e+02   1.7036912e-04
   5.7800000e+02   1.6812371e-04
   5.7900000e+02   1.6587018e-04
   5.8000000e+02   1.6365316e-04
   5.8100000e+02   1.6151078e-04
   5.8200000e+02   1.5947052e-04
   5.8300000e+02   1.5754729e-04
   5.8400000e+02   1.5574354e-04
   5.8500000e+02   1.5405111e-04
   5.8600000e+02   1.5245386e-04
   5.8700000e+02   1.5093067e-04
   5.8800000e+02   1.4945850e-04
   5.8900000e+02   1.4801510e-04
   5.9000000e+02   1.4658141e-04
   5.9100000e+02   1.4514341e-04
   5.9200000e+02   1.4369345e-04
   5.9300000e+02   1.4223089e-04
   5.9400000e+02   1.4076205e-04
   5.9500000e+02   1.3929953e-04
   5.9600000e+02   1.3786085e-04
   5.9700000e+02   1.3646654e-04
   5.9800000e+02   1.3513791e-04
   5.9900000e+02   1.3390601e-04
   6.0000000e+02   1.3280764e-04
   6.0100000e+02   1.3191263e-04
   6.0200000e+02   1.3124203e-04
   6.0300000e+02   1.3074253e-04
   6.0400000e+02   1.3033345e-04
   6.0500000e+02   1.2997516e-04
   6.0600000e+02   1.2967317e-04
   6.0700000e+02   1.2949432e-04
   6.0800000e+02   1.2942610e-04
   6.0900000e+02   1.2940068e-04
   6.1000000e+02   1.2873044e-04
   6.1100000e+02   1.2761230e-04
   6.1200000e+02   1.2664862e-04
   6.1300000e+02   1.2603310e-04
   6.1400000e+02   1.2562496e-04
   6.1500000e+02   1.2532585e-04
   6.1600000e+02   1.2512823e-04
   6.1700000e+02   1.2501629e-04
   6.1800000e+02   1.2490650e-04
   6.1900000e+02   1.2474326e-04
   6.2000000e+02   1.2453675e-04
   6.2100000e+02   1.2430751e-04
   6.2200000e+02   1.2414259e-04
   6.2300000e+02   1.2406773e-04
   6.2400000e+02   1.2408887e-04
   6.2500000e+02   1.2451431e-04
   6.2600000e+02   1.2445653e-04
   6.2700000e+02   1.2431110e-04
   6.2800000e+02   1.2428757e-04
   6.2900000e+02   1.2419617e-04
   6.3000000e+02   1.2403882e-04
   6.3100000e+02   1.2382463e-04
   6.3200000e+02   1.2356562e-04
   6.3300000e+02   1.2327175e-04
   6.3400000e+02   1.2294938e-04
   6.3500000e+02   1.2260118e-04
   6.3600000e+02   1.2222531e-04
   6.3700000e+02   1.2181515e-04
   6.3800000e+02   1.2136078e-04
   6.3900000e+02   1.2085225e-04
   6.4000000e+02   1.2028281e-04
   6.4100000e+02   1.1965078e-04
   6.4200000e+02   1.1895951e-04
   6.4300000e+02   1.1821607e-04
   6.4400000e+02   1.1742950e-04
   6.4500000e+02   1.1660938e-04
   6.4600000e+02   1.1576496e-04
   6.4700000e+02   1.1490462e-04
   6.4800000e+02   1.1403553e-04
   6.4900000e+02   1.1316325e-04
   6.5000000e+02   1.1229134e-04
   6.5100000e+02   1.1142094e-04
   6.5200000e+02   1.1055057e-04
   6.5300000e+02   1.0967620e-04
   6.5400000e+02   1.0879166e-04
   6.5500000e+02   1.0788935e-04
   6.5600000e+02   1.0696113e-04
   6.5700000e+02   1.0599930e-04
   6.5800000e+02   1.0499751e-04
   6.5900000e+02   1.0395144e-04
   6.6000000e+02   1.0285927e-04
   6.6100000e+02   1.0172187e-04
   6.6200000e+02   1.0054271e-04
   6.6300000e+02   9.9327626e-05


==> TeX/Tikz/plotdata/flow5_rand3/m5/Linear.dat <==
   5.0000000e+00   3.2361920e+01
   1.0000000e+01   5.9706171e-01
   1.5000000e+01   3.2631806e-01
   2.0000000e+01   1.6673156e-01
   2.5000000e+01   7.8971272e-02
   3.0000000e+01   7.4728050e-02
   3.5000000e+01   6.6565267e-02
   4.0000000e+01   5.5222813e-02
   4.5000000e+01   4.3695993e-02
   5.0000000e+01   3.8429482e-02
   5.5000000e+01   4.0926286e-02
   6.0000000e+01   4.3440541e-02
   6.5000000e+01   4.1759931e-02
   7.0000000e+01   3.6619305e-02
   7.5000000e+01   2.9494507e-02
   8.0000000e+01   2.1512389e-02
   8.5000000e+01   1.7182559e-02
   9.0000000e+01   1.8304928e-02
   9.5000000e+01   1.9639200e-02
   1.0000000e+02   1.9386371e-02
   1.0500000e+02   2.0102944e-02
   1.1000000e+02   1.8085593e-02
   1.1500000e+02   1.5915334e-02
   1.2000000e+02   1.4072713e-02
   1.2500000e+02   1.2848430e-02
   1.3000000e+02   1.2094461e-02
   1.3500000e+02   1.1768158e-02
   1.4000000e+02   9.9203794e-03
   1.4500000e+02   8.6455648e-03
   1.5000000e+02   8.7380561e-03
   1.5500000e+02   9.6516744e-03
   1.6000000e+02   1.0616950e-02
   1.6500000e+02   1.0652738e-02
   1.7000000e+02   9.8587090e-03
   1.7500000e+02   9.7671821e-03
   1.8000000e+02   9.1971829e-03
   1.8500000e+02   8.5984615e-03
   1.9000000e+02   8.4138954e-03
   1.9500000e+02   8.3798979e-03
   2.0000000e+02   7.6588263e-03
   2.0500000e+02   6.7201940e-03
   2.1000000e+02   5.9756731e-03
   2.1500000e+02   5.6403069e-03
   2.2000000e+02   5.6942357e-03
   2.2500000e+02   5.8530303e-03
   2.3000000e+02   5.8873416e-03
   2.3500000e+02   5.9083878e-03
   2.4000000e+02   5.9105155e-03
   2.4500000e+02   5.8838410e-03
   2.5000000e+02   5.5823393e-03
   2.5500000e+02   5.2491778e-03
   2.6000000e+02   4.9458880e-03
   2.6500000e+02   4.7961495e-03
   2.7000000e+02   4.7419546e-03
   2.7500000e+02   4.6560818e-03
   2.8000000e+02   4.7498195e-03
   2.8500000e+02   4.9150941e-03
   2.9000000e+02   4.9867182e-03
   2.9500000e+02   4.9682944e-03
   3.0000000e+02   4.8681673e-03
   3.0500000e+02   4.8707420e-03
   3.1000000e+02   4.8857633e-03
   3.1500000e+02   4.8007112e-03
   3.2000000e+02   4.5663463e-03
   3.2500000e+02   4.2328069e-03
   3.3000000e+02   3.8808590e-03
   3.3500000e+02   3.4441597e-03
   3.4000000e+02   3.0217977e-03
   3.4500000e+02   2.6089291e-03
   3.5000000e+02   2.3445046e-03
   3.5500000e+02   2.1937346e-03
   3.6000000e+02   2.0941357e-03
   3.6500000e+02   2.2019251e-03
   3.7000000e+02   2.2308892e-03
   3.7500000e+02   2.3671949e-03
   3.8000000e+02   2.5072474e-03
   3.8500000e+02   2.6274669e-03
   3.9000000e+02   2.9973858e-03
   3.9500000e+02   3.1283307e-03
   4.0000000e+02   2.6198499e-03
   4.0500000e+02   2.5401894e-03
   4.1000000e+02   2.4958642e-03
   4.1500000e+02   2.4295780e-03
   4.2000000e+02   2.3050182e-03
   4.2500000e+02   2.1295728e-03
   4.3000000e+02   1.9366966e-03
   4.3500000e+02   1.7638211e-03
   4.4000000e+02   1.6414994e-03
   4.4500000e+02   1.5878683e-03
   4.5000000e+02   1.6030341e-03
   4.5500000e+02   1.6692386e-03
   4.6000000e+02   1.7602883e-03
   4.6500000e+02   1.8547021e-03
   4.7000000e+02   1.9364188e-03
   4.7500000e+02   2.0058822e-03
   4.8000000e+02   2.0913064e-03
   4.8500000e+02   2.1836034e-03
   4.9000000e+02   2.2841305e-03
   4.9500000e+02   2.3785250e-03
   5.0000000e+02   2.4561960e-03
   5.0500000e+02   2.5061755e-03
   5.1000000e+02   2.5219855e-03
   5.1500000e+02   2.5017309e-03
   5.2000000e+02   2.4479674e-03
   5.2500000e+02   2.3671063e-03
   5.3000000e+02   2.2687729e-03
   5.3500000e+02   2.1626325e-03
   5.4000000e+02   2.0606731e-03
   5.4500000e+02   1.9740897e-03
   5.5000000e+02   1.9113323e-03
   5.5500000e+02   1.8883434e-03
   5.6000000e+02   1.8718250e-03
   5.6500000e+02   1.9062160e-03
   5.7000000e+02   2.0179551e-03
   5.7500000e+02   1.8354267e-03
   5.8000000e+02   1.7503699e-03
   5.8500000e+02   1.7144968e-03
   5.9000000e+02   1.6854753e-03
   5.9500000e+02   1.6664388e-03
   6.0000000e+02   1.6276062e-03
   6.0500000e+02   1.5448431e-03
   6.1000000e+02   1.4765610e-03
   6.1500000e+02   1.4323351e-03
   6.2000000e+02   1.4211343e-03
   6.2500000e+02   1.4432418e-03
   6.3000000e+02   1.4794002e-03
   6.3500000e+02   1.5079495e-03
   6.4000000e+02   1.5162829e-03
   6.4500000e+02   1.5037682e-03
   6.5000000e+02   1.4783524e-03
   6.5500000e+02   1.4505294e-03
   6.6000000e+02   1.4278778e-03
   6.6500000e+02   1.4127992e-03
   6.7000000e+02   1.3984511e-03
   6.7500000e+02   1.3797903e-03
   6.8000000e+02   1.3757321e-03
   6.8500000e+02   1.4014886e-03
   6.9000000e+02   1.4306162e-03
   6.9500000e+02   1.4302252e-03
   7.0000000e+02   1.3291255e-03
   7.0500000e+02   1.1980859e-03
   7.1000000e+02   1.1098312e-03
   7.1500000e+02   1.0644338e-03
   7.2000000e+02   1.0287750e-03
   7.2500000e+02   9.9072642e-04
   7.3000000e+02   9.5771962e-04
   7.3500000e+02   9.3655025e-04
   7.4000000e+02   9.2588226e-04
   7.4500000e+02   9.2065326e-04
   7.5000000e+02   9.1684389e-04
   7.5500000e+02   9.1271991e-04
   7.6000000e+02   8.9672134e-04
   7.6500000e+02   9.3615579e-04
   7.7000000e+02   9.3762186e-04
   7.7500000e+02   9.8240737e-04
   7.8000000e+02   1.0358015e-03
   7.8500000e+02   1.0891145e-03
   7.9000000e+02   1.1365829e-03
   7.9500000e+02   1.1748854e-03
   8.0000000e+02   1.2023519e-03
   8.0500000e+02   1.2178328e-03
   8.1000000e+02   1.2200448e-03
   8.1500000e+02   1.2075555e-03
   8.2000000e+02   1.1791491e-03
   8.2500000e+02   1.1342515e-03
   8.3000000e+02   1.0732271e-03
   8.3500000e+02   9.9750477e-04
   8.4000000e+02   9.0958830e-04
   8.4500000e+02   8.1306328e-04
   8.5000000e+02   7.1275000e-04
   8.5500000e+02   6.1517273e-04
   8.6000000e+02   5.2941391e-04
   8.6500000e+02   4.6769074e-04
   8.7000000e+02   4.4287725e-04
   8.7500000e+02   4.6048390e-04
   8.8000000e+02   5.1326255e-04
   8.8500000e+02   5.8744689e-04
   8.9000000e+02   6.7083330e-04
   8.9500000e+02   7.5495726e-04
   9.0000000e+02   8.3425089e-04
   9.0500000e+02   9.0497161e-04
   9.1000000e+02   9.6451143e-04
   9.1500000e+02   1.0110135e-03
   9.2000000e+02   1.0431681e-03
   9.2500000e+02   1.0601071e-03
   9.3000000e+02   1.0613496e-03
   9.3500000e+02   1.0467742e-03
   9.4000000e+02   1.0166029e-03
   9.4500000e+02   9.7138819e-04
   9.5000000e+02   9.1200106e-04
   9.5500000e+02   8.3962066e-04
   9.6000000e+02   7.5573299e-04
   9.6500000e+02   6.6215502e-04
   9.7000000e+02   5.6112606e-04
   9.7500000e+02   4.5558301e-04
   9.8000000e+02   3.4999826e-04
   9.8500000e+02   2.5316120e-04
   9.9000000e+02   1.8686361e-04
   9.9500000e+02   1.8876945e-04
   1.0000000e+03   2.5487376e-04
   1.0050000e+03   3.4614168e-04
   1.0100000e+03   4.4219784e-04
   1.0150000e+03   5.3501437e-04
   1.0200000e+03   6.2063770e-04
   1.0250000e+03   6.9662678e-04
   1.0300000e+03   7.6127085e-04
   1.0350000e+03   8.1332141e-04
   1.0400000e+03   8.5189149e-04
   1.0450000e+03   8.7641515e-04
   1.0500000e+03   8.8662919e-04
   1.0550000e+03   8.8256195e-04
   1.0600000e+03   8.6452306e-04
   1.0650000e+03   8.3309169e-04
   1.0700000e+03   7.8910355e-04
   1.0750000e+03   7.3363816e-04
   1.0800000e+03   6.6801130e-04
   1.0850000e+03   5.9378178e-04
   1.0900000e+03   5.1279469e-04
   1.0950000e+03   4.2731686e-04
   1.1000000e+03   3.4042718e-04
   1.1050000e+03   2.5718866e-04
   1.1100000e+03   1.8825563e-04
   1.1150000e+03   1.5662881e-04
   1.1200000e+03   1.8133482e-04
   1.1250000e+03   2.4237682e-04
   1.1300000e+03   3.1520043e-04
   1.1350000e+03   3.8874222e-04
   1.1400000e+03   4.5819724e-04
   1.1450000e+03   5.2102911e-04
   1.1500000e+03   5.7567017e-04
   1.1550000e+03   6.2107750e-04
   1.1600000e+03   6.5656268e-04
   1.1650000e+03   6.8171882e-04
   1.1700000e+03   6.9638537e-04
   1.1750000e+03   7.0062844e-04
   1.1800000e+03   6.9472808e-04
   1.1850000e+03   6.7916890e-04
   1.1900000e+03   6.5463367e-04
   1.1950000e+03   6.2200099e-04
   1.2000000e+03   5.8235026e-04
   1.2050000e+03   5.3697976e-04
   1.2100000e+03   4.8744807e-04
   1.2150000e+03   4.3565573e-04
   1.2200000e+03   3.8399128e-04
   1.2250000e+03   3.3555997e-04
   1.2300000e+03   2.9443163e-04
   1.2350000e+03   2.6553974e-04
   1.2400000e+03   2.5338485e-04
   1.2450000e+03   2.5940008e-04
   1.2500000e+03   2.8060820e-04
   1.2550000e+03   3.1160389e-04
   1.2600000e+03   3.4724162e-04
   1.2650000e+03   3.8369545e-04
   1.2700000e+03   4.1837178e-04
   1.2750000e+03   4.4956167e-04
   1.2800000e+03   4.7615863e-04
   1.2850000e+03   4.9747659e-04
   1.2900000e+03   5.1313838e-04
   1.2950000e+03   5.2300602e-04
   1.3000000e+03   5.2713467e-04
   1.3050000e+03   5.2574001e-04
   1.3100000e+03   5.1917353e-04
   1.3150000e+03   5.0790281e-04
   1.3200000e+03   4.9249551e-04
   1.3250000e+03   4.7360669e-04
   1.3300000e+03   4.5196934e-04
   1.3350000e+03   4.2838804e-04
   1.3400000e+03   4.0373534e-04
   1.3450000e+03   3.7894887e-04
   1.3500000e+03   3.5502506e-04
   1.3550000e+03   3.3300102e-04
   1.3600000e+03   3.1391227e-04
   1.3650000e+03   2.9871256e-04
   1.3700000e+03   2.8815319e-04
   1.3750000e+03   2.8264610e-04
   1.3800000e+03   2.8216679e-04
   1.3850000e+03   2.8625365e-04
   1.3900000e+03   2.9411290e-04
   1.3950000e+03   3.0477922e-04
   1.4000000e+03   3.1726470e-04
   1.4050000e+03   3.3065738e-04
   1.4100000e+03   3.4416681e-04
   1.4150000e+03   3.5713280e-04
   1.4200000e+03   3.6901509e-04
   1.4250000e+03   3.7937629e-04
   1.4300000e+03   3.8786479e-04
   1.4350000e+03   3.9420049e-04
   1.4400000e+03   3.9816424e-04
   1.4450000e+03   3.9959094e-04
   1.4500000e+03   3.9836593e-04
   1.4550000e+03   3.9442432e-04
   1.4600000e+03   3.8775271e-04
   1.4650000e+03   3.7839346e-04
   1.4700000e+03   3.6645127e-04
   1.4750000e+03   3.5210259e-04
   1.4800000e+03   3.3560839e-04
   1.4850000e+03   3.1733151e-04
   1.4900000e+03   2.9775976e-04
   1.4950000e+03   2.7753590e-04
   1.5000000e+03   2.5749296e-04
   1.5050000e+03   2.3868609e-04
   1.5100000e+03   2.2239465e-04
   1.5150000e+03   2.1004092e-04
   1.5200000e+03   2.0296005e-04
   1.5250000e+03   2.0202594e-04
   1.5300000e+03   2.0731048e-04
   1.5350000e+03   2.1803379e-04
   1.5400000e+03   2.3284639e-04
   1.5450000e+03   2.5021418e-04
   1.5500000e+03   2.6868883e-04
   1.5550000e+03   2.8702244e-04
   1.5600000e+03   3.0418437e-04
   1.5650000e+03   3.1933936e-04
   1.5700000e+03   3.3181882e-04
   1.5750000e+03   3.4109678e-04
   1.5800000e+03   3.4677281e-04
   1.5850000e+03   3.4856087e-04
   1.5900000e+03   3.4628252e-04
   1.5950000e+03   3.3986316e-04
   1.6000000e+03   3.2933049e-04
   1.6050000e+03   3.1481512e-04
   1.6100000e+03   2.9655397e-04
   1.6150000e+03   2.7489842e-04
   1.6200000e+03   2.5033163e-04
   1.6250000e+03   2.2350399e-04
   1.6300000e+03   1.9530565e-04
   1.6350000e+03   1.6701452e-04
   1.6400000e+03   1.4058545e-04
   1.6450000e+03   1.1910390e-04
   1.6500000e+03   1.0690971e-04
   1.6550000e+03   1.0766471e-04
   1.6600000e+03   1.2077183e-04
   1.6650000e+03   1.4195364e-04
   1.6700000e+03   1.6693565e-04
   1.6750000e+03   1.9283781e-04
   1.6800000e+03   2.1786169e-04
   1.6850000e+03   2.4083784e-04
   1.6900000e+03   2.6095857e-04
   1.6950000e+03   2.7764298e-04
   1.7000000e+03   2.9046988e-04
   1.7050000e+03   2.9914384e-04
   1.7100000e+03   3.0347701e-04
   1.7150000e+03   3.0337882e-04
   1.7200000e+03   2.9884922e-04
   1.7250000e+03   2.8997369e-04
   1.7300000e+03   2.7691884e-04
   1.7350000e+03   2.5992857e-04
   1.7400000e+03   2.3932085e-04
   1.7450000e+03   2.1548640e-04
   1.7500000e+03   1.8889208e-04
   1.7550000e+03   1.6009673e-04
   1.7600000e+03   1.2980148e-04
   1.7650000e+03   9.9010788e-05


==> TeX/Tikz/plotdata/flow5_rand3/m5/genfair.dat <==
   5.0000000e+00   3.2427717e+01
   1.0000000e+01   5.9579667e-01
   1.5000000e+01   3.3893072e-01
   2.0000000e+01   1.7561209e-01
   2.5000000e+01   1.1241610e-01
   3.0000000e+01   1.2432939e-01
   3.5000000e+01   1.1489438e-01
   4.0000000e+01   9.0275121e-02
   4.5000000e+01   6.7026102e-02
   5.0000000e+01   5.6782989e-02
   5.5000000e+01   5.9196903e-02
   6.0000000e+01   6.3762177e-02
   6.5000000e+01   6.7042723e-02
   7.0000000e+01   6.9112671e-02
   7.5000000e+01   7.0205035e-02
   8.0000000e+01   7.1053790e-02
   8.5000000e+01   6.6843463e-02
   9.0000000e+01   6.3071464e-02
   9.5000000e+01   6.0084989e-02
   1.0000000e+02   5.8370862e-02
   1.0500000e+02   5.7375973e-02
   1.1000000e+02   5.6118267e-02
   1.1500000e+02   5.4057896e-02
   1.2000000e+02   5.1773115e-02
   1.2500000e+02   4.9679837e-02
   1.3000000e+02   4.7682063e-02
   1.3500000e+02   4.5704889e-02
   1.4000000e+02   4.3882062e-02
   1.4500000e+02   4.2251280e-02
   1.5000000e+02   4.0820698e-02
   1.5500000e+02   3.9740087e-02
   1.6000000e+02   3.8978171e-02
   1.6500000e+02   3.8466398e-02
   1.7000000e+02   3.8118819e-02
   1.7500000e+02   3.7823061e-02
   1.8000000e+02   3.6887013e-02
   1.8500000e+02   3.5510598e-02
   1.9000000e+02   3.4014168e-02
   1.9500000e+02   3.2409314e-02
   2.0000000e+02   3.0585505e-02
   2.0500000e+02   2.8420418e-02
   2.1000000e+02   2.5951214e-02
   2.1500000e+02   2.3474101e-02
   2.2000000e+02   2.1297751e-02
   2.2500000e+02   1.9633930e-02
   2.3000000e+02   1.8595884e-02
   2.3500000e+02   1.7900231e-02
   2.4000000e+02   1.7436056e-02
   2.4500000e+02   1.6657880e-02
   2.5000000e+02   1.5934454e-02
   2.5500000e+02   1.5318343e-02
   2.6000000e+02   1.4771053e-02
   2.6500000e+02   1.4389658e-02
   2.7000000e+02   1.4277305e-02
   2.7500000e+02   1.4404616e-02
   2.8000000e+02   1.4568114e-02
   2.8500000e+02   1.4558919e-02
   2.9000000e+02   1.4328407e-02
   2.9500000e+02   1.3958808e-02
   3.0000000e+02   1.3579980e-02
   3.0500000e+02   1.3299441e-02
   3.1000000e+02   1.3165824e-02
   3.1500000e+02   1.3167876e-02
   3.2000000e+02   1.3208078e-02
   3.2500000e+02   1.3289192e-02
   3.3000000e+02   1.3380988e-02
   3.3500000e+02   1.3435839e-02
   3.4000000e+02   1.3439148e-02
   3.4500000e+02   1.3392132e-02
   3.5000000e+02   1.3366778e-02
   3.5500000e+02   1.3341364e-02
   3.6000000e+02   1.3275687e-02
   3.6500000e+02   1.3144586e-02
   3.7000000e+02   1.3253757e-02
   3.7500000e+02   1.2511642e-02
   3.8000000e+02   1.2113522e-02
   3.8500000e+02   1.1772723e-02
   3.9000000e+02   1.1545323e-02
   3.9500000e+02   1.1441909e-02
   4.0000000e+02   1.1438566e-02
   4.0500000e+02   1.1499731e-02
   4.1000000e+02   1.1584490e-02
   4.1500000e+02   1.1641673e-02
   4.2000000e+02   1.1653232e-02
   4.2500000e+02   1.1567232e-02
   4.3000000e+02   1.1400656e-02
   4.3500000e+02   1.1238600e-02
   4.4000000e+02   1.1099032e-02
   4.4500000e+02   1.0962534e-02
   4.5000000e+02   1.0834867e-02
   4.5500000e+02   1.0746888e-02
   4.6000000e+02   1.0726215e-02
   4.6500000e+02   1.0796326e-02
   4.7000000e+02   1.0945732e-02
   4.7500000e+02   1.1142694e-02
   4.8000000e+02   1.1349069e-02
   4.8500000e+02   1.1537480e-02
   4.9000000e+02   1.1677097e-02
   4.9500000e+02   1.1783673e-02
   5.0000000e+02   1.1867275e-02
   5.0500000e+02   1.1929833e-02
   5.1000000e+02   1.1965848e-02
   5.1500000e+02   1.1968158e-02
   5.2000000e+02   1.1932016e-02
   5.2500000e+02   1.1855860e-02
   5.3000000e+02   1.1740649e-02
   5.3500000e+02   1.1589517e-02
   5.4000000e+02   1.1408060e-02
   5.4500000e+02   1.1204651e-02
   5.5000000e+02   1.0990196e-02
   5.5500000e+02   1.0777107e-02
   5.6000000e+02   1.0577714e-02
   5.6500000e+02   1.0402563e-02
   5.7000000e+02   1.0258973e-02
   5.7500000e+02   1.0150117e-02
   5.8000000e+02   1.0074716e-02
   5.8500000e+02   1.0027379e-02
   5.9000000e+02   9.9995844e-03
   5.9500000e+02   9.9811555e-03
   6.0000000e+02   9.9619702e-03
   6.0500000e+02   9.9335142e-03
   6.1000000e+02   9.8899513e-03
   6.1500000e+02   9.8285324e-03
   6.2000000e+02   9.7493699e-03
   6.2500000e+02   9.6547653e-03
   6.3000000e+02   9.5482417e-03
   6.3500000e+02   9.4303382e-03
   6.4000000e+02   9.3071000e-03
   6.4500000e+02   9.1840292e-03
   6.5000000e+02   9.0657234e-03
   6.5500000e+02   8.9555262e-03
   6.6000000e+02   8.8557858e-03
   6.6500000e+02   8.7682322e-03
   6.7000000e+02   8.6942360e-03
   6.7500000e+02   8.6348670e-03
   6.8000000e+02   8.5907884e-03
   6.8500000e+02   8.5620763e-03
   6.9000000e+02   8.5480502e-03
   6.9500000e+02   8.5471752e-03
   7.0000000e+02   8.5570613e-03
   7.0500000e+02   8.5745632e-03
   7.1000000e+02   8.5959704e-03
   7.1500000e+02   8.6172647e-03
   7.2000000e+02   8.6344146e-03
   7.2500000e+02   8.6436719e-03
   7.3000000e+02   8.6418391e-03
   7.3500000e+02   8.6264797e-03
   7.4000000e+02   8.5960598e-03
   7.4500000e+02   8.5500154e-03
   7.5000000e+02   8.4887509e-03
   7.5500000e+02   8.4135773e-03
   7.6000000e+02   8.3265984e-03
   7.6500000e+02   8.2305543e-03
   7.7000000e+02   8.1286281e-03
   7.7500000e+02   8.0242230e-03
   7.8000000e+02   7.9207222e-03
   7.8500000e+02   7.8212447e-03
   7.9000000e+02   7.7284198e-03
   7.9500000e+02   7.6442021e-03
   8.0000000e+02   7.5697523e-03
   8.0500000e+02   7.5053989e-03
   8.1000000e+02   7.4506885e-03
   8.1500000e+02   7.4045164e-03
   8.2000000e+02   7.3653190e-03
   8.2500000e+02   7.3313007e-03
   8.3000000e+02   7.3006654e-03
   8.3500000e+02   7.2718258e-03
   8.4000000e+02   7.2435697e-03
   8.4500000e+02   7.2151709e-03
   8.5000000e+02   7.1864384e-03
   8.5500000e+02   7.1577066e-03
   8.6000000e+02   7.1297712e-03
   8.6500000e+02   7.1037800e-03
   8.7000000e+02   7.0810925e-03
   8.7500000e+02   7.0631196e-03
   8.8000000e+02   7.0511609e-03
   8.8500000e+02   7.0462533e-03
   8.9000000e+02   7.0490466e-03
   8.9500000e+02   7.0597154e-03
   9.0000000e+02   7.0779167e-03
   9.0500000e+02   7.1027944e-03
   9.1000000e+02   7.1330265e-03
   9.1500000e+02   7.1669096e-03
   9.2000000e+02   7.2024682e-03
   9.2500000e+02   7.2375788e-03
   9.3000000e+02   7.2700979e-03
   9.3500000e+02   7.2979853e-03
   9.4000000e+02   7.3194150e-03
   9.4500000e+02   7.3328710e-03
   9.5000000e+02   7.3372219e-03
   9.5500000e+02   7.3317759e-03
   9.6000000e+02   7.3163112e-03
   9.6500000e+02   7.2910832e-03
   9.7000000e+02   7.2568074e-03
   9.7500000e+02   7.2146169e-03
   9.8000000e+02   7.1659968e-03
   9.8500000e+02   7.1126973e-03
   9.9000000e+02   7.0566278e-03
   9.9500000e+02   6.9997405e-03
   1.0000000e+03   6.9439089e-03
   1.0050000e+03   6.8908115e-03
   1.0100000e+03   6.8418312e-03
   1.0150000e+03   6.7979793e-03
   1.0200000e+03   6.7598519e-03
   1.0250000e+03   6.7276237e-03
   1.0300000e+03   6.7010776e-03
   1.0350000e+03   6.6745323e-03
   1.0400000e+03   6.6538767e-03
   1.0450000e+03   6.6380609e-03
   1.0500000e+03   6.6201963e-03
   1.0550000e+03   6.5928542e-03
   1.0600000e+03   6.5659860e-03
   1.0650000e+03   6.5289756e-03
   1.0700000e+03   6.4990130e-03
   1.0750000e+03   6.4784826e-03
   1.0800000e+03   6.4675971e-03
   1.0850000e+03   6.4629920e-03
   1.0900000e+03   6.4601307e-03
   1.0950000e+03   6.4552452e-03
   1.1000000e+03   6.4481261e-03
   1.1050000e+03   6.4408056e-03
   1.1100000e+03   6.4359934e-03
   1.1150000e+03   6.4358063e-03
   1.1200000e+03   6.4403625e-03
   1.1250000e+03   6.4504913e-03
   1.1300000e+03   6.4652401e-03
   1.1350000e+03   6.4826369e-03
   1.1400000e+03   6.5011600e-03
   1.1450000e+03   6.5200959e-03
   1.1500000e+03   6.5390624e-03
   1.1550000e+03   6.5573972e-03
   1.1600000e+03   6.5738712e-03
   1.1650000e+03   6.5868228e-03
   1.1700000e+03   6.5945993e-03
   1.1750000e+03   6.5959800e-03
   1.1800000e+03   6.5904131e-03
   1.1850000e+03   6.5780097e-03
   1.1900000e+03   6.5593613e-03
   1.1950000e+03   6.5353123e-03
   1.2000000e+03   6.5067905e-03
   1.2050000e+03   6.4747322e-03
   1.2100000e+03   6.4400790e-03
   1.2150000e+03   6.4038004e-03
   1.2200000e+03   6.3669033e-03
   1.2250000e+03   6.3304113e-03
   1.2300000e+03   6.2953097e-03
   1.2350000e+03   6.2615234e-03
   1.2400000e+03   6.2295507e-03
   1.2450000e+03   6.2000198e-03
   1.2500000e+03   6.1718908e-03
   1.2550000e+03   6.1441435e-03
   1.2600000e+03   6.1178747e-03
   1.2650000e+03   6.0953271e-03
   1.2700000e+03   6.0783021e-03
   1.2750000e+03   6.0672575e-03
   1.2800000e+03   6.0613047e-03
   1.2850000e+03   6.0587651e-03
   1.2900000e+03   6.0578687e-03
   1.2950000e+03   6.0573011e-03
   1.3000000e+03   6.0564532e-03
   1.3050000e+03   6.0553731e-03
   1.3100000e+03   6.0545339e-03
   1.3150000e+03   6.0545640e-03
   1.3200000e+03   6.0560427e-03
   1.3250000e+03   6.0593912e-03
   1.3300000e+03   6.0648340e-03
   1.3350000e+03   6.0723944e-03
   1.3400000e+03   6.0819022e-03
   1.3450000e+03   6.0930044e-03
   1.3500000e+03   6.1051834e-03
   1.3550000e+03   6.1177859e-03
   1.3600000e+03   6.1300657e-03
   1.3650000e+03   6.1412378e-03
   1.3700000e+03   6.1505380e-03
   1.3750000e+03   6.1572817e-03
   1.3800000e+03   6.1609141e-03
   1.3850000e+03   6.1610474e-03
   1.3900000e+03   6.1574816e-03
   1.3950000e+03   6.1502077e-03
   1.4000000e+03   6.1393967e-03
   1.4050000e+03   6.1253750e-03
   1.4100000e+03   6.1085921e-03
   1.4150000e+03   6.0895846e-03
   1.4200000e+03   6.0689379e-03
   1.4250000e+03   6.0472520e-03
   1.4300000e+03   6.0251110e-03
   1.4350000e+03   6.0030581e-03
   1.4400000e+03   5.9815779e-03
   1.4450000e+03   5.9610845e-03
   1.4500000e+03   5.9419166e-03
   1.4550000e+03   5.9243371e-03
   1.4600000e+03   5.9085371e-03
   1.4650000e+03   5.8946427e-03
   1.4700000e+03   5.8827229e-03
   1.4750000e+03   5.8727978e-03
   1.4800000e+03   5.8648462e-03
   1.4850000e+03   5.8588121e-03
   1.4900000e+03   5.8546104e-03
   1.4950000e+03   5.8521312e-03
   1.5000000e+03   5.8512432e-03
   1.5050000e+03   5.8517964e-03
   1.5100000e+03   5.8536247e-03
   1.5150000e+03   5.8565477e-03
   1.5200000e+03   5.8603723e-03
   1.5250000e+03   5.8648944e-03
   1.5300000e+03   5.8699010e-03
   1.5350000e+03   5.8751718e-03
   1.5400000e+03   5.8804821e-03
   1.5450000e+03   5.8856056e-03
   1.5500000e+03   5.8903181e-03
   1.5550000e+03   5.8944014e-03
   1.5600000e+03   5.8976478e-03
   1.5650000e+03   5.8998651e-03
   1.5700000e+03   5.9008815e-03
   1.5750000e+03   5.9005504e-03
   1.5800000e+03   5.8987550e-03
   1.5850000e+03   5.8954122e-03
   1.5900000e+03   5.8454935e-03
   1.5950000e+03   5.7311126e-03
   1.6000000e+03   5.6192120e-03
   1.6050000e+03   5.5380854e-03
   1.6100000e+03   5.4702387e-03
   1.6150000e+03   5.3973687e-03
   1.6200000e+03   5.3123734e-03
   1.6250000e+03   5.2161353e-03
   1.6300000e+03   5.1129453e-03
   1.6350000e+03   5.0080047e-03
   1.6400000e+03   4.9057267e-03
   1.6450000e+03   4.8085275e-03
   1.6500000e+03   4.7167940e-03
   1.6550000e+03   4.6299170e-03
   1.6600000e+03   4.5473827e-03
   1.6650000e+03   4.4691725e-03
   1.6700000e+03   4.3955573e-03
   1.6750000e+03   4.3267859e-03
   1.6800000e+03   4.2629540e-03
   1.6850000e+03   4.2039097e-03
   1.6900000e+03   4.1483887e-03
   1.6950000e+03   4.0979681e-03
   1.7000000e+03   4.0522890e-03
   1.7050000e+03   4.0119857e-03
   1.7100000e+03   3.9780101e-03
   1.7150000e+03   3.9512541e-03
   1.7200000e+03   3.9321578e-03
   1.7250000e+03   3.9205285e-03
   1.7300000e+03   3.9156121e-03
   1.7350000e+03   3.9163178e-03
   1.7400000e+03   3.9214618e-03
   1.7450000e+03   3.9299483e-03
   1.7500000e+03   3.9408696e-03
   1.7550000e+03   3.9535480e-03
   1.7600000e+03   3.9675437e-03
   1.7650000e+03   3.9826417e-03
   1.7700000e+03   3.9988230e-03
   1.7750000e+03   4.0162209e-03
   1.7800000e+03   4.0350674e-03
   1.7850000e+03   4.0552759e-03
   1.7900000e+03   4.0860823e-03
   1.7950000e+03   4.1244355e-03
   1.8000000e+03   4.2028097e-03
   1.8050000e+03   4.3011212e-03
   1.8100000e+03   4.3859141e-03
   1.8150000e+03   4.4363081e-03
   1.8200000e+03   4.4534301e-03
   1.8250000e+03   4.3844719e-03
   1.8300000e+03   4.3168949e-03
   1.8350000e+03   4.3036404e-03
   1.8400000e+03   4.3243827e-03
   1.8450000e+03   4.3506960e-03
   1.8500000e+03   4.3769301e-03
   1.8550000e+03   4.4072207e-03
   1.8600000e+03   4.4425100e-03
   1.8650000e+03   4.4803675e-03
   1.8700000e+03   4.5148966e-03
   1.8750000e+03   4.5406822e-03
   1.8800000e+03   4.5532229e-03
   1.8850000e+03   4.5499902e-03
   1.8900000e+03   4.5312608e-03
   1.8950000e+03   4.4994230e-03
   1.9000000e+03   4.4573881e-03
   1.9050000e+03   4.4075188e-03
   1.9100000e+03   4.3515515e-03
   1.9150000e+03   4.2909704e-03
   1.9200000e+03   4.2272186e-03
   1.9250000e+03   4.1616483e-03
   1.9300000e+03   4.0954621e-03
   1.9350000e+03   4.0298098e-03
   1.9400000e+03   3.9659556e-03
   1.9450000e+03   3.9053196e-03
   1.9500000e+03   3.8493045e-03
   1.9550000e+03   3.7989883e-03
   1.9600000e+03   3.7548616e-03
   1.9650000e+03   3.7167493e-03
   1.9700000e+03   3.6839377e-03
   1.9750000e+03   3.6554280e-03
   1.9800000e+03   3.6301979e-03
   1.9850000e+03   3.6073893e-03
   1.9900000e+03   3.5863944e-03
   1.9950000e+03   3.5668605e-03
   2.0000000e+03   3.5486489e-03
   2.0050000e+03   3.5317794e-03
   2.0100000e+03   3.5163809e-03
   2.0150000e+03   3.5026532e-03
   2.0200000e+03   3.4908410e-03
   2.0250000e+03   3.4812132e-03
   2.0300000e+03   3.4740409e-03
   2.0350000e+03   3.4695699e-03
   2.0400000e+03   3.4679870e-03
   2.0450000e+03   3.4693853e-03
   2.0500000e+03   3.4737351e-03
   2.0550000e+03   3.4808695e-03
   2.0600000e+03   3.4904874e-03
   2.0650000e+03   3.5021726e-03
   2.0700000e+03   3.5154247e-03
   2.0750000e+03   3.5296950e-03
   2.0800000e+03   3.5444192e-03
   2.0850000e+03   3.5590455e-03
   2.0900000e+03   3.5730543e-03
   2.0950000e+03   3.5859720e-03
   2.1000000e+03   3.5973810e-03
   2.1050000e+03   3.6069280e-03
   2.1100000e+03   3.6143318e-03
   2.1150000e+03   3.6193917e-03
   2.1200000e+03   3.6219959e-03
   2.1250000e+03   3.6221271e-03
   2.1300000e+03   3.6198650e-03
   2.1350000e+03   3.6153833e-03
   2.1400000e+03   3.6089404e-03
   2.1450000e+03   3.6008642e-03
   2.1500000e+03   3.5915315e-03
   2.1550000e+03   3.5813439e-03
   2.1600000e+03   3.5707025e-03
   2.1650000e+03   3.5599823e-03
   2.1700000e+03   3.5495113e-03
   2.1750000e+03   3.5395529e-03
   2.1800000e+03   3.5302946e-03
   2.1850000e+03   3.5218448e-03
   2.1900000e+03   3.5142346e-03
   2.1950000e+03   3.5074273e-03
   2.2000000e+03   3.5013323e-03
   2.2050000e+03   3.4958231e-03
   2.2100000e+03   3.4907562e-03
   2.2150000e+03   3.4859912e-03
   2.2200000e+03   3.4814068e-03
   2.2250000e+03   3.4769156e-03
   2.2300000e+03   3.4724717e-03
   2.2350000e+03   3.4680751e-03
   2.2400000e+03   3.4637692e-03
   2.2450000e+03   3.4596340e-03
   2.2500000e+03   3.4557760e-03
   2.2550000e+03   3.4523148e-03
   2.2600000e+03   3.4493690e-03
   2.2650000e+03   3.4470434e-03
   2.2700000e+03   3.4454171e-03
   2.2750000e+03   3.4445350e-03
   2.2800000e+03   3.4444030e-03
   2.2850000e+03   3.4449861e-03
   2.2900000e+03   3.4462108e-03
   2.2950000e+03   3.4479692e-03
   2.3000000e+03   3.4501254e-03
   2.3050000e+03   3.4525236e-03
   2.3100000e+03   3.4549949e-03
   2.3150000e+03   3.4573649e-03
   2.3200000e+03   3.4594599e-03
   2.3250000e+03   3.4611117e-03
   2.3300000e+03   3.4621612e-03
   2.3350000e+03   3.4624616e-03
   2.3400000e+03   3.4618797e-03
   2.3450000e+03   3.4602975e-03
   2.3500000e+03   3.4576136e-03
   2.3550000e+03   3.4537442e-03
   2.3600000e+03   3.4486243e-03
   2.3650000e+03   3.4422098e-03
   2.3700000e+03   3.4344786e-03
   2.3750000e+03   3.4254324e-03
   2.3800000e+03   3.4150975e-03
   2.3850000e+03   3.4035262e-03
   2.3900000e+03   3.3907960e-03
   2.3950000e+03   3.3770095e-03
   2.4000000e+03   3.3622924e-03
   2.4050000e+03   3.3467907e-03
   2.4100000e+03   3.3306680e-03
   2.4150000e+03   3.3141008e-03
   2.4200000e+03   3.2972747e-03
   2.4250000e+03   3.2803788e-03
   2.4300000e+03   3.2636013e-03
   2.4350000e+03   3.2471240e-03
   2.4400000e+03   3.2311180e-03
   2.4450000e+03   3.2157388e-03
   2.4500000e+03   3.2011229e-03
   2.4550000e+03   3.1873847e-03
   2.4600000e+03   3.1746142e-03
   2.4650000e+03   3.1628761e-03
   2.4700000e+03   3.1522097e-03
   2.4750000e+03   3.1426297e-03
   2.4800000e+03   3.1341286e-03
   2.4850000e+03   3.1266797e-03
   2.4900000e+03   3.1202406e-03
   2.4950000e+03   3.1147574e-03
   2.5000000e+03   3.1101690e-03
   2.5050000e+03   3.1064111e-03
   2.5100000e+03   3.1034201e-03
   2.5150000e+03   3.1011358e-03
   2.5200000e+03   3.0995036e-03
   2.5250000e+03   3.0984752e-03
   2.5300000e+03   3.0980091e-03
   2.5350000e+03   3.0980687e-03
   2.5400000e+03   3.0986211e-03
   2.5450000e+03   3.0996343e-03
   2.5500000e+03   3.1010742e-03
   2.5550000e+03   3.1029016e-03
   2.5600000e+03   3.1050698e-03
   2.5650000e+03   3.1075220e-03
   2.5700000e+03   3.1101904e-03
   2.5750000e+03   3.1129955e-03
   2.5800000e+03   3.1158465e-03
   2.5850000e+03   3.1186432e-03
   2.5900000e+03   3.1212781e-03
   2.5950000e+03   3.1236397e-03
   2.6000000e+03   3.1256163e-03
   2.6050000e+03   3.1270996e-03
   2.6100000e+03   3.1279889e-03
   2.6150000e+03   3.1281945e-03
   2.6200000e+03   3.1276412e-03
   2.6250000e+03   3.1262705e-03
   2.6300000e+03   3.1240423e-03
   2.6350000e+03   3.1209362e-03
   2.6400000e+03   3.1169515e-03
   2.6450000e+03   3.1121058e-03
   2.6500000e+03   3.1064346e-03
   2.6550000e+03   3.0999884e-03
   2.6600000e+03   3.0928306e-03
   2.6650000e+03   3.0850348e-03
   2.6700000e+03   3.0766819e-03
   2.6750000e+03   3.0678570e-03
   2.6800000e+03   3.0586472e-03
   2.6850000e+03   3.0491390e-03
   2.6900000e+03   3.0394165e-03
   2.6950000e+03   3.0295598e-03
   2.7000000e+03   3.0196438e-03
   2.7050000e+03   3.0097383e-03
   2.7100000e+03   2.9999068e-03
   2.7150000e+03   2.9902075e-03
   2.7200000e+03   2.9806932e-03
   2.7250000e+03   2.9714122e-03
   2.7300000e+03   2.9624086e-03
   2.7350000e+03   2.9537232e-03
   2.7400000e+03   2.9453941e-03
   2.7450000e+03   2.9374566e-03
   2.7500000e+03   2.9299440e-03
   2.7550000e+03   2.9228871e-03
   2.7600000e+03   2.9163139e-03
   2.7650000e+03   2.9102494e-03
   2.7700000e+03   2.9047150e-03
   2.7750000e+03   2.8997274e-03
   2.7800000e+03   2.8952981e-03
   2.7850000e+03   2.8914324e-03
   2.7900000e+03   2.8881291e-03
   2.7950000e+03   2.8853795e-03
   2.8000000e+03   2.8831674e-03
   2.8050000e+03   2.8814685e-03
   2.8100000e+03   2.8802513e-03
   2.8150000e+03   2.8794765e-03
   2.8200000e+03   2.8790986e-03
   2.8250000e+03   2.8790658e-03
   2.8300000e+03   2.8793219e-03
   2.8350000e+03   2.8798067e-03
   2.8400000e+03   2.8804579e-03
   2.8450000e+03   2.8812121e-03
   2.8500000e+03   2.8820061e-03
   2.8550000e+03   2.8827784e-03
   2.8600000e+03   2.8834703e-03
   2.8650000e+03   2.8840270e-03
   2.8700000e+03   2.8843984e-03
   2.8750000e+03   2.8845405e-03
   2.8800000e+03   2.8844152e-03
   2.8850000e+03   2.8839917e-03
   2.8900000e+03   2.8832459e-03
   2.8950000e+03   2.8821613e-03
   2.9000000e+03   2.8807285e-03
   2.9050000e+03   2.8789454e-03
   2.9100000e+03   2.8768166e-03
   2.9150000e+03   2.8743529e-03
   2.9200000e+03   2.8715712e-03
   2.9250000e+03   2.8684933e-03
   2.9300000e+03   2.8651457e-03
   2.9350000e+03   2.8615584e-03
   2.9400000e+03   2.8577640e-03
   2.9450000e+03   2.8537974e-03
   2.9500000e+03   2.8496942e-03
   2.9550000e+03   2.8454904e-03
   2.9600000e+03   2.8412214e-03
   2.9650000e+03   2.8369214e-03
   2.9700000e+03   2.8326225e-03
   2.9750000e+03   2.8283545e-03
   2.9800000e+03   2.8241442e-03
   2.9850000e+03   2.8200152e-03
   2.9900000e+03   2.8159876e-03
   2.9950000e+03   2.8120781e-03
   3.0000000e+03   2.8082996e-03
   3.0050000e+03   2.8046616e-03
   3.0100000e+03   2.8011701e-03
   3.0150000e+03   2.7978278e-03
   3.0200000e+03   2.7946342e-03
   3.0250000e+03   2.7915859e-03
   3.0300000e+03   2.7886765e-03
   3.0350000e+03   2.7858971e-03
   3.0400000e+03   2.7832361e-03
   3.0450000e+03   2.7806794e-03
   3.0500000e+03   2.7782106e-03
   3.0550000e+03   2.7758111e-03
   3.0600000e+03   2.7734600e-03
   3.0650000e+03   2.7711348e-03
   3.0700000e+03   2.7688112e-03
   3.0750000e+03   2.7664633e-03
   3.0800000e+03   2.7640645e-03
   3.0850000e+03   2.7615874e-03
   3.0900000e+03   2.7590045e-03
   3.0950000e+03   2.7562890e-03
   3.1000000e+03   2.7534148e-03
   3.1050000e+03   2.7503579e-03
   3.1100000e+03   2.7470965e-03
   3.1150000e+03   2.7436117e-03
   3.1200000e+03   2.7398882e-03
   3.1250000e+03   2.7359150e-03
   3.1300000e+03   2.7316853e-03
   3.1350000e+03   2.7271972e-03
   3.1400000e+03   2.7224540e-03
   3.1450000e+03   2.7174637e-03
   3.1500000e+03   2.7122396e-03
   3.1550000e+03   2.7067994e-03
   3.1600000e+03   2.7011655e-03
   3.1650000e+03   2.6953641e-03
   3.1700000e+03   2.6894248e-03
   3.1750000e+03   2.6833800e-03
   3.1800000e+03   2.6772642e-03
   3.1850000e+03   2.6711131e-03
   3.1900000e+03   2.6649634e-03
   3.1950000e+03   2.6588516e-03
   3.2000000e+03   2.6528135e-03
   3.2050000e+03   2.6468837e-03
   3.2100000e+03   2.6410949e-03
   3.2150000e+03   2.6354776e-03
   3.2200000e+03   2.6300597e-03
   3.2250000e+03   2.6248658e-03
   3.2300000e+03   2.6199176e-03
   3.2350000e+03   2.6152333e-03
   3.2400000e+03   2.6108274e-03
   3.2450000e+03   2.6067110e-03
   3.2500000e+03   2.6028915e-03
   3.2550000e+03   2.5993728e-03
   3.2600000e+03   2.5961553e-03
   3.2650000e+03   2.5932359e-03
   3.2700000e+03   2.5906083e-03
   3.2750000e+03   2.5882627e-03
   3.2800000e+03   2.5861867e-03
   3.2850000e+03   2.5843647e-03
   3.2900000e+03   2.5827785e-03
   3.2950000e+03   2.5814076e-03
   3.3000000e+03   2.5802290e-03
   3.3050000e+03   2.5792180e-03
   3.3100000e+03   2.5783482e-03
   3.3150000e+03   2.5775918e-03
   3.3200000e+03   2.5769203e-03
   3.3250000e+03   2.5763043e-03
   3.3300000e+03   2.5757144e-03
   3.3350000e+03   2.5751214e-03
   3.3400000e+03   2.5744967e-03
   3.3450000e+03   2.5738127e-03
   3.3500000e+03   2.5730432e-03
   3.3550000e+03   2.5721637e-03
   3.3600000e+03   2.5711519e-03
   3.3650000e+03   2.5699878e-03
   3.3700000e+03   2.5686541e-03
   3.3750000e+03   2.5671363e-03
   3.3800000e+03   2.5654229e-03
   3.3850000e+03   2.5635056e-03
   3.3900000e+03   2.5613790e-03
   3.3950000e+03   2.5590411e-03
   3.4000000e+03   2.5564928e-03
   3.4050000e+03   2.5537379e-03
   3.4100000e+03   2.5507830e-03
   3.4150000e+03   2.5476374e-03
   3.4200000e+03   2.5443126e-03
   3.4250000e+03   2.5408221e-03
   3.4300000e+03   2.5371813e-03
   3.4350000e+03   2.5334070e-03
   3.4400000e+03   2.5295171e-03
   3.4450000e+03   2.5255305e-03
   3.4500000e+03   2.5214666e-03
   3.4550000e+03   2.5173448e-03
   3.4600000e+03   2.5131847e-03
   3.4650000e+03   2.5090056e-03
   3.4700000e+03   2.5048262e-03
   3.4750000e+03   2.5006645e-03
   3.4800000e+03   2.4965375e-03
   3.4850000e+03   2.4924612e-03
   3.4900000e+03   2.4884503e-03
   3.4950000e+03   2.4845182e-03
   3.5000000e+03   2.4806766e-03
   3.5050000e+03   2.4769361e-03
   3.5100000e+03   2.4733054e-03
   3.5150000e+03   2.4697917e-03
   3.5200000e+03   2.4664005e-03
   3.5250000e+03   2.4631356e-03
   3.5300000e+03   2.4599993e-03
   3.5350000e+03   2.4569922e-03
   3.5400000e+03   2.4541133e-03
   3.5450000e+03   2.4513600e-03
   3.5500000e+03   2.4487284e-03
   3.5550000e+03   2.4462131e-03
   3.5600000e+03   2.4438076e-03
   3.5650000e+03   2.4415039e-03
   3.5700000e+03   2.4392933e-03
   3.5750000e+03   2.4371661e-03
   3.5800000e+03   2.4351121e-03
   3.5850000e+03   2.4331202e-03
   3.5900000e+03   2.4311793e-03
   3.5950000e+03   2.4292779e-03
   3.6000000e+03   2.4274048e-03
   3.6050000e+03   2.4255489e-03
   3.6100000e+03   2.4236994e-03
   3.6150000e+03   2.4218463e-03
   3.6200000e+03   2.4199803e-03
   3.6250000e+03   2.4180929e-03
   3.6300000e+03   2.4161766e-03
   3.6350000e+03   2.4142252e-03
   3.6400000e+03   2.4122335e-03
   3.6450000e+03   2.4101976e-03
   3.6500000e+03   2.4081148e-03
   3.6550000e+03   2.4059838e-03
   3.6600000e+03   2.4038044e-03
   3.6650000e+03   2.4015773e-03
   3.6700000e+03   2.3993047e-03
   3.6750000e+03   2.3969895e-03
   3.6800000e+03   2.3946354e-03
   3.6850000e+03   2.3922470e-03
   3.6900000e+03   2.3898293e-03
   3.6950000e+03   2.3873878e-03
   3.7000000e+03   2.3849284e-03
   3.7050000e+03   2.3824568e-03
   3.7100000e+03   2.3799790e-03
   3.7150000e+03   2.3775008e-03
   3.7200000e+03   2.3750277e-03
   3.7250000e+03   2.3725649e-03
   3.7300000e+03   2.3701170e-03
   3.7350000e+03   2.3676881e-03
   3.7400000e+03   2.3652818e-03
   3.7450000e+03   2.3629009e-03
   3.7500000e+03   2.3605475e-03
   3.7550000e+03   2.3582229e-03
   3.7600000e+03   2.3559276e-03
   3.7650000e+03   2.3536616e-03
   3.7700000e+03   2.3514237e-03
   3.7750000e+03   2.3492123e-03
   3.7800000e+03   2.3470249e-03
   3.7850000e+03   2.3448584e-03
   3.7900000e+03   2.3427090e-03
   3.7950000e+03   2.3405725e-03
   3.8000000e+03   2.3384438e-03
   3.8050000e+03   2.3363179e-03
   3.8100000e+03   2.3341891e-03
   3.8150000e+03   2.3320516e-03
   3.8200000e+03   2.3298992e-03
   3.8250000e+03   2.3277261e-03
   3.8300000e+03   2.3255261e-03
   3.8350000e+03   2.3232934e-03
   3.8400000e+03   2.3210224e-03
   3.8450000e+03   2.3187079e-03
   3.8500000e+03   2.3163450e-03
   3.8550000e+03   2.3139295e-03
   3.8600000e+03   2.3114580e-03
   3.8650000e+03   2.3089274e-03
   3.8700000e+03   2.3063357e-03
   3.8750000e+03   2.3036817e-03
   3.8800000e+03   2.3009650e-03
   3.8850000e+03   2.2981862e-03
   3.8900000e+03   2.2953466e-03
   3.8950000e+03   2.2924485e-03
   3.9000000e+03   2.2894953e-03
   3.9050000e+03   2.2864909e-03
   3.9100000e+03   2.2834401e-03
   3.9150000e+03   2.2803485e-03
   3.9200000e+03   2.2772222e-03
   3.9250000e+03   2.2740680e-03
   3.9300000e+03   2.2708930e-03
   3.9350000e+03   2.2677048e-03
   3.9400000e+03   2.2645112e-03
   3.9450000e+03   2.2613201e-03
   3.9500000e+03   2.2581395e-03
   3.9550000e+03   2.2549774e-03
   3.9600000e+03   2.2518415e-03
   3.9650000e+03   2.2487393e-03
   3.9700000e+03   2.2456780e-03
   3.9750000e+03   2.2426644e-03
   3.9800000e+03   2.2397046e-03
   3.9850000e+03   2.2368044e-03
   3.9900000e+03   2.2339688e-03
   3.9950000e+03   2.2312022e-03
   4.0000000e+03   2.2285083e-03
   4.0050000e+03   2.2258899e-03
   4.0100000e+03   2.2233493e-03
   4.0150000e+03   2.2208878e-03
   4.0200000e+03   2.2185060e-03
   4.0250000e+03   2.2162038e-03
   4.0300000e+03   2.2139801e-03
   4.0350000e+03   2.2118334e-03
   4.0400000e+03   2.2097612e-03
   4.0450000e+03   2.2077604e-03
   4.0500000e+03   2.2058273e-03
   4.0550000e+03   2.2039575e-03
   4.0600000e+03   2.2021462e-03
   4.0650000e+03   2.2003880e-03
   4.0700000e+03   2.1986771e-03
   4.0750000e+03   2.1970075e-03
   4.0800000e+03   2.1953727e-03
   4.0850000e+03   2.1937662e-03
   4.0900000e+03   2.1921813e-03
   4.0950000e+03   2.1906113e-03
   4.1000000e+03   2.1890495e-03
   4.1050000e+03   2.1874893e-03
   4.1100000e+03   2.1859245e-03
   4.1150000e+03   2.1843490e-03
   4.1200000e+03   2.1827571e-03
   4.1250000e+03   2.1811436e-03
   4.1300000e+03   2.1795035e-03
   4.1350000e+03   2.1778326e-03
   4.1400000e+03   2.1761273e-03
   4.1450000e+03   2.1743843e-03
   4.1500000e+03   2.1726011e-03
   4.1550000e+03   2.1707759e-03
   4.1600000e+03   2.1689075e-03
   4.1650000e+03   2.1669951e-03
   4.1700000e+03   2.1650387e-03
   4.1750000e+03   2.1630390e-03
   4.1800000e+03   2.1609971e-03
   4.1850000e+03   2.1589147e-03
   4.1900000e+03   2.1567937e-03
   4.1950000e+03   2.1546369e-03
   4.2000000e+03   2.1524472e-03
   4.2050000e+03   2.1502277e-03
   4.2100000e+03   2.1479820e-03
   4.2150000e+03   2.1457138e-03
   4.2200000e+03   2.1434270e-03
   4.2250000e+03   2.1411253e-03
   4.2300000e+03   2.1388129e-03
   4.2350000e+03   2.1364934e-03
   4.2400000e+03   2.1341709e-03
   4.2450000e+03   2.1318490e-03
   4.2500000e+03   2.1295311e-03
   4.2550000e+03   2.1272205e-03
   4.2600000e+03   2.1249203e-03
   4.2650000e+03   2.1226332e-03
   4.2700000e+03   2.1203615e-03
   4.2750000e+03   2.1181075e-03
   4.2800000e+03   2.1158728e-03
   4.2850000e+03   2.1136588e-03
   4.2900000e+03   2.1114666e-03
   4.2950000e+03   2.1092967e-03
   4.3000000e+03   2.1071494e-03
   4.3050000e+03   2.1050248e-03
   4.3100000e+03   2.1029225e-03
   4.3150000e+03   2.1008418e-03
   4.3200000e+03   2.0987818e-03
   4.3250000e+03   2.0967412e-03
   4.3300000e+03   2.0947186e-03
   4.3350000e+03   2.0927126e-03
   4.3400000e+03   2.0907213e-03
   4.3450000e+03   2.0887429e-03
   4.3500000e+03   2.0867756e-03
   4.3550000e+03   2.0848173e-03
   4.3600000e+03   2.0828664e-03
   4.3650000e+03   2.0809208e-03
   4.3700000e+03   2.0789790e-03
   4.3750000e+03   2.0770392e-03
   4.3800000e+03   2.0751000e-03
   4.3850000e+03   2.0731601e-03
   4.3900000e+03   2.0712186e-03
   4.3950000e+03   2.0692745e-03
   4.4000000e+03   2.0673272e-03
   4.4050000e+03   2.0653764e-03
   4.4100000e+03   2.0634219e-03
   4.4150000e+03   2.0614638e-03
   4.4200000e+03   2.0595024e-03
   4.4250000e+03   2.0575384e-03
   4.4300000e+03   2.0555723e-03
   4.4350000e+03   2.0536051e-03
   4.4400000e+03   2.0516378e-03
   4.4450000e+03   2.0496717e-03
   4.4500000e+03   2.0477080e-03
   4.4550000e+03   2.0457479e-03
   4.4600000e+03   2.0437928e-03
   4.4650000e+03   2.0418441e-03
   4.4700000e+03   2.0399030e-03
   4.4750000e+03   2.0379708e-03
   4.4800000e+03   2.0360486e-03
   4.4850000e+03   2.0341375e-03
   4.4900000e+03   2.0322382e-03
   4.4950000e+03   2.0303515e-03
   4.5000000e+03   2.0284778e-03
   4.5050000e+03   2.0266176e-03
   4.5100000e+03   2.0247710e-03
   4.5150000e+03   2.0229377e-03
   4.5200000e+03   2.0211175e-03
   4.5250000e+03   2.0193099e-03
   4.5300000e+03   2.0175141e-03
   4.5350000e+03   2.0157292e-03
   4.5400000e+03   2.0139540e-03
   4.5450000e+03   2.0121871e-03
   4.5500000e+03   2.0104273e-03
   4.5550000e+03   2.0086727e-03
   4.5600000e+03   2.0069217e-03
   4.5650000e+03   2.0051726e-03
   4.5700000e+03   2.0034233e-03
   4.5750000e+03   2.0016721e-03
   4.5800000e+03   1.9999170e-03
   4.5850000e+03   1.9981561e-03
   4.5900000e+03   1.9963877e-03
   4.5950000e+03   1.9946099e-03
   4.6000000e+03   1.9928211e-03
   4.6050000e+03   1.9910199e-03
   4.6100000e+03   1.9892049e-03
   4.6150000e+03   1.9873749e-03
   4.6200000e+03   1.9855289e-03
   4.6250000e+03   1.9836662e-03
   4.6300000e+03   1.9817863e-03
   4.6350000e+03   1.9798889e-03
   4.6400000e+03   1.9779739e-03
   4.6450000e+03   1.9760416e-03
   4.6500000e+03   1.9740923e-03
   4.6550000e+03   1.9721268e-03
   4.6600000e+03   1.9701459e-03
   4.6650000e+03   1.9681508e-03
   4.6700000e+03   1.9661428e-03
   4.6750000e+03   1.9641234e-03
   4.6800000e+03   1.9620944e-03
   4.6850000e+03   1.9600575e-03
   4.6900000e+03   1.9580146e-03
   4.6950000e+03   1.9559680e-03
   4.7000000e+03   1.9539195e-03
   4.7050000e+03   1.9518715e-03
   4.7100000e+03   1.9498261e-03
   4.7150000e+03   1.9477854e-03
   4.7200000e+03   1.9457517e-03
   4.7250000e+03   1.9437269e-03
   4.7300000e+03   1.9417131e-03
   4.7350000e+03   1.9397122e-03
   4.7400000e+03   1.9377258e-03
   4.7450000e+03   1.9357558e-03
   4.7500000e+03   1.9338035e-03
   4.7550000e+03   1.9318701e-03
   4.7600000e+03   1.9299570e-03
   4.7650000e+03   1.9280648e-03
   4.7700000e+03   1.9261944e-03
   4.7750000e+03   1.9243463e-03
   4.7800000e+03   1.9225207e-03
   4.7850000e+03   1.9207179e-03
   4.7900000e+03   1.9189377e-03
   4.7950000e+03   1.9171798e-03
   4.8000000e+03   1.9154438e-03
   4.8050000e+03   1.9137290e-03
   4.8100000e+03   1.9120346e-03
   4.8150000e+03   1.9103596e-03
   4.8200000e+03   1.9087031e-03
   4.8250000e+03   1.9070636e-03
   4.8300000e+03   1.9054400e-03
   4.8350000e+03   1.9038308e-03
   4.8400000e+03   1.9022346e-03
   4.8450000e+03   1.9006497e-03
   4.8500000e+03   1.8990747e-03
   4.8550000e+03   1.8975080e-03
   4.8600000e+03   1.8959480e-03
   4.8650000e+03   1.8943931e-03
   4.8700000e+03   1.8928419e-03
   4.8750000e+03   1.8912928e-03
   4.8800000e+03   1.8897445e-03
   4.8850000e+03   1.8881958e-03
   4.8900000e+03   1.8866453e-03
   4.8950000e+03   1.8850919e-03
   4.9000000e+03   1.8835347e-03
   4.9050000e+03   1.8819727e-03
   4.9100000e+03   1.8804052e-03
   4.9150000e+03   1.8788316e-03
   4.9200000e+03   1.8772514e-03
   4.9250000e+03   1.8756641e-03
   4.9300000e+03   1.8740694e-03
   4.9350000e+03   1.8724674e-03
   4.9400000e+03   1.8708578e-03
   4.9450000e+03   1.8692409e-03
   4.9500000e+03   1.8676168e-03
   4.9550000e+03   1.8659857e-03
   4.9600000e+03   1.8643480e-03
   4.9650000e+03   1.8627042e-03
   4.9700000e+03   1.8610548e-03
   4.9750000e+03   1.8594002e-03
   4.9800000e+03   1.8577411e-03
   4.9850000e+03   1.8560781e-03
   4.9900000e+03   1.8544119e-03
   4.9950000e+03   1.8527430e-03
   5.0000000e+03   1.8510721e-03
   5.0050000e+03   1.8493998e-03
   5.0100000e+03   1.8477268e-03
   5.0150000e+03   1.8460536e-03
   5.0200000e+03   1.8443807e-03
   5.0250000e+03   1.8427088e-03
   5.0300000e+03   1.8410381e-03
   5.0350000e+03   1.8393691e-03
   5.0400000e+03   1.8377023e-03
   5.0450000e+03   1.8360378e-03
   5.0500000e+03   1.8343759e-03
   5.0550000e+03   1.8327168e-03
   5.0600000e+03   1.8310607e-03
   5.0650000e+03   1.8294076e-03
   5.0700000e+03   1.8277576e-03
   5.0750000e+03   1.8261107e-03
   5.0800000e+03   1.8244668e-03
   5.0850000e+03   1.8228258e-03
   5.0900000e+03   1.8211877e-03
   5.0950000e+03   1.8195523e-03
   5.1000000e+03   1.8179195e-03
   5.1050000e+03   1.8162892e-03
   5.1100000e+03   1.8146612e-03
   5.1150000e+03   1.8130353e-03
   5.1200000e+03   1.8114114e-03
   5.1250000e+03   1.8097895e-03
   5.1300000e+03   1.8081694e-03
   5.1350000e+03   1.8065511e-03
   5.1400000e+03   1.8049345e-03
   5.1450000e+03   1.8033197e-03
   5.1500000e+03   1.8017066e-03
   5.1550000e+03   1.8000954e-03
   5.1600000e+03   1.7984861e-03
   5.1650000e+03   1.7968790e-03
   5.1700000e+03   1.7952741e-03
   5.1750000e+03   1.7936717e-03
   5.1800000e+03   1.7920722e-03
   5.1850000e+03   1.7904756e-03
   5.1900000e+03   1.7888824e-03
   5.1950000e+03   1.7872929e-03
   5.2000000e+03   1.7857074e-03
   5.2050000e+03   1.7841261e-03
   5.2100000e+03   1.7825496e-03
   5.2150000e+03   1.7809780e-03
   5.2200000e+03   1.7794118e-03
   5.2250000e+03   1.7778511e-03
   5.2300000e+03   1.7762963e-03
   5.2350000e+03   1.7747477e-03
   5.2400000e+03   1.7732054e-03
   5.2450000e+03   1.7716695e-03
   5.2500000e+03   1.7701403e-03
   5.2550000e+03   1.7686177e-03
   5.2600000e+03   1.7671019e-03
   5.2650000e+03   1.7655927e-03
   5.2700000e+03   1.7640900e-03
   5.2750000e+03   1.7625937e-03
   5.2800000e+03   1.7611036e-03
   5.2850000e+03   1.7596194e-03
   5.2900000e+03   1.7581408e-03
   5.2950000e+03   1.7566675e-03
   5.3000000e+03   1.7551989e-03
   5.3050000e+03   1.7537347e-03
   5.3100000e+03   1.7522743e-03
   5.3150000e+03   1.7508172e-03
   5.3200000e+03   1.7493629e-03
   5.3250000e+03   1.7479108e-03
   5.3300000e+03   1.7464603e-03
   5.3350000e+03   1.7450107e-03
   5.3400000e+03   1.7435616e-03
   5.3450000e+03   1.7421123e-03
   5.3500000e+03   1.7406622e-03
   5.3550000e+03   1.7392108e-03
   5.3600000e+03   1.7377576e-03
   5.3650000e+03   1.7363022e-03
   5.3700000e+03   1.7348440e-03
   5.3750000e+03   1.7333827e-03
   5.3800000e+03   1.7319179e-03
   5.3850000e+03   1.7304494e-03
   5.3900000e+03   1.7289770e-03
   5.3950000e+03   1.7275005e-03
   5.4000000e+03   1.7260198e-03
   5.4050000e+03   1.7245349e-03
   5.4100000e+03   1.7230459e-03
   5.4150000e+03   1.7215528e-03
   5.4200000e+03   1.7200557e-03
   5.4250000e+03   1.7185551e-03
   5.4300000e+03   1.7170510e-03
   5.4350000e+03   1.7155440e-03
   5.4400000e+03   1.7140343e-03
   5.4450000e+03   1.7125223e-03
   5.4500000e+03   1.7110087e-03
   5.4550000e+03   1.7094939e-03
   5.4600000e+03   1.7079783e-03
   5.4650000e+03   1.7064627e-03
   5.4700000e+03   1.7049475e-03
   5.4750000e+03   1.7034333e-03
   5.4800000e+03   1.7019207e-03
   5.4850000e+03   1.7004103e-03
   5.4900000e+03   1.6989026e-03
   5.4950000e+03   1.6973983e-03
   5.5000000e+03   1.6958977e-03
   5.5050000e+03   1.6944015e-03
   5.5100000e+03   1.6929100e-03
   5.5150000e+03   1.6914237e-03
   5.5200000e+03   1.6899431e-03
   5.5250000e+03   1.6884683e-03
   5.5300000e+03   1.6869997e-03
   5.5350000e+03   1.6855376e-03
   5.5400000e+03   1.6840822e-03
   5.5450000e+03   1.6826335e-03
   5.5500000e+03   1.6811918e-03
   5.5550000e+03   1.6797570e-03
   5.5600000e+03   1.6783291e-03
   5.5650000e+03   1.6769082e-03
   5.5700000e+03   1.6754940e-03
   5.5750000e+03   1.6740866e-03
   5.5800000e+03   1.6726856e-03
   5.5850000e+03   1.6712909e-03
   5.5900000e+03   1.6699022e-03
   5.5950000e+03   1.6685194e-03
   5.6000000e+03   1.6671420e-03
   5.6050000e+03   1.6657698e-03
   5.6100000e+03   1.6644025e-03
   5.6150000e+03   1.6630396e-03
   5.6200000e+03   1.6616810e-03
   5.6250000e+03   1.6603261e-03
   5.6300000e+03   1.6589747e-03
   5.6350000e+03   1.6576264e-03
   5.6400000e+03   1.6562809e-03
   5.6450000e+03   1.6549379e-03
   5.6500000e+03   1.6535970e-03
   5.6550000e+03   1.6522580e-03
   5.6600000e+03   1.6509205e-03
   5.6650000e+03   1.6495844e-03
   5.6700000e+03   1.6482493e-03
   5.6750000e+03   1.6469151e-03
   5.6800000e+03   1.6455816e-03
   5.6850000e+03   1.6442485e-03
   5.6900000e+03   1.6429158e-03
   5.6950000e+03   1.6415834e-03
   5.7000000e+03   1.6402511e-03
   5.7050000e+03   1.6389188e-03
   5.7100000e+03   1.6375866e-03
   5.7150000e+03   1.6362543e-03
   5.7200000e+03   1.6349219e-03
   5.7250000e+03   1.6335895e-03
   5.7300000e+03   1.6322569e-03
   5.7350000e+03   1.6309244e-03
   5.7400000e+03   1.6295918e-03
   5.7450000e+03   1.6282592e-03
   5.7500000e+03   1.6269267e-03
   5.7550000e+03   1.6255942e-03
   5.7600000e+03   1.6242620e-03
   5.7650000e+03   1.6229299e-03
   5.7700000e+03   1.6215980e-03
   5.7750000e+03   1.6202664e-03
   5.7800000e+03   1.6189352e-03
   5.7850000e+03   1.6176043e-03
   5.7900000e+03   1.6162739e-03
   5.7950000e+03   1.6149438e-03
   5.8000000e+03   1.6136143e-03
   5.8050000e+03   1.6122853e-03
   5.8100000e+03   1.6109568e-03
   5.8150000e+03   1.6096288e-03
   5.8200000e+03   1.6083014e-03
   5.8250000e+03   1.6069745e-03
   5.8300000e+03   1.6056483e-03
   5.8350000e+03   1.6043226e-03
   5.8400000e+03   1.6029975e-03
   5.8450000e+03   1.6016730e-03
   5.8500000e+03   1.6003491e-03
   5.8550000e+03   1.5990259e-03
   5.8600000e+03   1.5977033e-03
   5.8650000e+03   1.5963814e-03
   5.8700000e+03   1.5950602e-03
   5.8750000e+03   1.5937397e-03
   5.8800000e+03   1.5924200e-03
   5.8850000e+03   1.5911012e-03
   5.8900000e+03   1.5897833e-03
   5.8950000e+03   1.5884664e-03
   5.9000000e+03   1.5871506e-03
   5.9050000e+03   1.5858359e-03
   5.9100000e+03   1.5845225e-03
   5.9150000e+03   1.5832105e-03
   5.9200000e+03   1.5818999e-03
   5.9250000e+03   1.5805910e-03
   5.9300000e+03   1.5792838e-03
   5.9350000e+03   1.5779785e-03
   5.9400000e+03   1.5766752e-03
   5.9450000e+03   1.5753741e-03
   5.9500000e+03   1.5740753e-03
   5.9550000e+03   1.5727789e-03
   5.9600000e+03   1.5714851e-03
   5.9650000e+03   1.5701941e-03
   5.9700000e+03   1.5689058e-03
   5.9750000e+03   1.5676206e-03
   5.9800000e+03   1.5663385e-03
   5.9850000e+03   1.5650595e-03
   5.9900000e+03   1.5637838e-03
   5.9950000e+03   1.5625115e-03
   6.0000000e+03   1.5612426e-03
   6.0050000e+03   1.5599772e-03
   6.0100000e+03   1.5587153e-03
   6.0150000e+03   1.5574569e-03
   6.0200000e+03   1.5562020e-03
   6.0250000e+03   1.5549506e-03
   6.0300000e+03   1.5537027e-03
   6.0350000e+03   1.5524582e-03
   6.0400000e+03   1.5512169e-03
   6.0450000e+03   1.5499789e-03
   6.0500000e+03   1.5487441e-03
   6.0550000e+03   1.5475122e-03
   6.0600000e+03   1.5462832e-03
   6.0650000e+03   1.5450568e-03
   6.0700000e+03   1.5438331e-03
   6.0750000e+03   1.5426117e-03
   6.0800000e+03   1.5413924e-03
   6.0850000e+03   1.5401752e-03
   6.0900000e+03   1.5389598e-03
   6.0950000e+03   1.5377460e-03
   6.1000000e+03   1.5365337e-03
   6.1050000e+03   1.5353225e-03
   6.1100000e+03   1.5341124e-03
   6.1150000e+03   1.5329032e-03
   6.1200000e+03   1.5316946e-03
   6.1250000e+03   1.5304866e-03
   6.1300000e+03   1.5292789e-03
   6.1350000e+03   1.5280714e-03
   6.1400000e+03   1.5268639e-03
   6.1450000e+03   1.5256565e-03
   6.1500000e+03   1.5244489e-03
   6.1550000e+03   1.5232411e-03
   6.1600000e+03   1.5220329e-03
   6.1650000e+03   1.5208245e-03
   6.1700000e+03   1.5196156e-03
   6.1750000e+03   1.5184064e-03
   6.1800000e+03   1.5171968e-03
   6.1850000e+03   1.5159868e-03
   6.1900000e+03   1.5147764e-03
   6.1950000e+03   1.5135658e-03
   6.2000000e+03   1.5123550e-03
   6.2050000e+03   1.5111440e-03
   6.2100000e+03   1.5099330e-03
   6.2150000e+03   1.5087221e-03
   6.2200000e+03   1.5075114e-03
   6.2250000e+03   1.5063010e-03
   6.2300000e+03   1.5050910e-03
   6.2350000e+03   1.5038816e-03
   6.2400000e+03   1.5026730e-03
   6.2450000e+03   1.5014652e-03
   6.2500000e+03   1.5002584e-03
   6.2550000e+03   1.4990529e-03
   6.2600000e+03   1.4978486e-03
   6.2650000e+03   1.4966458e-03
   6.2700000e+03   1.4954446e-03
   6.2750000e+03   1.4942451e-03
   6.2800000e+03   1.4930475e-03
   6.2850000e+03   1.4918518e-03
   6.2900000e+03   1.4906582e-03
   6.2950000e+03   1.4894668e-03
   6.3000000e+03   1.4882777e-03
   6.3050000e+03   1.4870909e-03
   6.3100000e+03   1.4859065e-03
   6.3150000e+03   1.4847246e-03
   6.3200000e+03   1.4835452e-03
   6.3250000e+03   1.4823683e-03
   6.3300000e+03   1.4811941e-03
   6.3350000e+03   1.4800224e-03
   6.3400000e+03   1.4788533e-03
   6.3450000e+03   1.4776867e-03
   6.3500000e+03   1.4765228e-03
   6.3550000e+03   1.4753614e-03
   6.3600000e+03   1.4742025e-03
   6.3650000e+03   1.4730461e-03
   6.3700000e+03   1.4718921e-03
   6.3750000e+03   1.4707405e-03
   6.3800000e+03   1.4695912e-03
   6.3850000e+03   1.4684442e-03
   6.3900000e+03   1.4672994e-03
   6.3950000e+03   1.4661568e-03
   6.4000000e+03   1.4650163e-03
   6.4050000e+03   1.4638777e-03
   6.4100000e+03   1.4627411e-03
   6.4150000e+03   1.4616065e-03
   6.4200000e+03   1.4604736e-03
   6.4250000e+03   1.4593425e-03
   6.4300000e+03   1.4582131e-03
   6.4350000e+03   1.4570853e-03
   6.4400000e+03   1.4559591e-03
   6.4450000e+03   1.4548344e-03
   6.4500000e+03   1.4537112e-03
   6.4550000e+03   1.4525894e-03
   6.4600000e+03   1.4514186e-03
   6.4650000e+03   1.4493358e-03
   6.4700000e+03   1.4449715e-03
   6.4750000e+03   1.4404248e-03
   6.4800000e+03   1.4373319e-03
   6.4850000e+03   1.4362717e-03
   6.4900000e+03   1.4367970e-03
   6.4950000e+03   1.4380233e-03
   6.5000000e+03   1.4391302e-03
   6.5050000e+03   1.4396063e-03
   6.5100000e+03   1.4393016e-03
   6.5150000e+03   1.4383556e-03
   6.5200000e+03   1.4370590e-03
   6.5250000e+03   1.4357092e-03
   6.5300000e+03   1.4345088e-03
   6.5350000e+03   1.4335281e-03
   6.5400000e+03   1.4326827e-03
   6.5450000e+03   1.4318128e-03
   6.5500000e+03   1.4294177e-03
   6.5550000e+03   1.4268865e-03
   6.5600000e+03   1.4252482e-03
   6.5650000e+03   1.4238624e-03
   6.5700000e+03   1.4221129e-03
   6.5750000e+03   1.4208968e-03
   6.5800000e+03   1.4183571e-03
   6.5850000e+03   1.4149627e-03
   6.5900000e+03   1.4129033e-03
   6.5950000e+03   1.4133373e-03
   6.6000000e+03   1.4157531e-03
   6.6050000e+03   1.4166342e-03
   6.6100000e+03   1.4158590e-03
   6.6150000e+03   1.4146796e-03
   6.6200000e+03   1.4141238e-03
   6.6250000e+03   1.4144124e-03
   6.6300000e+03   1.4151712e-03
   6.6350000e+03   1.4142692e-03
   6.6400000e+03   1.4115638e-03
   6.6450000e+03   1.4083251e-03
   6.6500000e+03   1.4048950e-03
   6.6550000e+03   1.4011791e-03
   6.6600000e+03   1.3968761e-03
   6.6650000e+03   1.3923613e-03
   6.6700000e+03   1.3886623e-03
   6.6750000e+03   1.3857056e-03
   6.6800000e+03   1.3829596e-03
   6.6850000e+03   1.3803411e-03
   6.6900000e+03   1.3781455e-03
   6.6950000e+03   1.3717806e-03
   6.7000000e+03   1.3461618e-03
   6.7050000e+03   1.2898126e-03
   6.7100000e+03   1.2352947e-03
   6.7150000e+03   1.1995233e-03
   6.7200000e+03   1.1813816e-03
   6.7250000e+03   1.1722258e-03
   6.7300000e+03   1.1647193e-03
   6.7350000e+03   1.1552103e-03
   6.7400000e+03   1.1452525e-03
   6.7450000e+03   1.1350025e-03
   6.7500000e+03   1.1243420e-03
   6.7550000e+03   1.1131140e-03
   6.7600000e+03   1.1011863e-03
   6.7650000e+03   1.0884282e-03
   6.7700000e+03   1.0747617e-03
   6.7750000e+03   1.0602899e-03
   6.7800000e+03   1.0453307e-03
   6.7850000e+03   1.0302956e-03
   6.7900000e+03   1.0155271e-03
   6.7950000e+03   1.0012213e-03
   6.8000000e+03   9.8746004e-04
   6.8050000e+03   9.7428665e-04
   6.8100000e+03   9.6175909e-04
   6.8150000e+03   9.4995686e-04
   6.8200000e+03   9.3895697e-04
   6.8250000e+03   9.2880270e-04
   6.8300000e+03   9.1948220e-04
   6.8350000e+03   9.1092542e-04
   6.8400000e+03   9.0301970e-04
   6.8450000e+03   8.9563785e-04
   6.8500000e+03   8.8866708e-04
   6.8550000e+03   8.8202722e-04
   6.8600000e+03   8.7567185e-04
   6.8650000e+03   8.6957385e-04
   6.8700000e+03   8.6370375e-04
   6.8750000e+03   8.5801153e-04
   6.8800000e+03   8.5242068e-04
   6.8850000e+03   8.4683723e-04
   6.8900000e+03   8.4117040e-04
   6.8950000e+03   8.3535683e-04
   6.9000000e+03   8.2937948e-04
   6.9050000e+03   8.2327429e-04
   6.9100000e+03   8.1712238e-04
   6.9150000e+03   8.1103002e-04
   6.9200000e+03   8.0510242e-04
   6.9250000e+03   7.9941841e-04
   6.9300000e+03   7.9401271e-04
   6.9350000e+03   7.8886935e-04
   6.9400000e+03   7.8392674e-04
   6.9450000e+03   7.7909163e-04
   6.9500000e+03   7.7425745e-04
   6.9550000e+03   7.6932255e-04
   6.9600000e+03   7.6420457e-04
   6.9650000e+03   7.5884918e-04
   6.9700000e+03   7.5323302e-04
   6.9750000e+03   7.4736173e-04
   6.9800000e+03   7.4126479e-04
   6.9850000e+03   7.3498863e-04
   6.9900000e+03   7.2858955e-04
   6.9950000e+03   7.2211382e-04
   7.0000000e+03   7.2035962e-04
   7.0050000e+03   7.1333942e-04
   7.0100000e+03   7.1092812e-04
   7.0150000e+03   7.0829672e-04
   7.0200000e+03   7.0492187e-04
   7.0250000e+03   7.0087204e-04
   7.0300000e+03   6.9652740e-04
   7.0350000e+03   6.9223743e-04
   7.0400000e+03   6.8812102e-04
   7.0450000e+03   6.8409861e-04
   7.0500000e+03   6.8002443e-04
   7.0550000e+03   6.7579447e-04
   7.0600000e+03   6.7137726e-04
   7.0650000e+03   6.6678593e-04
   7.0700000e+03   6.6199693e-04
   7.0750000e+03   6.5702549e-04
   7.0800000e+03   6.5183937e-04
   7.0850000e+03   6.4639881e-04
   7.0900000e+03   6.4066397e-04
   7.0950000e+03   6.3460839e-04
   7.1000000e+03   6.2822632e-04
   7.1050000e+03   6.2153284e-04
   7.1100000e+03   6.1455862e-04
   7.1150000e+03   6.0734260e-04
   7.1200000e+03   5.9992539e-04
   7.1250000e+03   5.9234505e-04
   7.1300000e+03   5.8463529e-04
   7.1350000e+03   5.7682555e-04
   7.1400000e+03   5.6894191e-04
   7.1450000e+03   5.6100807e-04
   7.1500000e+03   5.5304623e-04
   7.1550000e+03   5.4507786e-04
   7.1600000e+03   5.3712465e-04
   7.1650000e+03   5.2920951e-04
   7.1700000e+03   5.2135776e-04
   7.1750000e+03   5.1359788e-04
   7.1800000e+03   5.0596179e-04
   7.1850000e+03   4.9848420e-04
   7.1900000e+03   4.9120131e-04
   7.1950000e+03   4.8414889e-04
   7.2000000e+03   4.7736032e-04
   7.2050000e+03   4.7086485e-04
   7.2100000e+03   4.6468641e-04
   7.2150000e+03   4.5884304e-04
   7.2200000e+03   4.5334678e-04
   7.2250000e+03   4.4820398e-04
   7.2300000e+03   4.4341575e-04
   7.2350000e+03   4.3897849e-04
   7.2400000e+03   4.3488457e-04
   7.2450000e+03   4.3112294e-04
   7.2500000e+03   4.2767990e-04
   7.2550000e+03   4.2453982e-04
   7.2600000e+03   4.2168578e-04
   7.2650000e+03   4.1910013e-04
   7.2700000e+03   4.1676468e-04
   7.2750000e+03   4.1466082e-04
   7.2800000e+03   4.1276935e-04
   7.2850000e+03   4.1107028e-04
   7.2900000e+03   4.0954264e-04
   7.2950000e+03   4.0816444e-04
   7.3000000e+03   4.0691272e-04
   7.3050000e+03   4.0576385e-04
   7.3100000e+03   4.0469391e-04
   7.3150000e+03   4.0367914e-04
   7.3200000e+03   4.0269646e-04
   7.3250000e+03   4.0172387e-04
   7.3300000e+03   4.0074088e-04
   7.3350000e+03   3.9972880e-04
   7.3400000e+03   3.9867100e-04
   7.3450000e+03   3.9755309e-04
   7.3500000e+03   3.9636299e-04
   7.3550000e+03   3.9509106e-04
   7.3600000e+03   3.9373011e-04
   7.3650000e+03   3.9227536e-04
   7.3700000e+03   3.9072444e-04
   7.3750000e+03   3.8907731e-04
   7.3800000e+03   3.8733614e-04
   7.3850000e+03   3.8550520e-04
   7.3900000e+03   3.8359069e-04
   7.3950000e+03   3.8160055e-04
   7.4000000e+03   3.7954425e-04
   7.4050000e+03   3.7743251e-04
   7.4100000e+03   3.7527705e-04
   7.4150000e+03   3.7309029e-04
   7.4200000e+03   3.7088502e-04
   7.4250000e+03   3.6867408e-04
   7.4300000e+03   3.6647005e-04
   7.4350000e+03   3.6428491e-04
   7.4400000e+03   3.6212981e-04
   7.4450000e+03   3.6001478e-04
   7.4500000e+03   3.5794856e-04
   7.4550000e+03   3.5593842e-04
   7.4600000e+03   3.5399010e-04
   7.4650000e+03   3.5210775e-04
   7.4700000e+03   3.5029389e-04
   7.4750000e+03   3.4854948e-04
   7.4800000e+03   3.4687397e-04
   7.4850000e+03   3.4526538e-04
   7.4900000e+03   3.4372046e-04
   7.4950000e+03   3.4223478e-04
   7.5000000e+03   3.4080296e-04
   7.5050000e+03   3.3941878e-04
   7.5100000e+03   3.3807542e-04
   7.5150000e+03   3.3676564e-04
   7.5200000e+03   3.3548195e-04
   7.5250000e+03   3.3421685e-04
   7.5300000e+03   3.3296296e-04
   7.5350000e+03   3.3171317e-04
   7.5400000e+03   3.3046081e-04
   7.5450000e+03   3.2919970e-04
   7.5500000e+03   3.2792427e-04
   7.5550000e+03   3.2662956e-04
   7.5600000e+03   3.2531128e-04
   7.5650000e+03   3.2396577e-04
   7.5700000e+03   3.2259003e-04
   7.5750000e+03   3.2118165e-04
   7.5800000e+03   3.1973878e-04
   7.5850000e+03   3.1826013e-04
   7.5900000e+03   3.1674488e-04
   7.5950000e+03   3.1519267e-04
   7.6000000e+03   3.1360356e-04
   7.6050000e+03   3.1197800e-04
   7.6100000e+03   3.1031680e-04
   7.6150000e+03   3.0862109e-04
   7.6200000e+03   3.0689229e-04
   7.6250000e+03   3.0513208e-04
   7.6300000e+03   3.0334236e-04
   7.6350000e+03   3.0152520e-04
   7.6400000e+03   2.9968282e-04
   7.6450000e+03   2.9781752e-04
   7.6500000e+03   2.9593165e-04
   7.6550000e+03   2.9402760e-04
   7.6600000e+03   2.9210770e-04
   7.6650000e+03   2.9017425e-04
   7.6700000e+03   2.8822948e-04
   7.6750000e+03   2.8627549e-04
   7.6800000e+03   2.8431429e-04
   7.6850000e+03   2.8234778e-04
   7.6900000e+03   2.8037771e-04
   7.6950000e+03   2.7840575e-04
   7.7000000e+03   2.7643341e-04
   7.7050000e+03   2.7446216e-04
   7.7100000e+03   2.7249334e-04
   7.7150000e+03   2.7052826e-04
   7.7200000e+03   2.6856818e-04
   7.7250000e+03   2.6661434e-04
   7.7300000e+03   2.6466800e-04
   7.7350000e+03   2.6273042e-04
   7.7400000e+03   2.6080296e-04
   7.7450000e+03   2.5888702e-04
   7.7500000e+03   2.5698411e-04
   7.7550000e+03   2.5509581e-04
   7.7600000e+03   2.5322384e-04
   7.7650000e+03   2.5137000e-04
   7.7700000e+03   2.4953619e-04
   7.7750000e+03   2.4772438e-04
   7.7800000e+03   2.4593663e-04
   7.7850000e+03   2.4417500e-04
   7.7900000e+03   2.4244159e-04
   7.7950000e+03   2.4073845e-04
   7.8000000e+03   2.3906760e-04
   7.8050000e+03   2.3743097e-04
   7.8100000e+03   2.3583035e-04
   7.8150000e+03   2.3426742e-04
   7.8200000e+03   2.3274365e-04
   7.8250000e+03   2.3126033e-04
   7.8300000e+03   2.2981852e-04
   7.8350000e+03   2.2841903e-04
   7.8400000e+03   2.2706240e-04
   7.8450000e+03   2.2574890e-04
   7.8500000e+03   2.2447848e-04
   7.8550000e+03   2.2325080e-04
   7.8600000e+03   2.2206521e-04
   7.8650000e+03   2.2092073e-04
   7.8700000e+03   2.1981607e-04
   7.8750000e+03   2.1874963e-04
   7.8800000e+03   2.1771952e-04
   7.8850000e+03   2.1672358e-04
   7.8900000e+03   2.1575939e-04
   7.8950000e+03   2.1482432e-04
   7.9000000e+03   2.1391556e-04
   7.9050000e+03   2.1303017e-04
   7.9100000e+03   2.1216514e-04
   7.9150000e+03   2.1131740e-04
   7.9200000e+03   2.1048394e-04
   7.9250000e+03   2.0966181e-04
   7.9300000e+03   2.0884822e-04
   7.9350000e+03   2.0804056e-04
   7.9400000e+03   2.0723648e-04
   7.9450000e+03   2.0643391e-04
   7.9500000e+03   2.0563112e-04
   7.9550000e+03   2.0482677e-04
   7.9600000e+03   2.0401987e-04
   7.9650000e+03   2.0320985e-04
   7.9700000e+03   2.0239653e-04
   7.9750000e+03   2.0158014e-04
   7.9800000e+03   2.0076125e-04
   7.9850000e+03   1.9994079e-04
   7.9900000e+03   1.9911997e-04
   7.9950000e+03   1.9830026e-04
   8.0000000e+03   1.9748329e-04
   8.0050000e+03   1.9667084e-04
   8.0100000e+03   1.9586474e-04
   8.0150000e+03   1.9506679e-04
   8.0200000e+03   1.9427873e-04
   8.0250000e+03   1.9350216e-04
   8.0300000e+03   1.9273847e-04
   8.0350000e+03   1.9198881e-04
   8.0400000e+03   1.9125401e-04
   8.0450000e+03   1.9053459e-04
   8.0500000e+03   1.8983069e-04
   8.0550000e+03   1.8914208e-04
   8.0600000e+03   1.8846816e-04
   8.0650000e+03   1.8780794e-04
   8.0700000e+03   1.8716007e-04
   8.0750000e+03   1.8652289e-04
   8.0800000e+03   1.8589440e-04
   8.0850000e+03   1.8527235e-04
   8.0900000e+03   1.8465426e-04
   8.0950000e+03   1.8403749e-04
   8.1000000e+03   1.8341927e-04
   8.1050000e+03   1.8279677e-04
   8.1100000e+03   1.8216714e-04
   8.1150000e+03   1.8152757e-04
   8.1200000e+03   1.8087538e-04
   8.1250000e+03   1.8020798e-04
   8.1300000e+03   1.7952303e-04
   8.1350000e+03   1.7881839e-04
   8.1400000e+03   1.7809221e-04
   8.1450000e+03   1.7734295e-04
   8.1500000e+03   1.7656940e-04
   8.1550000e+03   1.7577071e-04
   8.1600000e+03   1.7494642e-04
   8.1650000e+03   1.7409640e-04
   8.1700000e+03   1.7322096e-04
   8.1750000e+03   1.7232074e-04
   8.1800000e+03   1.7139676e-04
   8.1850000e+03   1.7045038e-04
   8.1900000e+03   1.6948327e-04
   8.1950000e+03   1.6849740e-04
   8.2000000e+03   1.6749496e-04
   8.2050000e+03   1.6647837e-04
   8.2100000e+03   1.6545020e-04
   8.2150000e+03   1.6441316e-04
   8.2200000e+03   1.6336998e-04
   8.2250000e+03   1.6232343e-04
   8.2300000e+03   1.6127625e-04
   8.2350000e+03   1.6023107e-04
   8.2400000e+03   1.5919042e-04
   8.2450000e+03   1.5815663e-04
   8.2500000e+03   1.5713183e-04
   8.2550000e+03   1.5611791e-04
   8.2600000e+03   1.5511650e-04
   8.2650000e+03   1.5412895e-04
   8.2700000e+03   1.5315630e-04
   8.2750000e+03   1.5219932e-04
   8.2800000e+03   1.5125847e-04
   8.2850000e+03   1.5033394e-04
   8.2900000e+03   1.4942568e-04
   8.2950000e+03   1.4853340e-04
   8.3000000e+03   1.4765660e-04
   8.3050000e+03   1.4679461e-04
   8.3100000e+03   1.4594667e-04
   8.3150000e+03   1.4511189e-04
   8.3200000e+03   1.4428936e-04
   8.3250000e+03   1.4347815e-04
   8.3300000e+03   1.4267735e-04
   8.3350000e+03   1.4188615e-04
   8.3400000e+03   1.4110380e-04
   8.3450000e+03   1.4032972e-04
   8.3500000e+03   1.3956346e-04
   8.3550000e+03   1.3880474e-04
   8.3600000e+03   1.3805349e-04
   8.3650000e+03   1.3730980e-04
   8.3700000e+03   1.3657398e-04
   8.3750000e+03   1.3584653e-04
   8.3800000e+03   1.3512812e-04
   8.3850000e+03   1.3441958e-04
   8.3900000e+03   1.3372190e-04
   8.3950000e+03   1.3303617e-04
   8.4000000e+03   1.3236357e-04
   8.4050000e+03   1.3170534e-04
   8.4100000e+03   1.3106272e-04
   8.4150000e+03   1.3043692e-04
   8.4200000e+03   1.2982911e-04
   8.4250000e+03   1.2924033e-04
   8.4300000e+03   1.2867149e-04
   8.4350000e+03   1.2812331e-04
   8.4400000e+03   1.2759631e-04
   8.4450000e+03   1.2709076e-04
   8.4500000e+03   1.2660667e-04
   8.4550000e+03   1.2614378e-04
   8.4600000e+03   1.2570152e-04
   8.4650000e+03   1.2527903e-04
   8.4700000e+03   1.2487517e-04
   8.4750000e+03   1.2448852e-04
   8.4800000e+03   1.2411737e-04
   8.4850000e+03   1.2375981e-04
   8.4900000e+03   1.2341370e-04
   8.4950000e+03   1.2307673e-04
   8.5000000e+03   1.2274646e-04
   8.5050000e+03   1.2242037e-04
   8.5100000e+03   1.2209589e-04
   8.5150000e+03   1.2177045e-04
   8.5200000e+03   1.2144154e-04
   8.5250000e+03   1.2110672e-04
   8.5300000e+03   1.2076372e-04
   8.5350000e+03   1.2041043e-04
   8.5400000e+03   1.2004496e-04
   8.5450000e+03   1.1966566e-04
   8.5500000e+03   1.1927115e-04
   8.5550000e+03   1.1886037e-04
   8.5600000e+03   1.1843254e-04
   8.5650000e+03   1.1798720e-04
   8.5700000e+03   1.1752424e-04
   8.5750000e+03   1.1704383e-04
   8.5800000e+03   1.1654649e-04
   8.5850000e+03   1.1603299e-04
   8.5900000e+03   1.1550442e-04
   8.5950000e+03   1.1496208e-04
   8.6000000e+03   1.1440751e-04
   8.6050000e+03   1.1384243e-04
   8.6100000e+03   1.1326871e-04
   8.6150000e+03   1.1268831e-04
   8.6200000e+03   1.1210328e-04
   8.6250000e+03   1.1151568e-04
   8.6300000e+03   1.1092754e-04
   8.6350000e+03   1.1034083e-04
   8.6400000e+03   1.0975742e-04
   8.6450000e+03   1.0917904e-04
   8.6500000e+03   1.0860722e-04
   8.6550000e+03   1.0804332e-04
   8.6600000e+03   1.0748842e-04
   8.6650000e+03   1.0694339e-04
   8.6700000e+03   1.0640880e-04
   8.6750000e+03   1.0588496e-04
   8.6800000e+03   1.0537191e-04
   8.6850000e+03   1.0486941e-04
   8.6900000e+03   1.0437698e-04
   8.6950000e+03   1.0389388e-04
   8.7000000e+03   1.0341920e-04
   8.7050000e+03   1.0295181e-04
   8.7100000e+03   1.0249046e-04
   8.7150000e+03   1.0203376e-04
   8.7200000e+03   1.0158028e-04
   8.7250000e+03   1.0112854e-04
   8.7300000e+03   1.0067708e-04
   8.7350000e+03   1.0022449e-04
   8.7400000e+03   9.9769436e-05


==> TeX/Tikz/plotdata/flow5_rand3/m5/logarithm.dat <==
   5.0000000e+00   3.2368362e+01
   1.0000000e+01   5.9667363e-01
   1.5000000e+01   3.2853291e-01
   2.0000000e+01   1.6625896e-01
   2.5000000e+01   8.4503064e-02
   3.0000000e+01   8.5407878e-02
   3.5000000e+01   8.0246664e-02
   4.0000000e+01   6.5527597e-02
   4.5000000e+01   4.6995058e-02
   5.0000000e+01   3.6437315e-02
   5.5000000e+01   3.7798968e-02
   6.0000000e+01   4.1043422e-02
   6.5000000e+01   4.0514346e-02
   7.0000000e+01   3.7362380e-02
   7.5000000e+01   3.3734304e-02
   8.0000000e+01   3.0922068e-02
   8.5000000e+01   2.8115634e-02
   9.0000000e+01   3.1056679e-02
   9.5000000e+01   2.4143237e-02
   1.0000000e+02   2.0958429e-02
   1.0500000e+02   1.9393933e-02
   1.1000000e+02   1.8284778e-02
   1.1500000e+02   1.6935144e-02
   1.2000000e+02   1.5532279e-02
   1.2500000e+02   1.4070920e-02
   1.3000000e+02   1.2822304e-02
   1.3500000e+02   1.1962873e-02
   1.4000000e+02   1.2273533e-02
   1.4500000e+02   1.1410473e-02
   1.5000000e+02   1.1548883e-02
   1.5500000e+02   1.1839222e-02
   1.6000000e+02   1.1808144e-02
   1.6500000e+02   1.1777202e-02
   1.7000000e+02   1.1610613e-02
   1.7500000e+02   1.1331191e-02
   1.8000000e+02   1.0974619e-02
   1.8500000e+02   1.0587352e-02
   1.9000000e+02   1.0217237e-02
   1.9500000e+02   1.0025723e-02
   2.0000000e+02   9.8217992e-03
   2.0500000e+02   9.3184332e-03
   2.1000000e+02   9.0376661e-03
   2.1500000e+02   8.7675909e-03
   2.2000000e+02   8.5158143e-03
   2.2500000e+02   8.2347745e-03
   2.3000000e+02   7.9089044e-03
   2.3500000e+02   7.5470335e-03
   2.4000000e+02   7.1741964e-03
   2.4500000e+02   6.8077938e-03
   2.5000000e+02   6.4044373e-03
   2.5500000e+02   6.0979695e-03
   2.6000000e+02   5.9708333e-03
   2.6500000e+02   5.9917864e-03
   2.7000000e+02   6.0954956e-03
   2.7500000e+02   6.1842998e-03
   2.8000000e+02   6.2695519e-03
   2.8500000e+02   6.3208348e-03
   2.9000000e+02   6.3516041e-03
   2.9500000e+02   6.3709242e-03
   3.0000000e+02   6.3831330e-03
   3.0500000e+02   6.3894882e-03
   3.1000000e+02   6.3904712e-03
   3.1500000e+02   6.3838981e-03
   3.2000000e+02   6.3608528e-03
   3.2500000e+02   6.3063090e-03
   3.3000000e+02   6.1990724e-03
   3.3500000e+02   6.0324747e-03
   3.4000000e+02   5.8070462e-03
   3.4500000e+02   5.5313001e-03
   3.5000000e+02   5.2306530e-03
   3.5500000e+02   4.9365154e-03
   3.6000000e+02   4.6790974e-03
   3.6500000e+02   4.4739502e-03
   3.7000000e+02   4.3076335e-03
   3.7500000e+02   4.1848389e-03
   3.8000000e+02   4.0927334e-03
   3.8500000e+02   4.0219633e-03
   3.9000000e+02   3.9634004e-03
   3.9500000e+02   3.9083764e-03
   4.0000000e+02   3.8429771e-03
   4.0500000e+02   3.7690764e-03
   4.1000000e+02   3.6956166e-03
   4.1500000e+02   3.6313425e-03
   4.2000000e+02   3.5751093e-03
   4.2500000e+02   3.5242997e-03
   4.3000000e+02   3.4780805e-03
   4.3500000e+02   3.4392933e-03
   4.4000000e+02   3.4081160e-03
   4.4500000e+02   3.3706751e-03
   4.5000000e+02   3.2930051e-03
   4.5500000e+02   3.0959831e-03
   4.6000000e+02   2.9865441e-03
   4.6500000e+02   2.9221870e-03
   4.7000000e+02   2.8757183e-03
   4.7500000e+02   2.8278470e-03
   4.8000000e+02   2.7841714e-03
   4.8500000e+02   2.7589479e-03
   4.9000000e+02   2.7560093e-03
   4.9500000e+02   2.7588509e-03
   5.0000000e+02   2.7577239e-03
   5.0500000e+02   2.7469020e-03
   5.1000000e+02   2.7164130e-03
   5.1500000e+02   2.6738634e-03
   5.2000000e+02   2.5456368e-03
   5.2500000e+02   2.2745878e-03
   5.3000000e+02   1.9632789e-03
   5.3500000e+02   1.7562007e-03
   5.4000000e+02   1.6605515e-03
   5.4500000e+02   1.6133601e-03
   5.5000000e+02   1.5580038e-03
   5.5500000e+02   1.4959899e-03
   5.6000000e+02   1.4558135e-03
   5.6500000e+02   1.4382393e-03
   5.7000000e+02   1.4323559e-03
   5.7500000e+02   1.4287172e-03
   5.8000000e+02   1.4238650e-03
   5.8500000e+02   1.4171525e-03
   5.9000000e+02   1.4076602e-03
   5.9500000e+02   1.3946043e-03
   6.0000000e+02   1.3786642e-03
   6.0500000e+02   1.3618504e-03
   6.1000000e+02   1.3460911e-03
   6.1500000e+02   1.3319825e-03
   6.2000000e+02   1.3186102e-03
   6.2500000e+02   1.3042542e-03
   6.3000000e+02   1.2872917e-03
   6.3500000e+02   1.2668076e-03
   6.4000000e+02   1.2427899e-03
   6.4500000e+02   1.2159776e-03
   6.5000000e+02   1.1874779e-03
   6.5500000e+02   1.1582988e-03
   6.6000000e+02   1.1289739e-03
   6.6500000e+02   1.0994201e-03
   6.7000000e+02   1.0690728e-03
   6.7500000e+02   1.0372188e-03
   6.8000000e+02   1.0033803e-03
   6.8500000e+02   9.6760745e-04
   6.9000000e+02   9.3059170e-04
   6.9500000e+02   8.9357667e-04
   7.0000000e+02   8.5809554e-04
   7.0500000e+02   8.2560970e-04
   7.1000000e+02   7.9715358e-04
   7.1500000e+02   7.7309881e-04
   7.2000000e+02   7.5309149e-04
   7.2500000e+02   7.3695401e-04
   7.3000000e+02   7.2422743e-04
   7.3500000e+02   7.1318073e-04
   7.4000000e+02   7.0120856e-04
   7.4500000e+02   6.8648383e-04
   7.5000000e+02   6.6866265e-04
   7.5500000e+02   6.4861319e-04
   7.6000000e+02   6.2719617e-04
   7.6500000e+02   6.0882579e-04
   7.7000000e+02   5.9736270e-04
   7.7500000e+02   5.9803180e-04
   7.8000000e+02   6.0244988e-04
   7.8500000e+02   6.0069718e-04
   7.9000000e+02   5.8837053e-04
   7.9500000e+02   5.6724344e-04
   8.0000000e+02   5.4253137e-04
   8.0500000e+02   5.1909723e-04
   8.1000000e+02   4.9916660e-04
   8.1500000e+02   4.8189382e-04
   8.2000000e+02   4.6518160e-04
   8.2500000e+02   4.4745644e-04
   8.3000000e+02   4.2835291e-04
   8.3500000e+02   4.0843429e-04
   8.4000000e+02   3.8858061e-04
   8.4500000e+02   3.6952603e-04
   8.5000000e+02   3.5171397e-04
   8.5500000e+02   3.3541014e-04
   8.6000000e+02   3.2033292e-04
   8.6500000e+02   3.0775162e-04
   8.7000000e+02   2.9723803e-04
   8.7500000e+02   2.8850189e-04
   8.8000000e+02   2.8124840e-04
   8.8500000e+02   2.7527298e-04
   8.9000000e+02   2.7041111e-04
   8.9500000e+02   2.6645707e-04
   9.0000000e+02   2.6314529e-04
   9.0500000e+02   2.6020527e-04
   9.1000000e+02   2.5744343e-04
   9.1500000e+02   2.5479577e-04
   9.2000000e+02   2.5232261e-04
   9.2500000e+02   2.5015289e-04
   9.3000000e+02   2.4840880e-04
   9.3500000e+02   2.4697686e-04
   9.4000000e+02   2.4567280e-04
   9.4500000e+02   2.4469814e-04
   9.5000000e+02   2.4384893e-04
   9.5500000e+02   2.4292320e-04
   9.6000000e+02   2.4173449e-04
   9.6500000e+02   2.4014674e-04
   9.7000000e+02   2.3805966e-04
   9.7500000e+02   2.3538505e-04
   9.8000000e+02   2.3204290e-04
   9.8500000e+02   2.2797841e-04
   9.9000000e+02   2.2318534e-04
   9.9500000e+02   2.1772126e-04
   1.0000000e+03   2.1170829e-04
   1.0050000e+03   2.0532062e-04
   1.0100000e+03   1.9876352e-04
   1.0150000e+03   1.9224833e-04
   1.0200000e+03   1.8596725e-04
   1.0250000e+03   1.8007124e-04
   1.0300000e+03   1.7465407e-04
   1.0350000e+03   1.6974545e-04
   1.0400000e+03   1.6531427e-04
   1.0450000e+03   1.6128087e-04
   1.0500000e+03   1.5753512e-04
   1.0550000e+03   1.5395649e-04
   1.0600000e+03   1.5063524e-04
   1.0650000e+03   1.4753486e-04
   1.0700000e+03   1.4584428e-04
   1.0750000e+03   1.4543696e-04
   1.0800000e+03   1.4522505e-04
   1.0850000e+03   1.4409821e-04
   1.0900000e+03   1.4157779e-04
   1.0950000e+03   1.3788301e-04
   1.1000000e+03   1.3358383e-04
   1.1050000e+03   1.2919981e-04
   1.1100000e+03   1.2500100e-04
   1.1150000e+03   1.2104153e-04
   1.1200000e+03   1.1728727e-04
   1.1250000e+03   1.1369771e-04
   1.1300000e+03   1.1023154e-04
   1.1350000e+03   1.0682815e-04
   1.1400000e+03   1.0341363e-04
   1.1450000e+03   9.9932506e-05


==> TeX/Tikz/plotdata/flow5_rand3/m50/Linear.dat <==
   5.0000000e+01   1.1203871e+02
   1.0000000e+02   5.1625733e-01
   1.5000000e+02   4.0018317e-01
   2.0000000e+02   2.4322757e-01
   2.5000000e+02   1.3694933e-01
   3.0000000e+02   5.1159803e-02
   3.5000000e+02   4.3447630e-02
   4.0000000e+02   4.3819503e-02
   4.5000000e+02   4.5359763e-02
   5.0000000e+02   4.6502701e-02
   5.5000000e+02   4.4999686e-02
   6.0000000e+02   4.2511071e-02
   6.5000000e+02   3.9244397e-02
   7.0000000e+02   3.5987356e-02
   7.5000000e+02   3.2297801e-02
   8.0000000e+02   2.8612116e-02
   8.5000000e+02   2.4623877e-02
   9.0000000e+02   2.0386848e-02
   9.5000000e+02   1.8142130e-02
   1.0000000e+03   1.8010137e-02
   1.0500000e+03   1.8438982e-02
   1.1000000e+03   1.8087524e-02
   1.1500000e+03   1.6956736e-02
   1.2000000e+03   1.5286657e-02
   1.2500000e+03   1.3876070e-02
   1.3000000e+03   1.3095263e-02
   1.3500000e+03   1.2862919e-02
   1.4000000e+03   1.2640056e-02
   1.4500000e+03   1.2003044e-02
   1.5000000e+03   1.1354242e-02
   1.5500000e+03   1.0739232e-02
   1.6000000e+03   9.9304221e-03
   1.6500000e+03   8.8632401e-03
   1.7000000e+03   7.7092481e-03
   1.7500000e+03   6.7671454e-03
   1.8000000e+03   6.0567178e-03
   1.8500000e+03   5.7253605e-03
   1.9000000e+03   5.6869850e-03
   1.9500000e+03   5.5130450e-03
   2.0000000e+03   5.3702182e-03
   2.0500000e+03   5.1987318e-03
   2.1000000e+03   4.9365293e-03
   2.1500000e+03   4.5879195e-03
   2.2000000e+03   4.2847570e-03
   2.2500000e+03   4.1458503e-03
   2.3000000e+03   4.1076772e-03
   2.3500000e+03   3.8946585e-03
   2.4000000e+03   3.8104977e-03
   2.4500000e+03   3.7239974e-03
   2.5000000e+03   3.6589831e-03
   2.5500000e+03   3.5399732e-03
   2.6000000e+03   3.4434125e-03
   2.6500000e+03   3.3159322e-03
   2.7000000e+03   3.2794460e-03
   2.7500000e+03   3.2186054e-03
   2.8000000e+03   3.2011964e-03
   2.8500000e+03   3.1928981e-03
   2.9000000e+03   3.1594361e-03
   2.9500000e+03   3.1505108e-03
   3.0000000e+03   3.1584898e-03
   3.0500000e+03   3.1407972e-03
   3.1000000e+03   3.1169573e-03
   3.1500000e+03   3.0878251e-03
   3.2000000e+03   3.0841870e-03
   3.2500000e+03   3.1004728e-03
   3.3000000e+03   3.0695513e-03
   3.3500000e+03   3.0586546e-03
   3.4000000e+03   3.0329931e-03
   3.4500000e+03   3.0053367e-03
   3.5000000e+03   2.9850328e-03
   3.5500000e+03   2.9273233e-03
   3.6000000e+03   2.8568476e-03
   3.6500000e+03   2.7924605e-03
   3.7000000e+03   2.7207330e-03
   3.7500000e+03   2.6458199e-03
   3.8000000e+03   2.5620782e-03
   3.8500000e+03   2.4683381e-03
   3.9000000e+03   2.3816146e-03
   3.9500000e+03   2.3141437e-03
   4.0000000e+03   2.2096449e-03
   4.0500000e+03   2.1153648e-03
   4.1000000e+03   2.0427396e-03
   4.1500000e+03   2.0015108e-03
   4.2000000e+03   1.9859068e-03
   4.2500000e+03   2.0036212e-03
   4.3000000e+03   2.0068440e-03
   4.3500000e+03   2.0352470e-03
   4.4000000e+03   2.0670468e-03
   4.4500000e+03   2.1096327e-03
   4.5000000e+03   2.1840476e-03
   4.5500000e+03   2.1803605e-03
   4.6000000e+03   2.2134016e-03
   4.6500000e+03   2.2188445e-03
   4.7000000e+03   2.2254841e-03
   4.7500000e+03   2.2123164e-03
   4.8000000e+03   2.2180121e-03
   4.8500000e+03   2.1859452e-03
   4.9000000e+03   2.1769364e-03
   4.9500000e+03   2.1402750e-03
   5.0000000e+03   2.1002785e-03
   5.0500000e+03   2.0661038e-03
   5.1000000e+03   2.0459798e-03
   5.1500000e+03   2.0378510e-03
   5.2000000e+03   2.0278070e-03
   5.2500000e+03   1.9977888e-03
   5.3000000e+03   1.9840231e-03
   5.3500000e+03   1.9807954e-03
   5.4000000e+03   1.9765214e-03
   5.4500000e+03   1.9616302e-03
   5.5000000e+03   1.9425136e-03
   5.5500000e+03   1.9242758e-03
   5.6000000e+03   1.8863587e-03
   5.6500000e+03   1.8573443e-03
   5.7000000e+03   1.8219394e-03
   5.7500000e+03   1.7974742e-03
   5.8000000e+03   1.7642158e-03
   5.8500000e+03   1.7307265e-03
   5.9000000e+03   1.6847707e-03
   5.9500000e+03   1.6444447e-03
   6.0000000e+03   1.6112711e-03
   6.0500000e+03   1.5849573e-03
   6.1000000e+03   1.5697196e-03
   6.1500000e+03   1.5580164e-03
   6.2000000e+03   1.5506111e-03
   6.2500000e+03   1.5497694e-03
   6.3000000e+03   1.5524984e-03
   6.3500000e+03   1.5596838e-03
   6.4000000e+03   1.5684669e-03
   6.4500000e+03   1.5815164e-03
   6.5000000e+03   1.5850783e-03
   6.5500000e+03   1.5828249e-03
   6.6000000e+03   1.5788681e-03
   6.6500000e+03   1.5713627e-03
   6.7000000e+03   1.5630332e-03
   6.7500000e+03   1.5592373e-03
   6.8000000e+03   1.5557274e-03
   6.8500000e+03   1.5504477e-03
   6.9000000e+03   1.5350613e-03
   6.9500000e+03   1.5127461e-03
   7.0000000e+03   1.4865634e-03
   7.0500000e+03   1.4657475e-03
   7.1000000e+03   1.4502663e-03
   7.1500000e+03   1.4362608e-03
   7.2000000e+03   1.4259213e-03
   7.2500000e+03   1.4155438e-03
   7.3000000e+03   1.4014858e-03
   7.3500000e+03   1.3910038e-03
   7.4000000e+03   1.3830231e-03
   7.4500000e+03   1.3692482e-03
   7.5000000e+03   1.3586754e-03
   7.5500000e+03   1.3495901e-03
   7.6000000e+03   1.3420153e-03
   7.6500000e+03   1.3360899e-03
   7.7000000e+03   1.3249338e-03
   7.7500000e+03   1.3179804e-03
   7.8000000e+03   1.3151445e-03
   7.8500000e+03   1.3158891e-03
   7.9000000e+03   1.3162338e-03
   7.9500000e+03   1.3157153e-03
   8.0000000e+03   1.3139460e-03
   8.0500000e+03   1.3070283e-03
   8.1000000e+03   1.2944359e-03
   8.1500000e+03   1.2941479e-03
   8.2000000e+03   1.2887466e-03
   8.2500000e+03   1.2847585e-03
   8.3000000e+03   1.2776637e-03
   8.3500000e+03   1.2649185e-03
   8.4000000e+03   1.2543782e-03
   8.4500000e+03   1.2442655e-03
   8.5000000e+03   1.2326099e-03
   8.5500000e+03   1.2238981e-03
   8.6000000e+03   1.2153635e-03
   8.6500000e+03   1.2118098e-03
   8.7000000e+03   1.1945999e-03
   8.7500000e+03   1.1787011e-03
   8.8000000e+03   1.1671930e-03
   8.8500000e+03   1.1733695e-03
   8.9000000e+03   1.1562840e-03
   8.9500000e+03   1.1515128e-03
   9.0000000e+03   1.1519663e-03
   9.0500000e+03   1.1515272e-03
   9.1000000e+03   1.1491023e-03
   9.1500000e+03   1.1452149e-03
   9.2000000e+03   1.1478080e-03
   9.2500000e+03   1.1504892e-03
   9.3000000e+03   1.1550662e-03
   9.3500000e+03   1.1603773e-03
   9.4000000e+03   1.1666987e-03
   9.4500000e+03   1.1734666e-03
   9.5000000e+03   1.1793510e-03
   9.5500000e+03   1.1840540e-03
   9.6000000e+03   1.1862937e-03
   9.6500000e+03   1.1875058e-03
   9.7000000e+03   1.1871256e-03
   9.7500000e+03   1.1841816e-03
   9.8000000e+03   1.1899625e-03
   9.8500000e+03   1.1808123e-03
   9.9000000e+03   1.1736495e-03
   9.9500000e+03   1.1662716e-03
   1.0000000e+04   1.1554542e-03
   1.0050000e+04   1.1411129e-03
   1.0100000e+04   1.1248503e-03
   1.0150000e+04   1.1073720e-03
   1.0200000e+04   1.0929560e-03
   1.0250000e+04   1.0819726e-03
   1.0300000e+04   1.0688476e-03
   1.0350000e+04   1.0558786e-03
   1.0400000e+04   1.0447608e-03
   1.0450000e+04   1.0401183e-03
   1.0500000e+04   1.0339203e-03
   1.0550000e+04   1.0283204e-03
   1.0600000e+04   1.0257337e-03
   1.0650000e+04   1.0183543e-03
   1.0700000e+04   1.0115047e-03
   1.0750000e+04   1.0097750e-03
   1.0800000e+04   1.0125859e-03
   1.0850000e+04   1.0187504e-03
   1.0900000e+04   1.0268952e-03
   1.0950000e+04   1.0346049e-03
   1.1000000e+04   1.0394425e-03
   1.1050000e+04   1.0412687e-03
   1.1100000e+04   1.0414732e-03
   1.1150000e+04   1.0566711e-03
   1.1200000e+04   1.0440739e-03
   1.1250000e+04   1.0447600e-03
   1.1300000e+04   1.0463550e-03
   1.1350000e+04   1.0456258e-03
   1.1400000e+04   1.0435854e-03
   1.1450000e+04   1.0411343e-03
   1.1500000e+04   1.0384321e-03
   1.1550000e+04   1.0346454e-03
   1.1600000e+04   1.0293310e-03
   1.1650000e+04   1.0221064e-03
   1.1700000e+04   1.0128506e-03
   1.1750000e+04   1.0015751e-03
   1.1800000e+04   9.8852658e-04
   1.1850000e+04   9.7467943e-04
   1.1900000e+04   9.5740843e-04
   1.1950000e+04   9.4209793e-04
   1.2000000e+04   9.2178598e-04
   1.2050000e+04   9.0451796e-04
   1.2100000e+04   8.9662270e-04
   1.2150000e+04   8.7722327e-04
   1.2200000e+04   8.6372813e-04
   1.2250000e+04   8.5711453e-04
   1.2300000e+04   8.4300942e-04
   1.2350000e+04   8.3423972e-04
   1.2400000e+04   8.2649106e-04
   1.2450000e+04   8.2330034e-04
   1.2500000e+04   8.2299272e-04
   1.2550000e+04   8.2889318e-04
   1.2600000e+04   8.3078171e-04
   1.2650000e+04   8.3401979e-04
   1.2700000e+04   8.3614206e-04
   1.2750000e+04   8.3588240e-04
   1.2800000e+04   8.3426805e-04
   1.2850000e+04   8.3050378e-04
   1.2900000e+04   8.2580065e-04
   1.2950000e+04   8.1939852e-04
   1.3000000e+04   8.1170352e-04
   1.3050000e+04   8.0373963e-04
   1.3100000e+04   7.9499852e-04
   1.3150000e+04   7.8903944e-04
   1.3200000e+04   7.8270913e-04
   1.3250000e+04   7.7915033e-04
   1.3300000e+04   7.7602080e-04
   1.3350000e+04   7.7495506e-04
   1.3400000e+04   7.7475139e-04
   1.3450000e+04   7.7298696e-04
   1.3500000e+04   7.7415930e-04
   1.3550000e+04   7.7480889e-04
   1.3600000e+04   7.7396499e-04
   1.3650000e+04   7.7451036e-04
   1.3700000e+04   7.7613352e-04
   1.3750000e+04   7.7678007e-04
   1.3800000e+04   7.8124365e-04
   1.3850000e+04   7.8311449e-04
   1.3900000e+04   7.8779451e-04
   1.3950000e+04   7.8894596e-04
   1.4000000e+04   7.9191073e-04
   1.4050000e+04   7.9460650e-04
   1.4100000e+04   7.9695127e-04
   1.4150000e+04   7.9913382e-04
   1.4200000e+04   7.9962866e-04
   1.4250000e+04   7.9935831e-04
   1.4300000e+04   7.9810687e-04
   1.4350000e+04   7.9637936e-04
   1.4400000e+04   7.9293463e-04
   1.4450000e+04   7.8830373e-04
   1.4500000e+04   7.8406354e-04
   1.4550000e+04   7.7982760e-04
   1.4600000e+04   7.7567378e-04
   1.4650000e+04   7.7221241e-04
   1.4700000e+04   7.6915696e-04
   1.4750000e+04   7.6557669e-04
   1.4800000e+04   7.6163674e-04
   1.4850000e+04   7.5713656e-04
   1.4900000e+04   7.5147511e-04
   1.4950000e+04   7.4685906e-04
   1.5000000e+04   7.4325037e-04
   1.5050000e+04   7.3851248e-04
   1.5100000e+04   7.3409222e-04
   1.5150000e+04   7.3060476e-04
   1.5200000e+04   7.2841739e-04
   1.5250000e+04   7.2653179e-04
   1.5300000e+04   7.2330161e-04
   1.5350000e+04   7.2051526e-04
   1.5400000e+04   7.1922126e-04
   1.5450000e+04   7.1688050e-04
   1.5500000e+04   7.0908905e-04
   1.5550000e+04   7.0239970e-04
   1.5600000e+04   6.9266765e-04
   1.5650000e+04   6.8820719e-04
   1.5700000e+04   6.8746328e-04
   1.5750000e+04   6.8183741e-04
   1.5800000e+04   6.7136472e-04
   1.5850000e+04   6.6759721e-04
   1.5900000e+04   6.7090113e-04
   1.5950000e+04   6.6530551e-04
   1.6000000e+04   6.6018723e-04
   1.6050000e+04   6.5895862e-04
   1.6100000e+04   6.6134075e-04
   1.6150000e+04   6.6446134e-04
   1.6200000e+04   6.6575560e-04
   1.6250000e+04   6.6950118e-04
   1.6300000e+04   6.6638650e-04
   1.6350000e+04   6.6759177e-04
   1.6400000e+04   6.6937862e-04
   1.6450000e+04   6.6998401e-04
   1.6500000e+04   6.7072058e-04
   1.6550000e+04   6.7460204e-04
   1.6600000e+04   6.8006503e-04
   1.6650000e+04   6.8523301e-04
   1.6700000e+04   6.8987966e-04
   1.6750000e+04   6.9492828e-04
   1.6800000e+04   6.9994244e-04
   1.6850000e+04   7.0480304e-04
   1.6900000e+04   7.0957805e-04
   1.6950000e+04   7.1325479e-04
   1.7000000e+04   7.1670091e-04
   1.7050000e+04   7.1819167e-04
   1.7100000e+04   7.1689619e-04
   1.7150000e+04   7.1877665e-04
   1.7200000e+04   7.2262658e-04
   1.7250000e+04   7.2684259e-04
   1.7300000e+04   7.2993948e-04
   1.7350000e+04   7.3239770e-04
   1.7400000e+04   7.3377928e-04
   1.7450000e+04   7.3464140e-04
   1.7500000e+04   7.3579726e-04
   1.7550000e+04   7.3649497e-04
   1.7600000e+04   7.3698546e-04
   1.7650000e+04   7.3729871e-04
   1.7700000e+04   7.3760362e-04
   1.7750000e+04   7.3792092e-04
   1.7800000e+04   7.3808111e-04
   1.7850000e+04   7.3778075e-04
   1.7900000e+04   7.3665779e-04
   1.7950000e+04   7.3540860e-04
   1.8000000e+04   7.3466379e-04
   1.8050000e+04   7.3430756e-04
   1.8100000e+04   7.3402312e-04
   1.8150000e+04   7.3409620e-04
   1.8200000e+04   7.3503525e-04
   1.8250000e+04   7.3651741e-04
   1.8300000e+04   7.3762193e-04
   1.8350000e+04   7.3788606e-04
   1.8400000e+04   7.3795149e-04
   1.8450000e+04   7.3713081e-04
   1.8500000e+04   7.3646324e-04
   1.8550000e+04   7.3670120e-04
   1.8600000e+04   7.3613636e-04
   1.8650000e+04   7.3637486e-04
   1.8700000e+04   7.3627215e-04
   1.8750000e+04   7.3553736e-04
   1.8800000e+04   7.3425130e-04
   1.8850000e+04   7.3255157e-04
   1.8900000e+04   7.2952232e-04
   1.8950000e+04   7.2674009e-04
   1.9000000e+04   7.2380550e-04
   1.9050000e+04   7.2166228e-04
   1.9100000e+04   7.2003277e-04
   1.9150000e+04   7.1899925e-04
   1.9200000e+04   7.1690277e-04
   1.9250000e+04   7.1581142e-04
   1.9300000e+04   7.1481307e-04
   1.9350000e+04   7.1376731e-04
   1.9400000e+04   7.1334491e-04
   1.9450000e+04   7.1345412e-04
   1.9500000e+04   7.1347160e-04
   1.9550000e+04   7.1278869e-04
   1.9600000e+04   7.1198976e-04
   1.9650000e+04   7.1135027e-04
   1.9700000e+04   7.1046727e-04
   1.9750000e+04   7.0953945e-04
   1.9800000e+04   7.0886621e-04
   1.9850000e+04   7.0842094e-04
   1.9900000e+04   7.0715637e-04
   1.9950000e+04   7.0602080e-04
   2.0000000e+04   7.0547987e-04
   2.0050000e+04   7.0492177e-04
   2.0100000e+04   7.0482513e-04
   2.0150000e+04   7.0310957e-04
   2.0200000e+04   7.0118114e-04
   2.0250000e+04   6.9894947e-04
   2.0300000e+04   6.9642304e-04
   2.0350000e+04   6.9353924e-04
   2.0400000e+04   6.9030365e-04
   2.0450000e+04   6.8670362e-04
   2.0500000e+04   6.8262838e-04
   2.0550000e+04   6.7822584e-04
   2.0600000e+04   6.7316867e-04
   2.0650000e+04   6.6767790e-04
   2.0700000e+04   6.6212654e-04
   2.0750000e+04   6.5607914e-04
   2.0800000e+04   6.5040277e-04
   2.0850000e+04   6.4506020e-04
   2.0900000e+04   6.3974877e-04
   2.0950000e+04   6.3465145e-04
   2.1000000e+04   6.2981439e-04
   2.1050000e+04   6.2512067e-04
   2.1100000e+04   6.2034228e-04
   2.1150000e+04   6.1547054e-04
   2.1200000e+04   6.1055249e-04
   2.1250000e+04   6.0508095e-04
   2.1300000e+04   5.9899027e-04
   2.1350000e+04   5.9291596e-04
   2.1400000e+04   5.8676927e-04
   2.1450000e+04   5.8104957e-04
   2.1500000e+04   5.7576952e-04
   2.1550000e+04   5.7068654e-04
   2.1600000e+04   5.6558222e-04
   2.1650000e+04   5.6012339e-04
   2.1700000e+04   5.5439469e-04
   2.1750000e+04   5.4835752e-04
   2.1800000e+04   5.4225808e-04
   2.1850000e+04   5.3619693e-04
   2.1900000e+04   5.3013496e-04
   2.1950000e+04   5.2406255e-04
   2.2000000e+04   5.1799221e-04
   2.2050000e+04   5.1194847e-04
   2.2100000e+04   5.0580628e-04
   2.2150000e+04   4.9965423e-04
   2.2200000e+04   4.9370308e-04
   2.2250000e+04   4.8767439e-04
   2.2300000e+04   4.8212419e-04
   2.2350000e+04   4.7687222e-04
   2.2400000e+04   4.7180284e-04
   2.2450000e+04   4.6685274e-04
   2.2500000e+04   4.6190822e-04
   2.2550000e+04   4.5687983e-04
   2.2600000e+04   4.5169198e-04
   2.2650000e+04   4.4636117e-04
   2.2700000e+04   4.4085762e-04
   2.2750000e+04   4.3520614e-04
   2.2800000e+04   4.2760661e-04
   2.2850000e+04   4.1961322e-04
   2.2900000e+04   4.1214342e-04
   2.2950000e+04   4.0530319e-04
   2.3000000e+04   3.9772219e-04
   2.3050000e+04   3.9023356e-04
   2.3100000e+04   3.8257274e-04
   2.3150000e+04   3.7478369e-04
   2.3200000e+04   3.6690082e-04
   2.3250000e+04   3.5894718e-04
   2.3300000e+04   3.5109303e-04
   2.3350000e+04   3.4352201e-04
   2.3400000e+04   3.3610940e-04
   2.3450000e+04   3.2918716e-04
   2.3500000e+04   3.2269672e-04
   2.3550000e+04   3.1655477e-04
   2.3600000e+04   3.1077446e-04
   2.3650000e+04   3.0537820e-04
   2.3700000e+04   3.0034547e-04
   2.3750000e+04   2.9585605e-04
   2.3800000e+04   2.9140653e-04
   2.3850000e+04   2.8696221e-04
   2.3900000e+04   2.8323775e-04
   2.3950000e+04   2.7967952e-04
   2.4000000e+04   2.7655138e-04
   2.4050000e+04   2.7370079e-04
   2.4100000e+04   2.7109768e-04
   2.4150000e+04   2.6862090e-04
   2.4200000e+04   2.6655873e-04
   2.4250000e+04   2.6476840e-04
   2.4300000e+04   2.6316865e-04
   2.4350000e+04   2.6160891e-04
   2.4400000e+04   2.6016012e-04
   2.4450000e+04   2.5882236e-04
   2.4500000e+04   2.5761303e-04
   2.4550000e+04   2.5643594e-04
   2.4600000e+04   2.5531168e-04
   2.4650000e+04   2.5424859e-04
   2.4700000e+04   2.5325574e-04
   2.4750000e+04   2.5233462e-04
   2.4800000e+04   2.5168058e-04
   2.4850000e+04   2.5124387e-04
   2.4900000e+04   2.5536148e-04
   2.4950000e+04   2.5065622e-04
   2.5000000e+04   2.5119065e-04
   2.5050000e+04   2.5216522e-04
   2.5100000e+04   2.5354670e-04
   2.5150000e+04   2.5545673e-04
   2.5200000e+04   2.5763373e-04
   2.5250000e+04   2.6002185e-04
   2.5300000e+04   2.6286544e-04
   2.5350000e+04   2.6605912e-04
   2.5400000e+04   2.6970807e-04
   2.5450000e+04   2.7374544e-04
   2.5500000e+04   2.7775882e-04
   2.5550000e+04   2.8186027e-04
   2.5600000e+04   2.8589121e-04
   2.5650000e+04   2.8981327e-04
   2.5700000e+04   2.9361681e-04
   2.5750000e+04   2.9732892e-04
   2.5800000e+04   3.0086490e-04
   2.5850000e+04   3.0433917e-04
   2.5900000e+04   3.0775524e-04
   2.5950000e+04   3.1100127e-04
   2.6000000e+04   3.1409838e-04
   2.6050000e+04   3.1723342e-04
   2.6100000e+04   3.2035846e-04
   2.6150000e+04   3.2342677e-04
   2.6200000e+04   3.2652531e-04
   2.6250000e+04   3.2980250e-04
   2.6300000e+04   3.3337492e-04
   2.6350000e+04   3.3726536e-04
   2.6400000e+04   3.4144516e-04
   2.6450000e+04   3.4560574e-04
   2.6500000e+04   3.4995664e-04
   2.6550000e+04   3.5461185e-04
   2.6600000e+04   3.5940075e-04
   2.6650000e+04   3.6428073e-04
   2.6700000e+04   3.6908892e-04
   2.6750000e+04   3.7424059e-04
   2.6800000e+04   3.7889681e-04
   2.6850000e+04   3.8406974e-04
   2.6900000e+04   3.8953793e-04
   2.6950000e+04   3.9498795e-04
   2.7000000e+04   4.0034080e-04
   2.7050000e+04   4.0563224e-04
   2.7100000e+04   4.1092750e-04
   2.7150000e+04   4.1616087e-04
   2.7200000e+04   4.2135872e-04
   2.7250000e+04   4.2646660e-04
   2.7300000e+04   4.3159290e-04
   2.7350000e+04   4.3675475e-04
   2.7400000e+04   4.4198464e-04
   2.7450000e+04   4.4729305e-04
   2.7500000e+04   4.5268799e-04
   2.7550000e+04   4.5818920e-04
   2.7600000e+04   4.6380005e-04
   2.7650000e+04   4.7160112e-04
   2.7700000e+04   4.7706665e-04
   2.7750000e+04   4.8144638e-04
   2.7800000e+04   4.8768186e-04
   2.7850000e+04   4.9380054e-04
   2.7900000e+04   4.9962722e-04
   2.7950000e+04   5.0523010e-04
   2.8000000e+04   5.1074351e-04
   2.8050000e+04   5.1624720e-04
   2.8100000e+04   5.2256732e-04
   2.8150000e+04   5.2739187e-04
   2.8200000e+04   5.3185048e-04
   2.8250000e+04   5.3606903e-04
   2.8300000e+04   5.4056810e-04
   2.8350000e+04   5.4478576e-04
   2.8400000e+04   5.4881904e-04
   2.8450000e+04   5.5274093e-04
   2.8500000e+04   5.5651445e-04
   2.8550000e+04   5.5993764e-04
   2.8600000e+04   5.6339684e-04
   2.8650000e+04   5.6688598e-04
   2.8700000e+04   5.7032796e-04
   2.8750000e+04   5.7365270e-04
   2.8800000e+04   5.7680233e-04
   2.8850000e+04   5.7980324e-04
   2.8900000e+04   5.8267661e-04
   2.8950000e+04   5.8539967e-04
   2.9000000e+04   5.8799051e-04
   2.9050000e+04   5.9045494e-04
   2.9100000e+04   5.9266269e-04
   2.9150000e+04   5.9470849e-04
   2.9200000e+04   5.9674578e-04
   2.9250000e+04   5.9882206e-04
   2.9300000e+04   6.0091859e-04
   2.9350000e+04   6.0295581e-04
   2.9400000e+04   6.0486123e-04
   2.9450000e+04   6.0664662e-04
   2.9500000e+04   6.0804560e-04
   2.9550000e+04   6.0918690e-04
   2.9600000e+04   6.1037722e-04
   2.9650000e+04   6.1166807e-04
   2.9700000e+04   6.1302215e-04
   2.9750000e+04   6.1436501e-04
   2.9800000e+04   6.1562483e-04
   2.9850000e+04   6.1675410e-04
   2.9900000e+04   6.1773131e-04
   2.9950000e+04   6.1854573e-04
   3.0000000e+04   6.1914352e-04
   3.0050000e+04   6.1959074e-04
   3.0100000e+04   6.1985063e-04
   3.0150000e+04   6.2004142e-04
   3.0200000e+04   6.2018061e-04
   3.0250000e+04   6.2008125e-04
   3.0300000e+04   6.1969835e-04
   3.0350000e+04   6.1940790e-04
   3.0400000e+04   6.1929507e-04
   3.0450000e+04   6.1923081e-04
   3.0500000e+04   6.1893815e-04
   3.0550000e+04   6.1841863e-04
   3.0600000e+04   6.1783135e-04
   3.0650000e+04   6.1726144e-04
   3.0700000e+04   6.1670948e-04
   3.0750000e+04   6.1611592e-04
   3.0800000e+04   6.1541129e-04
   3.0850000e+04   6.1461654e-04
   3.0900000e+04   6.1373365e-04
   3.0950000e+04   6.1276844e-04
   3.1000000e+04   6.1172255e-04
   3.1050000e+04   6.1060754e-04
   3.1100000e+04   6.0942121e-04
   3.1150000e+04   6.0807918e-04
   3.1200000e+04   6.0660568e-04
   3.1250000e+04   6.0502699e-04
   3.1300000e+04   6.0335738e-04
   3.1350000e+04   6.0159583e-04
   3.1400000e+04   5.9976809e-04
   3.1450000e+04   5.9784447e-04
   3.1500000e+04   5.9578538e-04
   3.1550000e+04   5.9363142e-04
   3.1600000e+04   5.9146117e-04
   3.1650000e+04   5.8919753e-04
   3.1700000e+04   5.8685534e-04
   3.1750000e+04   5.8446001e-04
   3.1800000e+04   5.8200671e-04
   3.1850000e+04   5.7946042e-04
   3.1900000e+04   5.7677912e-04
   3.1950000e+04   5.7401000e-04
   3.2000000e+04   5.7115391e-04
   3.2050000e+04   5.6816453e-04
   3.2100000e+04   5.6506219e-04
   3.2150000e+04   5.6181397e-04
   3.2200000e+04   5.5849603e-04
   3.2250000e+04   5.5512410e-04
   3.2300000e+04   5.5166726e-04
   3.2350000e+04   5.4807990e-04
   3.2400000e+04   5.4435334e-04
   3.2450000e+04   5.4049133e-04
   3.2500000e+04   5.3646823e-04
   3.2550000e+04   5.3234423e-04
   3.2600000e+04   5.2815559e-04
   3.2650000e+04   5.2389257e-04
   3.2700000e+04   5.1953195e-04
   3.2750000e+04   5.1499390e-04
   3.2800000e+04   5.1034500e-04
   3.2850000e+04   5.0560929e-04
   3.2900000e+04   5.0078289e-04
   3.2950000e+04   4.9586372e-04
   3.3000000e+04   4.9090382e-04
   3.3050000e+04   4.8588767e-04
   3.3100000e+04   4.8078811e-04
   3.3150000e+04   4.7556664e-04
   3.3200000e+04   4.7024516e-04
   3.3250000e+04   4.6483363e-04
   3.3300000e+04   4.5932794e-04
   3.3350000e+04   4.5371692e-04
   3.3400000e+04   4.4798625e-04
   3.3450000e+04   4.4213817e-04
   3.3500000e+04   4.3617249e-04
   3.3550000e+04   4.3008802e-04
   3.3600000e+04   4.2388517e-04
   3.3650000e+04   4.1755291e-04
   3.3700000e+04   4.1108348e-04
   3.3750000e+04   4.0451237e-04
   3.3800000e+04   3.9786813e-04
   3.3850000e+04   3.9115142e-04
   3.3900000e+04   3.8432469e-04
   3.3950000e+04   3.7744625e-04
   3.4000000e+04   3.7054509e-04
   3.4050000e+04   3.6364731e-04
   3.4100000e+04   3.5677043e-04
   3.4150000e+04   3.4991837e-04
   3.4200000e+04   3.4309838e-04
   3.4250000e+04   3.3632402e-04
   3.4300000e+04   3.2960536e-04
   3.4350000e+04   3.2291895e-04
   3.4400000e+04   3.1626560e-04
   3.4450000e+04   3.0958101e-04
   3.4500000e+04   3.0286457e-04
   3.4550000e+04   2.9622828e-04
   3.4600000e+04   2.8967037e-04
   3.4650000e+04   2.8320005e-04
   3.4700000e+04   2.7681433e-04
   3.4750000e+04   2.7051074e-04
   3.4800000e+04   2.6429518e-04
   3.4850000e+04   2.5818209e-04
   3.4900000e+04   2.5219009e-04
   3.4950000e+04   2.4633766e-04
   3.5000000e+04   2.4064197e-04
   3.5050000e+04   2.3512046e-04
   3.5100000e+04   2.2979277e-04
   3.5150000e+04   2.2468105e-04
   3.5200000e+04   2.1980844e-04
   3.5250000e+04   2.1519688e-04
   3.5300000e+04   2.1086528e-04
   3.5350000e+04   2.0671250e-04
   3.5400000e+04   2.0286111e-04
   3.5450000e+04   1.9942633e-04
   3.5500000e+04   1.9637252e-04
   3.5550000e+04   1.9363279e-04
   3.5600000e+04   1.9120515e-04
   3.5650000e+04   1.8910766e-04
   3.5700000e+04   1.8736305e-04
   3.5750000e+04   1.8591354e-04
   3.5800000e+04   1.8476637e-04
   3.5850000e+04   1.8392533e-04
   3.5900000e+04   1.8333651e-04
   3.5950000e+04   1.8304023e-04
   3.6000000e+04   1.8311240e-04
   3.6050000e+04   1.8354880e-04
   3.6100000e+04   1.8430300e-04
   3.6150000e+04   1.8532361e-04
   3.6200000e+04   1.8660690e-04
   3.6250000e+04   1.8816203e-04
   3.6300000e+04   1.8993403e-04
   3.6350000e+04   1.9204004e-04
   3.6400000e+04   1.9442084e-04
   3.6450000e+04   1.9705437e-04
   3.6500000e+04   1.9994573e-04
   3.6550000e+04   2.0308022e-04
   3.6600000e+04   2.0641912e-04
   3.6650000e+04   2.0995134e-04
   3.6700000e+04   2.1361066e-04
   3.6750000e+04   2.1746298e-04
   3.6800000e+04   2.2152312e-04
   3.6850000e+04   2.2575812e-04
   3.6900000e+04   2.3015118e-04
   3.6950000e+04   2.3469490e-04
   3.7000000e+04   2.3938327e-04
   3.7050000e+04   2.4420237e-04
   3.7100000e+04   2.4909323e-04
   3.7150000e+04   2.5410683e-04
   3.7200000e+04   2.5913477e-04
   3.7250000e+04   2.6437917e-04
   3.7300000e+04   2.6975549e-04
   3.7350000e+04   2.7526931e-04
   3.7400000e+04   2.8094277e-04
   3.7450000e+04   2.8673779e-04
   3.7500000e+04   2.9263627e-04
   3.7550000e+04   2.9863181e-04
   3.7600000e+04   3.0471166e-04
   3.7650000e+04   3.1084324e-04
   3.7700000e+04   3.1699197e-04
   3.7750000e+04   3.2318504e-04
   3.7800000e+04   3.2943520e-04
   3.7850000e+04   3.3573884e-04
   3.7900000e+04   3.4208786e-04
   3.7950000e+04   3.4847343e-04
   3.8000000e+04   3.5488612e-04
   3.8050000e+04   3.6130075e-04
   3.8100000e+04   3.6770706e-04
   3.8150000e+04   3.7411427e-04
   3.8200000e+04   3.8051804e-04
   3.8250000e+04   3.8687810e-04
   3.8300000e+04   3.9319392e-04
   3.8350000e+04   3.9946788e-04
   3.8400000e+04   4.0569362e-04
   3.8450000e+04   4.1186043e-04
   3.8500000e+04   4.1795833e-04
   3.8550000e+04   4.2398053e-04
   3.8600000e+04   4.2992276e-04
   3.8650000e+04   4.3578032e-04
   3.8700000e+04   4.4153974e-04
   3.8750000e+04   4.4721228e-04
   3.8800000e+04   4.5280156e-04
   3.8850000e+04   4.5830443e-04
   3.8900000e+04   4.6368686e-04
   3.8950000e+04   4.6898004e-04
   3.9000000e+04   4.7418143e-04
   3.9050000e+04   4.7928213e-04
   3.9100000e+04   4.8427570e-04
   3.9150000e+04   4.8915232e-04
   3.9200000e+04   4.9391572e-04
   3.9250000e+04   4.9856666e-04
   3.9300000e+04   5.0310215e-04
   3.9350000e+04   5.0751922e-04
   3.9400000e+04   5.1181558e-04
   3.9450000e+04   5.1598972e-04
   3.9500000e+04   5.2004061e-04
   3.9550000e+04   5.2396752e-04
   3.9600000e+04   5.2776790e-04
   3.9650000e+04   5.3143831e-04
   3.9700000e+04   5.3498359e-04
   3.9750000e+04   5.3840697e-04
   3.9800000e+04   5.4170909e-04
   3.9850000e+04   5.4486569e-04
   3.9900000e+04   5.4789513e-04
   3.9950000e+04   5.5081134e-04
   4.0000000e+04   5.5361854e-04
   4.0050000e+04   5.5631576e-04
   4.0100000e+04   5.5880362e-04
   4.0150000e+04   5.6189025e-04
   4.0200000e+04   5.6363094e-04
   4.0250000e+04   5.6589288e-04
   4.0300000e+04   5.6784432e-04
   4.0350000e+04   5.6954107e-04
   4.0400000e+04   5.7092537e-04
   4.0450000e+04   5.7225093e-04
   4.0500000e+04   5.7370967e-04
   4.0550000e+04   5.7527959e-04
   4.0600000e+04   5.7687983e-04
   4.0650000e+04   5.7841922e-04
   4.0700000e+04   5.7982338e-04
   4.0750000e+04   5.8076984e-04
   4.0800000e+04   5.8144917e-04
   4.0850000e+04   5.8159483e-04
   4.0900000e+04   5.8171475e-04
   4.0950000e+04   5.8223053e-04
   4.1000000e+04   5.8278161e-04
   4.1050000e+04   5.8322200e-04
   4.1100000e+04   5.8392689e-04
   4.1150000e+04   5.8489908e-04
   4.1200000e+04   5.8600621e-04
   4.1250000e+04   5.8707127e-04
   4.1300000e+04   5.8793328e-04
   4.1350000e+04   5.8835730e-04
   4.1400000e+04   5.8836916e-04
   4.1450000e+04   5.8829119e-04
   4.1500000e+04   5.8816527e-04
   4.1550000e+04   5.8794614e-04
   4.1600000e+04   5.8746377e-04
   4.1650000e+04   5.8705100e-04
   4.1700000e+04   5.8683318e-04
   4.1750000e+04   5.8674101e-04
   4.1800000e+04   5.8667196e-04
   4.1850000e+04   5.8613330e-04
   4.1900000e+04   5.8539035e-04
   4.1950000e+04   5.8467700e-04
   4.2000000e+04   5.8397092e-04
   4.2050000e+04   5.8340265e-04
   4.2100000e+04   5.8243953e-04
   4.2150000e+04   5.8178620e-04
   4.2200000e+04   5.8021032e-04
   4.2250000e+04   5.7907547e-04
   4.2300000e+04   5.7794895e-04
   4.2350000e+04   5.7671144e-04
   4.2400000e+04   5.7533732e-04
   4.2450000e+04   5.7358381e-04
   4.2500000e+04   5.7167820e-04
   4.2550000e+04   5.6960250e-04
   4.2600000e+04   5.6756710e-04
   4.2650000e+04   5.6556446e-04
   4.2700000e+04   5.6349228e-04
   4.2750000e+04   5.6140186e-04
   4.2800000e+04   5.5926171e-04
   4.2850000e+04   5.5706481e-04
   4.2900000e+04   5.5492841e-04
   4.2950000e+04   5.5287657e-04
   4.3000000e+04   5.4997854e-04
   4.3050000e+04   5.4735066e-04
   4.3100000e+04   5.4453655e-04
   4.3150000e+04   5.4284995e-04
   4.3200000e+04   5.3859271e-04
   4.3250000e+04   5.3518158e-04
   4.3300000e+04   5.3181363e-04
   4.3350000e+04   5.2830300e-04
   4.3400000e+04   5.2449205e-04
   4.3450000e+04   5.2059763e-04
   4.3500000e+04   5.1650391e-04
   4.3550000e+04   5.1223688e-04
   4.3600000e+04   5.0778086e-04
   4.3650000e+04   5.0320474e-04
   4.3700000e+04   4.9852657e-04
   4.3750000e+04   4.9372434e-04
   4.3800000e+04   4.8876150e-04
   4.3850000e+04   4.8360331e-04
   4.3900000e+04   4.7834598e-04
   4.3950000e+04   4.7304517e-04
   4.4000000e+04   4.6771930e-04
   4.4050000e+04   4.6235921e-04
   4.4100000e+04   4.5695316e-04
   4.4150000e+04   4.5150088e-04
   4.4200000e+04   4.4599690e-04
   4.4250000e+04   4.4044556e-04
   4.4300000e+04   4.3485841e-04
   4.4350000e+04   4.2924144e-04
   4.4400000e+04   4.2362275e-04
   4.4450000e+04   4.1800218e-04
   4.4500000e+04   4.1233829e-04
   4.4550000e+04   4.0659438e-04
   4.4600000e+04   4.0076732e-04
   4.4650000e+04   3.9485834e-04
   4.4700000e+04   3.8888176e-04
   4.4750000e+04   3.8291169e-04
   4.4800000e+04   3.7697353e-04
   4.4850000e+04   3.7105424e-04
   4.4900000e+04   3.6513245e-04
   4.4950000e+04   3.5919206e-04
   4.5000000e+04   3.5321007e-04
   4.5050000e+04   3.4717992e-04
   4.5100000e+04   3.4107677e-04
   4.5150000e+04   3.3490031e-04
   4.5200000e+04   3.2862233e-04
   4.5250000e+04   3.2220471e-04
   4.5300000e+04   3.1569919e-04
   4.5350000e+04   3.0919139e-04
   4.5400000e+04   3.0277661e-04
   4.5450000e+04   2.9643722e-04
   4.5500000e+04   2.9012443e-04
   4.5550000e+04   2.8381485e-04
   4.5600000e+04   2.7751281e-04
   4.5650000e+04   2.7123427e-04
   4.5700000e+04   2.6499796e-04
   4.5750000e+04   2.5882475e-04
   4.5800000e+04   2.5273329e-04
   4.5850000e+04   2.4674426e-04
   4.5900000e+04   2.4085039e-04
   4.5950000e+04   2.3504150e-04
   4.6000000e+04   2.2934086e-04
   4.6050000e+04   2.2375631e-04
   4.6100000e+04   2.1828166e-04
   4.6150000e+04   2.1290176e-04
   4.6200000e+04   2.0760177e-04
   4.6250000e+04   2.0237164e-04
   4.6300000e+04   1.9720568e-04
   4.6350000e+04   1.9210105e-04
   4.6400000e+04   1.8705731e-04
   4.6450000e+04   1.8207716e-04
   4.6500000e+04   1.7716722e-04
   4.6550000e+04   1.7233907e-04
   4.6600000e+04   1.6761011e-04
   4.6650000e+04   1.6300375e-04
   4.6700000e+04   1.5854883e-04
   4.6750000e+04   1.5427863e-04
   4.6800000e+04   1.5022957e-04
   4.6850000e+04   1.4643994e-04
   4.6900000e+04   1.4294872e-04
   4.6950000e+04   1.3979436e-04
   4.7000000e+04   1.3701361e-04
   4.7050000e+04   1.3464018e-04
   4.7100000e+04   1.3270339e-04
   4.7150000e+04   1.3122693e-04
   4.7200000e+04   1.3022775e-04
   4.7250000e+04   1.2971552e-04
   4.7300000e+04   1.2969247e-04
   4.7350000e+04   1.3015406e-04
   4.7400000e+04   1.3108998e-04
   4.7450000e+04   1.3248572e-04
   4.7500000e+04   1.3432413e-04
   4.7550000e+04   1.3658695e-04
   4.7600000e+04   1.3925603e-04
   4.7650000e+04   1.4231406e-04
   4.7700000e+04   1.4574494e-04
   4.7750000e+04   1.4953360e-04
   4.7800000e+04   1.5366559e-04
   4.7850000e+04   1.5812649e-04
   4.7900000e+04   1.6290127e-04
   4.7950000e+04   1.6797290e-04
   4.8000000e+04   1.7332390e-04
   4.8050000e+04   1.7893591e-04
   4.8100000e+04   1.8478732e-04
   4.8150000e+04   1.9085551e-04
   4.8200000e+04   1.9711718e-04
   4.8250000e+04   2.0354834e-04
   4.8300000e+04   2.1012492e-04
   4.8350000e+04   2.1682373e-04
   4.8400000e+04   2.2362168e-04
   4.8450000e+04   2.3050141e-04
   4.8500000e+04   2.3744651e-04
   4.8550000e+04   2.4444152e-04
   4.8600000e+04   2.5147322e-04
   4.8650000e+04   2.5853112e-04
   4.8700000e+04   2.6560718e-04
   4.8750000e+04   2.7269513e-04
   4.8800000e+04   2.7978995e-04
   4.8850000e+04   2.8688755e-04
   4.8900000e+04   2.9398436e-04
   4.8950000e+04   3.0107700e-04
   4.9000000e+04   3.0816190e-04
   4.9050000e+04   3.1523504e-04
   4.9100000e+04   3.2229166e-04
   4.9150000e+04   3.2932622e-04
   4.9200000e+04   3.3633232e-04
   4.9250000e+04   3.4330245e-04
   4.9300000e+04   3.5022896e-04
   4.9350000e+04   3.5710307e-04
   4.9400000e+04   3.6391876e-04
   4.9450000e+04   3.7066773e-04
   4.9500000e+04   3.7734110e-04
   4.9550000e+04   3.8392973e-04
   4.9600000e+04   3.9042791e-04
   4.9650000e+04   3.9683044e-04
   4.9700000e+04   4.0313301e-04
   4.9750000e+04   4.0933213e-04
   4.9800000e+04   4.1542527e-04
   4.9850000e+04   4.2141101e-04
   4.9900000e+04   4.2728886e-04
   4.9950000e+04   4.3305910e-04
   5.0000000e+04   4.3872251e-04
   5.0050000e+04   4.4428024e-04
   5.0100000e+04   4.4973480e-04
   5.0150000e+04   4.5508352e-04
   5.0200000e+04   4.6033098e-04
   5.0250000e+04   4.6547705e-04
   5.0300000e+04   4.7052192e-04
   5.0350000e+04   4.7546541e-04
   5.0400000e+04   4.8030683e-04
   5.0450000e+04   4.8504504e-04
   5.0500000e+04   4.8967847e-04
   5.0550000e+04   4.9420552e-04
   5.0600000e+04   4.9862397e-04
   5.0650000e+04   5.0293137e-04
   5.0700000e+04   5.0712490e-04
   5.0750000e+04   5.1120249e-04
   5.0800000e+04   5.1516259e-04
   5.0850000e+04   5.1900397e-04
   5.0900000e+04   5.2272536e-04
   5.0950000e+04   5.2632614e-04
   5.1000000e+04   5.2980557e-04
   5.1050000e+04   5.3315992e-04
   5.1100000e+04   5.3639328e-04
   5.1150000e+04   5.3950419e-04
   5.1200000e+04   5.4249254e-04
   5.1250000e+04   5.4536097e-04
   5.1300000e+04   5.4811154e-04
   5.1350000e+04   5.5074541e-04
   5.1400000e+04   5.5326325e-04
   5.1450000e+04   5.5566566e-04
   5.1500000e+04   5.5795180e-04
   5.1550000e+04   5.6011965e-04
   5.1600000e+04   5.6217689e-04
   5.1650000e+04   5.6412472e-04
   5.1700000e+04   5.6596220e-04
   5.1750000e+04   5.6768898e-04
   5.1800000e+04   5.6930483e-04
   5.1850000e+04   5.7080967e-04
   5.1900000e+04   5.7217880e-04
   5.1950000e+04   5.7342052e-04
   5.2000000e+04   5.7456863e-04
   5.2050000e+04   5.7561989e-04
   5.2100000e+04   5.7656516e-04
   5.2150000e+04   5.7740509e-04
   5.2200000e+04   5.7813843e-04
   5.2250000e+04   5.7876471e-04
   5.2300000e+04   5.7928400e-04
   5.2350000e+04   5.7969684e-04
   5.2400000e+04   5.8000405e-04
   5.2450000e+04   5.8020662e-04
   5.2500000e+04   5.8030556e-04
   5.2550000e+04   5.8030026e-04
   5.2600000e+04   5.8018982e-04
   5.2650000e+04   5.7997695e-04
   5.2700000e+04   5.7966375e-04
   5.2750000e+04   5.7925034e-04
   5.2800000e+04   5.7873507e-04
   5.2850000e+04   5.7811538e-04
   5.2900000e+04   5.7738880e-04
   5.2950000e+04   5.7655340e-04
   5.3000000e+04   5.7560782e-04
   5.3050000e+04   5.7455094e-04
   5.3100000e+04   5.7338161e-04
   5.3150000e+04   5.7209776e-04
   5.3200000e+04   5.7069678e-04
   5.3250000e+04   5.6917832e-04
   5.3300000e+04   5.6754168e-04
   5.3350000e+04   5.6578551e-04
   5.3400000e+04   5.6390792e-04
   5.3450000e+04   5.6190701e-04
   5.3500000e+04   5.5978125e-04
   5.3550000e+04   5.5752967e-04
   5.3600000e+04   5.5515179e-04
   5.3650000e+04   5.5263063e-04
   5.3700000e+04   5.4993395e-04
   5.3750000e+04   5.4711099e-04
   5.3800000e+04   5.4418796e-04
   5.3850000e+04   5.4116696e-04
   5.3900000e+04   5.3803761e-04
   5.3950000e+04   5.3478868e-04
   5.4000000e+04   5.3141467e-04
   5.4050000e+04   5.2791656e-04
   5.4100000e+04   5.2429925e-04
   5.4150000e+04   5.2056828e-04
   5.4200000e+04   5.1672775e-04
   5.4250000e+04   5.1277979e-04
   5.4300000e+04   5.0872527e-04
   5.4350000e+04   5.0456477e-04
   5.4400000e+04   5.0029930e-04
   5.4450000e+04   4.9593058e-04
   5.4500000e+04   4.9146092e-04
   5.4550000e+04   4.8689300e-04
   5.4600000e+04   4.8222967e-04
   5.4650000e+04   4.7747383e-04
   5.4700000e+04   4.7262847e-04
   5.4750000e+04   4.6769663e-04
   5.4800000e+04   4.6268147e-04
   5.4850000e+04   4.5758623e-04
   5.4900000e+04   4.5241417e-04
   5.4950000e+04   4.4716855e-04
   5.5000000e+04   4.4185258e-04
   5.5050000e+04   4.3646941e-04
   5.5100000e+04   4.3102211e-04
   5.5150000e+04   4.2551368e-04
   5.5200000e+04   4.1994707e-04
   5.5250000e+04   4.1432518e-04
   5.5300000e+04   4.0865089e-04
   5.5350000e+04   4.0292708e-04
   5.5400000e+04   3.9715660e-04
   5.5450000e+04   3.9134231e-04
   5.5500000e+04   3.8548705e-04
   5.5550000e+04   3.7958944e-04
   5.5600000e+04   3.7365819e-04
   5.5650000e+04   3.6769694e-04
   5.5700000e+04   3.6170692e-04
   5.5750000e+04   3.5568992e-04
   5.5800000e+04   3.4964823e-04
   5.5850000e+04   3.4358428e-04
   5.5900000e+04   3.3750036e-04
   5.5950000e+04   3.3139850e-04
   5.6000000e+04   3.2528059e-04
   5.6050000e+04   3.1914849e-04
   5.6100000e+04   3.1300403e-04
   5.6150000e+04   3.0684906e-04
   5.6200000e+04   3.0068540e-04
   5.6250000e+04   2.9451482e-04
   5.6300000e+04   2.8833905e-04
   5.6350000e+04   2.8215987e-04
   5.6400000e+04   2.7597791e-04
   5.6450000e+04   2.6979390e-04
   5.6500000e+04   2.6361202e-04
   5.6550000e+04   2.5743600e-04
   5.6600000e+04   2.5126882e-04
   5.6650000e+04   2.4511326e-04
   5.6700000e+04   2.3897248e-04
   5.6750000e+04   2.3285037e-04
   5.6800000e+04   2.2675164e-04
   5.6850000e+04   2.2068178e-04
   5.6900000e+04   2.1464701e-04
   5.6950000e+04   2.0865427e-04
   5.7000000e+04   2.0271121e-04
   5.7050000e+04   1.9682637e-04
   5.7100000e+04   1.9100925e-04
   5.7150000e+04   1.8527047e-04
   5.7200000e+04   1.7962193e-04
   5.7250000e+04   1.7407686e-04
   5.7300000e+04   1.6865002e-04
   5.7350000e+04   1.6335780e-04
   5.7400000e+04   1.5821836e-04
   5.7450000e+04   1.5325179e-04
   5.7500000e+04   1.4848020e-04
   5.7550000e+04   1.4392780e-04
   5.7600000e+04   1.3962092e-04
   5.7650000e+04   1.3558790e-04
   5.7700000e+04   1.3185883e-04
   5.7750000e+04   1.2846520e-04
   5.7800000e+04   1.2543925e-04
   5.7850000e+04   1.2281315e-04
   5.7900000e+04   1.2061794e-04
   5.7950000e+04   1.1888233e-04
   5.8000000e+04   1.1763132e-04
   5.8050000e+04   1.1688494e-04
   5.8100000e+04   1.1665706e-04
   5.8150000e+04   1.1695459e-04
   5.8200000e+04   1.1777703e-04
   5.8250000e+04   1.1911661e-04
   5.8300000e+04   1.2095876e-04
   5.8350000e+04   1.2328310e-04
   5.8400000e+04   1.2606462e-04
   5.8450000e+04   1.2927494e-04
   5.8500000e+04   1.3288360e-04
   5.8550000e+04   1.3685920e-04
   5.8600000e+04   1.4117034e-04
   5.8650000e+04   1.4578636e-04
   5.8700000e+04   1.5067787e-04
   5.8750000e+04   1.5581706e-04
   5.8800000e+04   1.6117796e-04
   5.8850000e+04   1.6673647e-04
   5.8900000e+04   1.7247036e-04
   5.8950000e+04   1.7835919e-04
   5.9000000e+04   1.8438425e-04
   5.9050000e+04   1.9052839e-04
   5.9100000e+04   1.9677590e-04
   5.9150000e+04   2.0311239e-04
   5.9200000e+04   2.0952466e-04
   5.9250000e+04   2.1600056e-04
   5.9300000e+04   2.2252889e-04
   5.9350000e+04   2.2909932e-04
   5.9400000e+04   2.3570226e-04
   5.9450000e+04   2.4232881e-04
   5.9500000e+04   2.4897071e-04
   5.9550000e+04   2.5562023e-04
   5.9600000e+04   2.6227015e-04
   5.9650000e+04   2.6891371e-04
   5.9700000e+04   2.7554459e-04
   5.9750000e+04   2.8215686e-04
   5.9800000e+04   2.8874495e-04
   5.9850000e+04   2.9530363e-04
   5.9900000e+04   3.0182800e-04
   5.9950000e+04   3.0831348e-04
   6.0000000e+04   3.1475576e-04
   6.0050000e+04   3.2115082e-04
   6.0100000e+04   3.2749490e-04
   6.0150000e+04   3.3378451e-04
   6.0200000e+04   3.4001637e-04
   6.0250000e+04   3.4618745e-04
   6.0300000e+04   3.5229494e-04
   6.0350000e+04   3.5833622e-04
   6.0400000e+04   3.6430889e-04
   6.0450000e+04   3.7021072e-04
   6.0500000e+04   3.7603624e-04
   6.0550000e+04   3.8178367e-04
   6.0600000e+04   3.8744904e-04
   6.0650000e+04   3.9304283e-04
   6.0700000e+04   3.9856444e-04
   6.0750000e+04   4.0400772e-04
   6.0800000e+04   4.0936891e-04
   6.0850000e+04   4.1464647e-04
   6.0900000e+04   4.1983948e-04
   6.0950000e+04   4.2494705e-04
   6.1000000e+04   4.2996831e-04
   6.1050000e+04   4.3490257e-04
   6.1100000e+04   4.3974935e-04
   6.1150000e+04   4.4450835e-04
   6.1200000e+04   4.4917935e-04
   6.1250000e+04   4.5376207e-04
   6.1300000e+04   4.5825614e-04
   6.1350000e+04   4.6266111e-04
   6.1400000e+04   4.6697641e-04
   6.1450000e+04   4.7120141e-04
   6.1500000e+04   4.7533545e-04
   6.1550000e+04   4.7937786e-04
   6.1600000e+04   4.8332804e-04
   6.1650000e+04   4.8718546e-04
   6.1700000e+04   4.9094971e-04
   6.1750000e+04   4.9462050e-04
   6.1800000e+04   4.9819754e-04
   6.1850000e+04   5.0167358e-04
   6.1900000e+04   5.0505849e-04
   6.1950000e+04   5.0835244e-04
   6.2000000e+04   5.1155333e-04
   6.2050000e+04   5.1465942e-04
   6.2100000e+04   5.1766948e-04
   6.2150000e+04   5.2058269e-04
   6.2200000e+04   5.2339839e-04
   6.2250000e+04   5.2611603e-04
   6.2300000e+04   5.2873504e-04
   6.2350000e+04   5.3125498e-04
   6.2400000e+04   5.3367552e-04
   6.2450000e+04   5.3599642e-04
   6.2500000e+04   5.3821753e-04
   6.2550000e+04   5.4033705e-04
   6.2600000e+04   5.4235502e-04
   6.2650000e+04   5.4427341e-04
   6.2700000e+04   5.4609325e-04
   6.2750000e+04   5.4781394e-04
   6.2800000e+04   5.4943327e-04
   6.2850000e+04   5.5094816e-04
   6.2900000e+04   5.5236097e-04
   6.2950000e+04   5.5367318e-04
   6.3000000e+04   5.5488484e-04
   6.3050000e+04   5.5599510e-04
   6.3100000e+04   5.5700292e-04
   6.3150000e+04   5.5790745e-04
   6.3200000e+04   5.5870812e-04
   6.3250000e+04   5.5940456e-04
   6.3300000e+04   5.5999647e-04
   6.3350000e+04   5.6048345e-04
   6.3400000e+04   5.6086502e-04
   6.3450000e+04   5.6114061e-04
   6.3500000e+04   5.6130963e-04
   6.3550000e+04   5.6137147e-04
   6.3600000e+04   5.6132559e-04
   6.3650000e+04   5.6117145e-04
   6.3700000e+04   5.6090856e-04
   6.3750000e+04   5.6053641e-04
   6.3800000e+04   5.6005454e-04
   6.3850000e+04   5.5946246e-04
   6.3900000e+04   5.5875972e-04
   6.3950000e+04   5.5794586e-04
   6.4000000e+04   5.5702047e-04
   6.4050000e+04   5.5598315e-04
   6.4100000e+04   5.5483355e-04
   6.4150000e+04   5.5357133e-04
   6.4200000e+04   5.5219621e-04
   6.4250000e+04   5.5070797e-04
   6.4300000e+04   5.4910643e-04
   6.4350000e+04   5.4739148e-04
   6.4400000e+04   5.4556309e-04
   6.4450000e+04   5.4362132e-04
   6.4500000e+04   5.4156630e-04
   6.4550000e+04   5.3939825e-04
   6.4600000e+04   5.3711750e-04
   6.4650000e+04   5.3472447e-04
   6.4700000e+04   5.3221968e-04
   6.4750000e+04   5.2960377e-04
   6.4800000e+04   5.2687746e-04
   6.4850000e+04   5.2404159e-04
   6.4900000e+04   5.2109710e-04
   6.4950000e+04   5.1804503e-04
   6.5000000e+04   5.1488653e-04
   6.5050000e+04   5.1162283e-04
   6.5100000e+04   5.0825527e-04
   6.5150000e+04   5.0478528e-04
   6.5200000e+04   5.0121437e-04
   6.5250000e+04   4.9754414e-04
   6.5300000e+04   4.9377626e-04
   6.5350000e+04   4.8991247e-04
   6.5400000e+04   4.8595459e-04
   6.5450000e+04   4.8190448e-04
   6.5500000e+04   4.7776407e-04
   6.5550000e+04   4.7353534e-04
   6.5600000e+04   4.6922029e-04
   6.5650000e+04   4.6482097e-04
   6.5700000e+04   4.6033946e-04
   6.5750000e+04   4.5577785e-04
   6.5800000e+04   4.5113827e-04
   6.5850000e+04   4.4642285e-04
   6.5900000e+04   4.4163372e-04
   6.5950000e+04   4.3677304e-04
   6.6000000e+04   4.3184297e-04
   6.6050000e+04   4.2684565e-04
   6.6100000e+04   4.2178324e-04
   6.6150000e+04   4.1665790e-04
   6.6200000e+04   4.1147178e-04
   6.6250000e+04   4.0622704e-04
   6.6300000e+04   4.0092585e-04
   6.6350000e+04   3.9557035e-04
   6.6400000e+04   3.9016273e-04
   6.6450000e+04   3.8470516e-04
   6.6500000e+04   3.7919982e-04
   6.6550000e+04   3.7364893e-04
   6.6600000e+04   3.6805470e-04
   6.6650000e+04   3.6241937e-04
   6.6700000e+04   3.5674523e-04
   6.6750000e+04   3.5103458e-04
   6.6800000e+04   3.4528976e-04
   6.6850000e+04   3.3951316e-04
   6.6900000e+04   3.3370722e-04
   6.6950000e+04   3.2787444e-04
   6.7000000e+04   3.2201737e-04
   6.7050000e+04   3.1613866e-04
   6.7100000e+04   3.1024103e-04
   6.7150000e+04   3.0432730e-04
   6.7200000e+04   2.9840039e-04
   6.7250000e+04   2.9246335e-04
   6.7300000e+04   2.8651937e-04
   6.7350000e+04   2.8057181e-04
   6.7400000e+04   2.7462417e-04
   6.7450000e+04   2.6868019e-04
   6.7500000e+04   2.6274381e-04
   6.7550000e+04   2.5681923e-04
   6.7600000e+04   2.5091095e-04
   6.7650000e+04   2.4502377e-04
   6.7700000e+04   2.3916288e-04
   6.7750000e+04   2.3333384e-04
   6.7800000e+04   2.2754271e-04
   6.7850000e+04   2.2179603e-04
   6.7900000e+04   2.1610092e-04
   6.7950000e+04   2.1046515e-04
   6.8000000e+04   2.0489718e-04
   6.8050000e+04   1.9940627e-04
   6.8100000e+04   1.9400254e-04
   6.8150000e+04   1.8869706e-04
   6.8200000e+04   1.8350194e-04
   6.8250000e+04   1.7843041e-04
   6.8300000e+04   1.7349690e-04
   6.8350000e+04   1.6871708e-04
   6.8400000e+04   1.6410796e-04
   6.8450000e+04   1.5968787e-04
   6.8500000e+04   1.5547644e-04
   6.8550000e+04   1.5149456e-04
   6.8600000e+04   1.4776419e-04
   6.8650000e+04   1.4430416e-04
   6.8700000e+04   1.4110742e-04
   6.8750000e+04   1.3825305e-04
   6.8800000e+04   1.3576311e-04
   6.8850000e+04   1.3364777e-04
   6.8900000e+04   1.3192148e-04
   6.8950000e+04   1.3059898e-04
   6.9000000e+04   1.2969352e-04
   6.9050000e+04   1.2921528e-04
   6.9100000e+04   1.2917047e-04
   6.9150000e+04   1.2955809e-04
   6.9200000e+04   1.3037791e-04
   6.9250000e+04   1.3162512e-04
   6.9300000e+04   1.3328131e-04
   6.9350000e+04   1.3533373e-04
   6.9400000e+04   1.3777688e-04
   6.9450000e+04   1.4058845e-04
   6.9500000e+04   1.4374313e-04
   6.9550000e+04   1.4721487e-04
   6.9600000e+04   1.5097820e-04
   6.9650000e+04   1.5500874e-04
   6.9700000e+04   1.5928333e-04
   6.9750000e+04   1.6377998e-04
   6.9800000e+04   1.6847792e-04
   6.9850000e+04   1.7335757e-04
   6.9900000e+04   1.7840069e-04
   6.9950000e+04   1.8358875e-04
   7.0000000e+04   1.8890351e-04
   7.0050000e+04   1.9433492e-04
   7.0100000e+04   1.9987052e-04
   7.0150000e+04   2.0549632e-04
   7.0200000e+04   2.1119855e-04
   7.0250000e+04   2.1696198e-04
   7.0300000e+04   2.2277136e-04
   7.0350000e+04   2.2862428e-04
   7.0400000e+04   2.3451700e-04
   7.0450000e+04   2.4044225e-04
   7.0500000e+04   2.4639089e-04
   7.0550000e+04   2.5235392e-04
   7.0600000e+04   2.5832354e-04
   7.0650000e+04   2.6429332e-04
   7.0700000e+04   2.7025790e-04
   7.0750000e+04   2.7621243e-04
   7.0800000e+04   2.8215223e-04
   7.0850000e+04   2.8807274e-04
   7.0900000e+04   2.9396945e-04
   7.0950000e+04   2.9983812e-04
   7.1000000e+04   3.0567475e-04
   7.1050000e+04   3.1147569e-04
   7.1100000e+04   3.1723756e-04
   7.1150000e+04   3.2295725e-04
   7.1200000e+04   3.2863186e-04
   7.1250000e+04   3.3425867e-04
   7.1300000e+04   3.3983517e-04
   7.1350000e+04   3.4535899e-04
   7.1400000e+04   3.5082796e-04
   7.1450000e+04   3.5624003e-04
   7.1500000e+04   3.6159333e-04
   7.1550000e+04   3.6688610e-04
   7.1600000e+04   3.7211671e-04
   7.1650000e+04   3.7728365e-04
   7.1700000e+04   3.8238552e-04
   7.1750000e+04   3.8742100e-04
   7.1800000e+04   3.9238891e-04
   7.1850000e+04   3.9728812e-04
   7.1900000e+04   4.0211761e-04
   7.1950000e+04   4.0687644e-04
   7.2000000e+04   4.1156374e-04
   7.2050000e+04   4.1617874e-04
   7.2100000e+04   4.2072070e-04
   7.2150000e+04   4.2518897e-04
   7.2200000e+04   4.2958294e-04
   7.2250000e+04   4.3390206e-04
   7.2300000e+04   4.3814582e-04
   7.2350000e+04   4.4231376e-04
   7.2400000e+04   4.4640543e-04
   7.2450000e+04   4.5042044e-04
   7.2500000e+04   4.5435841e-04
   7.2550000e+04   4.5821895e-04
   7.2600000e+04   4.6200174e-04
   7.2650000e+04   4.6570641e-04
   7.2700000e+04   4.6933264e-04
   7.2750000e+04   4.7288009e-04
   7.2800000e+04   4.7634841e-04
   7.2850000e+04   4.7973726e-04
   7.2900000e+04   4.8304629e-04
   7.2950000e+04   4.8627512e-04
   7.3000000e+04   4.8942338e-04
   7.3050000e+04   4.9249067e-04
   7.3100000e+04   4.9547658e-04
   7.3150000e+04   4.9838067e-04
   7.3200000e+04   5.0120249e-04
   7.3250000e+04   5.0394157e-04
   7.3300000e+04   5.0659743e-04
   7.3350000e+04   5.0916954e-04
   7.3400000e+04   5.1165737e-04
   7.3450000e+04   5.1406037e-04
   7.3500000e+04   5.1637796e-04
   7.3550000e+04   5.1860954e-04
   7.3600000e+04   5.2075449e-04
   7.3650000e+04   5.2281217e-04
   7.3700000e+04   5.2478191e-04
   7.3750000e+04   5.2666303e-04
   7.3800000e+04   5.2845484e-04
   7.3850000e+04   5.3015661e-04
   7.3900000e+04   5.3176760e-04
   7.3950000e+04   5.3328708e-04
   7.4000000e+04   5.3471426e-04
   7.4050000e+04   5.3604839e-04
   7.4100000e+04   5.3728868e-04
   7.4150000e+04   5.3843435e-04
   7.4200000e+04   5.3948459e-04
   7.4250000e+04   5.4043863e-04
   7.4300000e+04   5.4129567e-04
   7.4350000e+04   5.4205493e-04
   7.4400000e+04   5.4271563e-04
   7.4450000e+04   5.4327702e-04
   7.4500000e+04   5.4373835e-04
   7.4550000e+04   5.4409888e-04
   7.4600000e+04   5.4435791e-04
   7.4650000e+04   5.4451476e-04
   7.4700000e+04   5.4456876e-04
   7.4750000e+04   5.4451930e-04
   7.4800000e+04   5.4436579e-04
   7.4850000e+04   5.4410766e-04
   7.4900000e+04   5.4374442e-04
   7.4950000e+04   5.4327559e-04
   7.5000000e+04   5.4270074e-04
   7.5050000e+04   5.4201950e-04
   7.5100000e+04   5.4123155e-04
   7.5150000e+04   5.4033661e-04
   7.5200000e+04   5.3933447e-04
   7.5250000e+04   5.3822498e-04
   7.5300000e+04   5.3700802e-04
   7.5350000e+04   5.3568355e-04
   7.5400000e+04   5.3425161e-04
   7.5450000e+04   5.3271226e-04
   7.5500000e+04   5.3106564e-04
   7.5550000e+04   5.2931197e-04
   7.5600000e+04   5.2745149e-04
   7.5650000e+04   5.2548455e-04
   7.5700000e+04   5.2341151e-04
   7.5750000e+04   5.2123281e-04
   7.5800000e+04   5.1894897e-04
   7.5850000e+04   5.1656052e-04
   7.5900000e+04   5.1406808e-04
   7.5950000e+04   5.1147230e-04
   7.6000000e+04   5.0877390e-04
   7.6050000e+04   5.0597361e-04
   7.6100000e+04   5.0305690e-04
   7.6150000e+04   5.0004489e-04
   7.6200000e+04   4.9694419e-04
   7.6250000e+04   4.9374979e-04
   7.6300000e+04   4.9045770e-04
   7.6350000e+04   4.8706994e-04
   7.6400000e+04   4.8358691e-04
   7.6450000e+04   4.8000898e-04
   7.6500000e+04   4.7633634e-04
   7.6550000e+04   4.7256931e-04
   7.6600000e+04   4.6870808e-04
   7.6650000e+04   4.6475436e-04
   7.6700000e+04   4.6071065e-04
   7.6750000e+04   4.5657935e-04
   7.6800000e+04   4.5236165e-04
   7.6850000e+04   4.4805727e-04
   7.6900000e+04   4.4367081e-04
   7.6950000e+04   4.3920379e-04
   7.7000000e+04   4.3465720e-04
   7.7050000e+04   4.3003174e-04
   7.7100000e+04   4.2532802e-04
   7.7150000e+04   4.2054667e-04
   7.7200000e+04   4.1568845e-04
   7.7250000e+04   4.1075429e-04
   7.7300000e+04   4.0574532e-04
   7.7350000e+04   4.0066283e-04
   7.7400000e+04   3.9550827e-04
   7.7450000e+04   3.9028313e-04
   7.7500000e+04   3.8498894e-04
   7.7550000e+04   3.7962442e-04
   7.7600000e+04   3.7419170e-04
   7.7650000e+04   3.6869471e-04
   7.7700000e+04   3.6313458e-04
   7.7750000e+04   3.5750960e-04
   7.7800000e+04   3.5182406e-04
   7.7850000e+04   3.4608094e-04
   7.7900000e+04   3.4028154e-04
   7.7950000e+04   3.3442647e-04
   7.8000000e+04   3.2851642e-04
   7.8050000e+04   3.2255248e-04
   7.8100000e+04   3.1653614e-04
   7.8150000e+04   3.1046911e-04
   7.8200000e+04   3.0435319e-04
   7.8250000e+04   2.9819018e-04
   7.8300000e+04   2.9198186e-04
   7.8350000e+04   2.8573004e-04
   7.8400000e+04   2.7943660e-04
   7.8450000e+04   2.7310356e-04
   7.8500000e+04   2.6673312e-04
   7.8550000e+04   2.6032765e-04
   7.8600000e+04   2.5388972e-04
   7.8650000e+04   2.4742212e-04
   7.8700000e+04   2.4092782e-04
   7.8750000e+04   2.3441009e-04
   7.8800000e+04   2.2787246e-04
   7.8850000e+04   2.2131882e-04
   7.8900000e+04   2.1475344e-04
   7.8950000e+04   2.0818105e-04
   7.9000000e+04   2.0160691e-04
   7.9050000e+04   1.9503688e-04
   7.9100000e+04   1.8847755e-04
   7.9150000e+04   1.8193637e-04
   7.9200000e+04   1.7542175e-04
   7.9250000e+04   1.6894329e-04
   7.9300000e+04   1.6251198e-04
   7.9350000e+04   1.5614041e-04
   7.9400000e+04   1.4984311e-04
   7.9450000e+04   1.4363686e-04
   7.9500000e+04   1.3754111e-04
   7.9550000e+04   1.3157844e-04
   7.9600000e+04   1.2577505e-04
   7.9650000e+04   1.2016133e-04
   7.9700000e+04   1.1477246e-04
   7.9750000e+04   1.0964885e-04
   7.9800000e+04   1.0483660e-04
   7.9850000e+04   1.0038751e-04
   7.9900000e+04   9.6358710e-05


==> TeX/Tikz/plotdata/flow5_rand3/m50/Linear_d.dat <==
   5.0000000e+00   1.1203871e+02
   1.0000000e+01   5.1625733e-01
   1.5000000e+01   4.0018317e-01
   2.0000000e+01   2.4322757e-01
   2.5000000e+01   1.3694933e-01
   3.0000000e+01   5.1159803e-02
   3.5000000e+01   4.3447630e-02
   4.0000000e+01   4.3819503e-02
   4.5000000e+01   4.5359763e-02
   5.0000000e+01   4.6502701e-02
   5.5000000e+01   4.4999686e-02
   6.0000000e+01   4.2511071e-02
   6.5000000e+01   3.9244397e-02
   7.0000000e+01   3.5987356e-02
   7.5000000e+01   3.2297801e-02
   8.0000000e+01   2.8612116e-02
   8.5000000e+01   2.4623877e-02
   9.0000000e+01   2.0386848e-02
   9.5000000e+01   1.8142130e-02
   1.0000000e+02   1.8010137e-02
   1.0500000e+02   1.8438982e-02
   1.1000000e+02   1.8087524e-02
   1.1500000e+02   1.6956736e-02
   1.2000000e+02   1.5286657e-02
   1.2500000e+02   1.3876070e-02
   1.3000000e+02   1.3095263e-02
   1.3500000e+02   1.2862919e-02
   1.4000000e+02   1.2640056e-02
   1.4500000e+02   1.2003044e-02
   1.5000000e+02   1.1354242e-02
   1.5500000e+02   1.0739232e-02
   1.6000000e+02   9.9304221e-03
   1.6500000e+02   8.8632401e-03
   1.7000000e+02   7.7092481e-03
   1.7500000e+02   6.7671454e-03
   1.8000000e+02   6.0567178e-03
   1.8500000e+02   5.7253605e-03
   1.9000000e+02   5.6869850e-03
   1.9500000e+02   5.5130450e-03
   2.0000000e+02   5.3702182e-03
   2.0500000e+02   5.1987318e-03
   2.1000000e+02   4.9365293e-03
   2.1500000e+02   4.5879195e-03
   2.2000000e+02   4.2847570e-03
   2.2500000e+02   4.1458503e-03
   2.3000000e+02   4.1076772e-03
   2.3500000e+02   3.8946585e-03
   2.4000000e+02   3.8104977e-03
   2.4500000e+02   3.7239974e-03
   2.5000000e+02   3.6589831e-03
   2.5500000e+02   3.5399732e-03
   2.6000000e+02   3.4434125e-03
   2.6500000e+02   3.3159322e-03
   2.7000000e+02   3.2794460e-03
   2.7500000e+02   3.2186054e-03
   2.8000000e+02   3.2011964e-03
   2.8500000e+02   3.1928981e-03
   2.9000000e+02   3.1594361e-03
   2.9500000e+02   3.1505108e-03
   3.0000000e+02   3.1584898e-03
   3.0500000e+02   3.1407972e-03
   3.1000000e+02   3.1169573e-03
   3.1500000e+02   3.0878251e-03
   3.2000000e+02   3.0841870e-03
   3.2500000e+02   3.1004728e-03
   3.3000000e+02   3.0695513e-03
   3.3500000e+02   3.0586546e-03
   3.4000000e+02   3.0329931e-03
   3.4500000e+02   3.0053367e-03
   3.5000000e+02   2.9850328e-03
   3.5500000e+02   2.9273233e-03
   3.6000000e+02   2.8568476e-03
   3.6500000e+02   2.7924605e-03
   3.7000000e+02   2.7207330e-03
   3.7500000e+02   2.6458199e-03
   3.8000000e+02   2.5620782e-03
   3.8500000e+02   2.4683381e-03
   3.9000000e+02   2.3816146e-03
   3.9500000e+02   2.3141437e-03
   4.0000000e+02   2.2096449e-03
   4.0500000e+02   2.1153648e-03
   4.1000000e+02   2.0427396e-03
   4.1500000e+02   2.0015108e-03
   4.2000000e+02   1.9859068e-03
   4.2500000e+02   2.0036212e-03
   4.3000000e+02   2.0068440e-03
   4.3500000e+02   2.0352470e-03
   4.4000000e+02   2.0670468e-03
   4.4500000e+02   2.1096327e-03
   4.5000000e+02   2.1840476e-03
   4.5500000e+02   2.1803605e-03
   4.6000000e+02   2.2134016e-03
   4.6500000e+02   2.2188445e-03
   4.7000000e+02   2.2254841e-03
   4.7500000e+02   2.2123164e-03
   4.8000000e+02   2.2180121e-03
   4.8500000e+02   2.1859452e-03
   4.9000000e+02   2.1769364e-03
   4.9500000e+02   2.1402750e-03
   5.0000000e+02   2.1002785e-03
   5.0500000e+02   2.0661038e-03
   5.1000000e+02   2.0459798e-03
   5.1500000e+02   2.0378510e-03
   5.2000000e+02   2.0278070e-03
   5.2500000e+02   1.9977888e-03
   5.3000000e+02   1.9840231e-03
   5.3500000e+02   1.9807954e-03
   5.4000000e+02   1.9765214e-03
   5.4500000e+02   1.9616302e-03
   5.5000000e+02   1.9425136e-03
   5.5500000e+02   1.9242758e-03
   5.6000000e+02   1.8863587e-03
   5.6500000e+02   1.8573443e-03
   5.7000000e+02   1.8219394e-03
   5.7500000e+02   1.7974742e-03
   5.8000000e+02   1.7642158e-03
   5.8500000e+02   1.7307265e-03
   5.9000000e+02   1.6847707e-03
   5.9500000e+02   1.6444447e-03
   6.0000000e+02   1.6112711e-03
   6.0500000e+02   1.5849573e-03
   6.1000000e+02   1.5697196e-03
   6.1500000e+02   1.5580164e-03
   6.2000000e+02   1.5506111e-03
   6.2500000e+02   1.5497694e-03
   6.3000000e+02   1.5524984e-03
   6.3500000e+02   1.5596838e-03
   6.4000000e+02   1.5684669e-03
   6.4500000e+02   1.5815164e-03
   6.5000000e+02   1.5850783e-03
   6.5500000e+02   1.5828249e-03
   6.6000000e+02   1.5788681e-03
   6.6500000e+02   1.5713627e-03
   6.7000000e+02   1.5630332e-03
   6.7500000e+02   1.5592373e-03
   6.8000000e+02   1.5557274e-03
   6.8500000e+02   1.5504477e-03
   6.9000000e+02   1.5350613e-03
   6.9500000e+02   1.5127461e-03
   7.0000000e+02   1.4865634e-03
   7.0500000e+02   1.4657475e-03
   7.1000000e+02   1.4502663e-03
   7.1500000e+02   1.4362608e-03
   7.2000000e+02   1.4259213e-03
   7.2500000e+02   1.4155438e-03
   7.3000000e+02   1.4014858e-03
   7.3500000e+02   1.3910038e-03
   7.4000000e+02   1.3830231e-03
   7.4500000e+02   1.3692482e-03
   7.5000000e+02   1.3586754e-03
   7.5500000e+02   1.3495901e-03
   7.6000000e+02   1.3420153e-03
   7.6500000e+02   1.3360899e-03
   7.7000000e+02   1.3249338e-03
   7.7500000e+02   1.3179804e-03
   7.8000000e+02   1.3151445e-03
   7.8500000e+02   1.3158891e-03
   7.9000000e+02   1.3162338e-03
   7.9500000e+02   1.3157153e-03
   8.0000000e+02   1.3139460e-03
   8.0500000e+02   1.3070283e-03
   8.1000000e+02   1.2944359e-03
   8.1500000e+02   1.2941479e-03
   8.2000000e+02   1.2887466e-03
   8.2500000e+02   1.2847585e-03
   8.3000000e+02   1.2776637e-03
   8.3500000e+02   1.2649185e-03
   8.4000000e+02   1.2543782e-03
   8.4500000e+02   1.2442655e-03
   8.5000000e+02   1.2326099e-03
   8.5500000e+02   1.2238981e-03
   8.6000000e+02   1.2153635e-03
   8.6500000e+02   1.2118098e-03
   8.7000000e+02   1.1945999e-03
   8.7500000e+02   1.1787011e-03
   8.8000000e+02   1.1671930e-03
   8.8500000e+02   1.1733695e-03
   8.9000000e+02   1.1562840e-03
   8.9500000e+02   1.1515128e-03
   9.0000000e+02   1.1519663e-03
   9.0500000e+02   1.1515272e-03
   9.1000000e+02   1.1491023e-03
   9.1500000e+02   1.1452149e-03
   9.2000000e+02   1.1478080e-03
   9.2500000e+02   1.1504892e-03
   9.3000000e+02   1.1550662e-03
   9.3500000e+02   1.1603773e-03
   9.4000000e+02   1.1666987e-03
   9.4500000e+02   1.1734666e-03
   9.5000000e+02   1.1793510e-03
   9.5500000e+02   1.1840540e-03
   9.6000000e+02   1.1862937e-03
   9.6500000e+02   1.1875058e-03
   9.7000000e+02   1.1871256e-03
   9.7500000e+02   1.1841816e-03
   9.8000000e+02   1.1899625e-03
   9.8500000e+02   1.1808123e-03
   9.9000000e+02   1.1736495e-03
   9.9500000e+02   1.1662716e-03
   1.0000000e+03   1.1554542e-03
   1.0050000e+03   1.1411129e-03
   1.0100000e+03   1.1248503e-03
   1.0150000e+03   1.1073720e-03
   1.0200000e+03   1.0929560e-03
   1.0250000e+03   1.0819726e-03
   1.0300000e+03   1.0688476e-03
   1.0350000e+03   1.0558786e-03
   1.0400000e+03   1.0447608e-03
   1.0450000e+03   1.0401183e-03
   1.0500000e+03   1.0339203e-03
   1.0550000e+03   1.0283204e-03
   1.0600000e+03   1.0257337e-03
   1.0650000e+03   1.0183543e-03
   1.0700000e+03   1.0115047e-03
   1.0750000e+03   1.0097750e-03
   1.0800000e+03   1.0125859e-03
   1.0850000e+03   1.0187504e-03
   1.0900000e+03   1.0268952e-03
   1.0950000e+03   1.0346049e-03
   1.1000000e+03   1.0394425e-03
   1.1050000e+03   1.0412687e-03
   1.1100000e+03   1.0414732e-03
   1.1150000e+03   1.0566711e-03
   1.1200000e+03   1.0440739e-03
   1.1250000e+03   1.0447600e-03
   1.1300000e+03   1.0463550e-03
   1.1350000e+03   1.0456258e-03
   1.1400000e+03   1.0435854e-03
   1.1450000e+03   1.0411343e-03
   1.1500000e+03   1.0384321e-03
   1.1550000e+03   1.0346454e-03
   1.1600000e+03   1.0293310e-03
   1.1650000e+03   1.0221064e-03
   1.1700000e+03   1.0128506e-03
   1.1750000e+03   1.0015751e-03
   1.1800000e+03   9.8852658e-04
   1.1850000e+03   9.7467943e-04
   1.1900000e+03   9.5740843e-04
   1.1950000e+03   9.4209793e-04
   1.2000000e+03   9.2178598e-04
   1.2050000e+03   9.0451796e-04
   1.2100000e+03   8.9662270e-04
   1.2150000e+03   8.7722327e-04
   1.2200000e+03   8.6372813e-04
   1.2250000e+03   8.5711453e-04
   1.2300000e+03   8.4300942e-04
   1.2350000e+03   8.3423972e-04
   1.2400000e+03   8.2649106e-04
   1.2450000e+03   8.2330034e-04
   1.2500000e+03   8.2299272e-04
   1.2550000e+03   8.2889318e-04
   1.2600000e+03   8.3078171e-04
   1.2650000e+03   8.3401979e-04
   1.2700000e+03   8.3614206e-04
   1.2750000e+03   8.3588240e-04
   1.2800000e+03   8.3426805e-04
   1.2850000e+03   8.3050378e-04
   1.2900000e+03   8.2580065e-04
   1.2950000e+03   8.1939852e-04
   1.3000000e+03   8.1170352e-04
   1.3050000e+03   8.0373963e-04
   1.3100000e+03   7.9499852e-04
   1.3150000e+03   7.8903944e-04
   1.3200000e+03   7.8270913e-04
   1.3250000e+03   7.7915033e-04
   1.3300000e+03   7.7602080e-04
   1.3350000e+03   7.7495506e-04
   1.3400000e+03   7.7475139e-04
   1.3450000e+03   7.7298696e-04
   1.3500000e+03   7.7415930e-04
   1.3550000e+03   7.7480889e-04
   1.3600000e+03   7.7396499e-04
   1.3650000e+03   7.7451036e-04
   1.3700000e+03   7.7613352e-04
   1.3750000e+03   7.7678007e-04
   1.3800000e+03   7.8124365e-04
   1.3850000e+03   7.8311449e-04
   1.3900000e+03   7.8779451e-04
   1.3950000e+03   7.8894596e-04
   1.4000000e+03   7.9191073e-04
   1.4050000e+03   7.9460650e-04
   1.4100000e+03   7.9695127e-04
   1.4150000e+03   7.9913382e-04
   1.4200000e+03   7.9962866e-04
   1.4250000e+03   7.9935831e-04
   1.4300000e+03   7.9810687e-04
   1.4350000e+03   7.9637936e-04
   1.4400000e+03   7.9293463e-04
   1.4450000e+03   7.8830373e-04
   1.4500000e+03   7.8406354e-04
   1.4550000e+03   7.7982760e-04
   1.4600000e+03   7.7567378e-04
   1.4650000e+03   7.7221241e-04
   1.4700000e+03   7.6915696e-04
   1.4750000e+03   7.6557669e-04
   1.4800000e+03   7.6163674e-04
   1.4850000e+03   7.5713656e-04
   1.4900000e+03   7.5147511e-04
   1.4950000e+03   7.4685906e-04
   1.5000000e+03   7.4325037e-04
   1.5050000e+03   7.3851248e-04
   1.5100000e+03   7.3409222e-04
   1.5150000e+03   7.3060476e-04
   1.5200000e+03   7.2841739e-04
   1.5250000e+03   7.2653179e-04
   1.5300000e+03   7.2330161e-04
   1.5350000e+03   7.2051526e-04
   1.5400000e+03   7.1922126e-04
   1.5450000e+03   7.1688050e-04
   1.5500000e+03   7.0908905e-04
   1.5550000e+03   7.0239970e-04
   1.5600000e+03   6.9266765e-04
   1.5650000e+03   6.8820719e-04
   1.5700000e+03   6.8746328e-04
   1.5750000e+03   6.8183741e-04
   1.5800000e+03   6.7136472e-04
   1.5850000e+03   6.6759721e-04
   1.5900000e+03   6.7090113e-04
   1.5950000e+03   6.6530551e-04
   1.6000000e+03   6.6018723e-04
   1.6050000e+03   6.5895862e-04
   1.6100000e+03   6.6134075e-04
   1.6150000e+03   6.6446134e-04
   1.6200000e+03   6.6575560e-04
   1.6250000e+03   6.6950118e-04
   1.6300000e+03   6.6638650e-04
   1.6350000e+03   6.6759177e-04
   1.6400000e+03   6.6937862e-04
   1.6450000e+03   6.6998401e-04
   1.6500000e+03   6.7072058e-04
   1.6550000e+03   6.7460204e-04
   1.6600000e+03   6.8006503e-04
   1.6650000e+03   6.8523301e-04
   1.6700000e+03   6.8987966e-04
   1.6750000e+03   6.9492828e-04
   1.6800000e+03   6.9994244e-04
   1.6850000e+03   7.0480304e-04
   1.6900000e+03   7.0957805e-04
   1.6950000e+03   7.1325479e-04
   1.7000000e+03   7.1670091e-04
   1.7050000e+03   7.1819167e-04
   1.7100000e+03   7.1689619e-04
   1.7150000e+03   7.1877665e-04
   1.7200000e+03   7.2262658e-04
   1.7250000e+03   7.2684259e-04
   1.7300000e+03   7.2993948e-04
   1.7350000e+03   7.3239770e-04
   1.7400000e+03   7.3377928e-04
   1.7450000e+03   7.3464140e-04
   1.7500000e+03   7.3579726e-04
   1.7550000e+03   7.3649497e-04
   1.7600000e+03   7.3698546e-04
   1.7650000e+03   7.3729871e-04
   1.7700000e+03   7.3760362e-04
   1.7750000e+03   7.3792092e-04
   1.7800000e+03   7.3808111e-04
   1.7850000e+03   7.3778075e-04
   1.7900000e+03   7.3665779e-04
   1.7950000e+03   7.3540860e-04
   1.8000000e+03   7.3466379e-04
   1.8050000e+03   7.3430756e-04
   1.8100000e+03   7.3402312e-04
   1.8150000e+03   7.3409620e-04
   1.8200000e+03   7.3503525e-04
   1.8250000e+03   7.3651741e-04
   1.8300000e+03   7.3762193e-04
   1.8350000e+03   7.3788606e-04
   1.8400000e+03   7.3795149e-04
   1.8450000e+03   7.3713081e-04
   1.8500000e+03   7.3646324e-04
   1.8550000e+03   7.3670120e-04
   1.8600000e+03   7.3613636e-04
   1.8650000e+03   7.3637486e-04
   1.8700000e+03   7.3627215e-04
   1.8750000e+03   7.3553736e-04
   1.8800000e+03   7.3425130e-04
   1.8850000e+03   7.3255157e-04
   1.8900000e+03   7.2952232e-04
   1.8950000e+03   7.2674009e-04
   1.9000000e+03   7.2380550e-04
   1.9050000e+03   7.2166228e-04
   1.9100000e+03   7.2003277e-04
   1.9150000e+03   7.1899925e-04
   1.9200000e+03   7.1690277e-04
   1.9250000e+03   7.1581142e-04
   1.9300000e+03   7.1481307e-04
   1.9350000e+03   7.1376731e-04
   1.9400000e+03   7.1334491e-04
   1.9450000e+03   7.1345412e-04
   1.9500000e+03   7.1347160e-04
   1.9550000e+03   7.1278869e-04
   1.9600000e+03   7.1198976e-04
   1.9650000e+03   7.1135027e-04
   1.9700000e+03   7.1046727e-04
   1.9750000e+03   7.0953945e-04
   1.9800000e+03   7.0886621e-04
   1.9850000e+03   7.0842094e-04
   1.9900000e+03   7.0715637e-04
   1.9950000e+03   7.0602080e-04
   2.0000000e+03   7.0547987e-04
   2.0050000e+03   7.0492177e-04
   2.0100000e+03   7.0482513e-04
   2.0150000e+03   7.0310957e-04
   2.0200000e+03   7.0118114e-04
   2.0250000e+03   6.9894947e-04
   2.0300000e+03   6.9642304e-04
   2.0350000e+03   6.9353924e-04
   2.0400000e+03   6.9030365e-04
   2.0450000e+03   6.8670362e-04
   2.0500000e+03   6.8262838e-04
   2.0550000e+03   6.7822584e-04
   2.0600000e+03   6.7316867e-04
   2.0650000e+03   6.6767790e-04
   2.0700000e+03   6.6212654e-04
   2.0750000e+03   6.5607914e-04
   2.0800000e+03   6.5040277e-04
   2.0850000e+03   6.4506020e-04
   2.0900000e+03   6.3974877e-04
   2.0950000e+03   6.3465145e-04
   2.1000000e+03   6.2981439e-04
   2.1050000e+03   6.2512067e-04
   2.1100000e+03   6.2034228e-04
   2.1150000e+03   6.1547054e-04
   2.1200000e+03   6.1055249e-04
   2.1250000e+03   6.0508095e-04
   2.1300000e+03   5.9899027e-04
   2.1350000e+03   5.9291596e-04
   2.1400000e+03   5.8676927e-04
   2.1450000e+03   5.8104957e-04
   2.1500000e+03   5.7576952e-04
   2.1550000e+03   5.7068654e-04
   2.1600000e+03   5.6558222e-04
   2.1650000e+03   5.6012339e-04
   2.1700000e+03   5.5439469e-04
   2.1750000e+03   5.4835752e-04
   2.1800000e+03   5.4225808e-04
   2.1850000e+03   5.3619693e-04
   2.1900000e+03   5.3013496e-04
   2.1950000e+03   5.2406255e-04
   2.2000000e+03   5.1799221e-04
   2.2050000e+03   5.1194847e-04
   2.2100000e+03   5.0580628e-04
   2.2150000e+03   4.9965423e-04
   2.2200000e+03   4.9370308e-04
   2.2250000e+03   4.8767439e-04
   2.2300000e+03   4.8212419e-04
   2.2350000e+03   4.7687222e-04
   2.2400000e+03   4.7180284e-04
   2.2450000e+03   4.6685274e-04
   2.2500000e+03   4.6190822e-04
   2.2550000e+03   4.5687983e-04
   2.2600000e+03   4.5169198e-04
   2.2650000e+03   4.4636117e-04
   2.2700000e+03   4.4085762e-04
   2.2750000e+03   4.3520614e-04
   2.2800000e+03   4.2760661e-04
   2.2850000e+03   4.1961322e-04
   2.2900000e+03   4.1214342e-04
   2.2950000e+03   4.0530319e-04
   2.3000000e+03   3.9772219e-04
   2.3050000e+03   3.9023356e-04
   2.3100000e+03   3.8257274e-04
   2.3150000e+03   3.7478369e-04
   2.3200000e+03   3.6690082e-04
   2.3250000e+03   3.5894718e-04
   2.3300000e+03   3.5109303e-04
   2.3350000e+03   3.4352201e-04
   2.3400000e+03   3.3610940e-04
   2.3450000e+03   3.2918716e-04
   2.3500000e+03   3.2269672e-04
   2.3550000e+03   3.1655477e-04
   2.3600000e+03   3.1077446e-04
   2.3650000e+03   3.0537820e-04
   2.3700000e+03   3.0034547e-04
   2.3750000e+03   2.9585605e-04
   2.3800000e+03   2.9140653e-04
   2.3850000e+03   2.8696221e-04
   2.3900000e+03   2.8323775e-04
   2.3950000e+03   2.7967952e-04
   2.4000000e+03   2.7655138e-04
   2.4050000e+03   2.7370079e-04
   2.4100000e+03   2.7109768e-04
   2.4150000e+03   2.6862090e-04
   2.4200000e+03   2.6655873e-04
   2.4250000e+03   2.6476840e-04
   2.4300000e+03   2.6316865e-04
   2.4350000e+03   2.6160891e-04
   2.4400000e+03   2.6016012e-04
   2.4450000e+03   2.5882236e-04
   2.4500000e+03   2.5761303e-04
   2.4550000e+03   2.5643594e-04
   2.4600000e+03   2.5531168e-04
   2.4650000e+03   2.5424859e-04
   2.4700000e+03   2.5325574e-04
   2.4750000e+03   2.5233462e-04
   2.4800000e+03   2.5168058e-04
   2.4850000e+03   2.5124387e-04
   2.4900000e+03   2.5536148e-04
   2.4950000e+03   2.5065622e-04
   2.5000000e+03   2.5119065e-04
   2.5050000e+03   2.5216522e-04
   2.5100000e+03   2.5354670e-04
   2.5150000e+03   2.5545673e-04
   2.5200000e+03   2.5763373e-04
   2.5250000e+03   2.6002185e-04
   2.5300000e+03   2.6286544e-04
   2.5350000e+03   2.6605912e-04
   2.5400000e+03   2.6970807e-04
   2.5450000e+03   2.7374544e-04
   2.5500000e+03   2.7775882e-04
   2.5550000e+03   2.8186027e-04
   2.5600000e+03   2.8589121e-04
   2.5650000e+03   2.8981327e-04
   2.5700000e+03   2.9361681e-04
   2.5750000e+03   2.9732892e-04
   2.5800000e+03   3.0086490e-04
   2.5850000e+03   3.0433917e-04
   2.5900000e+03   3.0775524e-04
   2.5950000e+03   3.1100127e-04
   2.6000000e+03   3.1409838e-04
   2.6050000e+03   3.1723342e-04
   2.6100000e+03   3.2035846e-04
   2.6150000e+03   3.2342677e-04
   2.6200000e+03   3.2652531e-04
   2.6250000e+03   3.2980250e-04
   2.6300000e+03   3.3337492e-04
   2.6350000e+03   3.3726536e-04
   2.6400000e+03   3.4144516e-04
   2.6450000e+03   3.4560574e-04
   2.6500000e+03   3.4995664e-04
   2.6550000e+03   3.5461185e-04
   2.6600000e+03   3.5940075e-04
   2.6650000e+03   3.6428073e-04
   2.6700000e+03   3.6908892e-04
   2.6750000e+03   3.7424059e-04
   2.6800000e+03   3.7889681e-04
   2.6850000e+03   3.8406974e-04
   2.6900000e+03   3.8953793e-04
   2.6950000e+03   3.9498795e-04
   2.7000000e+03   4.0034080e-04
   2.7050000e+03   4.0563224e-04
   2.7100000e+03   4.1092750e-04
   2.7150000e+03   4.1616087e-04
   2.7200000e+03   4.2135872e-04
   2.7250000e+03   4.2646660e-04
   2.7300000e+03   4.3159290e-04
   2.7350000e+03   4.3675475e-04
   2.7400000e+03   4.4198464e-04
   2.7450000e+03   4.4729305e-04
   2.7500000e+03   4.5268799e-04
   2.7550000e+03   4.5818920e-04
   2.7600000e+03   4.6380005e-04
   2.7650000e+03   4.7160112e-04
   2.7700000e+03   4.7706665e-04
   2.7750000e+03   4.8144638e-04
   2.7800000e+03   4.8768186e-04
   2.7850000e+03   4.9380054e-04
   2.7900000e+03   4.9962722e-04
   2.7950000e+03   5.0523010e-04
   2.8000000e+03   5.1074351e-04
   2.8050000e+03   5.1624720e-04
   2.8100000e+03   5.2256732e-04
   2.8150000e+03   5.2739187e-04
   2.8200000e+03   5.3185048e-04
   2.8250000e+03   5.3606903e-04
   2.8300000e+03   5.4056810e-04
   2.8350000e+03   5.4478576e-04
   2.8400000e+03   5.4881904e-04
   2.8450000e+03   5.5274093e-04
   2.8500000e+03   5.5651445e-04
   2.8550000e+03   5.5993764e-04
   2.8600000e+03   5.6339684e-04
   2.8650000e+03   5.6688598e-04
   2.8700000e+03   5.7032796e-04
   2.8750000e+03   5.7365270e-04
   2.8800000e+03   5.7680233e-04
   2.8850000e+03   5.7980324e-04
   2.8900000e+03   5.8267661e-04
   2.8950000e+03   5.8539967e-04
   2.9000000e+03   5.8799051e-04
   2.9050000e+03   5.9045494e-04
   2.9100000e+03   5.9266269e-04
   2.9150000e+03   5.9470849e-04
   2.9200000e+03   5.9674578e-04
   2.9250000e+03   5.9882206e-04
   2.9300000e+03   6.0091859e-04
   2.9350000e+03   6.0295581e-04
   2.9400000e+03   6.0486123e-04
   2.9450000e+03   6.0664662e-04
   2.9500000e+03   6.0804560e-04
   2.9550000e+03   6.0918690e-04
   2.9600000e+03   6.1037722e-04
   2.9650000e+03   6.1166807e-04
   2.9700000e+03   6.1302215e-04
   2.9750000e+03   6.1436501e-04
   2.9800000e+03   6.1562483e-04
   2.9850000e+03   6.1675410e-04
   2.9900000e+03   6.1773131e-04
   2.9950000e+03   6.1854573e-04
   3.0000000e+03   6.1914352e-04
   3.0050000e+03   6.1959074e-04
   3.0100000e+03   6.1985063e-04
   3.0150000e+03   6.2004142e-04
   3.0200000e+03   6.2018061e-04
   3.0250000e+03   6.2008125e-04
   3.0300000e+03   6.1969835e-04
   3.0350000e+03   6.1940790e-04
   3.0400000e+03   6.1929507e-04
   3.0450000e+03   6.1923081e-04
   3.0500000e+03   6.1893815e-04
   3.0550000e+03   6.1841863e-04
   3.0600000e+03   6.1783135e-04
   3.0650000e+03   6.1726144e-04
   3.0700000e+03   6.1670948e-04
   3.0750000e+03   6.1611592e-04
   3.0800000e+03   6.1541129e-04
   3.0850000e+03   6.1461654e-04
   3.0900000e+03   6.1373365e-04
   3.0950000e+03   6.1276844e-04
   3.1000000e+03   6.1172255e-04
   3.1050000e+03   6.1060754e-04
   3.1100000e+03   6.0942121e-04
   3.1150000e+03   6.0807918e-04
   3.1200000e+03   6.0660568e-04
   3.1250000e+03   6.0502699e-04
   3.1300000e+03   6.0335738e-04
   3.1350000e+03   6.0159583e-04
   3.1400000e+03   5.9976809e-04
   3.1450000e+03   5.9784447e-04
   3.1500000e+03   5.9578538e-04
   3.1550000e+03   5.9363142e-04
   3.1600000e+03   5.9146117e-04
   3.1650000e+03   5.8919753e-04
   3.1700000e+03   5.8685534e-04
   3.1750000e+03   5.8446001e-04
   3.1800000e+03   5.8200671e-04
   3.1850000e+03   5.7946042e-04
   3.1900000e+03   5.7677912e-04
   3.1950000e+03   5.7401000e-04
   3.2000000e+03   5.7115391e-04
   3.2050000e+03   5.6816453e-04
   3.2100000e+03   5.6506219e-04
   3.2150000e+03   5.6181397e-04
   3.2200000e+03   5.5849603e-04
   3.2250000e+03   5.5512410e-04
   3.2300000e+03   5.5166726e-04
   3.2350000e+03   5.4807990e-04
   3.2400000e+03   5.4435334e-04
   3.2450000e+03   5.4049133e-04
   3.2500000e+03   5.3646823e-04
   3.2550000e+03   5.3234423e-04
   3.2600000e+03   5.2815559e-04
   3.2650000e+03   5.2389257e-04
   3.2700000e+03   5.1953195e-04
   3.2750000e+03   5.1499390e-04
   3.2800000e+03   5.1034500e-04
   3.2850000e+03   5.0560929e-04
   3.2900000e+03   5.0078289e-04
   3.2950000e+03   4.9586372e-04
   3.3000000e+03   4.9090382e-04
   3.3050000e+03   4.8588767e-04
   3.3100000e+03   4.8078811e-04
   3.3150000e+03   4.7556664e-04
   3.3200000e+03   4.7024516e-04
   3.3250000e+03   4.6483363e-04
   3.3300000e+03   4.5932794e-04
   3.3350000e+03   4.5371692e-04
   3.3400000e+03   4.4798625e-04
   3.3450000e+03   4.4213817e-04
   3.3500000e+03   4.3617249e-04
   3.3550000e+03   4.3008802e-04
   3.3600000e+03   4.2388517e-04
   3.3650000e+03   4.1755291e-04
   3.3700000e+03   4.1108348e-04
   3.3750000e+03   4.0451237e-04
   3.3800000e+03   3.9786813e-04
   3.3850000e+03   3.9115142e-04
   3.3900000e+03   3.8432469e-04
   3.3950000e+03   3.7744625e-04
   3.4000000e+03   3.7054509e-04
   3.4050000e+03   3.6364731e-04
   3.4100000e+03   3.5677043e-04
   3.4150000e+03   3.4991837e-04
   3.4200000e+03   3.4309838e-04
   3.4250000e+03   3.3632402e-04
   3.4300000e+03   3.2960536e-04
   3.4350000e+03   3.2291895e-04
   3.4400000e+03   3.1626560e-04
   3.4450000e+03   3.0958101e-04
   3.4500000e+03   3.0286457e-04
   3.4550000e+03   2.9622828e-04
   3.4600000e+03   2.8967037e-04
   3.4650000e+03   2.8320005e-04
   3.4700000e+03   2.7681433e-04
   3.4750000e+03   2.7051074e-04
   3.4800000e+03   2.6429518e-04
   3.4850000e+03   2.5818209e-04
   3.4900000e+03   2.5219009e-04
   3.4950000e+03   2.4633766e-04
   3.5000000e+03   2.4064197e-04
   3.5050000e+03   2.3512046e-04
   3.5100000e+03   2.2979277e-04
   3.5150000e+03   2.2468105e-04
   3.5200000e+03   2.1980844e-04
   3.5250000e+03   2.1519688e-04
   3.5300000e+03   2.1086528e-04
   3.5350000e+03   2.0671250e-04
   3.5400000e+03   2.0286111e-04
   3.5450000e+03   1.9942633e-04
   3.5500000e+03   1.9637252e-04
   3.5550000e+03   1.9363279e-04
   3.5600000e+03   1.9120515e-04
   3.5650000e+03   1.8910766e-04
   3.5700000e+03   1.8736305e-04
   3.5750000e+03   1.8591354e-04
   3.5800000e+03   1.8476637e-04
   3.5850000e+03   1.8392533e-04
   3.5900000e+03   1.8333651e-04
   3.5950000e+03   1.8304023e-04
   3.6000000e+03   1.8311240e-04
   3.6050000e+03   1.8354880e-04
   3.6100000e+03   1.8430300e-04
   3.6150000e+03   1.8532361e-04
   3.6200000e+03   1.8660690e-04
   3.6250000e+03   1.8816203e-04
   3.6300000e+03   1.8993403e-04
   3.6350000e+03   1.9204004e-04
   3.6400000e+03   1.9442084e-04
   3.6450000e+03   1.9705437e-04
   3.6500000e+03   1.9994573e-04
   3.6550000e+03   2.0308022e-04
   3.6600000e+03   2.0641912e-04
   3.6650000e+03   2.0995134e-04
   3.6700000e+03   2.1361066e-04
   3.6750000e+03   2.1746298e-04
   3.6800000e+03   2.2152312e-04
   3.6850000e+03   2.2575812e-04
   3.6900000e+03   2.3015118e-04
   3.6950000e+03   2.3469490e-04
   3.7000000e+03   2.3938327e-04
   3.7050000e+03   2.4420237e-04
   3.7100000e+03   2.4909323e-04
   3.7150000e+03   2.5410683e-04
   3.7200000e+03   2.5913477e-04
   3.7250000e+03   2.6437917e-04
   3.7300000e+03   2.6975549e-04
   3.7350000e+03   2.7526931e-04
   3.7400000e+03   2.8094277e-04
   3.7450000e+03   2.8673779e-04
   3.7500000e+03   2.9263627e-04
   3.7550000e+03   2.9863181e-04
   3.7600000e+03   3.0471166e-04
   3.7650000e+03   3.1084324e-04
   3.7700000e+03   3.1699197e-04
   3.7750000e+03   3.2318504e-04
   3.7800000e+03   3.2943520e-04
   3.7850000e+03   3.3573884e-04
   3.7900000e+03   3.4208786e-04
   3.7950000e+03   3.4847343e-04
   3.8000000e+03   3.5488612e-04
   3.8050000e+03   3.6130075e-04
   3.8100000e+03   3.6770706e-04
   3.8150000e+03   3.7411427e-04
   3.8200000e+03   3.8051804e-04
   3.8250000e+03   3.8687810e-04
   3.8300000e+03   3.9319392e-04
   3.8350000e+03   3.9946788e-04
   3.8400000e+03   4.0569362e-04
   3.8450000e+03   4.1186043e-04
   3.8500000e+03   4.1795833e-04
   3.8550000e+03   4.2398053e-04
   3.8600000e+03   4.2992276e-04
   3.8650000e+03   4.3578032e-04
   3.8700000e+03   4.4153974e-04
   3.8750000e+03   4.4721228e-04
   3.8800000e+03   4.5280156e-04
   3.8850000e+03   4.5830443e-04
   3.8900000e+03   4.6368686e-04
   3.8950000e+03   4.6898004e-04
   3.9000000e+03   4.7418143e-04
   3.9050000e+03   4.7928213e-04
   3.9100000e+03   4.8427570e-04
   3.9150000e+03   4.8915232e-04
   3.9200000e+03   4.9391572e-04
   3.9250000e+03   4.9856666e-04
   3.9300000e+03   5.0310215e-04
   3.9350000e+03   5.0751922e-04
   3.9400000e+03   5.1181558e-04
   3.9450000e+03   5.1598972e-04
   3.9500000e+03   5.2004061e-04
   3.9550000e+03   5.2396752e-04
   3.9600000e+03   5.2776790e-04
   3.9650000e+03   5.3143831e-04
   3.9700000e+03   5.3498359e-04
   3.9750000e+03   5.3840697e-04
   3.9800000e+03   5.4170909e-04
   3.9850000e+03   5.4486569e-04
   3.9900000e+03   5.4789513e-04
   3.9950000e+03   5.5081134e-04
   4.0000000e+03   5.5361854e-04
   4.0050000e+03   5.5631576e-04
   4.0100000e+03   5.5880362e-04
   4.0150000e+03   5.6189025e-04
   4.0200000e+03   5.6363094e-04
   4.0250000e+03   5.6589288e-04
   4.0300000e+03   5.6784432e-04
   4.0350000e+03   5.6954107e-04
   4.0400000e+03   5.7092537e-04
   4.0450000e+03   5.7225093e-04
   4.0500000e+03   5.7370967e-04
   4.0550000e+03   5.7527959e-04
   4.0600000e+03   5.7687983e-04
   4.0650000e+03   5.7841922e-04
   4.0700000e+03   5.7982338e-04
   4.0750000e+03   5.8076984e-04
   4.0800000e+03   5.8144917e-04
   4.0850000e+03   5.8159483e-04
   4.0900000e+03   5.8171475e-04
   4.0950000e+03   5.8223053e-04
   4.1000000e+03   5.8278161e-04
   4.1050000e+03   5.8322200e-04
   4.1100000e+03   5.8392689e-04
   4.1150000e+03   5.8489908e-04
   4.1200000e+03   5.8600621e-04
   4.1250000e+03   5.8707127e-04
   4.1300000e+03   5.8793328e-04
   4.1350000e+03   5.8835730e-04
   4.1400000e+03   5.8836916e-04
   4.1450000e+03   5.8829119e-04
   4.1500000e+03   5.8816527e-04
   4.1550000e+03   5.8794614e-04
   4.1600000e+03   5.8746377e-04
   4.1650000e+03   5.8705100e-04
   4.1700000e+03   5.8683318e-04
   4.1750000e+03   5.8674101e-04
   4.1800000e+03   5.8667196e-04
   4.1850000e+03   5.8613330e-04
   4.1900000e+03   5.8539035e-04
   4.1950000e+03   5.8467700e-04
   4.2000000e+03   5.8397092e-04
   4.2050000e+03   5.8340265e-04
   4.2100000e+03   5.8243953e-04
   4.2150000e+03   5.8178620e-04
   4.2200000e+03   5.8021032e-04
   4.2250000e+03   5.7907547e-04
   4.2300000e+03   5.7794895e-04
   4.2350000e+03   5.7671144e-04
   4.2400000e+03   5.7533732e-04
   4.2450000e+03   5.7358381e-04
   4.2500000e+03   5.7167820e-04
   4.2550000e+03   5.6960250e-04
   4.2600000e+03   5.6756710e-04
   4.2650000e+03   5.6556446e-04
   4.2700000e+03   5.6349228e-04
   4.2750000e+03   5.6140186e-04
   4.2800000e+03   5.5926171e-04
   4.2850000e+03   5.5706481e-04
   4.2900000e+03   5.5492841e-04
   4.2950000e+03   5.5287657e-04
   4.3000000e+03   5.4997854e-04
   4.3050000e+03   5.4735066e-04
   4.3100000e+03   5.4453655e-04
   4.3150000e+03   5.4284995e-04
   4.3200000e+03   5.3859271e-04
   4.3250000e+03   5.3518158e-04
   4.3300000e+03   5.3181363e-04
   4.3350000e+03   5.2830300e-04
   4.3400000e+03   5.2449205e-04
   4.3450000e+03   5.2059763e-04
   4.3500000e+03   5.1650391e-04
   4.3550000e+03   5.1223688e-04
   4.3600000e+03   5.0778086e-04
   4.3650000e+03   5.0320474e-04
   4.3700000e+03   4.9852657e-04
   4.3750000e+03   4.9372434e-04
   4.3800000e+03   4.8876150e-04
   4.3850000e+03   4.8360331e-04
   4.3900000e+03   4.7834598e-04
   4.3950000e+03   4.7304517e-04
   4.4000000e+03   4.6771930e-04
   4.4050000e+03   4.6235921e-04
   4.4100000e+03   4.5695316e-04
   4.4150000e+03   4.5150088e-04
   4.4200000e+03   4.4599690e-04
   4.4250000e+03   4.4044556e-04
   4.4300000e+03   4.3485841e-04
   4.4350000e+03   4.2924144e-04
   4.4400000e+03   4.2362275e-04
   4.4450000e+03   4.1800218e-04
   4.4500000e+03   4.1233829e-04
   4.4550000e+03   4.0659438e-04
   4.4600000e+03   4.0076732e-04
   4.4650000e+03   3.9485834e-04
   4.4700000e+03   3.8888176e-04
   4.4750000e+03   3.8291169e-04
   4.4800000e+03   3.7697353e-04
   4.4850000e+03   3.7105424e-04
   4.4900000e+03   3.6513245e-04
   4.4950000e+03   3.5919206e-04
   4.5000000e+03   3.5321007e-04
   4.5050000e+03   3.4717992e-04
   4.5100000e+03   3.4107677e-04
   4.5150000e+03   3.3490031e-04
   4.5200000e+03   3.2862233e-04
   4.5250000e+03   3.2220471e-04
   4.5300000e+03   3.1569919e-04
   4.5350000e+03   3.0919139e-04
   4.5400000e+03   3.0277661e-04
   4.5450000e+03   2.9643722e-04
   4.5500000e+03   2.9012443e-04
   4.5550000e+03   2.8381485e-04
   4.5600000e+03   2.7751281e-04
   4.5650000e+03   2.7123427e-04
   4.5700000e+03   2.6499796e-04
   4.5750000e+03   2.5882475e-04
   4.5800000e+03   2.5273329e-04
   4.5850000e+03   2.4674426e-04
   4.5900000e+03   2.4085039e-04
   4.5950000e+03   2.3504150e-04
   4.6000000e+03   2.2934086e-04
   4.6050000e+03   2.2375631e-04
   4.6100000e+03   2.1828166e-04
   4.6150000e+03   2.1290176e-04
   4.6200000e+03   2.0760177e-04
   4.6250000e+03   2.0237164e-04
   4.6300000e+03   1.9720568e-04
   4.6350000e+03   1.9210105e-04
   4.6400000e+03   1.8705731e-04
   4.6450000e+03   1.8207716e-04
   4.6500000e+03   1.7716722e-04
   4.6550000e+03   1.7233907e-04
   4.6600000e+03   1.6761011e-04
   4.6650000e+03   1.6300375e-04
   4.6700000e+03   1.5854883e-04
   4.6750000e+03   1.5427863e-04
   4.6800000e+03   1.5022957e-04
   4.6850000e+03   1.4643994e-04
   4.6900000e+03   1.4294872e-04
   4.6950000e+03   1.3979436e-04
   4.7000000e+03   1.3701361e-04
   4.7050000e+03   1.3464018e-04
   4.7100000e+03   1.3270339e-04
   4.7150000e+03   1.3122693e-04
   4.7200000e+03   1.3022775e-04
   4.7250000e+03   1.2971552e-04
   4.7300000e+03   1.2969247e-04
   4.7350000e+03   1.3015406e-04
   4.7400000e+03   1.3108998e-04
   4.7450000e+03   1.3248572e-04
   4.7500000e+03   1.3432413e-04
   4.7550000e+03   1.3658695e-04
   4.7600000e+03   1.3925603e-04
   4.7650000e+03   1.4231406e-04
   4.7700000e+03   1.4574494e-04
   4.7750000e+03   1.4953360e-04
   4.7800000e+03   1.5366559e-04
   4.7850000e+03   1.5812649e-04
   4.7900000e+03   1.6290127e-04
   4.7950000e+03   1.6797290e-04
   4.8000000e+03   1.7332390e-04
   4.8050000e+03   1.7893591e-04
   4.8100000e+03   1.8478732e-04
   4.8150000e+03   1.9085551e-04
   4.8200000e+03   1.9711718e-04
   4.8250000e+03   2.0354834e-04
   4.8300000e+03   2.1012492e-04
   4.8350000e+03   2.1682373e-04
   4.8400000e+03   2.2362168e-04
   4.8450000e+03   2.3050141e-04
   4.8500000e+03   2.3744651e-04
   4.8550000e+03   2.4444152e-04
   4.8600000e+03   2.5147322e-04
   4.8650000e+03   2.5853112e-04
   4.8700000e+03   2.6560718e-04
   4.8750000e+03   2.7269513e-04
   4.8800000e+03   2.7978995e-04
   4.8850000e+03   2.8688755e-04
   4.8900000e+03   2.9398436e-04
   4.8950000e+03   3.0107700e-04
   4.9000000e+03   3.0816190e-04
   4.9050000e+03   3.1523504e-04
   4.9100000e+03   3.2229166e-04
   4.9150000e+03   3.2932622e-04
   4.9200000e+03   3.3633232e-04
   4.9250000e+03   3.4330245e-04
   4.9300000e+03   3.5022896e-04
   4.9350000e+03   3.5710307e-04
   4.9400000e+03   3.6391876e-04
   4.9450000e+03   3.7066773e-04
   4.9500000e+03   3.7734110e-04
   4.9550000e+03   3.8392973e-04
   4.9600000e+03   3.9042791e-04
   4.9650000e+03   3.9683044e-04
   4.9700000e+03   4.0313301e-04
   4.9750000e+03   4.0933213e-04
   4.9800000e+03   4.1542527e-04
   4.9850000e+03   4.2141101e-04
   4.9900000e+03   4.2728886e-04
   4.9950000e+03   4.3305910e-04
   5.0000000e+03   4.3872251e-04
   5.0050000e+03   4.4428024e-04
   5.0100000e+03   4.4973480e-04
   5.0150000e+03   4.5508352e-04
   5.0200000e+03   4.6033098e-04
   5.0250000e+03   4.6547705e-04
   5.0300000e+03   4.7052192e-04
   5.0350000e+03   4.7546541e-04
   5.0400000e+03   4.8030683e-04
   5.0450000e+03   4.8504504e-04
   5.0500000e+03   4.8967847e-04
   5.0550000e+03   4.9420552e-04
   5.0600000e+03   4.9862397e-04
   5.0650000e+03   5.0293137e-04
   5.0700000e+03   5.0712490e-04
   5.0750000e+03   5.1120249e-04
   5.0800000e+03   5.1516259e-04
   5.0850000e+03   5.1900397e-04
   5.0900000e+03   5.2272536e-04
   5.0950000e+03   5.2632614e-04
   5.1000000e+03   5.2980557e-04
   5.1050000e+03   5.3315992e-04
   5.1100000e+03   5.3639328e-04
   5.1150000e+03   5.3950419e-04
   5.1200000e+03   5.4249254e-04
   5.1250000e+03   5.4536097e-04
   5.1300000e+03   5.4811154e-04
   5.1350000e+03   5.5074541e-04
   5.1400000e+03   5.5326325e-04
   5.1450000e+03   5.5566566e-04
   5.1500000e+03   5.5795180e-04
   5.1550000e+03   5.6011965e-04
   5.1600000e+03   5.6217689e-04
   5.1650000e+03   5.6412472e-04
   5.1700000e+03   5.6596220e-04
   5.1750000e+03   5.6768898e-04
   5.1800000e+03   5.6930483e-04
   5.1850000e+03   5.7080967e-04
   5.1900000e+03   5.7217880e-04
   5.1950000e+03   5.7342052e-04
   5.2000000e+03   5.7456863e-04
   5.2050000e+03   5.7561989e-04
   5.2100000e+03   5.7656516e-04
   5.2150000e+03   5.7740509e-04
   5.2200000e+03   5.7813843e-04
   5.2250000e+03   5.7876471e-04
   5.2300000e+03   5.7928400e-04
   5.2350000e+03   5.7969684e-04
   5.2400000e+03   5.8000405e-04
   5.2450000e+03   5.8020662e-04
   5.2500000e+03   5.8030556e-04
   5.2550000e+03   5.8030026e-04
   5.2600000e+03   5.8018982e-04
   5.2650000e+03   5.7997695e-04
   5.2700000e+03   5.7966375e-04
   5.2750000e+03   5.7925034e-04
   5.2800000e+03   5.7873507e-04
   5.2850000e+03   5.7811538e-04
   5.2900000e+03   5.7738880e-04
   5.2950000e+03   5.7655340e-04
   5.3000000e+03   5.7560782e-04
   5.3050000e+03   5.7455094e-04
   5.3100000e+03   5.7338161e-04
   5.3150000e+03   5.7209776e-04
   5.3200000e+03   5.7069678e-04
   5.3250000e+03   5.6917832e-04
   5.3300000e+03   5.6754168e-04
   5.3350000e+03   5.6578551e-04
   5.3400000e+03   5.6390792e-04
   5.3450000e+03   5.6190701e-04
   5.3500000e+03   5.5978125e-04
   5.3550000e+03   5.5752967e-04
   5.3600000e+03   5.5515179e-04
   5.3650000e+03   5.5263063e-04
   5.3700000e+03   5.4993395e-04
   5.3750000e+03   5.4711099e-04
   5.3800000e+03   5.4418796e-04
   5.3850000e+03   5.4116696e-04
   5.3900000e+03   5.3803761e-04
   5.3950000e+03   5.3478868e-04
   5.4000000e+03   5.3141467e-04
   5.4050000e+03   5.2791656e-04
   5.4100000e+03   5.2429925e-04
   5.4150000e+03   5.2056828e-04
   5.4200000e+03   5.1672775e-04
   5.4250000e+03   5.1277979e-04
   5.4300000e+03   5.0872527e-04
   5.4350000e+03   5.0456477e-04
   5.4400000e+03   5.0029930e-04
   5.4450000e+03   4.9593058e-04
   5.4500000e+03   4.9146092e-04
   5.4550000e+03   4.8689300e-04
   5.4600000e+03   4.8222967e-04
   5.4650000e+03   4.7747383e-04
   5.4700000e+03   4.7262847e-04
   5.4750000e+03   4.6769663e-04
   5.4800000e+03   4.6268147e-04
   5.4850000e+03   4.5758623e-04
   5.4900000e+03   4.5241417e-04
   5.4950000e+03   4.4716855e-04
   5.5000000e+03   4.4185258e-04
   5.5050000e+03   4.3646941e-04
   5.5100000e+03   4.3102211e-04
   5.5150000e+03   4.2551368e-04
   5.5200000e+03   4.1994707e-04
   5.5250000e+03   4.1432518e-04
   5.5300000e+03   4.0865089e-04
   5.5350000e+03   4.0292708e-04
   5.5400000e+03   3.9715660e-04
   5.5450000e+03   3.9134231e-04
   5.5500000e+03   3.8548705e-04
   5.5550000e+03   3.7958944e-04
   5.5600000e+03   3.7365819e-04
   5.5650000e+03   3.6769694e-04
   5.5700000e+03   3.6170692e-04
   5.5750000e+03   3.5568992e-04
   5.5800000e+03   3.4964823e-04
   5.5850000e+03   3.4358428e-04
   5.5900000e+03   3.3750036e-04
   5.5950000e+03   3.3139850e-04
   5.6000000e+03   3.2528059e-04
   5.6050000e+03   3.1914849e-04
   5.6100000e+03   3.1300403e-04
   5.6150000e+03   3.0684906e-04
   5.6200000e+03   3.0068540e-04
   5.6250000e+03   2.9451482e-04
   5.6300000e+03   2.8833905e-04
   5.6350000e+03   2.8215987e-04
   5.6400000e+03   2.7597791e-04
   5.6450000e+03   2.6979390e-04
   5.6500000e+03   2.6361202e-04
   5.6550000e+03   2.5743600e-04
   5.6600000e+03   2.5126882e-04
   5.6650000e+03   2.4511326e-04
   5.6700000e+03   2.3897248e-04
   5.6750000e+03   2.3285037e-04
   5.6800000e+03   2.2675164e-04
   5.6850000e+03   2.2068178e-04
   5.6900000e+03   2.1464701e-04
   5.6950000e+03   2.0865427e-04
   5.7000000e+03   2.0271121e-04
   5.7050000e+03   1.9682637e-04
   5.7100000e+03   1.9100925e-04
   5.7150000e+03   1.8527047e-04
   5.7200000e+03   1.7962193e-04
   5.7250000e+03   1.7407686e-04
   5.7300000e+03   1.6865002e-04
   5.7350000e+03   1.6335780e-04
   5.7400000e+03   1.5821836e-04
   5.7450000e+03   1.5325179e-04
   5.7500000e+03   1.4848020e-04
   5.7550000e+03   1.4392780e-04
   5.7600000e+03   1.3962092e-04
   5.7650000e+03   1.3558790e-04
   5.7700000e+03   1.3185883e-04
   5.7750000e+03   1.2846520e-04
   5.7800000e+03   1.2543925e-04
   5.7850000e+03   1.2281315e-04
   5.7900000e+03   1.2061794e-04
   5.7950000e+03   1.1888233e-04
   5.8000000e+03   1.1763132e-04
   5.8050000e+03   1.1688494e-04
   5.8100000e+03   1.1665706e-04
   5.8150000e+03   1.1695459e-04
   5.8200000e+03   1.1777703e-04
   5.8250000e+03   1.1911661e-04
   5.8300000e+03   1.2095876e-04
   5.8350000e+03   1.2328310e-04
   5.8400000e+03   1.2606462e-04
   5.8450000e+03   1.2927494e-04
   5.8500000e+03   1.3288360e-04
   5.8550000e+03   1.3685920e-04
   5.8600000e+03   1.4117034e-04
   5.8650000e+03   1.4578636e-04
   5.8700000e+03   1.5067787e-04
   5.8750000e+03   1.5581706e-04
   5.8800000e+03   1.6117796e-04
   5.8850000e+03   1.6673647e-04
   5.8900000e+03   1.7247036e-04
   5.8950000e+03   1.7835919e-04
   5.9000000e+03   1.8438425e-04
   5.9050000e+03   1.9052839e-04
   5.9100000e+03   1.9677590e-04
   5.9150000e+03   2.0311239e-04
   5.9200000e+03   2.0952466e-04
   5.9250000e+03   2.1600056e-04
   5.9300000e+03   2.2252889e-04
   5.9350000e+03   2.2909932e-04
   5.9400000e+03   2.3570226e-04
   5.9450000e+03   2.4232881e-04
   5.9500000e+03   2.4897071e-04
   5.9550000e+03   2.5562023e-04
   5.9600000e+03   2.6227015e-04
   5.9650000e+03   2.6891371e-04
   5.9700000e+03   2.7554459e-04
   5.9750000e+03   2.8215686e-04
   5.9800000e+03   2.8874495e-04
   5.9850000e+03   2.9530363e-04
   5.9900000e+03   3.0182800e-04
   5.9950000e+03   3.0831348e-04
   6.0000000e+03   3.1475576e-04
   6.0050000e+03   3.2115082e-04
   6.0100000e+03   3.2749490e-04
   6.0150000e+03   3.3378451e-04
   6.0200000e+03   3.4001637e-04
   6.0250000e+03   3.4618745e-04
   6.0300000e+03   3.5229494e-04
   6.0350000e+03   3.5833622e-04
   6.0400000e+03   3.6430889e-04
   6.0450000e+03   3.7021072e-04
   6.0500000e+03   3.7603624e-04
   6.0550000e+03   3.8178367e-04
   6.0600000e+03   3.8744904e-04
   6.0650000e+03   3.9304283e-04
   6.0700000e+03   3.9856444e-04
   6.0750000e+03   4.0400772e-04
   6.0800000e+03   4.0936891e-04
   6.0850000e+03   4.1464647e-04
   6.0900000e+03   4.1983948e-04
   6.0950000e+03   4.2494705e-04
   6.1000000e+03   4.2996831e-04
   6.1050000e+03   4.3490257e-04
   6.1100000e+03   4.3974935e-04
   6.1150000e+03   4.4450835e-04
   6.1200000e+03   4.4917935e-04
   6.1250000e+03   4.5376207e-04
   6.1300000e+03   4.5825614e-04
   6.1350000e+03   4.6266111e-04
   6.1400000e+03   4.6697641e-04
   6.1450000e+03   4.7120141e-04
   6.1500000e+03   4.7533545e-04
   6.1550000e+03   4.7937786e-04
   6.1600000e+03   4.8332804e-04
   6.1650000e+03   4.8718546e-04
   6.1700000e+03   4.9094971e-04
   6.1750000e+03   4.9462050e-04
   6.1800000e+03   4.9819754e-04
   6.1850000e+03   5.0167358e-04
   6.1900000e+03   5.0505849e-04
   6.1950000e+03   5.0835244e-04
   6.2000000e+03   5.1155333e-04
   6.2050000e+03   5.1465942e-04
   6.2100000e+03   5.1766948e-04
   6.2150000e+03   5.2058269e-04
   6.2200000e+03   5.2339839e-04
   6.2250000e+03   5.2611603e-04
   6.2300000e+03   5.2873504e-04
   6.2350000e+03   5.3125498e-04
   6.2400000e+03   5.3367552e-04
   6.2450000e+03   5.3599642e-04
   6.2500000e+03   5.3821753e-04
   6.2550000e+03   5.4033705e-04
   6.2600000e+03   5.4235502e-04
   6.2650000e+03   5.4427341e-04
   6.2700000e+03   5.4609325e-04
   6.2750000e+03   5.4781394e-04
   6.2800000e+03   5.4943327e-04
   6.2850000e+03   5.5094816e-04
   6.2900000e+03   5.5236097e-04
   6.2950000e+03   5.5367318e-04
   6.3000000e+03   5.5488484e-04
   6.3050000e+03   5.5599510e-04
   6.3100000e+03   5.5700292e-04
   6.3150000e+03   5.5790745e-04
   6.3200000e+03   5.5870812e-04
   6.3250000e+03   5.5940456e-04
   6.3300000e+03   5.5999647e-04
   6.3350000e+03   5.6048345e-04
   6.3400000e+03   5.6086502e-04
   6.3450000e+03   5.6114061e-04
   6.3500000e+03   5.6130963e-04
   6.3550000e+03   5.6137147e-04
   6.3600000e+03   5.6132559e-04
   6.3650000e+03   5.6117145e-04
   6.3700000e+03   5.6090856e-04
   6.3750000e+03   5.6053641e-04
   6.3800000e+03   5.6005454e-04
   6.3850000e+03   5.5946246e-04
   6.3900000e+03   5.5875972e-04
   6.3950000e+03   5.5794586e-04
   6.4000000e+03   5.5702047e-04
   6.4050000e+03   5.5598315e-04
   6.4100000e+03   5.5483355e-04
   6.4150000e+03   5.5357133e-04
   6.4200000e+03   5.5219621e-04
   6.4250000e+03   5.5070797e-04
   6.4300000e+03   5.4910643e-04
   6.4350000e+03   5.4739148e-04
   6.4400000e+03   5.4556309e-04
   6.4450000e+03   5.4362132e-04
   6.4500000e+03   5.4156630e-04
   6.4550000e+03   5.3939825e-04
   6.4600000e+03   5.3711750e-04
   6.4650000e+03   5.3472447e-04
   6.4700000e+03   5.3221968e-04
   6.4750000e+03   5.2960377e-04
   6.4800000e+03   5.2687746e-04
   6.4850000e+03   5.2404159e-04
   6.4900000e+03   5.2109710e-04
   6.4950000e+03   5.1804503e-04
   6.5000000e+03   5.1488653e-04
   6.5050000e+03   5.1162283e-04
   6.5100000e+03   5.0825527e-04
   6.5150000e+03   5.0478528e-04
   6.5200000e+03   5.0121437e-04
   6.5250000e+03   4.9754414e-04
   6.5300000e+03   4.9377626e-04
   6.5350000e+03   4.8991247e-04
   6.5400000e+03   4.8595459e-04
   6.5450000e+03   4.8190448e-04
   6.5500000e+03   4.7776407e-04
   6.5550000e+03   4.7353534e-04
   6.5600000e+03   4.6922029e-04
   6.5650000e+03   4.6482097e-04
   6.5700000e+03   4.6033946e-04
   6.5750000e+03   4.5577785e-04
   6.5800000e+03   4.5113827e-04
   6.5850000e+03   4.4642285e-04
   6.5900000e+03   4.4163372e-04
   6.5950000e+03   4.3677304e-04
   6.6000000e+03   4.3184297e-04
   6.6050000e+03   4.2684565e-04
   6.6100000e+03   4.2178324e-04
   6.6150000e+03   4.1665790e-04
   6.6200000e+03   4.1147178e-04
   6.6250000e+03   4.0622704e-04
   6.6300000e+03   4.0092585e-04
   6.6350000e+03   3.9557035e-04
   6.6400000e+03   3.9016273e-04
   6.6450000e+03   3.8470516e-04
   6.6500000e+03   3.7919982e-04
   6.6550000e+03   3.7364893e-04
   6.6600000e+03   3.6805470e-04
   6.6650000e+03   3.6241937e-04
   6.6700000e+03   3.5674523e-04
   6.6750000e+03   3.5103458e-04
   6.6800000e+03   3.4528976e-04
   6.6850000e+03   3.3951316e-04
   6.6900000e+03   3.3370722e-04
   6.6950000e+03   3.2787444e-04
   6.7000000e+03   3.2201737e-04
   6.7050000e+03   3.1613866e-04
   6.7100000e+03   3.1024103e-04
   6.7150000e+03   3.0432730e-04
   6.7200000e+03   2.9840039e-04
   6.7250000e+03   2.9246335e-04
   6.7300000e+03   2.8651937e-04
   6.7350000e+03   2.8057181e-04
   6.7400000e+03   2.7462417e-04
   6.7450000e+03   2.6868019e-04
   6.7500000e+03   2.6274381e-04
   6.7550000e+03   2.5681923e-04
   6.7600000e+03   2.5091095e-04
   6.7650000e+03   2.4502377e-04
   6.7700000e+03   2.3916288e-04
   6.7750000e+03   2.3333384e-04
   6.7800000e+03   2.2754271e-04
   6.7850000e+03   2.2179603e-04
   6.7900000e+03   2.1610092e-04
   6.7950000e+03   2.1046515e-04
   6.8000000e+03   2.0489718e-04
   6.8050000e+03   1.9940627e-04
   6.8100000e+03   1.9400254e-04
   6.8150000e+03   1.8869706e-04
   6.8200000e+03   1.8350194e-04
   6.8250000e+03   1.7843041e-04
   6.8300000e+03   1.7349690e-04
   6.8350000e+03   1.6871708e-04
   6.8400000e+03   1.6410796e-04
   6.8450000e+03   1.5968787e-04
   6.8500000e+03   1.5547644e-04
   6.8550000e+03   1.5149456e-04
   6.8600000e+03   1.4776419e-04
   6.8650000e+03   1.4430416e-04
   6.8700000e+03   1.4110742e-04
   6.8750000e+03   1.3825305e-04
   6.8800000e+03   1.3576311e-04
   6.8850000e+03   1.3364777e-04
   6.8900000e+03   1.3192148e-04
   6.8950000e+03   1.3059898e-04
   6.9000000e+03   1.2969352e-04
   6.9050000e+03   1.2921528e-04
   6.9100000e+03   1.2917047e-04
   6.9150000e+03   1.2955809e-04
   6.9200000e+03   1.3037791e-04
   6.9250000e+03   1.3162512e-04
   6.9300000e+03   1.3328131e-04
   6.9350000e+03   1.3533373e-04
   6.9400000e+03   1.3777688e-04
   6.9450000e+03   1.4058845e-04
   6.9500000e+03   1.4374313e-04
   6.9550000e+03   1.4721487e-04
   6.9600000e+03   1.5097820e-04
   6.9650000e+03   1.5500874e-04
   6.9700000e+03   1.5928333e-04
   6.9750000e+03   1.6377998e-04
   6.9800000e+03   1.6847792e-04
   6.9850000e+03   1.7335757e-04
   6.9900000e+03   1.7840069e-04
   6.9950000e+03   1.8358875e-04
   7.0000000e+03   1.8890351e-04
   7.0050000e+03   1.9433492e-04
   7.0100000e+03   1.9987052e-04
   7.0150000e+03   2.0549632e-04
   7.0200000e+03   2.1119855e-04
   7.0250000e+03   2.1696198e-04
   7.0300000e+03   2.2277136e-04
   7.0350000e+03   2.2862428e-04
   7.0400000e+03   2.3451700e-04
   7.0450000e+03   2.4044225e-04
   7.0500000e+03   2.4639089e-04
   7.0550000e+03   2.5235392e-04
   7.0600000e+03   2.5832354e-04
   7.0650000e+03   2.6429332e-04
   7.0700000e+03   2.7025790e-04
   7.0750000e+03   2.7621243e-04
   7.0800000e+03   2.8215223e-04
   7.0850000e+03   2.8807274e-04
   7.0900000e+03   2.9396945e-04
   7.0950000e+03   2.9983812e-04
   7.1000000e+03   3.0567475e-04
   7.1050000e+03   3.1147569e-04
   7.1100000e+03   3.1723756e-04
   7.1150000e+03   3.2295725e-04
   7.1200000e+03   3.2863186e-04
   7.1250000e+03   3.3425867e-04
   7.1300000e+03   3.3983517e-04
   7.1350000e+03   3.4535899e-04
   7.1400000e+03   3.5082796e-04
   7.1450000e+03   3.5624003e-04
   7.1500000e+03   3.6159333e-04
   7.1550000e+03   3.6688610e-04
   7.1600000e+03   3.7211671e-04
   7.1650000e+03   3.7728365e-04
   7.1700000e+03   3.8238552e-04
   7.1750000e+03   3.8742100e-04
   7.1800000e+03   3.9238891e-04
   7.1850000e+03   3.9728812e-04
   7.1900000e+03   4.0211761e-04
   7.1950000e+03   4.0687644e-04
   7.2000000e+03   4.1156374e-04
   7.2050000e+03   4.1617874e-04
   7.2100000e+03   4.2072070e-04
   7.2150000e+03   4.2518897e-04
   7.2200000e+03   4.2958294e-04
   7.2250000e+03   4.3390206e-04
   7.2300000e+03   4.3814582e-04
   7.2350000e+03   4.4231376e-04
   7.2400000e+03   4.4640543e-04
   7.2450000e+03   4.5042044e-04
   7.2500000e+03   4.5435841e-04
   7.2550000e+03   4.5821895e-04
   7.2600000e+03   4.6200174e-04
   7.2650000e+03   4.6570641e-04
   7.2700000e+03   4.6933264e-04
   7.2750000e+03   4.7288009e-04
   7.2800000e+03   4.7634841e-04
   7.2850000e+03   4.7973726e-04
   7.2900000e+03   4.8304629e-04
   7.2950000e+03   4.8627512e-04
   7.3000000e+03   4.8942338e-04
   7.3050000e+03   4.9249067e-04
   7.3100000e+03   4.9547658e-04
   7.3150000e+03   4.9838067e-04
   7.3200000e+03   5.0120249e-04
   7.3250000e+03   5.0394157e-04
   7.3300000e+03   5.0659743e-04
   7.3350000e+03   5.0916954e-04
   7.3400000e+03   5.1165737e-04
   7.3450000e+03   5.1406037e-04
   7.3500000e+03   5.1637796e-04
   7.3550000e+03   5.1860954e-04
   7.3600000e+03   5.2075449e-04
   7.3650000e+03   5.2281217e-04
   7.3700000e+03   5.2478191e-04
   7.3750000e+03   5.2666303e-04
   7.3800000e+03   5.2845484e-04
   7.3850000e+03   5.3015661e-04
   7.3900000e+03   5.3176760e-04
   7.3950000e+03   5.3328708e-04
   7.4000000e+03   5.3471426e-04
   7.4050000e+03   5.3604839e-04
   7.4100000e+03   5.3728868e-04
   7.4150000e+03   5.3843435e-04
   7.4200000e+03   5.3948459e-04
   7.4250000e+03   5.4043863e-04
   7.4300000e+03   5.4129567e-04
   7.4350000e+03   5.4205493e-04
   7.4400000e+03   5.4271563e-04
   7.4450000e+03   5.4327702e-04
   7.4500000e+03   5.4373835e-04
   7.4550000e+03   5.4409888e-04
   7.4600000e+03   5.4435791e-04
   7.4650000e+03   5.4451476e-04
   7.4700000e+03   5.4456876e-04
   7.4750000e+03   5.4451930e-04
   7.4800000e+03   5.4436579e-04
   7.4850000e+03   5.4410766e-04
   7.4900000e+03   5.4374442e-04
   7.4950000e+03   5.4327559e-04
   7.5000000e+03   5.4270074e-04
   7.5050000e+03   5.4201950e-04
   7.5100000e+03   5.4123155e-04
   7.5150000e+03   5.4033661e-04
   7.5200000e+03   5.3933447e-04
   7.5250000e+03   5.3822498e-04
   7.5300000e+03   5.3700802e-04
   7.5350000e+03   5.3568355e-04
   7.5400000e+03   5.3425161e-04
   7.5450000e+03   5.3271226e-04
   7.5500000e+03   5.3106564e-04
   7.5550000e+03   5.2931197e-04
   7.5600000e+03   5.2745149e-04
   7.5650000e+03   5.2548455e-04
   7.5700000e+03   5.2341151e-04
   7.5750000e+03   5.2123281e-04
   7.5800000e+03   5.1894897e-04
   7.5850000e+03   5.1656052e-04
   7.5900000e+03   5.1406808e-04
   7.5950000e+03   5.1147230e-04
   7.6000000e+03   5.0877390e-04
   7.6050000e+03   5.0597361e-04
   7.6100000e+03   5.0305690e-04
   7.6150000e+03   5.0004489e-04
   7.6200000e+03   4.9694419e-04
   7.6250000e+03   4.9374979e-04
   7.6300000e+03   4.9045770e-04
   7.6350000e+03   4.8706994e-04
   7.6400000e+03   4.8358691e-04
   7.6450000e+03   4.8000898e-04
   7.6500000e+03   4.7633634e-04
   7.6550000e+03   4.7256931e-04
   7.6600000e+03   4.6870808e-04
   7.6650000e+03   4.6475436e-04
   7.6700000e+03   4.6071065e-04
   7.6750000e+03   4.5657935e-04
   7.6800000e+03   4.5236165e-04
   7.6850000e+03   4.4805727e-04
   7.6900000e+03   4.4367081e-04
   7.6950000e+03   4.3920379e-04
   7.7000000e+03   4.3465720e-04
   7.7050000e+03   4.3003174e-04
   7.7100000e+03   4.2532802e-04
   7.7150000e+03   4.2054667e-04
   7.7200000e+03   4.1568845e-04
   7.7250000e+03   4.1075429e-04
   7.7300000e+03   4.0574532e-04
   7.7350000e+03   4.0066283e-04
   7.7400000e+03   3.9550827e-04
   7.7450000e+03   3.9028313e-04
   7.7500000e+03   3.8498894e-04
   7.7550000e+03   3.7962442e-04
   7.7600000e+03   3.7419170e-04
   7.7650000e+03   3.6869471e-04
   7.7700000e+03   3.6313458e-04
   7.7750000e+03   3.5750960e-04
   7.7800000e+03   3.5182406e-04
   7.7850000e+03   3.4608094e-04
   7.7900000e+03   3.4028154e-04
   7.7950000e+03   3.3442647e-04
   7.8000000e+03   3.2851642e-04
   7.8050000e+03   3.2255248e-04
   7.8100000e+03   3.1653614e-04
   7.8150000e+03   3.1046911e-04
   7.8200000e+03   3.0435319e-04
   7.8250000e+03   2.9819018e-04
   7.8300000e+03   2.9198186e-04
   7.8350000e+03   2.8573004e-04
   7.8400000e+03   2.7943660e-04
   7.8450000e+03   2.7310356e-04
   7.8500000e+03   2.6673312e-04
   7.8550000e+03   2.6032765e-04
   7.8600000e+03   2.5388972e-04
   7.8650000e+03   2.4742212e-04
   7.8700000e+03   2.4092782e-04
   7.8750000e+03   2.3441009e-04
   7.8800000e+03   2.2787246e-04
   7.8850000e+03   2.2131882e-04
   7.8900000e+03   2.1475344e-04
   7.8950000e+03   2.0818105e-04
   7.9000000e+03   2.0160691e-04
   7.9050000e+03   1.9503688e-04
   7.9100000e+03   1.8847755e-04
   7.9150000e+03   1.8193637e-04
   7.9200000e+03   1.7542175e-04
   7.9250000e+03   1.6894329e-04
   7.9300000e+03   1.6251198e-04
   7.9350000e+03   1.5614041e-04
   7.9400000e+03   1.4984311e-04
   7.9450000e+03   1.4363686e-04
   7.9500000e+03   1.3754111e-04
   7.9550000e+03   1.3157844e-04
   7.9600000e+03   1.2577505e-04
   7.9650000e+03   1.2016133e-04
   7.9700000e+03   1.1477246e-04
   7.9750000e+03   1.0964885e-04
   7.9800000e+03   1.0483660e-04
   7.9850000e+03   1.0038751e-04
   7.9900000e+03   9.6358710e-05


==> TeX/Tikz/plotdata/flow5_rand3/m50/genfair.dat <==
   5.0000000e+01   1.1204463e+02
   1.0000000e+02   5.1638146e-01
   1.5000000e+02   4.0020189e-01
   2.0000000e+02   2.4330607e-01
   2.5000000e+02   1.3689334e-01
   3.0000000e+02   5.2832814e-02
   3.5000000e+02   4.7208815e-02
   4.0000000e+02   5.0042932e-02
   4.5000000e+02   5.1853310e-02
   5.0000000e+02   5.0876350e-02
   5.5000000e+02   4.5962008e-02
   6.0000000e+02   4.0871222e-02
   6.5000000e+02   3.7237921e-02
   7.0000000e+02   3.5070340e-02
   7.5000000e+02   3.2513786e-02
   8.0000000e+02   2.9460410e-02
   8.5000000e+02   2.5837708e-02
   9.0000000e+02   2.1497436e-02
   9.5000000e+02   1.8617211e-02
   1.0000000e+03   1.7557613e-02
   1.0500000e+03   1.7748904e-02
   1.1000000e+03   1.6325807e-02
   1.1500000e+03   1.5312253e-02
   1.2000000e+03   1.4836142e-02
   1.2500000e+03   1.5268229e-02
   1.3000000e+03   1.4647287e-02
   1.3500000e+03   1.4482217e-02
   1.4000000e+03   1.3495107e-02
   1.4500000e+03   1.2124452e-02
   1.5000000e+03   1.0905420e-02
   1.5500000e+03   9.9990161e-03
   1.6000000e+03   9.4090135e-03
   1.6500000e+03   8.9893244e-03
   1.7000000e+03   8.6343451e-03
   1.7500000e+03   8.2920137e-03
   1.8000000e+03   7.9922305e-03
   1.8500000e+03   7.6046925e-03
   1.9000000e+03   7.2608495e-03
   1.9500000e+03   7.0730248e-03
   2.0000000e+03   6.9026796e-03
   2.0500000e+03   6.8399462e-03
   2.1000000e+03   6.7646038e-03
   2.1500000e+03   6.7369392e-03
   2.2000000e+03   6.6663833e-03
   2.2500000e+03   6.4558451e-03
   2.3000000e+03   6.2279158e-03
   2.3500000e+03   5.9717256e-03
   2.4000000e+03   5.7535328e-03
   2.4500000e+03   5.6488009e-03
   2.5000000e+03   5.5079823e-03
   2.5500000e+03   5.4693157e-03
   2.6000000e+03   5.4661358e-03
   2.6500000e+03   5.4961217e-03
   2.7000000e+03   5.4555660e-03
   2.7500000e+03   5.4415559e-03
   2.8000000e+03   5.4327422e-03
   2.8500000e+03   5.3812248e-03
   2.9000000e+03   5.3435716e-03
   2.9500000e+03   5.2803972e-03
   3.0000000e+03   5.2188481e-03
   3.0500000e+03   5.1435111e-03
   3.1000000e+03   5.0533331e-03
   3.1500000e+03   4.9657410e-03
   3.2000000e+03   4.8660282e-03
   3.2500000e+03   4.7683247e-03
   3.3000000e+03   4.6478471e-03
   3.3500000e+03   4.5809311e-03
   3.4000000e+03   4.4817967e-03
   3.4500000e+03   4.3922878e-03
   3.5000000e+03   4.3075433e-03
   3.5500000e+03   4.2425210e-03
   3.6000000e+03   4.1761042e-03
   3.6500000e+03   4.1411639e-03
   3.7000000e+03   4.0938964e-03
   3.7500000e+03   4.0831495e-03
   3.8000000e+03   4.0794142e-03
   3.8500000e+03   4.0631709e-03
   3.9000000e+03   4.0590070e-03
   3.9500000e+03   4.0744095e-03
   4.0000000e+03   4.0821500e-03
   4.0500000e+03   4.0794150e-03
   4.1000000e+03   4.0605476e-03
   4.1500000e+03   4.0321944e-03
   4.2000000e+03   3.9841332e-03
   4.2500000e+03   3.9246070e-03
   4.3000000e+03   3.8696953e-03
   4.3500000e+03   3.8011288e-03
   4.4000000e+03   3.7594050e-03
   4.4500000e+03   3.7170259e-03
   4.5000000e+03   3.6837706e-03
   4.5500000e+03   3.6570543e-03
   4.6000000e+03   3.6235923e-03
   4.6500000e+03   3.5735165e-03
   4.7000000e+03   3.5367855e-03
   4.7500000e+03   3.4945065e-03
   4.8000000e+03   3.4711783e-03
   4.8500000e+03   3.4555382e-03
   4.9000000e+03   3.4416211e-03
   4.9500000e+03   3.4364071e-03
   5.0000000e+03   3.4375367e-03
   5.0500000e+03   3.4391053e-03
   5.1000000e+03   3.4388209e-03
   5.1500000e+03   3.4427068e-03
   5.2000000e+03   3.4351118e-03
   5.2500000e+03   3.4009675e-03
   5.3000000e+03   3.3773081e-03
   5.3500000e+03   3.3493590e-03
   5.4000000e+03   3.3168189e-03
   5.4500000e+03   3.2905526e-03
   5.5000000e+03   3.2605018e-03
   5.5500000e+03   3.2348422e-03
   5.6000000e+03   3.2143778e-03
   5.6500000e+03   3.1984300e-03
   5.7000000e+03   3.1955082e-03
   5.7500000e+03   3.1824739e-03
   5.8000000e+03   3.1754428e-03
   5.8500000e+03   3.1616514e-03
   5.9000000e+03   3.1521375e-03
   5.9500000e+03   3.1464889e-03
   6.0000000e+03   3.1388909e-03
   6.0500000e+03   3.1274419e-03
   6.1000000e+03   3.1140861e-03
   6.1500000e+03   3.0998454e-03
   6.2000000e+03   3.0823796e-03
   6.2500000e+03   3.0595739e-03
   6.3000000e+03   3.0302727e-03
   6.3500000e+03   3.0054673e-03
   6.4000000e+03   2.9697060e-03
   6.4500000e+03   2.9328225e-03
   6.5000000e+03   2.8973788e-03
   6.5500000e+03   2.8622836e-03
   6.6000000e+03   2.8252029e-03
   6.6500000e+03   2.7953783e-03
   6.7000000e+03   2.7628104e-03
   6.7500000e+03   2.7401145e-03
   6.8000000e+03   2.7314520e-03
   6.8500000e+03   2.7200719e-03
   6.9000000e+03   2.7181188e-03
   6.9500000e+03   2.7141906e-03
   7.0000000e+03   2.7094280e-03
   7.0500000e+03   2.7085786e-03
   7.1000000e+03   2.7038124e-03
   7.1500000e+03   2.6928841e-03
   7.2000000e+03   2.6779688e-03
   7.2500000e+03   2.6646243e-03
   7.3000000e+03   2.6496315e-03
   7.3500000e+03   2.6311765e-03
   7.4000000e+03   2.6147841e-03
   7.4500000e+03   2.5858263e-03
   7.5000000e+03   2.5550324e-03
   7.5500000e+03   2.5487835e-03
   7.6000000e+03   2.5112717e-03
   7.6500000e+03   2.4924386e-03
   7.7000000e+03   2.4853469e-03
   7.7500000e+03   2.4650991e-03
   7.8000000e+03   2.4590668e-03
   7.8500000e+03   2.4598703e-03
   7.9000000e+03   2.4571529e-03
   7.9500000e+03   2.4636746e-03
   8.0000000e+03   2.4665204e-03
   8.0500000e+03   2.4722040e-03
   8.1000000e+03   2.4771228e-03
   8.1500000e+03   2.4831777e-03
   8.2000000e+03   2.4858580e-03
   8.2500000e+03   2.4889084e-03
   8.3000000e+03   2.4913546e-03
   8.3500000e+03   2.4934484e-03
   8.4000000e+03   2.4858300e-03
   8.4500000e+03   2.4823072e-03
   8.5000000e+03   2.4762075e-03
   8.5500000e+03   2.4667772e-03
   8.6000000e+03   2.4563806e-03
   8.6500000e+03   2.4482109e-03
   8.7000000e+03   2.4335056e-03
   8.7500000e+03   2.4220631e-03
   8.8000000e+03   2.4119385e-03
   8.8500000e+03   2.4214583e-03
   8.9000000e+03   2.3986603e-03
   8.9500000e+03   2.3838141e-03
   9.0000000e+03   2.3744218e-03
   9.0500000e+03   2.3666839e-03
   9.1000000e+03   2.3606873e-03
   9.1500000e+03   2.3565604e-03
   9.2000000e+03   2.3543117e-03
   9.2500000e+03   2.3539625e-03
   9.3000000e+03   2.3559843e-03
   9.3500000e+03   2.3568623e-03
   9.4000000e+03   2.3601551e-03
   9.4500000e+03   2.3580590e-03
   9.5000000e+03   2.3623238e-03
   9.5500000e+03   2.3596398e-03
   9.6000000e+03   2.3620391e-03
   9.6500000e+03   2.3633250e-03
   9.7000000e+03   2.3659546e-03
   9.7500000e+03   2.3713490e-03
   9.8000000e+03   2.3699902e-03
   9.8500000e+03   2.3674752e-03
   9.9000000e+03   2.3561913e-03
   9.9500000e+03   2.3499216e-03
   1.0000000e+04   2.3454763e-03
   1.0050000e+04   2.3428843e-03
   1.0100000e+04   2.3430301e-03
   1.0150000e+04   2.3450293e-03
   1.0200000e+04   2.3466885e-03
   1.0250000e+04   2.3472038e-03
   1.0300000e+04   2.3460559e-03
   1.0350000e+04   2.3416455e-03
   1.0400000e+04   2.3352922e-03
   1.0450000e+04   2.3294927e-03
   1.0500000e+04   2.3231488e-03
   1.0550000e+04   2.3165510e-03
   1.0600000e+04   2.3104353e-03
   1.0650000e+04   2.3129672e-03
   1.0700000e+04   2.2986156e-03
   1.0750000e+04   2.2927839e-03
   1.0800000e+04   2.2870878e-03
   1.0850000e+04   2.2820222e-03
   1.0900000e+04   2.2821660e-03
   1.0950000e+04   2.2764717e-03
   1.1000000e+04   2.2738340e-03
   1.1050000e+04   2.2692357e-03
   1.1100000e+04   2.2657116e-03
   1.1150000e+04   2.2636339e-03
   1.1200000e+04   2.2633589e-03
   1.1250000e+04   2.2620748e-03
   1.1300000e+04   2.2623350e-03
   1.1350000e+04   2.2588948e-03
   1.1400000e+04   2.2573095e-03
   1.1450000e+04   2.2576200e-03
   1.1500000e+04   2.2584736e-03
   1.1550000e+04   2.2575814e-03
   1.1600000e+04   2.2538403e-03
   1.1650000e+04   2.2481061e-03
   1.1700000e+04   2.2393879e-03
   1.1750000e+04   2.2295295e-03
   1.1800000e+04   2.2203983e-03
   1.1850000e+04   2.2126800e-03
   1.1900000e+04   2.2051953e-03
   1.1950000e+04   2.1926311e-03
   1.2000000e+04   2.1827197e-03
   1.2050000e+04   2.1757659e-03
   1.2100000e+04   2.1711305e-03
   1.2150000e+04   2.1669252e-03
   1.2200000e+04   2.1627676e-03
   1.2250000e+04   2.1567641e-03
   1.2300000e+04   2.1516114e-03
   1.2350000e+04   2.1488625e-03
   1.2400000e+04   2.1478802e-03
   1.2450000e+04   2.1469748e-03
   1.2500000e+04   2.1450006e-03
   1.2550000e+04   2.1422260e-03
   1.2600000e+04   2.1354948e-03
   1.2650000e+04   2.1309023e-03
   1.2700000e+04   2.1285882e-03
   1.2750000e+04   2.1251243e-03
   1.2800000e+04   2.1212766e-03
   1.2850000e+04   2.1177102e-03
   1.2900000e+04   2.1151026e-03
   1.2950000e+04   2.1140701e-03
   1.3000000e+04   2.1137936e-03
   1.3050000e+04   2.1137233e-03
   1.3100000e+04   2.1149409e-03
   1.3150000e+04   2.1154189e-03
   1.3200000e+04   2.1148717e-03
   1.3250000e+04   2.1144018e-03
   1.3300000e+04   2.1137056e-03
   1.3350000e+04   2.1140140e-03
   1.3400000e+04   2.1153946e-03
   1.3450000e+04   2.1176775e-03
   1.3500000e+04   2.1209754e-03
   1.3550000e+04   2.1244336e-03
   1.3600000e+04   2.1268922e-03
   1.3650000e+04   2.1278708e-03
   1.3700000e+04   2.1269575e-03
   1.3750000e+04   2.1243918e-03
   1.3800000e+04   2.1214582e-03
   1.3850000e+04   2.1183384e-03
   1.3900000e+04   2.1155649e-03
   1.3950000e+04   2.1133650e-03
   1.4000000e+04   2.1121916e-03
   1.4050000e+04   2.1118978e-03
   1.4100000e+04   2.1126794e-03
   1.4150000e+04   2.1135575e-03
   1.4200000e+04   2.1148563e-03
   1.4250000e+04   2.1159058e-03
   1.4300000e+04   2.1167214e-03
   1.4350000e+04   2.1184290e-03
   1.4400000e+04   2.1205546e-03
   1.4450000e+04   2.1229578e-03
   1.4500000e+04   2.1249737e-03
   1.4550000e+04   2.1248926e-03
   1.4600000e+04   2.1224580e-03
   1.4650000e+04   2.1196337e-03
   1.4700000e+04   2.1189139e-03
   1.4750000e+04   2.1196431e-03
   1.4800000e+04   2.1216492e-03
   1.4850000e+04   2.1247209e-03
   1.4900000e+04   2.1280173e-03
   1.4950000e+04   2.1302173e-03
   1.5000000e+04   2.1305914e-03
   1.5050000e+04   2.1289778e-03
   1.5100000e+04   2.1259689e-03
   1.5150000e+04   2.1221949e-03
   1.5200000e+04   2.1164864e-03
   1.5250000e+04   2.1118769e-03
   1.5300000e+04   2.1096033e-03
   1.5350000e+04   2.1074965e-03
   1.5400000e+04   2.1052562e-03
   1.5450000e+04   2.1011416e-03
   1.5500000e+04   2.0966796e-03
   1.5550000e+04   2.0940435e-03
   1.5600000e+04   2.0925311e-03
   1.5650000e+04   2.0909819e-03
   1.5700000e+04   2.0893895e-03
   1.5750000e+04   2.0875111e-03
   1.5800000e+04   2.0860083e-03
   1.5850000e+04   2.0837462e-03
   1.5900000e+04   2.0805783e-03
   1.5950000e+04   2.0781389e-03
   1.6000000e+04   2.0742729e-03
   1.6050000e+04   2.0703723e-03
   1.6100000e+04   2.0672888e-03
   1.6150000e+04   2.0647715e-03
   1.6200000e+04   2.0627043e-03
   1.6250000e+04   2.0607961e-03
   1.6300000e+04   2.0583632e-03
   1.6350000e+04   2.0549668e-03
   1.6400000e+04   2.0513590e-03
   1.6450000e+04   2.0477424e-03
   1.6500000e+04   2.0439065e-03
   1.6550000e+04   2.0393530e-03
   1.6600000e+04   2.0348495e-03
   1.6650000e+04   2.0303417e-03
   1.6700000e+04   2.0256931e-03
   1.6750000e+04   2.0215536e-03
   1.6800000e+04   2.0173179e-03
   1.6850000e+04   2.0131226e-03
   1.6900000e+04   2.0094454e-03
   1.6950000e+04   2.0070083e-03
   1.7000000e+04   2.0050908e-03
   1.7050000e+04   2.0035170e-03
   1.7100000e+04   2.0022316e-03
   1.7150000e+04   2.0009825e-03
   1.7200000e+04   1.9995394e-03
   1.7250000e+04   1.9977757e-03
   1.7300000e+04   1.9952846e-03
   1.7350000e+04   1.9925907e-03
   1.7400000e+04   1.9901420e-03
   1.7450000e+04   1.9887584e-03
   1.7500000e+04   1.9883170e-03
   1.7550000e+04   1.9880679e-03
   1.7600000e+04   1.9875608e-03
   1.7650000e+04   1.9876774e-03
   1.7700000e+04   1.9884211e-03
   1.7750000e+04   1.9894867e-03
   1.7800000e+04   1.9907528e-03
   1.7850000e+04   1.9916888e-03
   1.7900000e+04   1.9927217e-03
   1.7950000e+04   1.9940496e-03
   1.8000000e+04   1.9947493e-03
   1.8050000e+04   1.9950834e-03
   1.8100000e+04   1.9958902e-03
   1.8150000e+04   1.9972458e-03
   1.8200000e+04   1.9996546e-03
   1.8250000e+04   2.0021241e-03
   1.8300000e+04   2.0057152e-03
   1.8350000e+04   2.0089802e-03
   1.8400000e+04   2.0116079e-03
   1.8450000e+04   2.0127269e-03
   1.8500000e+04   2.0126905e-03
   1.8550000e+04   2.0120477e-03
   1.8600000e+04   2.0109127e-03
   1.8650000e+04   2.0085486e-03
   1.8700000e+04   2.0048531e-03
   1.8750000e+04   2.0005155e-03
   1.8800000e+04   1.9970966e-03
   1.8850000e+04   1.9943256e-03
   1.8900000e+04   1.9918932e-03
   1.8950000e+04   1.9907041e-03
   1.9000000e+04   1.9839811e-03
   1.9050000e+04   1.9810199e-03
   1.9100000e+04   1.9761165e-03
   1.9150000e+04   1.9717415e-03
   1.9200000e+04   1.9683534e-03
   1.9250000e+04   1.9662922e-03
   1.9300000e+04   1.9651916e-03
   1.9350000e+04   1.9644276e-03
   1.9400000e+04   1.9629573e-03
   1.9450000e+04   1.9614517e-03
   1.9500000e+04   1.9598949e-03
   1.9550000e+04   1.9582103e-03
   1.9600000e+04   1.9557634e-03
   1.9650000e+04   1.9527139e-03
   1.9700000e+04   1.9491431e-03
   1.9750000e+04   1.9457978e-03
   1.9800000e+04   1.9432161e-03
   1.9850000e+04   1.9413865e-03
   1.9900000e+04   1.9399565e-03
   1.9950000e+04   1.9386624e-03
   2.0000000e+04   1.9378521e-03
   2.0050000e+04   1.9371191e-03
   2.0100000e+04   1.9361289e-03
   2.0150000e+04   1.9349448e-03
   2.0200000e+04   1.9336208e-03
   2.0250000e+04   1.9323853e-03
   2.0300000e+04   1.9313693e-03
   2.0350000e+04   1.9305768e-03
   2.0400000e+04   1.9303424e-03
   2.0450000e+04   1.9304957e-03
   2.0500000e+04   1.9307530e-03
   2.0550000e+04   1.9313686e-03
   2.0600000e+04   1.9323779e-03
   2.0650000e+04   1.9335963e-03
   2.0700000e+04   1.9347324e-03
   2.0750000e+04   1.9355150e-03
   2.0800000e+04   1.9362139e-03
   2.0850000e+04   1.9362895e-03
   2.0900000e+04   1.9358534e-03
   2.0950000e+04   1.9353541e-03
   2.1000000e+04   1.9340699e-03
   2.1050000e+04   1.9332045e-03
   2.1100000e+04   1.9325677e-03
   2.1150000e+04   1.9319145e-03
   2.1200000e+04   1.9313674e-03
   2.1250000e+04   1.9307480e-03
   2.1300000e+04   1.9298795e-03
   2.1350000e+04   1.9285028e-03
   2.1400000e+04   1.9269965e-03
   2.1450000e+04   1.9252729e-03
   2.1500000e+04   1.9234386e-03
   2.1550000e+04   1.9218021e-03
   2.1600000e+04   1.9201390e-03
   2.1650000e+04   1.9185058e-03
   2.1700000e+04   1.9170655e-03
   2.1750000e+04   1.9160184e-03
   2.1800000e+04   1.9153149e-03
   2.1850000e+04   1.9149620e-03
   2.1900000e+04   1.9146831e-03
   2.1950000e+04   1.9141818e-03
   2.2000000e+04   1.9134862e-03
   2.2050000e+04   1.9126173e-03
   2.2100000e+04   1.9115263e-03
   2.2150000e+04   1.9104110e-03
   2.2200000e+04   1.9092704e-03
   2.2250000e+04   1.9080992e-03
   2.2300000e+04   1.9069577e-03
   2.2350000e+04   1.9058543e-03
   2.2400000e+04   1.9047085e-03
   2.2450000e+04   1.9035186e-03
   2.2500000e+04   1.9024274e-03
   2.2550000e+04   1.9014846e-03
   2.2600000e+04   1.9006034e-03
   2.2650000e+04   1.8999100e-03
   2.2700000e+04   1.8994118e-03
   2.2750000e+04   1.8988807e-03
   2.2800000e+04   1.8982813e-03
   2.2850000e+04   1.8978847e-03
   2.2900000e+04   1.8977591e-03
   2.2950000e+04   1.8977400e-03
   2.3000000e+04   1.8979306e-03
   2.3050000e+04   1.8984024e-03
   2.3100000e+04   1.8991194e-03
   2.3150000e+04   1.8999057e-03
   2.3200000e+04   1.9006449e-03
   2.3250000e+04   1.9011119e-03
   2.3300000e+04   1.9011779e-03
   2.3350000e+04   1.9011798e-03
   2.3400000e+04   1.9011630e-03
   2.3450000e+04   1.9011443e-03
   2.3500000e+04   1.9014600e-03
   2.3550000e+04   1.9017208e-03
   2.3600000e+04   1.9017220e-03
   2.3650000e+04   1.9013202e-03
   2.3700000e+04   1.9004060e-03
   2.3750000e+04   1.8992984e-03
   2.3800000e+04   1.8983836e-03
   2.3850000e+04   1.8978954e-03
   2.3900000e+04   1.8977969e-03
   2.3950000e+04   1.8977696e-03
   2.4000000e+04   1.8974613e-03
   2.4050000e+04   1.8969981e-03
   2.4100000e+04   1.8964753e-03
   2.4150000e+04   1.8958310e-03
   2.4200000e+04   1.8950966e-03
   2.4250000e+04   1.8941286e-03
   2.4300000e+04   1.8932339e-03
   2.4350000e+04   1.8920687e-03
   2.4400000e+04   1.8908170e-03
   2.4450000e+04   1.8897565e-03
   2.4500000e+04   1.8891024e-03
   2.4550000e+04   1.8885644e-03
   2.4600000e+04   1.8879532e-03
   2.4650000e+04   1.8873857e-03
   2.4700000e+04   1.8867869e-03
   2.4750000e+04   1.8862033e-03
   2.4800000e+04   1.8856441e-03
   2.4850000e+04   1.8850815e-03
   2.4900000e+04   1.8844929e-03
   2.4950000e+04   1.8838560e-03
   2.5000000e+04   1.8829605e-03
   2.5050000e+04   1.8817491e-03
   2.5100000e+04   1.8802486e-03
   2.5150000e+04   1.8787946e-03
   2.5200000e+04   1.8774671e-03
   2.5250000e+04   1.8762618e-03
   2.5300000e+04   1.8751923e-03
   2.5350000e+04   1.8742082e-03
   2.5400000e+04   1.8732670e-03
   2.5450000e+04   1.8724163e-03
   2.5500000e+04   1.8715990e-03
   2.5550000e+04   1.8707752e-03
   2.5600000e+04   1.8698056e-03
   2.5650000e+04   1.8688057e-03
   2.5700000e+04   1.8678870e-03
   2.5750000e+04   1.8670438e-03
   2.5800000e+04   1.8661518e-03
   2.5850000e+04   1.8652314e-03
   2.5900000e+04   1.8643840e-03
   2.5950000e+04   1.8636555e-03
   2.6000000e+04   1.8627702e-03
   2.6050000e+04   1.8614790e-03
   2.6100000e+04   1.8598902e-03
   2.6150000e+04   1.8587325e-03
   2.6200000e+04   1.8579089e-03
   2.6250000e+04   1.8573735e-03
   2.6300000e+04   1.8570674e-03
   2.6350000e+04   1.8569108e-03
   2.6400000e+04   1.8568100e-03
   2.6450000e+04   1.8567535e-03
   2.6500000e+04   1.8567203e-03
   2.6550000e+04   1.8566909e-03
   2.6600000e+04   1.8566582e-03
   2.6650000e+04   1.8566267e-03
   2.6700000e+04   1.8566106e-03
   2.6750000e+04   1.8566317e-03
   2.6800000e+04   1.8567146e-03
   2.6850000e+04   1.8568649e-03
   2.6900000e+04   1.8570973e-03
   2.6950000e+04   1.8574181e-03
   2.7000000e+04   1.8577995e-03
   2.7050000e+04   1.8581624e-03
   2.7100000e+04   1.8585428e-03
   2.7150000e+04   1.8589496e-03
   2.7200000e+04   1.8593604e-03
   2.7250000e+04   1.8596629e-03
   2.7300000e+04   1.8598307e-03
   2.7350000e+04   1.8599688e-03
   2.7400000e+04   1.8601140e-03
   2.7450000e+04   1.8602553e-03
   2.7500000e+04   1.8602252e-03
   2.7550000e+04   1.8602409e-03
   2.7600000e+04   1.8602850e-03
   2.7650000e+04   1.8603049e-03
   2.7700000e+04   1.8602980e-03
   2.7750000e+04   1.8602667e-03
   2.7800000e+04   1.8600578e-03
   2.7850000e+04   1.8598755e-03
   2.7900000e+04   1.8597791e-03
   2.7950000e+04   1.8596916e-03
   2.8000000e+04   1.8587961e-03
   2.8050000e+04   1.8577151e-03
   2.8100000e+04   1.8568131e-03
   2.8150000e+04   1.8561193e-03
   2.8200000e+04   1.8553866e-03
   2.8250000e+04   1.8546200e-03
   2.8300000e+04   1.8540516e-03
   2.8350000e+04   1.8538273e-03
   2.8400000e+04   1.8538967e-03
   2.8450000e+04   1.8540941e-03
   2.8500000e+04   1.8538676e-03
   2.8550000e+04   1.8529136e-03
   2.8600000e+04   1.8515858e-03
   2.8650000e+04   1.8502700e-03
   2.8700000e+04   1.8491313e-03
   2.8750000e+04   1.8481722e-03
   2.8800000e+04   1.8473430e-03
   2.8850000e+04   1.8463293e-03
   2.8900000e+04   1.8451180e-03
   2.8950000e+04   1.8438677e-03
   2.9000000e+04   1.8426657e-03
   2.9050000e+04   1.8416297e-03
   2.9100000e+04   1.8403820e-03
   2.9150000e+04   1.8388333e-03
   2.9200000e+04   1.8369998e-03
   2.9250000e+04   1.8352267e-03
   2.9300000e+04   1.8333735e-03
   2.9350000e+04   1.8318640e-03
   2.9400000e+04   1.8308510e-03
   2.9450000e+04   1.8303060e-03
   2.9500000e+04   1.8300419e-03
   2.9550000e+04   1.8294723e-03
   2.9600000e+04   1.8289742e-03
   2.9650000e+04   1.8285562e-03
   2.9700000e+04   1.8280081e-03
   2.9750000e+04   1.8272825e-03
   2.9800000e+04   1.8263897e-03
   2.9850000e+04   1.8251219e-03
   2.9900000e+04   1.8235914e-03
   2.9950000e+04   1.8221590e-03
   3.0000000e+04   1.8207897e-03
   3.0050000e+04   1.8194224e-03
   3.0100000e+04   1.8180901e-03
   3.0150000e+04   1.8168536e-03
   3.0200000e+04   1.8153124e-03
   3.0250000e+04   1.8139618e-03
   3.0300000e+04   1.8128768e-03
   3.0350000e+04   1.8119210e-03
   3.0400000e+04   1.8111661e-03
   3.0450000e+04   1.8101091e-03
   3.0500000e+04   1.8093373e-03
   3.0550000e+04   1.8088523e-03
   3.0600000e+04   1.8084828e-03
   3.0650000e+04   1.8079144e-03
   3.0700000e+04   1.8073555e-03
   3.0750000e+04   1.8065840e-03
   3.0800000e+04   1.8058054e-03
   3.0850000e+04   1.8051060e-03
   3.0900000e+04   1.8045872e-03
   3.0950000e+04   1.8042478e-03
   3.1000000e+04   1.8038939e-03
   3.1050000e+04   1.8033192e-03
   3.1100000e+04   1.8027773e-03
   3.1150000e+04   1.8023407e-03
   3.1200000e+04   1.8019200e-03
   3.1250000e+04   1.8015807e-03
   3.1300000e+04   1.8013337e-03
   3.1350000e+04   1.8013038e-03
   3.1400000e+04   1.8014152e-03
   3.1450000e+04   1.8015324e-03
   3.1500000e+04   1.8014476e-03
   3.1550000e+04   1.8013551e-03
   3.1600000e+04   1.8013368e-03
   3.1650000e+04   1.8014161e-03
   3.1700000e+04   1.8015415e-03
   3.1750000e+04   1.8015648e-03
   3.1800000e+04   1.8014910e-03
   3.1850000e+04   1.8013248e-03
   3.1900000e+04   1.8010093e-03
   3.1950000e+04   1.8006092e-03
   3.2000000e+04   1.8001607e-03
   3.2050000e+04   1.7992128e-03
   3.2100000e+04   1.7983538e-03
   3.2150000e+04   1.7977692e-03
   3.2200000e+04   1.7967346e-03
   3.2250000e+04   1.7960382e-03
   3.2300000e+04   1.7953199e-03
   3.2350000e+04   1.7944626e-03
   3.2400000e+04   1.7935886e-03
   3.2450000e+04   1.7926718e-03
   3.2500000e+04   1.7916366e-03
   3.2550000e+04   1.7900057e-03
   3.2600000e+04   1.7885783e-03
   3.2650000e+04   1.7870285e-03
   3.2700000e+04   1.7850642e-03
   3.2750000e+04   1.7837040e-03
   3.2800000e+04   1.7831759e-03
   3.2850000e+04   1.7830095e-03
   3.2900000e+04   1.7829420e-03
   3.2950000e+04   1.7828734e-03
   3.3000000e+04   1.7826830e-03
   3.3050000e+04   1.7821928e-03
   3.3100000e+04   1.7814620e-03
   3.3150000e+04   1.7806865e-03
   3.3200000e+04   1.7798357e-03
   3.3250000e+04   1.7788863e-03
   3.3300000e+04   1.7779239e-03
   3.3350000e+04   1.7770251e-03
   3.3400000e+04   1.7761919e-03
   3.3450000e+04   1.7754099e-03
   3.3500000e+04   1.7746386e-03
   3.3550000e+04   1.7739202e-03
   3.3600000e+04   1.7730565e-03
   3.3650000e+04   1.7721352e-03
   3.3700000e+04   1.7713064e-03
   3.3750000e+04   1.7705676e-03
   3.3800000e+04   1.7698691e-03
   3.3850000e+04   1.7691734e-03
   3.3900000e+04   1.7684485e-03
   3.3950000e+04   1.7676279e-03
   3.4000000e+04   1.7669408e-03
   3.4050000e+04   1.7663557e-03
   3.4100000e+04   1.7658215e-03
   3.4150000e+04   1.7652849e-03
   3.4200000e+04   1.7647404e-03
   3.4250000e+04   1.7642319e-03
   3.4300000e+04   1.7635721e-03
   3.4350000e+04   1.7628283e-03
   3.4400000e+04   1.7623541e-03
   3.4450000e+04   1.7620063e-03
   3.4500000e+04   1.7616132e-03
   3.4550000e+04   1.7612332e-03
   3.4600000e+04   1.7609238e-03
   3.4650000e+04   1.7606906e-03
   3.4700000e+04   1.7604922e-03
   3.4750000e+04   1.7602516e-03
   3.4800000e+04   1.7599059e-03
   3.4850000e+04   1.7594570e-03
   3.4900000e+04   1.7590133e-03
   3.4950000e+04   1.7586484e-03
   3.5000000e+04   1.7583743e-03
   3.5050000e+04   1.7581695e-03
   3.5100000e+04   1.7579702e-03
   3.5150000e+04   1.7576824e-03
   3.5200000e+04   1.7572733e-03
   3.5250000e+04   1.7567933e-03
   3.5300000e+04   1.7562435e-03
   3.5350000e+04   1.7556853e-03
   3.5400000e+04   1.7551691e-03
   3.5450000e+04   1.7547304e-03
   3.5500000e+04   1.7543735e-03
   3.5550000e+04   1.7540719e-03
   3.5600000e+04   1.7537890e-03
   3.5650000e+04   1.7534929e-03
   3.5700000e+04   1.7529780e-03
   3.5750000e+04   1.7523197e-03
   3.5800000e+04   1.7516247e-03
   3.5850000e+04   1.7509090e-03
   3.5900000e+04   1.7501902e-03
   3.5950000e+04   1.7494794e-03
   3.6000000e+04   1.7487746e-03
   3.6050000e+04   1.7480629e-03
   3.6100000e+04   1.7472636e-03
   3.6150000e+04   1.7464054e-03
   3.6200000e+04   1.7455315e-03
   3.6250000e+04   1.7446457e-03
   3.6300000e+04   1.7437301e-03
   3.6350000e+04   1.7427765e-03
   3.6400000e+04   1.7418061e-03
   3.6450000e+04   1.7408454e-03
   3.6500000e+04   1.7399124e-03
   3.6550000e+04   1.7390191e-03
   3.6600000e+04   1.7381403e-03
   3.6650000e+04   1.7372467e-03
   3.6700000e+04   1.7364183e-03
   3.6750000e+04   1.7356290e-03
   3.6800000e+04   1.7348263e-03
   3.6850000e+04   1.7340359e-03
   3.6900000e+04   1.7332922e-03
   3.6950000e+04   1.7326124e-03
   3.7000000e+04   1.7319901e-03
   3.7050000e+04   1.7313806e-03
   3.7100000e+04   1.7307523e-03
   3.7150000e+04   1.7300880e-03
   3.7200000e+04   1.7293948e-03
   3.7250000e+04   1.7286523e-03
   3.7300000e+04   1.7278361e-03
   3.7350000e+04   1.7269216e-03
   3.7400000e+04   1.7259975e-03
   3.7450000e+04   1.7251515e-03
   3.7500000e+04   1.7243824e-03
   3.7550000e+04   1.7236490e-03
   3.7600000e+04   1.7229190e-03
   3.7650000e+04   1.7221781e-03
   3.7700000e+04   1.7213950e-03
   3.7750000e+04   1.7206194e-03
   3.7800000e+04   1.7198832e-03
   3.7850000e+04   1.7191929e-03
   3.7900000e+04   1.7185528e-03
   3.7950000e+04   1.7179632e-03
   3.8000000e+04   1.7174210e-03
   3.8050000e+04   1.7168304e-03
   3.8100000e+04   1.7161930e-03
   3.8150000e+04   1.7155706e-03
   3.8200000e+04   1.7149227e-03
   3.8250000e+04   1.7143586e-03
   3.8300000e+04   1.7138994e-03
   3.8350000e+04   1.7134501e-03
   3.8400000e+04   1.7129387e-03
   3.8450000e+04   1.7124148e-03
   3.8500000e+04   1.7119173e-03
   3.8550000e+04   1.7114452e-03
   3.8600000e+04   1.7110088e-03
   3.8650000e+04   1.7105987e-03
   3.8700000e+04   1.7102468e-03
   3.8750000e+04   1.7097809e-03
   3.8800000e+04   1.7092992e-03
   3.8850000e+04   1.7087079e-03
   3.8900000e+04   1.7081294e-03
   3.8950000e+04   1.7075776e-03
   3.9000000e+04   1.7070744e-03
   3.9050000e+04   1.7066385e-03
   3.9100000e+04   1.7061654e-03
   3.9150000e+04   1.7057553e-03
   3.9200000e+04   1.7054326e-03
   3.9250000e+04   1.7051366e-03
   3.9300000e+04   1.7048405e-03
   3.9350000e+04   1.7045455e-03
   3.9400000e+04   1.7042458e-03
   3.9450000e+04   1.7037386e-03
   3.9500000e+04   1.7033349e-03
   3.9550000e+04   1.7030457e-03
   3.9600000e+04   1.7028069e-03
   3.9650000e+04   1.7025526e-03
   3.9700000e+04   1.7022459e-03
   3.9750000e+04   1.7019834e-03
   3.9800000e+04   1.7017792e-03
   3.9850000e+04   1.7016264e-03
   3.9900000e+04   1.7014870e-03
   3.9950000e+04   1.7013180e-03
   4.0000000e+04   1.7010234e-03
   4.0050000e+04   1.7006745e-03
   4.0100000e+04   1.7002316e-03
   4.0150000e+04   1.6997534e-03
   4.0200000e+04   1.6993014e-03
   4.0250000e+04   1.6988845e-03
   4.0300000e+04   1.6985108e-03
   4.0350000e+04   1.6980523e-03
   4.0400000e+04   1.6975318e-03
   4.0450000e+04   1.6969801e-03
   4.0500000e+04   1.6964413e-03
   4.0550000e+04   1.6959667e-03
   4.0600000e+04   1.6954727e-03
   4.0650000e+04   1.6949691e-03
   4.0700000e+04   1.6944484e-03
   4.0750000e+04   1.6939274e-03
   4.0800000e+04   1.6934122e-03
   4.0850000e+04   1.6928284e-03
   4.0900000e+04   1.6920896e-03
   4.0950000e+04   1.6914469e-03
   4.1000000e+04   1.6909178e-03
   4.1050000e+04   1.6904418e-03
   4.1100000e+04   1.6899610e-03
   4.1150000e+04   1.6894643e-03
   4.1200000e+04   1.6889553e-03
   4.1250000e+04   1.6884128e-03
   4.1300000e+04   1.6878393e-03
   4.1350000e+04   1.6872642e-03
   4.1400000e+04   1.6867216e-03
   4.1450000e+04   1.6862280e-03
   4.1500000e+04   1.6857749e-03
   4.1550000e+04   1.6853092e-03
   4.1600000e+04   1.6849109e-03
   4.1650000e+04   1.6845535e-03
   4.1700000e+04   1.6841986e-03
   4.1750000e+04   1.6838074e-03
   4.1800000e+04   1.6833830e-03
   4.1850000e+04   1.6829356e-03
   4.1900000e+04   1.6824630e-03
   4.1950000e+04   1.6819657e-03
   4.2000000e+04   1.6814476e-03
   4.2050000e+04   1.6809145e-03
   4.2100000e+04   1.6803728e-03
   4.2150000e+04   1.6798277e-03
   4.2200000e+04   1.6792818e-03
   4.2250000e+04   1.6787130e-03
   4.2300000e+04   1.6781314e-03
   4.2350000e+04   1.6775539e-03
   4.2400000e+04   1.6769695e-03
   4.2450000e+04   1.6763193e-03
   4.2500000e+04   1.6756412e-03
   4.2550000e+04   1.6750161e-03
   4.2600000e+04   1.6744153e-03
   4.2650000e+04   1.6738197e-03
   4.2700000e+04   1.6732758e-03
   4.2750000e+04   1.6727394e-03
   4.2800000e+04   1.6721865e-03
   4.2850000e+04   1.6716292e-03
   4.2900000e+04   1.6710847e-03
   4.2950000e+04   1.6705645e-03
   4.3000000e+04   1.6700719e-03
   4.3050000e+04   1.6696000e-03
   4.3100000e+04   1.6691473e-03
   4.3150000e+04   1.6687129e-03
   4.3200000e+04   1.6682936e-03
   4.3250000e+04   1.6678848e-03
   4.3300000e+04   1.6674784e-03
   4.3350000e+04   1.6670709e-03
   4.3400000e+04   1.6666577e-03
   4.3450000e+04   1.6662338e-03
   4.3500000e+04   1.6657937e-03
   4.3550000e+04   1.6653327e-03
   4.3600000e+04   1.6648468e-03
   4.3650000e+04   1.6643333e-03
   4.3700000e+04   1.6637908e-03
   4.3750000e+04   1.6632157e-03
   4.3800000e+04   1.6626119e-03
   4.3850000e+04   1.6619893e-03
   4.3900000e+04   1.6613418e-03
   4.3950000e+04   1.6606452e-03
   4.4000000e+04   1.6599667e-03
   4.4050000e+04   1.6593352e-03
   4.4100000e+04   1.6587909e-03
   4.4150000e+04   1.6582359e-03
   4.4200000e+04   1.6576192e-03
   4.4250000e+04   1.6569101e-03
   4.4300000e+04   1.6561054e-03
   4.4350000e+04   1.6552518e-03
   4.4400000e+04   1.6544101e-03
   4.4450000e+04   1.6536189e-03
   4.4500000e+04   1.6528810e-03
   4.4550000e+04   1.6521443e-03
   4.4600000e+04   1.6513819e-03
   4.4650000e+04   1.6506042e-03
   4.4700000e+04   1.6498136e-03
   4.4750000e+04   1.6490311e-03
   4.4800000e+04   1.6482543e-03
   4.4850000e+04   1.6474498e-03
   4.4900000e+04   1.6466143e-03
   4.4950000e+04   1.6458104e-03
   4.5000000e+04   1.6450555e-03
   4.5050000e+04   1.6443529e-03
   4.5100000e+04   1.6437008e-03
   4.5150000e+04   1.6430872e-03
   4.5200000e+04   1.6425165e-03
   4.5250000e+04   1.6419839e-03
   4.5300000e+04   1.6414964e-03
   4.5350000e+04   1.6410313e-03
   4.5400000e+04   1.6405806e-03
   4.5450000e+04   1.6400959e-03
   4.5500000e+04   1.6395267e-03
   4.5550000e+04   1.6387985e-03
   4.5600000e+04   1.6380366e-03
   4.5650000e+04   1.6373344e-03
   4.5700000e+04   1.6367191e-03
   4.5750000e+04   1.6362010e-03
   4.5800000e+04   1.6357768e-03
   4.5850000e+04   1.6354137e-03
   4.5900000e+04   1.6350809e-03
   4.5950000e+04   1.6333332e-03
   4.6000000e+04   1.6309847e-03
   4.6050000e+04   1.6289389e-03
   4.6100000e+04   1.6271881e-03
   4.6150000e+04   1.6252535e-03
   4.6200000e+04   1.6231496e-03
   4.6250000e+04   1.6210165e-03
   4.6300000e+04   1.6188613e-03
   4.6350000e+04   1.6166160e-03
   4.6400000e+04   1.6142579e-03
   4.6450000e+04   1.6118246e-03
   4.6500000e+04   1.6093544e-03
   4.6550000e+04   1.6068864e-03
   4.6600000e+04   1.6044172e-03
   4.6650000e+04   1.6019063e-03
   4.6700000e+04   1.5993537e-03
   4.6750000e+04   1.5967795e-03
   4.6800000e+04   1.5941852e-03
   4.6850000e+04   1.5915623e-03
   4.6900000e+04   1.5888930e-03
   4.6950000e+04   1.5862053e-03
   4.7000000e+04   1.5835222e-03
   4.7050000e+04   1.5807666e-03
   4.7100000e+04   1.5780485e-03
   4.7150000e+04   1.5753854e-03
   4.7200000e+04   1.5727343e-03
   4.7250000e+04   1.5700423e-03
   4.7300000e+04   1.5673449e-03
   4.7350000e+04   1.5646727e-03
   4.7400000e+04   1.5621129e-03
   4.7450000e+04   1.5596609e-03
   4.7500000e+04   1.5572102e-03
   4.7550000e+04   1.5547998e-03
   4.7600000e+04   1.5523865e-03
   4.7650000e+04   1.5501442e-03
   4.7700000e+04   1.5480705e-03
   4.7750000e+04   1.5461276e-03
   4.7800000e+04   1.5441728e-03
   4.7850000e+04   1.5422288e-03
   4.7900000e+04   1.5402103e-03
   4.7950000e+04   1.5382298e-03
   4.8000000e+04   1.5363163e-03
   4.8050000e+04   1.5353730e-03
   4.8100000e+04   1.5347108e-03
   4.8150000e+04   1.5352296e-03
   4.8200000e+04   1.5355576e-03
   4.8250000e+04   1.5347881e-03
   4.8300000e+04   1.5328403e-03
   4.8350000e+04   1.5305952e-03
   4.8400000e+04   1.5289647e-03
   4.8450000e+04   1.5283370e-03
   4.8500000e+04   1.5285499e-03
   4.8550000e+04   1.5291433e-03
   4.8600000e+04   1.5296559e-03
   4.8650000e+04   1.5296723e-03
   4.8700000e+04   1.5292686e-03
   4.8750000e+04   1.5284950e-03
   4.8800000e+04   1.5273346e-03
   4.8850000e+04   1.5259007e-03
   4.8900000e+04   1.5242507e-03
   4.8950000e+04   1.5225074e-03
   4.9000000e+04   1.5209344e-03
   4.9050000e+04   1.5195353e-03
   4.9100000e+04   1.5181978e-03
   4.9150000e+04   1.5168904e-03
   4.9200000e+04   1.5157178e-03
   4.9250000e+04   1.5146359e-03
   4.9300000e+04   1.5133393e-03
   4.9350000e+04   1.5119004e-03
   4.9400000e+04   1.5106094e-03
   4.9450000e+04   1.5093391e-03
   4.9500000e+04   1.5081793e-03
   4.9550000e+04   1.5070282e-03
   4.9600000e+04   1.5058645e-03
   4.9650000e+04   1.5046676e-03
   4.9700000e+04   1.5034097e-03
   4.9750000e+04   1.5020536e-03
   4.9800000e+04   1.5005690e-03
   4.9850000e+04   1.4988738e-03
   4.9900000e+04   1.4968933e-03
   4.9950000e+04   1.4947461e-03
   5.0000000e+04   1.4925059e-03
   5.0050000e+04   1.4901966e-03
   5.0100000e+04   1.4877969e-03
   5.0150000e+04   1.4852787e-03
   5.0200000e+04   1.4827279e-03
   5.0250000e+04   1.4801396e-03
   5.0300000e+04   1.4779610e-03
   5.0350000e+04   1.4754027e-03
   5.0400000e+04   1.4731210e-03
   5.0450000e+04   1.4711522e-03
   5.0500000e+04   1.4693764e-03
   5.0550000e+04   1.4678012e-03
   5.0600000e+04   1.4664102e-03
   5.0650000e+04   1.4651164e-03
   5.0700000e+04   1.4636514e-03
   5.0750000e+04   1.4621239e-03
   5.0800000e+04   1.4607962e-03
   5.0850000e+04   1.4596387e-03
   5.0900000e+04   1.4586586e-03
   5.0950000e+04   1.4578040e-03
   5.1000000e+04   1.4570231e-03
   5.1050000e+04   1.4562664e-03
   5.1100000e+04   1.4555464e-03
   5.1150000e+04   1.4548450e-03
   5.1200000e+04   1.4541558e-03
   5.1250000e+04   1.4535070e-03
   5.1300000e+04   1.4528144e-03
   5.1350000e+04   1.4522099e-03
   5.1400000e+04   1.4517283e-03
   5.1450000e+04   1.4513312e-03
   5.1500000e+04   1.4509509e-03
   5.1550000e+04   1.4506043e-03
   5.1600000e+04   1.4503420e-03
   5.1650000e+04   1.4501292e-03
   5.1700000e+04   1.4499341e-03
   5.1750000e+04   1.4497298e-03
   5.1800000e+04   1.4495074e-03
   5.1850000e+04   1.4492784e-03
   5.1900000e+04   1.4490511e-03
   5.1950000e+04   1.4488260e-03
   5.2000000e+04   1.4486010e-03
   5.2050000e+04   1.4483744e-03
   5.2100000e+04   1.4481460e-03
   5.2150000e+04   1.4479169e-03
   5.2200000e+04   1.4476877e-03
   5.2250000e+04   1.4474589e-03
   5.2300000e+04   1.4472258e-03
   5.2350000e+04   1.4469815e-03
   5.2400000e+04   1.4467479e-03
   5.2450000e+04   1.4465654e-03
   5.2500000e+04   1.4465080e-03
   5.2550000e+04   1.4467382e-03
   5.2600000e+04   1.4470650e-03
   5.2650000e+04   1.4473405e-03
   5.2700000e+04   1.4473746e-03
   5.2750000e+04   1.4470933e-03
   5.2800000e+04   1.4465718e-03
   5.2850000e+04   1.4458949e-03
   5.2900000e+04   1.4451735e-03
   5.2950000e+04   1.4444537e-03
   5.3000000e+04   1.4438076e-03
   5.3050000e+04   1.4432131e-03
   5.3100000e+04   1.4427637e-03
   5.3150000e+04   1.4421454e-03
   5.3200000e+04   1.4414253e-03
   5.3250000e+04   1.4406536e-03
   5.3300000e+04   1.4396527e-03
   5.3350000e+04   1.4385108e-03
   5.3400000e+04   1.4373114e-03
   5.3450000e+04   1.4361206e-03
   5.3500000e+04   1.4350785e-03
   5.3550000e+04   1.4341830e-03
   5.3600000e+04   1.4333873e-03
   5.3650000e+04   1.4326541e-03
   5.3700000e+04   1.4319628e-03
   5.3750000e+04   1.4313069e-03
   5.3800000e+04   1.4306843e-03
   5.3850000e+04   1.4300874e-03
   5.3900000e+04   1.4294974e-03
   5.3950000e+04   1.4288912e-03
   5.4000000e+04   1.4282468e-03
   5.4050000e+04   1.4275292e-03
   5.4100000e+04   1.4267984e-03
   5.4150000e+04   1.4260431e-03
   5.4200000e+04   1.4253326e-03
   5.4250000e+04   1.4246218e-03
   5.4300000e+04   1.4239414e-03
   5.4350000e+04   1.4232294e-03
   5.4400000e+04   1.4225804e-03
   5.4450000e+04   1.4220630e-03
   5.4500000e+04   1.4215211e-03
   5.4550000e+04   1.4208256e-03
   5.4600000e+04   1.4200630e-03
   5.4650000e+04   1.4194438e-03
   5.4700000e+04   1.4189613e-03
   5.4750000e+04   1.4186046e-03
   5.4800000e+04   1.4183330e-03
   5.4850000e+04   1.4178745e-03
   5.4900000e+04   1.4175476e-03
   5.4950000e+04   1.4174054e-03
   5.5000000e+04   1.4171777e-03
   5.5050000e+04   1.4168707e-03
   5.5100000e+04   1.4164708e-03
   5.5150000e+04   1.4159929e-03
   5.5200000e+04   1.4157027e-03
   5.5250000e+04   1.4156960e-03
   5.5300000e+04   1.4159873e-03
   5.5350000e+04   1.4165236e-03
   5.5400000e+04   1.4172279e-03
   5.5450000e+04   1.4180258e-03
   5.5500000e+04   1.4188358e-03
   5.5550000e+04   1.4196032e-03
   5.5600000e+04   1.4202665e-03
   5.5650000e+04   1.4207781e-03
   5.5700000e+04   1.4212100e-03
   5.5750000e+04   1.4216519e-03
   5.5800000e+04   1.4222865e-03
   5.5850000e+04   1.4230225e-03
   5.5900000e+04   1.4236719e-03
   5.5950000e+04   1.4241027e-03
   5.6000000e+04   1.4242333e-03
   5.6050000e+04   1.4242460e-03
   5.6100000e+04   1.4243440e-03
   5.6150000e+04   1.4245570e-03
   5.6200000e+04   1.4248496e-03
   5.6250000e+04   1.4252038e-03
   5.6300000e+04   1.4255917e-03
   5.6350000e+04   1.4260291e-03
   5.6400000e+04   1.4265391e-03
   5.6450000e+04   1.4271102e-03
   5.6500000e+04   1.4271462e-03
   5.6550000e+04   1.4273674e-03
   5.6600000e+04   1.4278642e-03
   5.6650000e+04   1.4284664e-03
   5.6700000e+04   1.4290793e-03
   5.6750000e+04   1.4296920e-03
   5.6800000e+04   1.4302861e-03
   5.6850000e+04   1.4308655e-03
   5.6900000e+04   1.4313646e-03
   5.6950000e+04   1.4318020e-03
   5.7000000e+04   1.4322405e-03
   5.7050000e+04   1.4325837e-03
   5.7100000e+04   1.4328562e-03
   5.7150000e+04   1.4339570e-03
   5.7200000e+04   1.4332311e-03
   5.7250000e+04   1.4332218e-03
   5.7300000e+04   1.4332620e-03
   5.7350000e+04   1.4333533e-03
   5.7400000e+04   1.4336673e-03
   5.7450000e+04   1.4342377e-03
   5.7500000e+04   1.4353087e-03
   5.7550000e+04   1.4366028e-03
   5.7600000e+04   1.4378550e-03
   5.7650000e+04   1.4386639e-03
   5.7700000e+04   1.4388721e-03
   5.7750000e+04   1.4386158e-03
   5.7800000e+04   1.4381767e-03
   5.7850000e+04   1.4378145e-03
   5.7900000e+04   1.4376159e-03
   5.7950000e+04   1.4376667e-03
   5.8000000e+04   1.4379229e-03
   5.8050000e+04   1.4381710e-03
   5.8100000e+04   1.4385782e-03
   5.8150000e+04   1.4392429e-03
   5.8200000e+04   1.4399324e-03
   5.8250000e+04   1.4404189e-03
   5.8300000e+04   1.4408144e-03
   5.8350000e+04   1.4412244e-03
   5.8400000e+04   1.4416827e-03
   5.8450000e+04   1.4421499e-03
   5.8500000e+04   1.4425917e-03
   5.8550000e+04   1.4429854e-03
   5.8600000e+04   1.4432588e-03
   5.8650000e+04   1.4435223e-03
   5.8700000e+04   1.4438294e-03
   5.8750000e+04   1.4441676e-03
   5.8800000e+04   1.4444529e-03
   5.8850000e+04   1.4445937e-03
   5.8900000e+04   1.4445954e-03
   5.8950000e+04   1.4446771e-03
   5.9000000e+04   1.4443991e-03
   5.9050000e+04   1.4443306e-03
   5.9100000e+04   1.4443802e-03
   5.9150000e+04   1.4445213e-03
   5.9200000e+04   1.4446409e-03
   5.9250000e+04   1.4449461e-03
   5.9300000e+04   1.4451579e-03
   5.9350000e+04   1.4457324e-03
   5.9400000e+04   1.4468715e-03
   5.9450000e+04   1.4483034e-03
   5.9500000e+04   1.4495139e-03
   5.9550000e+04   1.4502202e-03
   5.9600000e+04   1.4501421e-03
   5.9650000e+04   1.4498424e-03
   5.9700000e+04   1.4499748e-03
   5.9750000e+04   1.4506912e-03
   5.9800000e+04   1.4513770e-03
   5.9850000e+04   1.4516741e-03
   5.9900000e+04   1.4519032e-03
   5.9950000e+04   1.4516119e-03
   6.0000000e+04   1.4512161e-03
   6.0050000e+04   1.4509680e-03
   6.0100000e+04   1.4510671e-03
   6.0150000e+04   1.4513309e-03
   6.0200000e+04   1.4514599e-03
   6.0250000e+04   1.4512956e-03
   6.0300000e+04   1.4506816e-03
   6.0350000e+04   1.4500402e-03
   6.0400000e+04   1.4495791e-03
   6.0450000e+04   1.4490827e-03
   6.0500000e+04   1.4484114e-03
   6.0550000e+04   1.4476813e-03
   6.0600000e+04   1.4469678e-03
   6.0650000e+04   1.4462747e-03
   6.0700000e+04   1.4456101e-03
   6.0750000e+04   1.4448745e-03
   6.0800000e+04   1.4441389e-03
   6.0850000e+04   1.4435307e-03
   6.0900000e+04   1.4431047e-03
   6.0950000e+04   1.4428442e-03
   6.1000000e+04   1.4427077e-03
   6.1050000e+04   1.4426873e-03
   6.1100000e+04   1.4426878e-03
   6.1150000e+04   1.4428441e-03
   6.1200000e+04   1.4430647e-03
   6.1250000e+04   1.4432838e-03
   6.1300000e+04   1.4433438e-03
   6.1350000e+04   1.4429111e-03
   6.1400000e+04   1.4421709e-03
   6.1450000e+04   1.4413043e-03
   6.1500000e+04   1.4403456e-03
   6.1550000e+04   1.4392907e-03
   6.1600000e+04   1.4381689e-03
   6.1650000e+04   1.4370977e-03
   6.1700000e+04   1.4361384e-03
   6.1750000e+04   1.4352797e-03
   6.1800000e+04   1.4344932e-03
   6.1850000e+04   1.4336301e-03
   6.1900000e+04   1.4328682e-03
   6.1950000e+04   1.4322476e-03
   6.2000000e+04   1.4315600e-03
   6.2050000e+04   1.4307710e-03
   6.2100000e+04   1.4292587e-03
   6.2150000e+04   1.4275971e-03
   6.2200000e+04   1.4261218e-03
   6.2250000e+04   1.4250751e-03
   6.2300000e+04   1.4245460e-03
   6.2350000e+04   1.4245018e-03
   6.2400000e+04   1.4248069e-03
   6.2450000e+04   1.4252932e-03
   6.2500000e+04   1.4257779e-03
   6.2550000e+04   1.4261329e-03
   6.2600000e+04   1.4263255e-03
   6.2650000e+04   1.4264044e-03
   6.2700000e+04   1.4263945e-03
   6.2750000e+04   1.4262219e-03
   6.2800000e+04   1.4258377e-03
   6.2850000e+04   1.4249679e-03
   6.2900000e+04   1.4238334e-03
   6.2950000e+04   1.4226419e-03
   6.3000000e+04   1.4210036e-03
   6.3050000e+04   1.4194277e-03
   6.3100000e+04   1.4182768e-03
   6.3150000e+04   1.4175440e-03
   6.3200000e+04   1.4168400e-03
   6.3250000e+04   1.4158319e-03
   6.3300000e+04   1.4145156e-03
   6.3350000e+04   1.4123317e-03
   6.3400000e+04   1.4097867e-03
   6.3450000e+04   1.4078452e-03
   6.3500000e+04   1.4067548e-03
   6.3550000e+04   1.4062758e-03
   6.3600000e+04   1.4059065e-03
   6.3650000e+04   1.4054200e-03
   6.3700000e+04   1.4050090e-03
   6.3750000e+04   1.4047466e-03
   6.3800000e+04   1.4045711e-03
   6.3850000e+04   1.4044143e-03
   6.3900000e+04   1.4040788e-03
   6.3950000e+04   1.4038518e-03
   6.4000000e+04   1.4036375e-03
   6.4050000e+04   1.4034346e-03
   6.4100000e+04   1.4032410e-03
   6.4150000e+04   1.4030580e-03
   6.4200000e+04   1.4029091e-03
   6.4250000e+04   1.4027887e-03
   6.4300000e+04   1.4026522e-03
   6.4350000e+04   1.4024813e-03
   6.4400000e+04   1.4020318e-03
   6.4450000e+04   1.4016723e-03
   6.4500000e+04   1.4015020e-03
   6.4550000e+04   1.4014749e-03
   6.4600000e+04   1.4015136e-03
   6.4650000e+04   1.4015698e-03
   6.4700000e+04   1.4016057e-03
   6.4750000e+04   1.4017441e-03
   6.4800000e+04   1.4019705e-03
   6.4850000e+04   1.4022693e-03
   6.4900000e+04   1.4026037e-03
   6.4950000e+04   1.4028467e-03
   6.5000000e+04   1.4032468e-03
   6.5050000e+04   1.4037743e-03
   6.5100000e+04   1.4043552e-03
   6.5150000e+04   1.4049405e-03
   6.5200000e+04   1.4055062e-03
   6.5250000e+04   1.4060471e-03
   6.5300000e+04   1.4065579e-03
   6.5350000e+04   1.4070218e-03
   6.5400000e+04   1.4074207e-03
   6.5450000e+04   1.4077702e-03
   6.5500000e+04   1.4080987e-03
   6.5550000e+04   1.4084407e-03
   6.5600000e+04   1.4088068e-03
   6.5650000e+04   1.4091527e-03
   6.5700000e+04   1.4094860e-03
   6.5750000e+04   1.4098665e-03
   6.5800000e+04   1.4102284e-03
   6.5850000e+04   1.4106667e-03
   6.5900000e+04   1.4111015e-03
   6.5950000e+04   1.4090145e-03
   6.6000000e+04   1.4051848e-03
   6.6050000e+04   1.4017129e-03
   6.6100000e+04   1.3991513e-03
   6.6150000e+04   1.3973660e-03
   6.6200000e+04   1.3961543e-03
   6.6250000e+04   1.3951979e-03
   6.6300000e+04   1.3941819e-03
   6.6350000e+04   1.3929461e-03
   6.6400000e+04   1.3916099e-03
   6.6450000e+04   1.3903516e-03
   6.6500000e+04   1.3891680e-03
   6.6550000e+04   1.3881042e-03
   6.6600000e+04   1.3873066e-03
   6.6650000e+04   1.3860333e-03
   6.6700000e+04   1.3833775e-03
   6.6750000e+04   1.3809107e-03
   6.6800000e+04   1.3791202e-03
   6.6850000e+04   1.3770678e-03
   6.6900000e+04   1.3742278e-03
   6.6950000e+04   1.3711506e-03
   6.7000000e+04   1.3680608e-03
   6.7050000e+04   1.3648413e-03
   6.7100000e+04   1.3612390e-03
   6.7150000e+04   1.3575099e-03
   6.7200000e+04   1.3535930e-03
   6.7250000e+04   1.3495990e-03
   6.7300000e+04   1.3461038e-03
   6.7350000e+04   1.3432817e-03
   6.7400000e+04   1.3411014e-03
   6.7450000e+04   1.3393792e-03
   6.7500000e+04   1.3380720e-03
   6.7550000e+04   1.3372420e-03
   6.7600000e+04   1.3362389e-03
   6.7650000e+04   1.3358420e-03
   6.7700000e+04   1.3358835e-03
   6.7750000e+04   1.3362568e-03
   6.7800000e+04   1.3368606e-03
   6.7850000e+04   1.3366400e-03
   6.7900000e+04   1.3360306e-03
   6.7950000e+04   1.3341831e-03
   6.8000000e+04   1.3342174e-03
   6.8050000e+04   1.3329517e-03
   6.8100000e+04   1.3320045e-03
   6.8150000e+04   1.3301322e-03
   6.8200000e+04   1.3282603e-03
   6.8250000e+04   1.3268487e-03
   6.8300000e+04   1.3250355e-03
   6.8350000e+04   1.3233495e-03
   6.8400000e+04   1.3226546e-03
   6.8450000e+04   1.3225870e-03
   6.8500000e+04   1.3221986e-03
   6.8550000e+04   1.3220816e-03
   6.8600000e+04   1.3222119e-03
   6.8650000e+04   1.3219625e-03
   6.8700000e+04   1.3212242e-03
   6.8750000e+04   1.3200371e-03
   6.8800000e+04   1.3186384e-03
   6.8850000e+04   1.3167950e-03
   6.8900000e+04   1.3146807e-03
   6.8950000e+04   1.3126317e-03
   6.9000000e+04   1.3110580e-03
   6.9050000e+04   1.3099655e-03
   6.9100000e+04   1.3093486e-03
   6.9150000e+04   1.3090539e-03
   6.9200000e+04   1.3086035e-03
   6.9250000e+04   1.3073451e-03
   6.9300000e+04   1.3056053e-03
   6.9350000e+04   1.3030334e-03
   6.9400000e+04   1.3005831e-03
   6.9450000e+04   1.2984712e-03
   6.9500000e+04   1.2964613e-03
   6.9550000e+04   1.2944138e-03
   6.9600000e+04   1.2922245e-03
   6.9650000e+04   1.2904173e-03
   6.9700000e+04   1.2892831e-03
   6.9750000e+04   1.2887665e-03
   6.9800000e+04   1.2879598e-03
   6.9850000e+04   1.2875872e-03
   6.9900000e+04   1.2877735e-03
   6.9950000e+04   1.2881071e-03
   7.0000000e+04   1.2883807e-03
   7.0050000e+04   1.2894413e-03
   7.0100000e+04   1.2911873e-03
   7.0150000e+04   1.2930182e-03
   7.0200000e+04   1.2943402e-03
   7.0250000e+04   1.2949847e-03
   7.0300000e+04   1.2950617e-03
   7.0350000e+04   1.2947376e-03
   7.0400000e+04   1.2941179e-03
   7.0450000e+04   1.2928269e-03
   7.0500000e+04   1.2917671e-03
   7.0550000e+04   1.2912174e-03
   7.0600000e+04   1.2909186e-03
   7.0650000e+04   1.2908122e-03
   7.0700000e+04   1.2908068e-03
   7.0750000e+04   1.2906379e-03
   7.0800000e+04   1.2901243e-03
   7.0850000e+04   1.2895032e-03
   7.0900000e+04   1.2889519e-03
   7.0950000e+04   1.2884163e-03
   7.1000000e+04   1.2878127e-03
   7.1050000e+04   1.2871818e-03
   7.1100000e+04   1.2864333e-03
   7.1150000e+04   1.2857763e-03
   7.1200000e+04   1.2852086e-03
   7.1250000e+04   1.2843878e-03
   7.1300000e+04   1.2835800e-03
   7.1350000e+04   1.2832281e-03
   7.1400000e+04   1.2834934e-03
   7.1450000e+04   1.2841660e-03
   7.1500000e+04   1.2850990e-03
   7.1550000e+04   1.2861651e-03
   7.1600000e+04   1.2871638e-03
   7.1650000e+04   1.2882777e-03
   7.1700000e+04   1.2896042e-03
   7.1750000e+04   1.2910114e-03
   7.1800000e+04   1.2924469e-03
   7.1850000e+04   1.2939100e-03
   7.1900000e+04   1.2953597e-03
   7.1950000e+04   1.2967439e-03
   7.2000000e+04   1.2979968e-03
   7.2050000e+04   1.2991262e-03
   7.2100000e+04   1.3000314e-03
   7.2150000e+04   1.3007614e-03
   7.2200000e+04   1.3013846e-03
   7.2250000e+04   1.3018630e-03
   7.2300000e+04   1.3021993e-03
   7.2350000e+04   1.3024809e-03
   7.2400000e+04   1.3025111e-03
   7.2450000e+04   1.3025154e-03
   7.2500000e+04   1.3027679e-03
   7.2550000e+04   1.3032695e-03
   7.2600000e+04   1.3038603e-03
   7.2650000e+04   1.3043574e-03
   7.2700000e+04   1.3046747e-03
   7.2750000e+04   1.3048585e-03
   7.2800000e+04   1.3049670e-03
   7.2850000e+04   1.3048291e-03
   7.2900000e+04   1.3045815e-03
   7.2950000e+04   1.3042213e-03
   7.3000000e+04   1.3034174e-03
   7.3050000e+04   1.3023978e-03
   7.3100000e+04   1.3014675e-03
   7.3150000e+04   1.3007075e-03
   7.3200000e+04   1.2999740e-03
   7.3250000e+04   1.2991331e-03
   7.3300000e+04   1.2975746e-03
   7.3350000e+04   1.2960649e-03
   7.3400000e+04   1.2948015e-03
   7.3450000e+04   1.2936687e-03
   7.3500000e+04   1.2926638e-03
   7.3550000e+04   1.2917368e-03
   7.3600000e+04   1.2907348e-03
   7.3650000e+04   1.2896580e-03
   7.3700000e+04   1.2886121e-03
   7.3750000e+04   1.2877547e-03
   7.3800000e+04   1.2870940e-03
   7.3850000e+04   1.2865855e-03
   7.3900000e+04   1.2861142e-03
   7.3950000e+04   1.2857781e-03
   7.4000000e+04   1.2856000e-03
   7.4050000e+04   1.2855398e-03
   7.4100000e+04   1.2855517e-03
   7.4150000e+04   1.2854153e-03
   7.4200000e+04   1.2852143e-03
   7.4250000e+04   1.2851652e-03
   7.4300000e+04   1.2852130e-03
   7.4350000e+04   1.2852647e-03
   7.4400000e+04   1.2852779e-03
   7.4450000e+04   1.2852130e-03
   7.4500000e+04   1.2851606e-03
   7.4550000e+04   1.2850197e-03
   7.4600000e+04   1.2848205e-03
   7.4650000e+04   1.2844246e-03
   7.4700000e+04   1.2840031e-03
   7.4750000e+04   1.2835985e-03
   7.4800000e+04   1.2831325e-03
   7.4850000e+04   1.2824227e-03
   7.4900000e+04   1.2815993e-03
   7.4950000e+04   1.2807394e-03
   7.5000000e+04   1.2799041e-03
   7.5050000e+04   1.2789263e-03
   7.5100000e+04   1.2779966e-03
   7.5150000e+04   1.2771530e-03
   7.5200000e+04   1.2763290e-03
   7.5250000e+04   1.2754258e-03
   7.5300000e+04   1.2743726e-03
   7.5350000e+04   1.2733359e-03
   7.5400000e+04   1.2723385e-03
   7.5450000e+04   1.2715435e-03
   7.5500000e+04   1.2710079e-03
   7.5550000e+04   1.2706639e-03
   7.5600000e+04   1.2703729e-03
   7.5650000e+04   1.2700180e-03
   7.5700000e+04   1.2695704e-03
   7.5750000e+04   1.2690847e-03
   7.5800000e+04   1.2686473e-03
   7.5850000e+04   1.2683181e-03
   7.5900000e+04   1.2681073e-03
   7.5950000e+04   1.2679243e-03
   7.6000000e+04   1.2677940e-03
   7.6050000e+04   1.2677332e-03
   7.6100000e+04   1.2676596e-03
   7.6150000e+04   1.2676588e-03
   7.6200000e+04   1.2677697e-03
   7.6250000e+04   1.2679309e-03
   7.6300000e+04   1.2681105e-03
   7.6350000e+04   1.2682634e-03
   7.6400000e+04   1.2685193e-03
   7.6450000e+04   1.2688483e-03
   7.6500000e+04   1.2691828e-03
   7.6550000e+04   1.2695203e-03
   7.6600000e+04   1.2698943e-03
   7.6650000e+04   1.2702790e-03
   7.6700000e+04   1.2706612e-03
   7.6750000e+04   1.2710327e-03
   7.6800000e+04   1.2713886e-03
   7.6850000e+04   1.2717451e-03
   7.6900000e+04   1.2720208e-03
   7.6950000e+04   1.2722960e-03
   7.7000000e+04   1.2726138e-03
   7.7050000e+04   1.2729348e-03
   7.7100000e+04   1.2731234e-03
   7.7150000e+04   1.2730340e-03
   7.7200000e+04   1.2727998e-03
   7.7250000e+04   1.2725643e-03
   7.7300000e+04   1.2723914e-03
   7.7350000e+04   1.2722783e-03
   7.7400000e+04   1.2721918e-03
   7.7450000e+04   1.2720855e-03
   7.7500000e+04   1.2719199e-03
   7.7550000e+04   1.2716746e-03
   7.7600000e+04   1.2713288e-03
   7.7650000e+04   1.2709103e-03
   7.7700000e+04   1.2704376e-03
   7.7750000e+04   1.2698530e-03
   7.7800000e+04   1.2692554e-03
   7.7850000e+04   1.2686518e-03
   7.7900000e+04   1.2679140e-03
   7.7950000e+04   1.2670913e-03
   7.8000000e+04   1.2662782e-03
   7.8050000e+04   1.2654195e-03
   7.8100000e+04   1.2644692e-03
   7.8150000e+04   1.2636309e-03
   7.8200000e+04   1.2629375e-03
   7.8250000e+04   1.2622953e-03
   7.8300000e+04   1.2616567e-03
   7.8350000e+04   1.2610251e-03
   7.8400000e+04   1.2604018e-03
   7.8450000e+04   1.2598279e-03
   7.8500000e+04   1.2593409e-03
   7.8550000e+04   1.2589334e-03
   7.8600000e+04   1.2586244e-03
   7.8650000e+04   1.2583943e-03
   7.8700000e+04   1.2582384e-03
   7.8750000e+04   1.2581543e-03
   7.8800000e+04   1.2581410e-03
   7.8850000e+04   1.2581921e-03
   7.8900000e+04   1.2582976e-03
   7.8950000e+04   1.2584468e-03
   7.9000000e+04   1.2585787e-03
   7.9050000e+04   1.2586843e-03
   7.9100000e+04   1.2588018e-03
   7.9150000e+04   1.2588112e-03
   7.9200000e+04   1.2589251e-03
   7.9250000e+04   1.2591166e-03
   7.9300000e+04   1.2591570e-03
   7.9350000e+04   1.2591442e-03
   7.9400000e+04   1.2591988e-03
   7.9450000e+04   1.2593068e-03
   7.9500000e+04   1.2593542e-03
   7.9550000e+04   1.2593133e-03
   7.9600000e+04   1.2592967e-03
   7.9650000e+04   1.2594268e-03
   7.9700000e+04   1.2597041e-03
   7.9750000e+04   1.2600747e-03
   7.9800000e+04   1.2604508e-03
   7.9850000e+04   1.2607632e-03
   7.9900000e+04   1.2609485e-03
   7.9950000e+04   1.2609211e-03
   8.0000000e+04   1.2607802e-03
   8.0050000e+04   1.2606698e-03
   8.0100000e+04   1.2606047e-03
   8.0150000e+04   1.2605705e-03
   8.0200000e+04   1.2605556e-03
   8.0250000e+04   1.2605549e-03
   8.0300000e+04   1.2605268e-03
   8.0350000e+04   1.2603671e-03
   8.0400000e+04   1.2600380e-03
   8.0450000e+04   1.2598246e-03
   8.0500000e+04   1.2597413e-03
   8.0550000e+04   1.2597610e-03
   8.0600000e+04   1.2598625e-03
   8.0650000e+04   1.2600196e-03
   8.0700000e+04   1.2601603e-03
   8.0750000e+04   1.2601853e-03
   8.0800000e+04   1.2602842e-03
   8.0850000e+04   1.2602349e-03
   8.0900000e+04   1.2603792e-03
   8.0950000e+04   1.2606981e-03
   8.1000000e+04   1.2610099e-03
   8.1050000e+04   1.2613115e-03
   8.1100000e+04   1.2615261e-03
   8.1150000e+04   1.2618205e-03
   8.1200000e+04   1.2621630e-03
   8.1250000e+04   1.2623857e-03
   8.1300000e+04   1.2625996e-03
   8.1350000e+04   1.2628997e-03
   8.1400000e+04   1.2633137e-03
   8.1450000e+04   1.2637577e-03
   8.1500000e+04   1.2641922e-03
   8.1550000e+04   1.2646072e-03
   8.1600000e+04   1.2649500e-03
   8.1650000e+04   1.2652752e-03
   8.1700000e+04   1.2656408e-03
   8.1750000e+04   1.2663133e-03
   8.1800000e+04   1.2671767e-03
   8.1850000e+04   1.2679396e-03
   8.1900000e+04   1.2683261e-03
   8.1950000e+04   1.2682252e-03
   8.2000000e+04   1.2673094e-03
   8.2050000e+04   1.2663542e-03
   8.2100000e+04   1.2656025e-03
   8.2150000e+04   1.2650955e-03
   8.2200000e+04   1.2648197e-03
   8.2250000e+04   1.2647156e-03
   8.2300000e+04   1.2646532e-03
   8.2350000e+04   1.2645401e-03
   8.2400000e+04   1.2642942e-03
   8.2450000e+04   1.2638788e-03
   8.2500000e+04   1.2630559e-03
   8.2550000e+04   1.2620578e-03
   8.2600000e+04   1.2610691e-03
   8.2650000e+04   1.2602886e-03
   8.2700000e+04   1.2597804e-03
   8.2750000e+04   1.2595269e-03
   8.2800000e+04   1.2594438e-03
   8.2850000e+04   1.2594213e-03
   8.2900000e+04   1.2593770e-03
   8.2950000e+04   1.2593076e-03
   8.3000000e+04   1.2591855e-03
   8.3050000e+04   1.2590700e-03
   8.3100000e+04   1.2589880e-03
   8.3150000e+04   1.2589808e-03
   8.3200000e+04   1.2590807e-03
   8.3250000e+04   1.2592522e-03
   8.3300000e+04   1.2594374e-03
   8.3350000e+04   1.2595929e-03
   8.3400000e+04   1.2596969e-03
   8.3450000e+04   1.2596916e-03
   8.3500000e+04   1.2596214e-03
   8.3550000e+04   1.2595699e-03
   8.3600000e+04   1.2595389e-03
   8.3650000e+04   1.2595166e-03
   8.3700000e+04   1.2594783e-03
   8.3750000e+04   1.2594400e-03
   8.3800000e+04   1.2594491e-03
   8.3850000e+04   1.2595183e-03
   8.3900000e+04   1.2594958e-03
   8.3950000e+04   1.2594605e-03
   8.4000000e+04   1.2594780e-03
   8.4050000e+04   1.2595328e-03
   8.4100000e+04   1.2595606e-03
   8.4150000e+04   1.2595189e-03
   8.4200000e+04   1.2593985e-03
   8.4250000e+04   1.2592167e-03
   8.4300000e+04   1.2589909e-03
   8.4350000e+04   1.2587093e-03
   8.4400000e+04   1.2584290e-03
   8.4450000e+04   1.2582078e-03
   8.4500000e+04   1.2580648e-03
   8.4550000e+04   1.2580055e-03
   8.4600000e+04   1.2580126e-03
   8.4650000e+04   1.2580616e-03
   8.4700000e+04   1.2581051e-03
   8.4750000e+04   1.2581184e-03
   8.4800000e+04   1.2581113e-03
   8.4850000e+04   1.2580863e-03
   8.4900000e+04   1.2580675e-03
   8.4950000e+04   1.2580591e-03
   8.5000000e+04   1.2580483e-03
   8.5050000e+04   1.2580336e-03
   8.5100000e+04   1.2579931e-03
   8.5150000e+04   1.2579429e-03
   8.5200000e+04   1.2579362e-03
   8.5250000e+04   1.2579876e-03
   8.5300000e+04   1.2580893e-03
   8.5350000e+04   1.2582314e-03
   8.5400000e+04   1.2582652e-03
   8.5450000e+04   1.2581851e-03
   8.5500000e+04   1.2579242e-03
   8.5550000e+04   1.2577637e-03
   8.5600000e+04   1.2578087e-03
   8.5650000e+04   1.2578691e-03
   8.5700000e+04   1.2578197e-03
   8.5750000e+04   1.2576994e-03
   8.5800000e+04   1.2576948e-03
   8.5850000e+04   1.2577687e-03
   8.5900000e+04   1.2578698e-03
   8.5950000e+04   1.2579508e-03
   8.6000000e+04   1.2579086e-03
   8.6050000e+04   1.2580521e-03
   8.6100000e+04   1.2583727e-03
   8.6150000e+04   1.2587553e-03
   8.6200000e+04   1.2590528e-03
   8.6250000e+04   1.2591945e-03
   8.6300000e+04   1.2592434e-03
   8.6350000e+04   1.2592266e-03
   8.6400000e+04   1.2591474e-03
   8.6450000e+04   1.2590897e-03
   8.6500000e+04   1.2590392e-03
   8.6550000e+04   1.2589503e-03
   8.6600000e+04   1.2588133e-03
   8.6650000e+04   1.2586495e-03
   8.6700000e+04   1.2584937e-03
   8.6750000e+04   1.2583749e-03
   8.6800000e+04   1.2583060e-03
   8.6850000e+04   1.2582831e-03
   8.6900000e+04   1.2582367e-03
   8.6950000e+04   1.2580562e-03
   8.7000000e+04   1.2579137e-03
   8.7050000e+04   1.2578195e-03
   8.7100000e+04   1.2577511e-03
   8.7150000e+04   1.2576782e-03
   8.7200000e+04   1.2575756e-03
   8.7250000e+04   1.2574312e-03
   8.7300000e+04   1.2572460e-03
   8.7350000e+04   1.2570304e-03
   8.7400000e+04   1.2567957e-03
   8.7450000e+04   1.2565522e-03
   8.7500000e+04   1.2563125e-03
   8.7550000e+04   1.2560854e-03
   8.7600000e+04   1.2558689e-03
   8.7650000e+04   1.2556912e-03
   8.7700000e+04   1.2555466e-03
   8.7750000e+04   1.2554243e-03
   8.7800000e+04   1.2553207e-03
   8.7850000e+04   1.2552222e-03
   8.7900000e+04   1.2551242e-03
   8.7950000e+04   1.2550181e-03
   8.8000000e+04   1.2548954e-03
   8.8050000e+04   1.2547586e-03
   8.8100000e+04   1.2545675e-03
   8.8150000e+04   1.2543600e-03
   8.8200000e+04   1.2541598e-03
   8.8250000e+04   1.2539005e-03
   8.8300000e+04   1.2535581e-03
   8.8350000e+04   1.2531864e-03
   8.8400000e+04   1.2528790e-03
   8.8450000e+04   1.2525667e-03
   8.8500000e+04   1.2522792e-03
   8.8550000e+04   1.2520641e-03
   8.8600000e+04   1.2519279e-03
   8.8650000e+04   1.2518416e-03
   8.8700000e+04   1.2517607e-03
   8.8750000e+04   1.2516449e-03
   8.8800000e+04   1.2514702e-03
   8.8850000e+04   1.2512036e-03
   8.8900000e+04   1.2508436e-03
   8.8950000e+04   1.2504319e-03
   8.9000000e+04   1.2500269e-03
   8.9050000e+04   1.2496502e-03
   8.9100000e+04   1.2493009e-03
   8.9150000e+04   1.2489574e-03
   8.9200000e+04   1.2486248e-03
   8.9250000e+04   1.2483194e-03
   8.9300000e+04   1.2480417e-03
   8.9350000e+04   1.2477793e-03
   8.9400000e+04   1.2475166e-03
   8.9450000e+04   1.2472422e-03
   8.9500000e+04   1.2469507e-03
   8.9550000e+04   1.2466411e-03
   8.9600000e+04   1.2463155e-03
   8.9650000e+04   1.2459804e-03
   8.9700000e+04   1.2456440e-03
   8.9750000e+04   1.2453124e-03
   8.9800000e+04   1.2446433e-03
   8.9850000e+04   1.2435206e-03
   8.9900000e+04   1.2423693e-03
   8.9950000e+04   1.2414318e-03
   9.0000000e+04   1.2406258e-03
   9.0050000e+04   1.2379074e-03
   9.0100000e+04   1.2328001e-03
   9.0150000e+04   1.2257728e-03
   9.0200000e+04   1.2150877e-03
   9.0250000e+04   1.2056170e-03
   9.0300000e+04   1.1990992e-03
   9.0350000e+04   1.1951332e-03
   9.0400000e+04   1.1929629e-03
   9.0450000e+04   1.1919581e-03
   9.0500000e+04   1.1915014e-03
   9.0550000e+04   1.1903519e-03
   9.0600000e+04   1.1884541e-03
   9.0650000e+04   1.1865579e-03
   9.0700000e+04   1.1847864e-03
   9.0750000e+04   1.1832473e-03
   9.0800000e+04   1.1818813e-03
   9.0850000e+04   1.1804715e-03
   9.0900000e+04   1.1791107e-03
   9.0950000e+04   1.1785551e-03
   9.1000000e+04   1.1794053e-03
   9.1050000e+04   1.1805214e-03
   9.1100000e+04   1.1806651e-03
   9.1150000e+04   1.1794211e-03
   9.1200000e+04   1.1771060e-03
   9.1250000e+04   1.1743454e-03
   9.1300000e+04   1.1716561e-03
   9.1350000e+04   1.1692028e-03
   9.1400000e+04   1.1668061e-03
   9.1450000e+04   1.1644079e-03
   9.1500000e+04   1.1621585e-03
   9.1550000e+04   1.1601027e-03
   9.1600000e+04   1.1575939e-03
   9.1650000e+04   1.1551679e-03
   9.1700000e+04   1.1532100e-03
   9.1750000e+04   1.1513171e-03
   9.1800000e+04   1.1492939e-03
   9.1850000e+04   1.1472626e-03
   9.1900000e+04   1.1453253e-03
   9.1950000e+04   1.1435482e-03
   9.2000000e+04   1.1415852e-03
   9.2050000e+04   1.1393269e-03
   9.2100000e+04   1.1368054e-03
   9.2150000e+04   1.1341479e-03
   9.2200000e+04   1.1312752e-03
   9.2250000e+04   1.1281857e-03
   9.2300000e+04   1.1250707e-03
   9.2350000e+04   1.1220958e-03
   9.2400000e+04   1.1193479e-03
   9.2450000e+04   1.1168590e-03
   9.2500000e+04   1.1146415e-03
   9.2550000e+04   1.1127072e-03
   9.2600000e+04   1.1110666e-03
   9.2650000e+04   1.1095586e-03
   9.2700000e+04   1.1077397e-03
   9.2750000e+04   1.1060321e-03
   9.2800000e+04   1.1051556e-03
   9.2850000e+04   1.1048608e-03
   9.2900000e+04   1.1047677e-03
   9.2950000e+04   1.1047229e-03
   9.3000000e+04   1.1045968e-03
   9.3050000e+04   1.1045043e-03
   9.3100000e+04   1.1043306e-03
   9.3150000e+04   1.1038844e-03
   9.3200000e+04   1.1029552e-03
   9.3250000e+04   1.1016865e-03
   9.3300000e+04   1.0998596e-03
   9.3350000e+04   1.0974710e-03
   9.3400000e+04   1.0951012e-03
   9.3450000e+04   1.0929136e-03
   9.3500000e+04   1.0912586e-03
   9.3550000e+04   1.0900746e-03
   9.3600000e+04   1.0891107e-03
   9.3650000e+04   1.0882219e-03
   9.3700000e+04   1.0873135e-03
   9.3750000e+04   1.0864455e-03
   9.3800000e+04   1.0856951e-03
   9.3850000e+04   1.0849084e-03
   9.3900000e+04   1.0836056e-03
   9.3950000e+04   1.0816312e-03
   9.4000000e+04   1.0794907e-03
   9.4050000e+04   1.0771102e-03
   9.4100000e+04   1.0748146e-03
   9.4150000e+04   1.0726078e-03
   9.4200000e+04   1.0709034e-03
   9.4250000e+04   1.0696640e-03
   9.4300000e+04   1.0687754e-03
   9.4350000e+04   1.0678162e-03
   9.4400000e+04   1.0670325e-03
   9.4450000e+04   1.0662638e-03
   9.4500000e+04   1.0655560e-03
   9.4550000e+04   1.0648503e-03
   9.4600000e+04   1.0644873e-03
   9.4650000e+04   1.0640572e-03
   9.4700000e+04   1.0639720e-03
   9.4750000e+04   1.0643127e-03
   9.4800000e+04   1.0646623e-03
   9.4850000e+04   1.0647577e-03
   9.4900000e+04   1.0649948e-03
   9.4950000e+04   1.0654774e-03
   9.5000000e+04   1.0664827e-03
   9.5050000e+04   1.0678624e-03
   9.5100000e+04   1.0692021e-03
   9.5150000e+04   1.0701581e-03
   9.5200000e+04   1.0705651e-03
   9.5250000e+04   1.0710183e-03
   9.5300000e+04   1.0703226e-03
   9.5350000e+04   1.0700341e-03
   9.5400000e+04   1.0697422e-03
   9.5450000e+04   1.0694862e-03
   9.5500000e+04   1.0692163e-03
   9.5550000e+04   1.0688192e-03
   9.5600000e+04   1.0681618e-03
   9.5650000e+04   1.0671044e-03
   9.5700000e+04   1.0657613e-03
   9.5750000e+04   1.0643277e-03
   9.5800000e+04   1.0629085e-03
   9.5850000e+04   1.0615496e-03
   9.5900000e+04   1.0602166e-03
   9.5950000e+04   1.0587154e-03
   9.6000000e+04   1.0573154e-03
   9.6050000e+04   1.0560011e-03
   9.6100000e+04   1.0546666e-03
   9.6150000e+04   1.0533837e-03
   9.6200000e+04   1.0522980e-03
   9.6250000e+04   1.0515033e-03
   9.6300000e+04   1.0509898e-03
   9.6350000e+04   1.0506072e-03
   9.6400000e+04   1.0502917e-03
   9.6450000e+04   1.0500065e-03
   9.6500000e+04   1.0496053e-03
   9.6550000e+04   1.0493275e-03
   9.6600000e+04   1.0491221e-03
   9.6650000e+04   1.0490653e-03
   9.6700000e+04   1.0491980e-03
   9.6750000e+04   1.0492557e-03
   9.6800000e+04   1.0489925e-03
   9.6850000e+04   1.0489649e-03
   9.6900000e+04   1.0491746e-03
   9.6950000e+04   1.0494859e-03
   9.7000000e+04   1.0498406e-03
   9.7050000e+04   1.0502012e-03
   9.7100000e+04   1.0499744e-03
   9.7150000e+04   1.0496163e-03
   9.7200000e+04   1.0496147e-03
   9.7250000e+04   1.0495620e-03
   9.7300000e+04   1.0495205e-03
   9.7350000e+04   1.0495234e-03
   9.7400000e+04   1.0495355e-03
   9.7450000e+04   1.0495389e-03
   9.7500000e+04   1.0493769e-03
   9.7550000e+04   1.0490556e-03
   9.7600000e+04   1.0486361e-03
   9.7650000e+04   1.0480599e-03
   9.7700000e+04   1.0473074e-03
   9.7750000e+04   1.0465956e-03
   9.7800000e+04   1.0460234e-03
   9.7850000e+04   1.0455900e-03
   9.7900000e+04   1.0452485e-03
   9.7950000e+04   1.0449645e-03
   9.8000000e+04   1.0446524e-03
   9.8050000e+04   1.0440884e-03
   9.8100000e+04   1.0435423e-03
   9.8150000e+04   1.0433918e-03
   9.8200000e+04   1.0436008e-03
   9.8250000e+04   1.0440567e-03
   9.8300000e+04   1.0446387e-03
   9.8350000e+04   1.0451739e-03
   9.8400000e+04   1.0455191e-03
   9.8450000e+04   1.0456523e-03
   9.8500000e+04   1.0457804e-03
   9.8550000e+04   1.0460482e-03
   9.8600000e+04   1.0463914e-03
   9.8650000e+04   1.0466939e-03
   9.8700000e+04   1.0471072e-03
   9.8750000e+04   1.0476305e-03
   9.8800000e+04   1.0483220e-03
   9.8850000e+04   1.0491386e-03
   9.8900000e+04   1.0499877e-03
   9.8950000e+04   1.0507613e-03
   9.9000000e+04   1.0513427e-03
   9.9050000e+04   1.0517196e-03
   9.9100000e+04   1.0518802e-03
   9.9150000e+04   1.0517662e-03
   9.9200000e+04   1.0512352e-03
   9.9250000e+04   1.0504888e-03
   9.9300000e+04   1.0495714e-03
   9.9350000e+04   1.0486944e-03
   9.9400000e+04   1.0480101e-03
   9.9450000e+04   1.0475452e-03
   9.9500000e+04   1.0472122e-03
   9.9550000e+04   1.0470076e-03
   9.9600000e+04   1.0467393e-03
   9.9650000e+04   1.0465401e-03
   9.9700000e+04   1.0464518e-03
   9.9750000e+04   1.0464227e-03
   9.9800000e+04   1.0464187e-03
   9.9850000e+04   1.0464055e-03
   9.9900000e+04   1.0463578e-03
   9.9950000e+04   1.0462033e-03
   1.0000000e+05   1.0459864e-03
   1.0005000e+05   1.0457903e-03
   1.0010000e+05   1.0456099e-03
   1.0015000e+05   1.0454044e-03
   1.0020000e+05   1.0451412e-03
   1.0025000e+05   1.0448452e-03
   1.0030000e+05   1.0443517e-03
   1.0035000e+05   1.0437280e-03
   1.0040000e+05   1.0432771e-03
   1.0045000e+05   1.0429526e-03
   1.0050000e+05   1.0427003e-03
   1.0055000e+05   1.0424799e-03
   1.0060000e+05   1.0421586e-03
   1.0065000e+05   1.0418362e-03
   1.0070000e+05   1.0415175e-03
   1.0075000e+05   1.0411453e-03
   1.0080000e+05   1.0405334e-03
   1.0085000e+05   1.0397817e-03
   1.0090000e+05   1.0390654e-03
   1.0095000e+05   1.0383650e-03
   1.0100000e+05   1.0375937e-03
   1.0105000e+05   1.0368416e-03
   1.0110000e+05   1.0361108e-03
   1.0115000e+05   1.0354290e-03
   1.0120000e+05   1.0347855e-03
   1.0125000e+05   1.0341266e-03
   1.0130000e+05   1.0334271e-03
   1.0135000e+05   1.0326975e-03
   1.0140000e+05   1.0319540e-03
   1.0145000e+05   1.0312071e-03
   1.0150000e+05   1.0304798e-03
   1.0155000e+05   1.0297664e-03
   1.0160000e+05   1.0290439e-03
   1.0165000e+05   1.0283959e-03
   1.0170000e+05   1.0278041e-03
   1.0175000e+05   1.0272376e-03
   1.0180000e+05   1.0267015e-03
   1.0185000e+05   1.0262121e-03
   1.0190000e+05   1.0257792e-03
   1.0195000e+05   1.0253853e-03
   1.0200000e+05   1.0250171e-03
   1.0205000e+05   1.0246461e-03
   1.0210000e+05   1.0242657e-03
   1.0215000e+05   1.0238981e-03
   1.0220000e+05   1.0235364e-03
   1.0225000e+05   1.0231875e-03
   1.0230000e+05   1.0228565e-03
   1.0235000e+05   1.0225348e-03
   1.0240000e+05   1.0221751e-03
   1.0245000e+05   1.0217271e-03
   1.0250000e+05   1.0212086e-03
   1.0255000e+05   1.0207107e-03
   1.0260000e+05   1.0201931e-03
   1.0265000e+05   1.0197126e-03
   1.0270000e+05   1.0193366e-03
   1.0275000e+05   1.0188790e-03
   1.0280000e+05   1.0185159e-03
   1.0285000e+05   1.0182208e-03
   1.0290000e+05   1.0179629e-03
   1.0295000e+05   1.0177269e-03
   1.0300000e+05   1.0175264e-03
   1.0305000e+05   1.0173645e-03
   1.0310000e+05   1.0172097e-03
   1.0315000e+05   1.0170135e-03
   1.0320000e+05   1.0166786e-03
   1.0325000e+05   1.0162116e-03
   1.0330000e+05   1.0157796e-03
   1.0335000e+05   1.0154587e-03
   1.0340000e+05   1.0152416e-03
   1.0345000e+05   1.0151029e-03
   1.0350000e+05   1.0149762e-03
   1.0355000e+05   1.0147640e-03
   1.0360000e+05   1.0146223e-03
   1.0365000e+05   1.0145830e-03
   1.0370000e+05   1.0146085e-03
   1.0375000e+05   1.0146619e-03
   1.0380000e+05   1.0145938e-03
   1.0385000e+05   1.0144992e-03
   1.0390000e+05   1.0144461e-03
   1.0395000e+05   1.0143589e-03
   1.0400000e+05   1.0142715e-03
   1.0405000e+05   1.0141716e-03
   1.0410000e+05   1.0140561e-03
   1.0415000e+05   1.0136178e-03
   1.0420000e+05   1.0130608e-03
   1.0425000e+05   1.0126643e-03
   1.0430000e+05   1.0123296e-03
   1.0435000e+05   1.0120388e-03
   1.0440000e+05   1.0117890e-03
   1.0445000e+05   1.0115259e-03
   1.0450000e+05   1.0113041e-03
   1.0455000e+05   1.0111724e-03
   1.0460000e+05   1.0110653e-03
   1.0465000e+05   1.0108895e-03
   1.0470000e+05   1.0106615e-03
   1.0475000e+05   1.0104056e-03
   1.0480000e+05   1.0101450e-03
   1.0485000e+05   1.0099016e-03
   1.0490000e+05   1.0095582e-03
   1.0495000e+05   1.0091609e-03
   1.0500000e+05   1.0087507e-03
   1.0505000e+05   1.0083682e-03
   1.0510000e+05   1.0080650e-03
   1.0515000e+05   1.0078378e-03
   1.0520000e+05   1.0075910e-03
   1.0525000e+05   1.0074102e-03
   1.0530000e+05   1.0073506e-03
   1.0535000e+05   1.0074130e-03
   1.0540000e+05   1.0075200e-03
   1.0545000e+05   1.0075723e-03
   1.0550000e+05   1.0075052e-03
   1.0555000e+05   1.0073193e-03
   1.0560000e+05   1.0071473e-03
   1.0565000e+05   1.0070315e-03
   1.0570000e+05   1.0069703e-03
   1.0575000e+05   1.0069217e-03
   1.0580000e+05   1.0068509e-03
   1.0585000e+05   1.0066078e-03
   1.0590000e+05   1.0063163e-03
   1.0595000e+05   1.0060680e-03
   1.0600000e+05   1.0058650e-03
   1.0605000e+05   1.0056823e-03
   1.0610000e+05   1.0055009e-03
   1.0615000e+05   1.0053054e-03
   1.0620000e+05   1.0050876e-03
   1.0625000e+05   1.0048507e-03
   1.0630000e+05   1.0045974e-03
   1.0635000e+05   1.0043218e-03
   1.0640000e+05   1.0040443e-03
   1.0645000e+05   1.0037688e-03
   1.0650000e+05   1.0034851e-03
   1.0655000e+05   1.0031798e-03
   1.0660000e+05   1.0028159e-03
   1.0665000e+05   1.0024044e-03
   1.0670000e+05   1.0019714e-03
   1.0675000e+05   1.0015369e-03
   1.0680000e+05   1.0010585e-03
   1.0685000e+05   1.0006035e-03
   1.0690000e+05   1.0002174e-03
   1.0695000e+05   9.9986420e-04
   1.0700000e+05   9.9944170e-04
   1.0705000e+05   9.9898234e-04
   1.0710000e+05   9.9866427e-04
   1.0715000e+05   9.9828789e-04
   1.0720000e+05   9.9788708e-04
   1.0725000e+05   9.9753047e-04
   1.0730000e+05   9.9724435e-04
   1.0735000e+05   9.9700312e-04
   1.0740000e+05   9.9667963e-04
   1.0745000e+05   9.9632829e-04
   1.0750000e+05   9.9599384e-04
   1.0755000e+05   9.9569238e-04
   1.0760000e+05   9.9545362e-04
   1.0765000e+05   9.9508048e-04
   1.0770000e+05   9.9478000e-04
   1.0775000e+05   9.9460014e-04
   1.0780000e+05   9.9447130e-04
   1.0785000e+05   9.9435248e-04
   1.0790000e+05   9.9419393e-04
   1.0795000e+05   9.9402685e-04
   1.0800000e+05   9.9386234e-04
   1.0805000e+05   9.9368561e-04
   1.0810000e+05   9.9309794e-04
   1.0815000e+05   9.9240719e-04
   1.0820000e+05   9.9199742e-04
   1.0825000e+05   9.9178359e-04
   1.0830000e+05   9.9169365e-04
   1.0835000e+05   9.9159246e-04
   1.0840000e+05   9.9153855e-04
   1.0845000e+05   9.9131371e-04
   1.0850000e+05   9.9115995e-04
   1.0855000e+05   9.9108673e-04
   1.0860000e+05   9.9103010e-04
   1.0865000e+05   9.9097668e-04
   1.0870000e+05   9.9094727e-04
   1.0875000e+05   9.9091889e-04
   1.0880000e+05   9.9080186e-04
   1.0885000e+05   9.9074783e-04
   1.0890000e+05   9.9074836e-04
   1.0895000e+05   9.9080659e-04
   1.0900000e+05   9.9091286e-04
   1.0905000e+05   9.9104937e-04
   1.0910000e+05   9.9119756e-04
   1.0915000e+05   9.9134284e-04
   1.0920000e+05   9.9142697e-04
   1.0925000e+05   9.9151233e-04
   1.0930000e+05   9.9157768e-04
   1.0935000e+05   9.9149201e-04
   1.0940000e+05   9.9148323e-04
   1.0945000e+05   9.9156468e-04
   1.0950000e+05   9.9171785e-04
   1.0955000e+05   9.9190477e-04
   1.0960000e+05   9.9209234e-04
   1.0965000e+05   9.9221499e-04
   1.0970000e+05   9.9216883e-04
   1.0975000e+05   9.9210844e-04
   1.0980000e+05   9.9207656e-04
   1.0985000e+05   9.9199839e-04
   1.0990000e+05   9.9192599e-04
   1.0995000e+05   9.9191553e-04
   1.1000000e+05   9.9191177e-04
   1.1005000e+05   9.9187740e-04
   1.1010000e+05   9.9180088e-04
   1.1015000e+05   9.9162658e-04
   1.1020000e+05   9.9130357e-04
   1.1025000e+05   9.9096283e-04
   1.1030000e+05   9.9058890e-04
   1.1035000e+05   9.9024964e-04
   1.1040000e+05   9.9001980e-04
   1.1045000e+05   9.8986581e-04
   1.1050000e+05   9.8963530e-04
   1.1055000e+05   9.8934373e-04
   1.1060000e+05   9.8894047e-04
   1.1065000e+05   9.8843574e-04
   1.1070000e+05   9.8787396e-04
   1.1075000e+05   9.8732902e-04
   1.1080000e+05   9.8686269e-04
   1.1085000e+05   9.8650772e-04
   1.1090000e+05   9.8623905e-04
   1.1095000e+05   9.8602064e-04
   1.1100000e+05   9.8586719e-04
   1.1105000e+05   9.8576828e-04
   1.1110000e+05   9.8565016e-04
   1.1115000e+05   9.8551454e-04
   1.1120000e+05   9.8538252e-04
   1.1125000e+05   9.8517567e-04
   1.1130000e+05   9.8491880e-04
   1.1135000e+05   9.8466951e-04
   1.1140000e+05   9.8445367e-04
   1.1145000e+05   9.8424680e-04
   1.1150000e+05   9.8407048e-04
   1.1155000e+05   9.8397550e-04
   1.1160000e+05   9.8397046e-04
   1.1165000e+05   9.8401828e-04
   1.1170000e+05   9.8393697e-04
   1.1175000e+05   9.8392504e-04
   1.1180000e+05   9.8397748e-04
   1.1185000e+05   9.8399409e-04
   1.1190000e+05   9.8395444e-04
   1.1195000e+05   9.8390157e-04
   1.1200000e+05   9.8387643e-04
   1.1205000e+05   9.8389144e-04
   1.1210000e+05   9.8393169e-04
   1.1215000e+05   9.8397255e-04
   1.1220000e+05   9.8400814e-04
   1.1225000e+05   9.8404028e-04
   1.1230000e+05   9.8406694e-04
   1.1235000e+05   9.8407868e-04
   1.1240000e+05   9.8404524e-04
   1.1245000e+05   9.8394659e-04
   1.1250000e+05   9.8380611e-04
   1.1255000e+05   9.8363280e-04
   1.1260000e+05   9.8340695e-04
   1.1265000e+05   9.8313740e-04
   1.1270000e+05   9.8281349e-04
   1.1275000e+05   9.8243846e-04
   1.1280000e+05   9.8205476e-04
   1.1285000e+05   9.8167624e-04
   1.1290000e+05   9.8131099e-04
   1.1295000e+05   9.8090546e-04
   1.1300000e+05   9.8049743e-04
   1.1305000e+05   9.8017520e-04
   1.1310000e+05   9.7994337e-04
   1.1315000e+05   9.7972643e-04
   1.1320000e+05   9.7956766e-04
   1.1325000e+05   9.7947316e-04
   1.1330000e+05   9.7942117e-04
   1.1335000e+05   9.7939087e-04
   1.1340000e+05   9.7936622e-04
   1.1345000e+05   9.7933699e-04
   1.1350000e+05   9.7929732e-04
   1.1355000e+05   9.7923477e-04
   1.1360000e+05   9.7915971e-04
   1.1365000e+05   9.7904457e-04
   1.1370000e+05   9.7888171e-04
   1.1375000e+05   9.7857702e-04
   1.1380000e+05   9.7829368e-04
   1.1385000e+05   9.7813330e-04
   1.1390000e+05   9.7807395e-04
   1.1395000e+05   9.7806868e-04
   1.1400000e+05   9.7808426e-04
   1.1405000e+05   9.7805150e-04
   1.1410000e+05   9.7799075e-04
   1.1415000e+05   9.7791643e-04
   1.1420000e+05   9.7783382e-04
   1.1425000e+05   9.7776064e-04
   1.1430000e+05   9.7770809e-04
   1.1435000e+05   9.7767585e-04
   1.1440000e+05   9.7765204e-04
   1.1445000e+05   9.7763617e-04
   1.1450000e+05   9.7765784e-04
   1.1455000e+05   9.7775192e-04
   1.1460000e+05   9.7787987e-04
   1.1465000e+05   9.7795586e-04
   1.1470000e+05   9.7790200e-04
   1.1475000e+05   9.7771737e-04
   1.1480000e+05   9.7745788e-04
   1.1485000e+05   9.7718185e-04
   1.1490000e+05   9.7690936e-04
   1.1495000e+05   9.7658888e-04
   1.1500000e+05   9.7623783e-04
   1.1505000e+05   9.7590219e-04
   1.1510000e+05   9.7557057e-04
   1.1515000e+05   9.7519789e-04
   1.1520000e+05   9.7478635e-04
   1.1525000e+05   9.7438808e-04
   1.1530000e+05   9.7402880e-04
   1.1535000e+05   9.7370695e-04
   1.1540000e+05   9.7334407e-04
   1.1545000e+05   9.7298032e-04
   1.1550000e+05   9.7266681e-04
   1.1555000e+05   9.7241479e-04
   1.1560000e+05   9.7219100e-04
   1.1565000e+05   9.7191504e-04
   1.1570000e+05   9.7161464e-04
   1.1575000e+05   9.7131630e-04
   1.1580000e+05   9.7103880e-04
   1.1585000e+05   9.7077553e-04
   1.1590000e+05   9.7046657e-04
   1.1595000e+05   9.7014920e-04
   1.1600000e+05   9.6984551e-04
   1.1605000e+05   9.6955832e-04
   1.1610000e+05   9.6928274e-04
   1.1615000e+05   9.6899385e-04
   1.1620000e+05   9.6870625e-04
   1.1625000e+05   9.6847730e-04
   1.1630000e+05   9.6828579e-04
   1.1635000e+05   9.6812461e-04
   1.1640000e+05   9.6796284e-04
   1.1645000e+05   9.6776111e-04
   1.1650000e+05   9.6749237e-04
   1.1655000e+05   9.6715610e-04
   1.1660000e+05   9.6677167e-04
   1.1665000e+05   9.6636253e-04
   1.1670000e+05   9.6583958e-04
   1.1675000e+05   9.6530126e-04
   1.1680000e+05   9.6484305e-04
   1.1685000e+05   9.6443167e-04
   1.1690000e+05   9.6405805e-04
   1.1695000e+05   9.6377678e-04
   1.1700000e+05   9.6357941e-04
   1.1705000e+05   9.6332857e-04
   1.1710000e+05   9.6296498e-04
   1.1715000e+05   9.6250909e-04
   1.1720000e+05   9.6202456e-04
   1.1725000e+05   9.6158679e-04
   1.1730000e+05   9.6120993e-04
   1.1735000e+05   9.6092588e-04
   1.1740000e+05   9.6070504e-04
   1.1745000e+05   9.6050597e-04
   1.1750000e+05   9.6029472e-04
   1.1755000e+05   9.6006145e-04
   1.1760000e+05   9.5981068e-04
   1.1765000e+05   9.5946356e-04
   1.1770000e+05   9.5914649e-04
   1.1775000e+05   9.5884734e-04
   1.1780000e+05   9.5854094e-04
   1.1785000e+05   9.5821118e-04
   1.1790000e+05   9.5785812e-04
   1.1795000e+05   9.5749046e-04
   1.1800000e+05   9.5712403e-04
   1.1805000e+05   9.5676277e-04
   1.1810000e+05   9.5643501e-04
   1.1815000e+05   9.5615963e-04
   1.1820000e+05   9.5594189e-04
   1.1825000e+05   9.5577763e-04
   1.1830000e+05   9.5565518e-04
   1.1835000e+05   9.5555938e-04
   1.1840000e+05   9.5547472e-04
   1.1845000e+05   9.5538752e-04
   1.1850000e+05   9.5528734e-04
   1.1855000e+05   9.5516769e-04
   1.1860000e+05   9.5502624e-04
   1.1865000e+05   9.5486446e-04
   1.1870000e+05   9.5463414e-04
   1.1875000e+05   9.5431125e-04
   1.1880000e+05   9.5397664e-04
   1.1885000e+05   9.5365795e-04
   1.1890000e+05   9.5339051e-04
   1.1895000e+05   9.5322139e-04
   1.1900000e+05   9.5315229e-04
   1.1905000e+05   9.5314921e-04
   1.1910000e+05   9.5312506e-04
   1.1915000e+05   9.5307472e-04
   1.1920000e+05   9.5299646e-04
   1.1925000e+05   9.5288667e-04
   1.1930000e+05   9.5273722e-04
   1.1935000e+05   9.5258614e-04
   1.1940000e+05   9.5240149e-04
   1.1945000e+05   9.5220423e-04
   1.1950000e+05   9.5204163e-04
   1.1955000e+05   9.5191747e-04
   1.1960000e+05   9.5180287e-04
   1.1965000e+05   9.5166859e-04
   1.1970000e+05   9.5150203e-04
   1.1975000e+05   9.5129381e-04
   1.1980000e+05   9.5105044e-04
   1.1985000e+05   9.5077307e-04
   1.1990000e+05   9.5046149e-04
   1.1995000e+05   9.5009832e-04
   1.2000000e+05   9.4959651e-04
   1.2005000e+05   9.4906967e-04
   1.2010000e+05   9.4856184e-04
   1.2015000e+05   9.4811633e-04
   1.2020000e+05   9.4772766e-04
   1.2025000e+05   9.4737623e-04
   1.2030000e+05   9.4703706e-04
   1.2035000e+05   9.4671280e-04
   1.2040000e+05   9.4637133e-04
   1.2045000e+05   9.4598804e-04
   1.2050000e+05   9.4559993e-04
   1.2055000e+05   9.4522511e-04
   1.2060000e+05   9.4486298e-04
   1.2065000e+05   9.4449891e-04
   1.2070000e+05   9.4410643e-04
   1.2075000e+05   9.4372359e-04
   1.2080000e+05   9.4334769e-04
   1.2085000e+05   9.4297669e-04
   1.2090000e+05   9.4261396e-04
   1.2095000e+05   9.4226657e-04
   1.2100000e+05   9.4193248e-04
   1.2105000e+05   9.4161171e-04
   1.2110000e+05   9.4130294e-04
   1.2115000e+05   9.4100075e-04
   1.2120000e+05   9.4069794e-04
   1.2125000e+05   9.4038797e-04
   1.2130000e+05   9.4006664e-04
   1.2135000e+05   9.3973263e-04
   1.2140000e+05   9.3938711e-04
   1.2145000e+05   9.3903279e-04
   1.2150000e+05   9.3867304e-04
   1.2155000e+05   9.3830743e-04
   1.2160000e+05   9.3792082e-04
   1.2165000e+05   9.3752701e-04
   1.2170000e+05   9.3714750e-04
   1.2175000e+05   9.3679136e-04
   1.2180000e+05   9.3646465e-04
   1.2185000e+05   9.3616957e-04
   1.2190000e+05   9.3590362e-04
   1.2195000e+05   9.3565743e-04
   1.2200000e+05   9.3537402e-04
   1.2205000e+05   9.3502176e-04
   1.2210000e+05   9.3470039e-04
   1.2215000e+05   9.3446472e-04
   1.2220000e+05   9.3429172e-04
   1.2225000e+05   9.3414678e-04
   1.2230000e+05   9.3400728e-04
   1.2235000e+05   9.3386840e-04
   1.2240000e+05   9.3366813e-04
   1.2245000e+05   9.3346641e-04
   1.2250000e+05   9.3331264e-04
   1.2255000e+05   9.3318015e-04
   1.2260000e+05   9.3304444e-04
   1.2265000e+05   9.3289542e-04
   1.2270000e+05   9.3272273e-04
   1.2275000e+05   9.3250805e-04
   1.2280000e+05   9.3225590e-04
   1.2285000e+05   9.3205835e-04
   1.2290000e+05   9.3191311e-04
   1.2295000e+05   9.3180797e-04
   1.2300000e+05   9.3173068e-04
   1.2305000e+05   9.3167121e-04
   1.2310000e+05   9.3162204e-04
   1.2315000e+05   9.3157670e-04
   1.2320000e+05   9.3152850e-04
   1.2325000e+05   9.3147060e-04
   1.2330000e+05   9.3139182e-04
   1.2335000e+05   9.3129212e-04
   1.2340000e+05   9.3117561e-04
   1.2345000e+05   9.3103495e-04
   1.2350000e+05   9.3087188e-04
   1.2355000e+05   9.3070238e-04
   1.2360000e+05   9.3049394e-04
   1.2365000e+05   9.3024014e-04
   1.2370000e+05   9.3002696e-04
   1.2375000e+05   9.2989037e-04
   1.2380000e+05   9.2980734e-04
   1.2385000e+05   9.2972272e-04
   1.2390000e+05   9.2955111e-04
   1.2395000e+05   9.2930990e-04
   1.2400000e+05   9.2910867e-04
   1.2405000e+05   9.2894403e-04
   1.2410000e+05   9.2878973e-04
   1.2415000e+05   9.2861400e-04
   1.2420000e+05   9.2839396e-04
   1.2425000e+05   9.2812355e-04
   1.2430000e+05   9.2781233e-04
   1.2435000e+05   9.2747810e-04
   1.2440000e+05   9.2713915e-04
   1.2445000e+05   9.2680887e-04
   1.2450000e+05   9.2649415e-04
   1.2455000e+05   9.2619676e-04
   1.2460000e+05   9.2591548e-04
   1.2465000e+05   9.2563923e-04
   1.2470000e+05   9.2537094e-04
   1.2475000e+05   9.2511564e-04
   1.2480000e+05   9.2486888e-04
   1.2485000e+05   9.2462049e-04
   1.2490000e+05   9.2435154e-04
   1.2495000e+05   9.2405623e-04
   1.2500000e+05   9.2373956e-04
   1.2505000e+05   9.2340930e-04
   1.2510000e+05   9.2307114e-04
   1.2515000e+05   9.2275518e-04
   1.2520000e+05   9.2242583e-04
   1.2525000e+05   9.2215295e-04
   1.2530000e+05   9.2194506e-04
   1.2535000e+05   9.2175548e-04
   1.2540000e+05   9.2151683e-04
   1.2545000e+05   9.2118524e-04
   1.2550000e+05   9.2076182e-04
   1.2555000e+05   9.2028267e-04
   1.2560000e+05   9.1980906e-04
   1.2565000e+05   9.1937983e-04
   1.2570000e+05   9.1903491e-04
   1.2575000e+05   9.1874849e-04
   1.2580000e+05   9.1846661e-04
   1.2585000e+05   9.1814462e-04
   1.2590000e+05   9.1777025e-04
   1.2595000e+05   9.1736206e-04
   1.2600000e+05   9.1695039e-04
   1.2605000e+05   9.1653248e-04
   1.2610000e+05   9.1614577e-04
   1.2615000e+05   9.1579514e-04
   1.2620000e+05   9.1535209e-04
   1.2625000e+05   9.1501448e-04
   1.2630000e+05   9.1481637e-04
   1.2635000e+05   9.1472820e-04
   1.2640000e+05   9.1468601e-04
   1.2645000e+05   9.1462766e-04
   1.2650000e+05   9.1456004e-04
   1.2655000e+05   9.1448843e-04
   1.2660000e+05   9.1441040e-04
   1.2665000e+05   9.1414331e-04
   1.2670000e+05   9.1383747e-04
   1.2675000e+05   9.1355763e-04
   1.2680000e+05   9.1327629e-04
   1.2685000e+05   9.1297341e-04
   1.2690000e+05   9.1266191e-04
   1.2695000e+05   9.1236218e-04
   1.2700000e+05   9.1209092e-04
   1.2705000e+05   9.1185142e-04
   1.2710000e+05   9.1163452e-04
   1.2715000e+05   9.1143319e-04
   1.2720000e+05   9.1123603e-04
   1.2725000e+05   9.1103737e-04
   1.2730000e+05   9.1087304e-04
   1.2735000e+05   9.1074004e-04
   1.2740000e+05   9.1060820e-04
   1.2745000e+05   9.1039882e-04
   1.2750000e+05   9.1013168e-04
   1.2755000e+05   9.0983247e-04
   1.2760000e+05   9.0950261e-04
   1.2765000e+05   9.0924214e-04
   1.2770000e+05   9.0905865e-04
   1.2775000e+05   9.0889815e-04
   1.2780000e+05   9.0877680e-04
   1.2785000e+05   9.0866716e-04
   1.2790000e+05   9.0850442e-04
   1.2795000e+05   9.0832099e-04
   1.2800000e+05   9.0815189e-04
   1.2805000e+05   9.0800534e-04
   1.2810000e+05   9.0721612e-04
   1.2815000e+05   9.0560762e-04
   1.2820000e+05   9.0372535e-04
   1.2825000e+05   9.0108118e-04
   1.2830000e+05   8.9670636e-04
   1.2835000e+05   8.9232674e-04
   1.2840000e+05   8.8929591e-04
   1.2845000e+05   8.8771107e-04
   1.2850000e+05   8.8667698e-04
   1.2855000e+05   8.8458271e-04
   1.2860000e+05   8.8198658e-04
   1.2865000e+05   8.7786404e-04
   1.2870000e+05   8.7306395e-04
   1.2875000e+05   8.6574752e-04
   1.2880000e+05   8.5719772e-04
   1.2885000e+05   8.5106008e-04
   1.2890000e+05   8.4658111e-04
   1.2895000e+05   8.4319303e-04
   1.2900000e+05   8.3416757e-04
   1.2905000e+05   8.2004365e-04
   1.2910000e+05   8.0911394e-04
   1.2915000e+05   8.0438967e-04
   1.2920000e+05   8.0207437e-04
   1.2925000e+05   7.9875336e-04
   1.2930000e+05   7.9430738e-04
   1.2935000e+05   7.9015431e-04
   1.2940000e+05   7.8698314e-04
   1.2945000e+05   7.8419277e-04
   1.2950000e+05   7.8136108e-04
   1.2955000e+05   7.7849310e-04
   1.2960000e+05   7.7570735e-04
   1.2965000e+05   7.7321012e-04
   1.2970000e+05   7.7059696e-04
   1.2975000e+05   7.6822870e-04
   1.2980000e+05   7.6661569e-04
   1.2985000e+05   7.6519192e-04
   1.2990000e+05   7.6424484e-04
   1.2995000e+05   7.6300902e-04
   1.3000000e+05   7.6152470e-04
   1.3005000e+05   7.6040094e-04
   1.3010000e+05   7.6047577e-04
   1.3015000e+05   7.6031454e-04
   1.3020000e+05   7.6047943e-04
   1.3025000e+05   7.6059239e-04
   1.3030000e+05   7.6085000e-04
   1.3035000e+05   7.6134548e-04
   1.3040000e+05   7.6195070e-04
   1.3045000e+05   7.6280542e-04
   1.3050000e+05   7.6375167e-04
   1.3055000e+05   7.6484610e-04
   1.3060000e+05   7.6583749e-04
   1.3065000e+05   7.6683717e-04
   1.3070000e+05   7.6919297e-04
   1.3075000e+05   7.6996399e-04
   1.3080000e+05   7.7121620e-04
   1.3085000e+05   7.7261586e-04
   1.3090000e+05   7.7385133e-04
   1.3095000e+05   7.7499182e-04
   1.3100000e+05   7.7616716e-04
   1.3105000e+05   7.7726172e-04
   1.3110000e+05   7.7831473e-04
   1.3115000e+05   7.7928242e-04
   1.3120000e+05   7.8032261e-04
   1.3125000e+05   7.8147813e-04
   1.3130000e+05   7.8271200e-04
   1.3135000e+05   7.8386293e-04
   1.3140000e+05   7.8486708e-04
   1.3145000e+05   7.8573645e-04
   1.3150000e+05   7.8645005e-04
   1.3155000e+05   7.8697099e-04
   1.3160000e+05   7.8726889e-04
   1.3165000e+05   7.8743632e-04
   1.3170000e+05   7.8759208e-04
   1.3175000e+05   7.8769202e-04
   1.3180000e+05   7.8771264e-04
   1.3185000e+05   7.8768482e-04
   1.3190000e+05   7.8764953e-04
   1.3195000e+05   7.8754008e-04
   1.3200000e+05   7.8721549e-04
   1.3205000e+05   7.8656594e-04
   1.3210000e+05   7.8599036e-04
   1.3215000e+05   7.8540459e-04
   1.3220000e+05   7.8483673e-04
   1.3225000e+05   7.8428329e-04
   1.3230000e+05   7.8368890e-04
   1.3235000e+05   7.8300010e-04
   1.3240000e+05   7.8210688e-04
   1.3245000e+05   7.8093944e-04
   1.3250000e+05   7.7959220e-04
   1.3255000e+05   7.7818561e-04
   1.3260000e+05   7.7682592e-04
   1.3265000e+05   7.7554311e-04
   1.3270000e+05   7.7433084e-04
   1.3275000e+05   7.7310437e-04
   1.3280000e+05   7.7197668e-04
   1.3285000e+05   7.7096506e-04
   1.3290000e+05   7.7026403e-04
   1.3295000e+05   7.6945400e-04
   1.3300000e+05   7.6869249e-04
   1.3305000e+05   7.6806984e-04
   1.3310000e+05   7.6744735e-04
   1.3315000e+05   7.6685698e-04
   1.3320000e+05   7.6630366e-04
   1.3325000e+05   7.6571779e-04
   1.3330000e+05   7.6513444e-04
   1.3335000e+05   7.6447915e-04
   1.3340000e+05   7.6357889e-04
   1.3345000e+05   7.6269416e-04
   1.3350000e+05   7.6203699e-04
   1.3355000e+05   7.6154206e-04
   1.3360000e+05   7.6111999e-04
   1.3365000e+05   7.6061240e-04
   1.3370000e+05   7.6013174e-04
   1.3375000e+05   7.5969375e-04
   1.3380000e+05   7.5914685e-04
   1.3385000e+05   7.5855853e-04
   1.3390000e+05   7.5784742e-04
   1.3395000e+05   7.5711473e-04
   1.3400000e+05   7.5639157e-04
   1.3405000e+05   7.5583916e-04
   1.3410000e+05   7.5546283e-04
   1.3415000e+05   7.5524082e-04
   1.3420000e+05   7.5515633e-04
   1.3425000e+05   7.5520083e-04
   1.3430000e+05   7.5526467e-04
   1.3435000e+05   7.5530793e-04
   1.3440000e+05   7.5534051e-04
   1.3445000e+05   7.5530064e-04
   1.3450000e+05   7.5517384e-04
   1.3455000e+05   7.5485390e-04
   1.3460000e+05   7.5443537e-04
   1.3465000e+05   7.5411301e-04
   1.3470000e+05   7.5386803e-04
   1.3475000e+05   7.5351023e-04
   1.3480000e+05   7.5311638e-04
   1.3485000e+05   7.5281801e-04
   1.3490000e+05   7.5266436e-04
   1.3495000e+05   7.5262944e-04
   1.3500000e+05   7.5278909e-04
   1.3505000e+05   7.5319618e-04
   1.3510000e+05   7.5383599e-04
   1.3515000e+05   7.5450049e-04
   1.3520000e+05   7.5491379e-04
   1.3525000e+05   7.5513270e-04
   1.3530000e+05   7.5531338e-04
   1.3535000e+05   7.5558316e-04
   1.3540000e+05   7.5589891e-04
   1.3545000e+05   7.5639523e-04
   1.3550000e+05   7.5682716e-04
   1.3555000e+05   7.5736480e-04
   1.3560000e+05   7.5803129e-04
   1.3565000e+05   7.5869061e-04
   1.3570000e+05   7.5927006e-04
   1.3575000e+05   7.5955688e-04
   1.3580000e+05   7.5977371e-04
   1.3585000e+05   7.6001156e-04
   1.3590000e+05   7.6021435e-04
   1.3595000e+05   7.6040695e-04
   1.3600000e+05   7.6055611e-04
   1.3605000e+05   7.6052440e-04
   1.3610000e+05   7.6051640e-04
   1.3615000e+05   7.6044389e-04
   1.3620000e+05   7.6020294e-04
   1.3625000e+05   7.5979725e-04
   1.3630000e+05   7.5938443e-04
   1.3635000e+05   7.5902995e-04
   1.3640000e+05   7.5870477e-04
   1.3645000e+05   7.5833540e-04
   1.3650000e+05   7.5796102e-04
   1.3655000e+05   7.5760628e-04
   1.3660000e+05   7.5727138e-04
   1.3665000e+05   7.5693765e-04
   1.3670000e+05   7.5650556e-04
   1.3675000e+05   7.5597336e-04
   1.3680000e+05   7.5536013e-04
   1.3685000e+05   7.5476534e-04
   1.3690000e+05   7.5418741e-04
   1.3695000e+05   7.5359131e-04
   1.3700000e+05   7.5297478e-04
   1.3705000e+05   7.5234620e-04
   1.3710000e+05   7.5171326e-04
   1.3715000e+05   7.5107142e-04
   1.3720000e+05   7.5037724e-04
   1.3725000e+05   7.4964444e-04
   1.3730000e+05   7.4893322e-04
   1.3735000e+05   7.4824659e-04
   1.3740000e+05   7.4755201e-04
   1.3745000e+05   7.4688788e-04
   1.3750000e+05   7.4627000e-04
   1.3755000e+05   7.4569331e-04
   1.3760000e+05   7.4508423e-04
   1.3765000e+05   7.4451015e-04
   1.3770000e+05   7.4404101e-04
   1.3775000e+05   7.4365558e-04
   1.3780000e+05   7.4333200e-04
   1.3785000e+05   7.4305910e-04
   1.3790000e+05   7.4283556e-04
   1.3795000e+05   7.4264916e-04
   1.3800000e+05   7.4250145e-04
   1.3805000e+05   7.4240882e-04
   1.3810000e+05   7.4232235e-04
   1.3815000e+05   7.4228547e-04
   1.3820000e+05   7.4234108e-04
   1.3825000e+05   7.4249471e-04
   1.3830000e+05   7.4272945e-04
   1.3835000e+05   7.4299737e-04
   1.3840000e+05   7.4332451e-04
   1.3845000e+05   7.4372435e-04
   1.3850000e+05   7.4419092e-04
   1.3855000e+05   7.4471975e-04
   1.3860000e+05   7.4530726e-04
   1.3865000e+05   7.4594902e-04
   1.3870000e+05   7.4663826e-04
   1.3875000e+05   7.4736684e-04
   1.3880000e+05   7.4812764e-04
   1.3885000e+05   7.4891280e-04
   1.3890000e+05   7.4971436e-04
   1.3895000e+05   7.5052518e-04
   1.3900000e+05   7.5132415e-04
   1.3905000e+05   7.5211439e-04
   1.3910000e+05   7.5291149e-04
   1.3915000e+05   7.5370390e-04
   1.3920000e+05   7.5447805e-04
   1.3925000e+05   7.5500850e-04
   1.3930000e+05   7.5542891e-04
   1.3935000e+05   7.5601488e-04
   1.3940000e+05   7.5670063e-04
   1.3945000e+05   7.5735840e-04
   1.3950000e+05   7.5795810e-04
   1.3955000e+05   7.5849519e-04
   1.3960000e+05   7.5895797e-04
   1.3965000e+05   7.5936946e-04
   1.3970000e+05   7.5972404e-04
   1.3975000e+05   7.5995217e-04
   1.3980000e+05   7.5999119e-04
   1.3985000e+05   7.5986099e-04
   1.3990000e+05   7.5951544e-04
   1.3995000e+05   7.5890033e-04
   1.4000000e+05   7.5845824e-04
   1.4005000e+05   7.5813853e-04
   1.4010000e+05   7.5776814e-04
   1.4015000e+05   7.5735999e-04
   1.4020000e+05   7.5692477e-04
   1.4025000e+05   7.5644913e-04
   1.4030000e+05   7.5590802e-04
   1.4035000e+05   7.5527955e-04
   1.4040000e+05   7.5428743e-04
   1.4045000e+05   7.5286694e-04
   1.4050000e+05   7.5132037e-04
   1.4055000e+05   7.4956945e-04
   1.4060000e+05   7.4756250e-04
   1.4065000e+05   7.4540088e-04
   1.4070000e+05   7.4316069e-04
   1.4075000e+05   7.4085168e-04
   1.4080000e+05   7.3849271e-04
   1.4085000e+05   7.3613229e-04
   1.4090000e+05   7.3379355e-04
   1.4095000e+05   7.3145348e-04
   1.4100000e+05   7.2909533e-04
   1.4105000e+05   7.2672186e-04
   1.4110000e+05   7.2432856e-04
   1.4115000e+05   7.2194370e-04
   1.4120000e+05   7.1959936e-04
   1.4125000e+05   7.1730592e-04
   1.4130000e+05   7.1504903e-04
   1.4135000e+05   7.1285806e-04
   1.4140000e+05   7.1074653e-04
   1.4145000e+05   7.0828330e-04
   1.4150000e+05   7.0551908e-04
   1.4155000e+05   7.0298220e-04
   1.4160000e+05   7.0078105e-04
   1.4165000e+05   6.9895100e-04
   1.4170000e+05   6.9741337e-04
   1.4175000e+05   6.9611570e-04
   1.4180000e+05   6.9490825e-04
   1.4185000e+05   6.9383357e-04
   1.4190000e+05   6.9295948e-04
   1.4195000e+05   6.9222419e-04
   1.4200000e+05   6.9156799e-04
   1.4205000e+05   6.9095354e-04
   1.4210000e+05   6.9035535e-04
   1.4215000e+05   6.8988562e-04
   1.4220000e+05   6.8897513e-04
   1.4225000e+05   6.8823545e-04
   1.4230000e+05   6.8758760e-04
   1.4235000e+05   6.8706104e-04
   1.4240000e+05   6.8666573e-04
   1.4245000e+05   6.8640376e-04
   1.4250000e+05   6.8622512e-04
   1.4255000e+05   6.8595618e-04
   1.4260000e+05   6.8578252e-04
   1.4265000e+05   6.8568494e-04
   1.4270000e+05   6.8563565e-04
   1.4275000e+05   6.8558392e-04
   1.4280000e+05   6.8547266e-04
   1.4285000e+05   6.8521161e-04
   1.4290000e+05   6.8489922e-04
   1.4295000e+05   6.8459159e-04
   1.4300000e+05   6.8428425e-04
   1.4305000e+05   6.8397364e-04
   1.4310000e+05   6.8371287e-04
   1.4315000e+05   6.8349870e-04
   1.4320000e+05   6.8332280e-04
   1.4325000e+05   6.8317738e-04
   1.4330000e+05   6.8304996e-04
   1.4335000e+05   6.8289753e-04
   1.4340000e+05   6.8270109e-04
   1.4345000e+05   6.8249285e-04
   1.4350000e+05   6.8228650e-04
   1.4355000e+05   6.8206865e-04
   1.4360000e+05   6.8181219e-04
   1.4365000e+05   6.8148412e-04
   1.4370000e+05   6.8106323e-04
   1.4375000e+05   6.8053326e-04
   1.4380000e+05   6.7987644e-04
   1.4385000e+05   6.7909695e-04
   1.4390000e+05   6.7821265e-04
   1.4395000e+05   6.7723634e-04
   1.4400000e+05   6.7620110e-04
   1.4405000e+05   6.7512511e-04
   1.4410000e+05   6.7401114e-04
   1.4415000e+05   6.7285920e-04
   1.4420000e+05   6.7167228e-04
   1.4425000e+05   6.7045217e-04
   1.4430000e+05   6.6918609e-04
   1.4435000e+05   6.6787459e-04
   1.4440000e+05   6.6652854e-04
   1.4445000e+05   6.6517437e-04
   1.4450000e+05   6.6381177e-04
   1.4455000e+05   6.6245646e-04
   1.4460000e+05   6.6112359e-04
   1.4465000e+05   6.5984430e-04
   1.4470000e+05   6.5847583e-04
   1.4475000e+05   6.5710888e-04
   1.4480000e+05   6.5575727e-04
   1.4485000e+05   6.5444661e-04
   1.4490000e+05   6.5319966e-04
   1.4495000e+05   6.5202607e-04
   1.4500000e+05   6.5092725e-04
   1.4505000e+05   6.4990020e-04
   1.4510000e+05   6.4894196e-04
   1.4515000e+05   6.4805389e-04
   1.4520000e+05   6.4724034e-04
   1.4525000e+05   6.4650735e-04
   1.4530000e+05   6.4586091e-04
   1.4535000e+05   6.4530542e-04
   1.4540000e+05   6.4484275e-04
   1.4545000e+05   6.4447213e-04
   1.4550000e+05   6.4419052e-04
   1.4555000e+05   6.4399336e-04
   1.4560000e+05   6.4386741e-04
   1.4565000e+05   6.4379832e-04
   1.4570000e+05   6.4378516e-04
   1.4575000e+05   6.4383212e-04
   1.4580000e+05   6.4394043e-04
   1.4585000e+05   6.4410241e-04
   1.4590000e+05   6.4431483e-04
   1.4595000e+05   6.4457044e-04
   1.4600000e+05   6.4485170e-04
   1.4605000e+05   6.4514250e-04
   1.4610000e+05   6.4543752e-04
   1.4615000e+05   6.4573841e-04
   1.4620000e+05   6.4604699e-04
   1.4625000e+05   6.4636061e-04
   1.4630000e+05   6.4667274e-04
   1.4635000e+05   6.4697463e-04
   1.4640000e+05   6.4725682e-04
   1.4645000e+05   6.4751021e-04
   1.4650000e+05   6.4769613e-04
   1.4655000e+05   6.4781137e-04
   1.4660000e+05   6.4787317e-04
   1.4665000e+05   6.4789268e-04
   1.4670000e+05   6.4786651e-04
   1.4675000e+05   6.4778659e-04
   1.4680000e+05   6.4763509e-04
   1.4685000e+05   6.4741471e-04
   1.4690000e+05   6.4712386e-04
   1.4695000e+05   6.4674711e-04
   1.4700000e+05   6.4628630e-04
   1.4705000e+05   6.4574318e-04
   1.4710000e+05   6.4512219e-04
   1.4715000e+05   6.4442295e-04
   1.4720000e+05   6.4365275e-04
   1.4725000e+05   6.4281408e-04
   1.4730000e+05   6.4190627e-04
   1.4735000e+05   6.4093119e-04
   1.4740000e+05   6.3989271e-04
   1.4745000e+05   6.3879469e-04
   1.4750000e+05   6.3764184e-04
   1.4755000e+05   6.3643973e-04
   1.4760000e+05   6.3519385e-04
   1.4765000e+05   6.3390943e-04
   1.4770000e+05   6.3259185e-04
   1.4775000e+05   6.3124685e-04
   1.4780000e+05   6.2987094e-04
   1.4785000e+05   6.2847812e-04
   1.4790000e+05   6.2722739e-04
   1.4795000e+05   6.2558673e-04
   1.4800000e+05   6.2405330e-04
   1.4805000e+05   6.2247344e-04
   1.4810000e+05   6.2095152e-04
   1.4815000e+05   6.1954462e-04
   1.4820000e+05   6.1819571e-04
   1.4825000e+05   6.1687552e-04
   1.4830000e+05   6.1558930e-04
   1.4835000e+05   6.1435338e-04
   1.4840000e+05   6.1317412e-04
   1.4845000e+05   6.1204902e-04
   1.4850000e+05   6.1095256e-04
   1.4855000e+05   6.0987566e-04
   1.4860000e+05   6.0883204e-04
   1.4865000e+05   6.0783015e-04
   1.4870000e+05   6.0688309e-04
   1.4875000e+05   6.0599963e-04
   1.4880000e+05   6.0517830e-04
   1.4885000e+05   6.0441423e-04
   1.4890000e+05   6.0370466e-04
   1.4895000e+05   6.0304246e-04
   1.4900000e+05   6.0242100e-04
   1.4905000e+05   6.0184097e-04
   1.4910000e+05   6.0130798e-04
   1.4915000e+05   6.0082270e-04
   1.4920000e+05   6.0036961e-04
   1.4925000e+05   5.9995532e-04
   1.4930000e+05   5.9957609e-04
   1.4935000e+05   5.9922475e-04
   1.4940000e+05   5.9886871e-04
   1.4945000e+05   5.9853455e-04
   1.4950000e+05   5.9824836e-04
   1.4955000e+05   5.9799762e-04
   1.4960000e+05   5.9774328e-04
   1.4965000e+05   5.9748013e-04
   1.4970000e+05   5.9721769e-04
   1.4975000e+05   5.9696430e-04
   1.4980000e+05   5.9672141e-04
   1.4985000e+05   5.9648427e-04
   1.4990000e+05   5.9624594e-04
   1.4995000e+05   5.9600162e-04
   1.5000000e+05   5.9575083e-04
   1.5005000e+05   5.9549664e-04
   1.5010000e+05   5.9524314e-04
   1.5015000e+05   5.9499296e-04
   1.5020000e+05   5.9474600e-04
   1.5025000e+05   5.9449985e-04
   1.5030000e+05   5.9425044e-04
   1.5035000e+05   5.9399333e-04
   1.5040000e+05   5.9370844e-04
   1.5045000e+05   5.9339713e-04
   1.5050000e+05   5.9304838e-04
   1.5055000e+05   5.9268820e-04
   1.5060000e+05   5.9231482e-04
   1.5065000e+05   5.9192352e-04
   1.5070000e+05   5.9150690e-04
   1.5075000e+05   5.9105880e-04
   1.5080000e+05   5.9057449e-04
   1.5085000e+05   5.9004991e-04
   1.5090000e+05   5.8948406e-04
   1.5095000e+05   5.8887665e-04
   1.5100000e+05   5.8824836e-04
   1.5105000e+05   5.8759313e-04
   1.5110000e+05   5.8689857e-04
   1.5115000e+05   5.8616461e-04
   1.5120000e+05   5.8539799e-04
   1.5125000e+05   5.8458098e-04
   1.5130000e+05   5.8375744e-04
   1.5135000e+05   5.8292799e-04
   1.5140000e+05   5.8208703e-04
   1.5145000e+05   5.8123226e-04
   1.5150000e+05   5.8036317e-04
   1.5155000e+05   5.7947830e-04
   1.5160000e+05   5.7857622e-04
   1.5165000e+05   5.7765941e-04
   1.5170000e+05   5.7668279e-04
   1.5175000e+05   5.7570311e-04
   1.5180000e+05   5.7476094e-04
   1.5185000e+05   5.7386209e-04
   1.5190000e+05   5.7298445e-04
   1.5195000e+05   5.7212258e-04
   1.5200000e+05   5.7128133e-04
   1.5205000e+05   5.7047554e-04
   1.5210000e+05   5.6971059e-04
   1.5215000e+05   5.6898493e-04
   1.5220000e+05   5.6829360e-04
   1.5225000e+05   5.6763119e-04
   1.5230000e+05   5.6698703e-04
   1.5235000e+05   5.6636203e-04
   1.5240000e+05   5.6576048e-04
   1.5245000e+05   5.6518520e-04
   1.5250000e+05   5.6463959e-04
   1.5255000e+05   5.6412534e-04
   1.5260000e+05   5.6364149e-04
   1.5265000e+05   5.6318823e-04
   1.5270000e+05   5.6276594e-04
   1.5275000e+05   5.6237397e-04
   1.5280000e+05   5.6201124e-04
   1.5285000e+05   5.6167671e-04
   1.5290000e+05   5.6136939e-04
   1.5295000e+05   5.6108208e-04
   1.5300000e+05   5.6080394e-04
   1.5305000e+05   5.6055852e-04
   1.5310000e+05   5.6034245e-04
   1.5315000e+05   5.6014975e-04
   1.5320000e+05   5.5996370e-04
   1.5325000e+05   5.5979931e-04
   1.5330000e+05   5.5965573e-04
   1.5335000e+05   5.5952192e-04
   1.5340000e+05   5.5940647e-04
   1.5345000e+05   5.5930545e-04
   1.5350000e+05   5.5921477e-04
   1.5355000e+05   5.5913115e-04
   1.5360000e+05   5.5909983e-04
   1.5365000e+05   5.5894095e-04
   1.5370000e+05   5.5878534e-04
   1.5375000e+05   5.5863282e-04
   1.5380000e+05   5.5847897e-04
   1.5385000e+05   5.5827832e-04
   1.5390000e+05   5.5805824e-04
   1.5395000e+05   5.5782121e-04
   1.5400000e+05   5.5756973e-04
   1.5405000e+05   5.5730683e-04
   1.5410000e+05   5.5702575e-04
   1.5415000e+05   5.5672765e-04
   1.5420000e+05   5.5638786e-04
   1.5425000e+05   5.5601329e-04
   1.5430000e+05   5.5560066e-04
   1.5435000e+05   5.5515342e-04
   1.5440000e+05   5.5467747e-04
   1.5445000e+05   5.5417678e-04
   1.5450000e+05   5.5365246e-04
   1.5455000e+05   5.5306022e-04
   1.5460000e+05   5.5244833e-04
   1.5465000e+05   5.5185237e-04
   1.5470000e+05   5.5125028e-04
   1.5475000e+05   5.5061878e-04
   1.5480000e+05   5.4995588e-04
   1.5485000e+05   5.4922099e-04
   1.5490000e+05   5.4848322e-04
   1.5495000e+05   5.4775202e-04
   1.5500000e+05   5.4699922e-04
   1.5505000e+05   5.4620702e-04
   1.5510000e+05   5.4537022e-04
   1.5515000e+05   5.4448964e-04
   1.5520000e+05   5.4356627e-04
   1.5525000e+05   5.4260405e-04
   1.5530000e+05   5.4160726e-04
   1.5535000e+05   5.4058060e-04
   1.5540000e+05   5.3952214e-04
   1.5545000e+05   5.3843441e-04
   1.5550000e+05   5.3732046e-04
   1.5555000e+05   5.3618381e-04
   1.5560000e+05   5.3502914e-04
   1.5565000e+05   5.3389670e-04
   1.5570000e+05   5.3278253e-04
   1.5575000e+05   5.3167947e-04
   1.5580000e+05   5.3059001e-04
   1.5585000e+05   5.2952415e-04
   1.5590000e+05   5.2848879e-04
   1.5595000e+05   5.2745339e-04
   1.5600000e+05   5.2644730e-04
   1.5605000e+05   5.2547082e-04
   1.5610000e+05   5.2452501e-04
   1.5615000e+05   5.2361429e-04
   1.5620000e+05   5.2275077e-04
   1.5625000e+05   5.2193887e-04
   1.5630000e+05   5.2118179e-04
   1.5635000e+05   5.2048168e-04
   1.5640000e+05   5.1983747e-04
   1.5645000e+05   5.1923395e-04
   1.5650000e+05   5.1868299e-04
   1.5655000e+05   5.1817894e-04
   1.5660000e+05   5.1774576e-04
   1.5665000e+05   5.1736718e-04
   1.5670000e+05   5.1703958e-04
   1.5675000e+05   5.1676260e-04
   1.5680000e+05   5.1653531e-04
   1.5685000e+05   5.1635594e-04
   1.5690000e+05   5.1622206e-04
   1.5695000e+05   5.1613079e-04
   1.5700000e+05   5.1607648e-04
   1.5705000e+05   5.1605364e-04
   1.5710000e+05   5.1597246e-04
   1.5715000e+05   5.1594177e-04
   1.5720000e+05   5.1600993e-04
   1.5725000e+05   5.1607011e-04
   1.5730000e+05   5.1612406e-04
   1.5735000e+05   5.1624545e-04
   1.5740000e+05   5.1642319e-04
   1.5745000e+05   5.1660523e-04
   1.5750000e+05   5.1675895e-04
   1.5755000e+05   5.1688243e-04
   1.5760000e+05   5.1697968e-04
   1.5765000e+05   5.1705849e-04
   1.5770000e+05   5.1711308e-04
   1.5775000e+05   5.1713862e-04
   1.5780000e+05   5.1712953e-04
   1.5785000e+05   5.1708830e-04
   1.5790000e+05   5.1700531e-04
   1.5795000e+05   5.1686983e-04
   1.5800000e+05   5.1669740e-04
   1.5805000e+05   5.1649597e-04
   1.5810000e+05   5.1625752e-04
   1.5815000e+05   5.1596956e-04
   1.5820000e+05   5.1562002e-04
   1.5825000e+05   5.1516965e-04
   1.5830000e+05   5.1466344e-04
   1.5835000e+05   5.1412698e-04
   1.5840000e+05   5.1356146e-04
   1.5845000e+05   5.1295747e-04
   1.5850000e+05   5.1230543e-04
   1.5855000e+05   5.1160027e-04
   1.5860000e+05   5.1084250e-04
   1.5865000e+05   5.1003719e-04
   1.5870000e+05   5.0919160e-04
   1.5875000e+05   5.0831014e-04
   1.5880000e+05   5.0740138e-04
   1.5885000e+05   5.0647064e-04
   1.5890000e+05   5.0551975e-04
   1.5895000e+05   5.0454997e-04
   1.5900000e+05   5.0356414e-04
   1.5905000e+05   5.0256240e-04
   1.5910000e+05   5.0155643e-04
   1.5915000e+05   5.0055048e-04
   1.5920000e+05   4.9954780e-04
   1.5925000e+05   4.9854764e-04
   1.5930000e+05   4.9756231e-04
   1.5935000e+05   4.9659519e-04
   1.5940000e+05   4.9565280e-04
   1.5945000e+05   4.9474031e-04
   1.5950000e+05   4.9386185e-04
   1.5955000e+05   4.9302116e-04
   1.5960000e+05   4.9222186e-04
   1.5965000e+05   4.9146769e-04
   1.5970000e+05   4.9076238e-04
   1.5975000e+05   4.9010935e-04
   1.5980000e+05   4.8951158e-04
   1.5985000e+05   4.8897018e-04
   1.5990000e+05   4.8848808e-04
   1.5995000e+05   4.8806732e-04
   1.6000000e+05   4.8770830e-04
   1.6005000e+05   4.8741024e-04
   1.6010000e+05   4.8717162e-04
   1.6015000e+05   4.8699054e-04
   1.6020000e+05   4.8686484e-04
   1.6025000e+05   4.8679211e-04
   1.6030000e+05   4.8676962e-04
   1.6035000e+05   4.8679337e-04
   1.6040000e+05   4.8685344e-04
   1.6045000e+05   4.8694879e-04
   1.6050000e+05   4.8708631e-04
   1.6055000e+05   4.8725681e-04
   1.6060000e+05   4.8745435e-04
   1.6065000e+05   4.8767185e-04
   1.6070000e+05   4.8790405e-04
   1.6075000e+05   4.8814619e-04
   1.6080000e+05   4.8839359e-04
   1.6085000e+05   4.8864146e-04
   1.6090000e+05   4.8888504e-04
   1.6095000e+05   4.8911970e-04
   1.6100000e+05   4.8934100e-04
   1.6105000e+05   4.8954467e-04
   1.6110000e+05   4.8972657e-04
   1.6115000e+05   4.8988268e-04
   1.6120000e+05   4.9000915e-04
   1.6125000e+05   4.9009950e-04
   1.6130000e+05   4.9014425e-04
   1.6135000e+05   4.9015803e-04
   1.6140000e+05   4.9014579e-04
   1.6145000e+05   4.9006263e-04
   1.6150000e+05   4.8995227e-04
   1.6155000e+05   4.8980922e-04
   1.6160000e+05   4.8961241e-04
   1.6165000e+05   4.8937320e-04
   1.6170000e+05   4.8907830e-04
   1.6175000e+05   4.8872212e-04
   1.6180000e+05   4.8830378e-04
   1.6185000e+05   4.8782696e-04
   1.6190000e+05   4.8729768e-04
   1.6195000e+05   4.8672073e-04
   1.6200000e+05   4.8609579e-04
   1.6205000e+05   4.8542517e-04
   1.6210000e+05   4.8470770e-04
   1.6215000e+05   4.8395339e-04
   1.6220000e+05   4.8316428e-04
   1.6225000e+05   4.8234656e-04
   1.6230000e+05   4.8149982e-04
   1.6235000e+05   4.8062548e-04
   1.6240000e+05   4.7972950e-04
   1.6245000e+05   4.7882587e-04
   1.6250000e+05   4.7791955e-04
   1.6255000e+05   4.7701173e-04
   1.6260000e+05   4.7610568e-04
   1.6265000e+05   4.7520573e-04
   1.6270000e+05   4.7431686e-04
   1.6275000e+05   4.7344324e-04
   1.6280000e+05   4.7258860e-04
   1.6285000e+05   4.7175643e-04
   1.6290000e+05   4.7094997e-04
   1.6295000e+05   4.7017225e-04
   1.6300000e+05   4.6942589e-04
   1.6305000e+05   4.6871314e-04
   1.6310000e+05   4.6803584e-04
   1.6315000e+05   4.6739452e-04
   1.6320000e+05   4.6679150e-04
   1.6325000e+05   4.6622886e-04
   1.6330000e+05   4.6570748e-04
   1.6335000e+05   4.6522713e-04
   1.6340000e+05   4.6477504e-04
   1.6345000e+05   4.6436176e-04
   1.6350000e+05   4.6400636e-04
   1.6355000e+05   4.6370755e-04
   1.6360000e+05   4.6344585e-04
   1.6365000e+05   4.6322244e-04
   1.6370000e+05   4.6303956e-04
   1.6375000e+05   4.6290868e-04
   1.6380000e+05   4.6282145e-04
   1.6385000e+05   4.6276259e-04
   1.6390000e+05   4.6273463e-04
   1.6395000e+05   4.6273532e-04
   1.6400000e+05   4.6276761e-04
   1.6405000e+05   4.6282816e-04
   1.6410000e+05   4.6289058e-04
   1.6415000e+05   4.6299806e-04
   1.6420000e+05   4.6316428e-04
   1.6425000e+05   4.6334251e-04
   1.6430000e+05   4.6375541e-04
   1.6435000e+05   4.6372544e-04
   1.6440000e+05   4.6389491e-04
   1.6445000e+05   4.6415379e-04
   1.6450000e+05   4.6448292e-04
   1.6455000e+05   4.6480168e-04
   1.6460000e+05   4.6504901e-04
   1.6465000e+05   4.6518881e-04
   1.6470000e+05   4.6522732e-04
   1.6475000e+05   4.6521462e-04
   1.6480000e+05   4.6519337e-04
   1.6485000e+05   4.6517994e-04
   1.6490000e+05   4.6517675e-04
   1.6495000e+05   4.6518435e-04
   1.6500000e+05   4.6520352e-04
   1.6505000e+05   4.6523492e-04
   1.6510000e+05   4.6525604e-04
   1.6515000e+05   4.6526199e-04
   1.6520000e+05   4.6523435e-04
   1.6525000e+05   4.6516254e-04
   1.6530000e+05   4.6504242e-04
   1.6535000e+05   4.6487023e-04
   1.6540000e+05   4.6464765e-04
   1.6545000e+05   4.6439192e-04
   1.6550000e+05   4.6410532e-04
   1.6555000e+05   4.6379590e-04
   1.6560000e+05   4.6349808e-04
   1.6565000e+05   4.6322215e-04
   1.6570000e+05   4.6295814e-04
   1.6575000e+05   4.6268951e-04
   1.6580000e+05   4.6241342e-04
   1.6585000e+05   4.6211830e-04
   1.6590000e+05   4.6180897e-04
   1.6595000e+05   4.6148156e-04
   1.6600000e+05   4.6113820e-04
   1.6605000e+05   4.6078301e-04
   1.6610000e+05   4.6042028e-04
   1.6615000e+05   4.6005395e-04
   1.6620000e+05   4.5968681e-04
   1.6625000e+05   4.5932083e-04
   1.6630000e+05   4.5895388e-04
   1.6635000e+05   4.5858821e-04
   1.6640000e+05   4.5822913e-04
   1.6645000e+05   4.5787879e-04
   1.6650000e+05   4.5752831e-04
   1.6655000e+05   4.5719064e-04
   1.6660000e+05   4.5686223e-04
   1.6665000e+05   4.5654339e-04
   1.6670000e+05   4.5623486e-04
   1.6675000e+05   4.5593852e-04
   1.6680000e+05   4.5565666e-04
   1.6685000e+05   4.5539128e-04
   1.6690000e+05   4.5514379e-04
   1.6695000e+05   4.5491576e-04
   1.6700000e+05   4.5470849e-04
   1.6705000e+05   4.5452204e-04
   1.6710000e+05   4.5435523e-04
   1.6715000e+05   4.5420672e-04
   1.6720000e+05   4.5407594e-04
   1.6725000e+05   4.5396241e-04
   1.6730000e+05   4.5386734e-04
   1.6735000e+05   4.5379217e-04
   1.6740000e+05   4.5373753e-04
   1.6745000e+05   4.5370369e-04
   1.6750000e+05   4.5369062e-04
   1.6755000e+05   4.5369825e-04
   1.6760000e+05   4.5372646e-04
   1.6765000e+05   4.5377502e-04
   1.6770000e+05   4.5384349e-04
   1.6775000e+05   4.5393116e-04
   1.6780000e+05   4.5403711e-04
   1.6785000e+05   4.5416029e-04
   1.6790000e+05   4.5429958e-04
   1.6795000e+05   4.5445387e-04
   1.6800000e+05   4.5462203e-04
   1.6805000e+05   4.5480286e-04
   1.6810000e+05   4.5499504e-04
   1.6815000e+05   4.5519522e-04
   1.6820000e+05   4.5541227e-04
   1.6825000e+05   4.5562574e-04
   1.6830000e+05   4.5584653e-04
   1.6835000e+05   4.5607358e-04
   1.6840000e+05   4.5630112e-04
   1.6845000e+05   4.5652673e-04
   1.6850000e+05   4.5674846e-04
   1.6855000e+05   4.5696466e-04
   1.6860000e+05   4.5717370e-04
   1.6865000e+05   4.5737380e-04
   1.6870000e+05   4.5756306e-04
   1.6875000e+05   4.5773968e-04
   1.6880000e+05   4.5790157e-04
   1.6885000e+05   4.5805207e-04
   1.6890000e+05   4.5816189e-04
   1.6895000e+05   4.5824719e-04
   1.6900000e+05   4.5831924e-04
   1.6905000e+05   4.5838159e-04
   1.6910000e+05   4.5844020e-04
   1.6915000e+05   4.5842848e-04
   1.6920000e+05   4.5840404e-04
   1.6925000e+05   4.5836202e-04
   1.6930000e+05   4.5830845e-04
   1.6935000e+05   4.5823948e-04
   1.6940000e+05   4.5814966e-04
   1.6945000e+05   4.5803680e-04
   1.6950000e+05   4.5790254e-04
   1.6955000e+05   4.5774848e-04
   1.6960000e+05   4.5757527e-04
   1.6965000e+05   4.5738344e-04
   1.6970000e+05   4.5717335e-04
   1.6975000e+05   4.5693816e-04
   1.6980000e+05   4.5668895e-04
   1.6985000e+05   4.5642919e-04
   1.6990000e+05   4.5615581e-04
   1.6995000e+05   4.5587058e-04
   1.7000000e+05   4.5557495e-04
   1.7005000e+05   4.5526942e-04
   1.7010000e+05   4.5495763e-04
   1.7015000e+05   4.5464266e-04
   1.7020000e+05   4.5432647e-04
   1.7025000e+05   4.5401048e-04
   1.7030000e+05   4.5369536e-04
   1.7035000e+05   4.5338315e-04
   1.7040000e+05   4.5307626e-04
   1.7045000e+05   4.5277680e-04
   1.7050000e+05   4.5248697e-04
   1.7055000e+05   4.5220821e-04
   1.7060000e+05   4.5194106e-04
   1.7065000e+05   4.5168843e-04
   1.7070000e+05   4.5145251e-04
   1.7075000e+05   4.5123409e-04
   1.7080000e+05   4.5103361e-04
   1.7085000e+05   4.5085428e-04
   1.7090000e+05   4.5069834e-04
   1.7095000e+05   4.5056701e-04
   1.7100000e+05   4.5046099e-04
   1.7105000e+05   4.5038082e-04
   1.7110000e+05   4.5032706e-04
   1.7115000e+05   4.5030027e-04
   1.7120000e+05   4.5030090e-04
   1.7125000e+05   4.5032914e-04
   1.7130000e+05   4.5040790e-04
   1.7135000e+05   4.5046476e-04
   1.7140000e+05   4.5057132e-04
   1.7145000e+05   4.5071476e-04
   1.7150000e+05   4.5086760e-04
   1.7155000e+05   4.5103840e-04
   1.7160000e+05   4.5123417e-04
   1.7165000e+05   4.5144604e-04
   1.7170000e+05   4.5167100e-04
   1.7175000e+05   4.5222078e-04
   1.7180000e+05   4.5212057e-04
   1.7185000e+05   4.5235371e-04
   1.7190000e+05   4.5258926e-04
   1.7195000e+05   4.5282571e-04
   1.7200000e+05   4.5307533e-04
   1.7205000e+05   4.5328400e-04
   1.7210000e+05   4.5348460e-04
   1.7215000e+05   4.5366821e-04
   1.7220000e+05   4.5383485e-04
   1.7225000e+05   4.5398972e-04
   1.7230000e+05   4.5414253e-04
   1.7235000e+05   4.5429418e-04
   1.7240000e+05   4.5443769e-04
   1.7245000e+05   4.5456439e-04
   1.7250000e+05   4.5467368e-04
   1.7255000e+05   4.5476520e-04
   1.7260000e+05   4.5484567e-04
   1.7265000e+05   4.5491101e-04
   1.7270000e+05   4.5495589e-04
   1.7275000e+05   4.5497314e-04
   1.7280000e+05   4.5496171e-04
   1.7285000e+05   4.5492125e-04
   1.7290000e+05   4.5485096e-04
   1.7295000e+05   4.5475417e-04
   1.7300000e+05   4.5463596e-04
   1.7305000e+05   4.5450033e-04
   1.7310000e+05   4.5434680e-04
   1.7315000e+05   4.5416410e-04
   1.7320000e+05   4.5396355e-04
   1.7325000e+05   4.5374961e-04
   1.7330000e+05   4.5351934e-04
   1.7335000e+05   4.5326991e-04
   1.7340000e+05   4.5300095e-04
   1.7345000e+05   4.5271281e-04
   1.7350000e+05   4.5240391e-04
   1.7355000e+05   4.5206433e-04
   1.7360000e+05   4.5171672e-04
   1.7365000e+05   4.5137498e-04
   1.7370000e+05   4.5103379e-04
   1.7375000e+05   4.5069160e-04
   1.7380000e+05   4.5034939e-04
   1.7385000e+05   4.5000889e-04
   1.7390000e+05   4.4967156e-04
   1.7395000e+05   4.4933854e-04
   1.7400000e+05   4.4901094e-04
   1.7405000e+05   4.4869101e-04
   1.7410000e+05   4.4838150e-04
   1.7415000e+05   4.4808490e-04
   1.7420000e+05   4.4780215e-04
   1.7425000e+05   4.4753711e-04
   1.7430000e+05   4.4729245e-04
   1.7435000e+05   4.4706833e-04
   1.7440000e+05   4.4686822e-04
   1.7445000e+05   4.4669428e-04
   1.7450000e+05   4.4654727e-04
   1.7455000e+05   4.4642706e-04
   1.7460000e+05   4.4633347e-04
   1.7465000e+05   4.4626610e-04
   1.7470000e+05   4.4622464e-04
   1.7475000e+05   4.4620875e-04
   1.7480000e+05   4.4621811e-04
   1.7485000e+05   4.4625249e-04
   1.7490000e+05   4.4631109e-04
   1.7495000e+05   4.4639459e-04
   1.7500000e+05   4.4650282e-04
   1.7505000e+05   4.4663415e-04
   1.7510000e+05   4.4678712e-04
   1.7515000e+05   4.4696001e-04
   1.7520000e+05   4.4715144e-04
   1.7525000e+05   4.4735860e-04
   1.7530000e+05   4.4757941e-04
   1.7535000e+05   4.4781159e-04
   1.7540000e+05   4.4805005e-04
   1.7545000e+05   4.4829507e-04
   1.7550000e+05   4.4854692e-04
   1.7555000e+05   4.4880342e-04
   1.7560000e+05   4.4905516e-04
   1.7565000e+05   4.4929822e-04
   1.7570000e+05   4.4954023e-04
   1.7575000e+05   4.4978082e-04
   1.7580000e+05   4.5001574e-04
   1.7585000e+05   4.5023844e-04
   1.7590000e+05   4.5044609e-04
   1.7595000e+05   4.5063675e-04
   1.7600000e+05   4.5080955e-04
   1.7605000e+05   4.5096393e-04
   1.7610000e+05   4.5109888e-04
   1.7615000e+05   4.5121270e-04
   1.7620000e+05   4.5130350e-04
   1.7625000e+05   4.5137000e-04
   1.7630000e+05   4.5141087e-04
   1.7635000e+05   4.5142514e-04
   1.7640000e+05   4.5141208e-04
   1.7645000e+05   4.5137117e-04
   1.7650000e+05   4.5130216e-04
   1.7655000e+05   4.5120495e-04
   1.7660000e+05   4.5107986e-04
   1.7665000e+05   4.5092778e-04
   1.7670000e+05   4.5074963e-04
   1.7675000e+05   4.5054636e-04
   1.7680000e+05   4.5031905e-04
   1.7685000e+05   4.5006950e-04
   1.7690000e+05   4.4979947e-04
   1.7695000e+05   4.4951252e-04
   1.7700000e+05   4.4921062e-04
   1.7705000e+05   4.4889415e-04
   1.7710000e+05   4.4856320e-04
   1.7715000e+05   4.4821882e-04
   1.7720000e+05   4.4786355e-04
   1.7725000e+05   4.4750099e-04
   1.7730000e+05   4.4713488e-04
   1.7735000e+05   4.4676843e-04
   1.7740000e+05   4.4640410e-04
   1.7745000e+05   4.4604383e-04
   1.7750000e+05   4.4568937e-04
   1.7755000e+05   4.4534246e-04
   1.7760000e+05   4.4500481e-04
   1.7765000e+05   4.4467806e-04
   1.7770000e+05   4.4436381e-04
   1.7775000e+05   4.4406358e-04
   1.7780000e+05   4.4377940e-04
   1.7785000e+05   4.4351300e-04
   1.7790000e+05   4.4326461e-04
   1.7795000e+05   4.4303373e-04
   1.7800000e+05   4.4282025e-04
   1.7805000e+05   4.4262484e-04
   1.7810000e+05   4.4244876e-04
   1.7815000e+05   4.4229394e-04
   1.7820000e+05   4.4216155e-04
   1.7825000e+05   4.4205202e-04
   1.7830000e+05   4.4196515e-04
   1.7835000e+05   4.4189706e-04
   1.7840000e+05   4.4183487e-04
   1.7845000e+05   4.4178401e-04
   1.7850000e+05   4.4175360e-04
   1.7855000e+05   4.4175147e-04
   1.7860000e+05   4.4177670e-04
   1.7865000e+05   4.4182079e-04
   1.7870000e+05   4.4187605e-04
   1.7875000e+05   4.4193956e-04
   1.7880000e+05   4.4201321e-04
   1.7885000e+05   4.4209919e-04
   1.7890000e+05   4.4219741e-04
   1.7895000e+05   4.4230593e-04
   1.7900000e+05   4.4242206e-04
   1.7905000e+05   4.4254325e-04
   1.7910000e+05   4.4266766e-04
   1.7915000e+05   4.4279405e-04
   1.7920000e+05   4.4292137e-04
   1.7925000e+05   4.4304839e-04
   1.7930000e+05   4.4317346e-04
   1.7935000e+05   4.4329453e-04
   1.7940000e+05   4.4340933e-04
   1.7945000e+05   4.4351690e-04
   1.7950000e+05   4.4361595e-04
   1.7955000e+05   4.4370747e-04
   1.7960000e+05   4.4378801e-04
   1.7965000e+05   4.4385215e-04
   1.7970000e+05   4.4389527e-04
   1.7975000e+05   4.4391560e-04
   1.7980000e+05   4.4391397e-04
   1.7985000e+05   4.4389352e-04
   1.7990000e+05   4.4385730e-04
   1.7995000e+05   4.4380725e-04
   1.8000000e+05   4.4374394e-04
   1.8005000e+05   4.4366728e-04
   1.8010000e+05   4.4357709e-04
   1.8015000e+05   4.4347379e-04
   1.8020000e+05   4.4335778e-04
   1.8025000e+05   4.4322915e-04
   1.8030000e+05   4.4308815e-04
   1.8035000e+05   4.4293523e-04
   1.8040000e+05   4.4277123e-04
   1.8045000e+05   4.4259737e-04
   1.8050000e+05   4.4241519e-04
   1.8055000e+05   4.4222636e-04
   1.8060000e+05   4.4203437e-04
   1.8065000e+05   4.4184482e-04
   1.8070000e+05   4.4167392e-04
   1.8075000e+05   4.4152164e-04
   1.8080000e+05   4.4137070e-04
   1.8085000e+05   4.4120217e-04
   1.8090000e+05   4.4100769e-04
   1.8095000e+05   4.4079257e-04
   1.8100000e+05   4.4057024e-04
   1.8105000e+05   4.4035408e-04
   1.8110000e+05   4.4015233e-04
   1.8115000e+05   4.3996767e-04
   1.8120000e+05   4.3979978e-04
   1.8125000e+05   4.3964769e-04
   1.8130000e+05   4.3951070e-04
   1.8135000e+05   4.3938790e-04
   1.8140000e+05   4.3927770e-04
   1.8145000e+05   4.3917810e-04
   1.8150000e+05   4.3908742e-04
   1.8155000e+05   4.3900515e-04
   1.8160000e+05   4.3893208e-04
   1.8165000e+05   4.3886993e-04
   1.8170000e+05   4.3882059e-04
   1.8175000e+05   4.3878565e-04
   1.8180000e+05   4.3876586e-04
   1.8185000e+05   4.3876250e-04
   1.8190000e+05   4.3877265e-04
   1.8195000e+05   4.3879768e-04
   1.8200000e+05   4.3883562e-04
   1.8205000e+05   4.3888471e-04
   1.8210000e+05   4.3894464e-04
   1.8215000e+05   4.3901478e-04
   1.8220000e+05   4.3909436e-04
   1.8225000e+05   4.3918274e-04
   1.8230000e+05   4.3927929e-04
   1.8235000e+05   4.3938337e-04
   1.8240000e+05   4.3949426e-04
   1.8245000e+05   4.3961103e-04
   1.8250000e+05   4.3973250e-04
   1.8255000e+05   4.3985849e-04
   1.8260000e+05   4.3998797e-04
   1.8265000e+05   4.4012135e-04
   1.8270000e+05   4.4025660e-04
   1.8275000e+05   4.4039081e-04
   1.8280000e+05   4.4052144e-04
   1.8285000e+05   4.4064696e-04
   1.8290000e+05   4.4076704e-04
   1.8295000e+05   4.4088218e-04
   1.8300000e+05   4.4099227e-04
   1.8305000e+05   4.4109757e-04
   1.8310000e+05   4.4119741e-04
   1.8315000e+05   4.4129078e-04
   1.8320000e+05   4.4137662e-04
   1.8325000e+05   4.4145400e-04
   1.8330000e+05   4.4152212e-04
   1.8335000e+05   4.4158019e-04
   1.8340000e+05   4.4162751e-04
   1.8345000e+05   4.4166339e-04
   1.8350000e+05   4.4168732e-04
   1.8355000e+05   4.4169894e-04
   1.8360000e+05   4.4169804e-04
   1.8365000e+05   4.4168452e-04
   1.8370000e+05   4.4165835e-04
   1.8375000e+05   4.4161953e-04
   1.8380000e+05   4.4156813e-04
   1.8385000e+05   4.4150424e-04
   1.8390000e+05   4.4142804e-04
   1.8395000e+05   4.4133977e-04
   1.8400000e+05   4.4123975e-04
   1.8405000e+05   4.4112830e-04
   1.8410000e+05   4.4100557e-04
   1.8415000e+05   4.4087255e-04
   1.8420000e+05   4.4073001e-04
   1.8425000e+05   4.4057826e-04
   1.8430000e+05   4.4041777e-04
   1.8435000e+05   4.4024920e-04
   1.8440000e+05   4.4007340e-04
   1.8445000e+05   4.3989070e-04
   1.8450000e+05   4.3970202e-04
   1.8455000e+05   4.3950819e-04
   1.8460000e+05   4.3930985e-04
   1.8465000e+05   4.3910780e-04
   1.8470000e+05   4.3890291e-04
   1.8475000e+05   4.3869607e-04
   1.8480000e+05   4.3848822e-04
   1.8485000e+05   4.3828025e-04
   1.8490000e+05   4.3807306e-04
   1.8495000e+05   4.3786748e-04
   1.8500000e+05   4.3766444e-04
   1.8505000e+05   4.3746493e-04
   1.8510000e+05   4.3726965e-04
   1.8515000e+05   4.3707941e-04
   1.8520000e+05   4.3689506e-04
   1.8525000e+05   4.3671741e-04
   1.8530000e+05   4.3654724e-04
   1.8535000e+05   4.3638529e-04
   1.8540000e+05   4.3623216e-04
   1.8545000e+05   4.3608865e-04
   1.8550000e+05   4.3595542e-04
   1.8555000e+05   4.3583299e-04
   1.8560000e+05   4.3572169e-04
   1.8565000e+05   4.3562190e-04
   1.8570000e+05   4.3553391e-04
   1.8575000e+05   4.3545791e-04
   1.8580000e+05   4.3539385e-04
   1.8585000e+05   4.3534165e-04
   1.8590000e+05   4.3530141e-04
   1.8595000e+05   4.3527310e-04
   1.8600000e+05   4.3525641e-04
   1.8605000e+05   4.3525098e-04
   1.8610000e+05   4.3525636e-04
   1.8615000e+05   4.3527207e-04
   1.8620000e+05   4.3529750e-04
   1.8625000e+05   4.3533200e-04
   1.8630000e+05   4.3537483e-04
   1.8635000e+05   4.3542519e-04
   1.8640000e+05   4.3548225e-04
   1.8645000e+05   4.3554510e-04
   1.8650000e+05   4.3561281e-04
   1.8655000e+05   4.3568442e-04
   1.8660000e+05   4.3575894e-04
   1.8665000e+05   4.3583535e-04
   1.8670000e+05   4.3591264e-04
   1.8675000e+05   4.3598978e-04
   1.8680000e+05   4.3606575e-04
   1.8685000e+05   4.3613955e-04
   1.8690000e+05   4.3621019e-04
   1.8695000e+05   4.3627595e-04
   1.8700000e+05   4.3634368e-04
   1.8705000e+05   4.3642103e-04
   1.8710000e+05   4.3651893e-04
   1.8715000e+05   4.3662145e-04
   1.8720000e+05   4.3670348e-04
   1.8725000e+05   4.3674689e-04
   1.8730000e+05   4.3674915e-04
   1.8735000e+05   4.3672084e-04
   1.8740000e+05   4.3667682e-04
   1.8745000e+05   4.3662833e-04
   1.8750000e+05   4.3658012e-04
   1.8755000e+05   4.3653214e-04
   1.8760000e+05   4.3648254e-04
   1.8765000e+05   4.3642942e-04
   1.8770000e+05   4.3637088e-04
   1.8775000e+05   4.3630443e-04
   1.8780000e+05   4.3622696e-04
   1.8785000e+05   4.3613557e-04
   1.8790000e+05   4.3602863e-04
   1.8795000e+05   4.3590639e-04
   1.8800000e+05   4.3577082e-04
   1.8805000e+05   4.3562479e-04
   1.8810000e+05   4.3547127e-04
   1.8815000e+05   4.3531272e-04
   1.8820000e+05   4.3515087e-04
   1.8825000e+05   4.3498687e-04
   1.8830000e+05   4.3482146e-04
   1.8835000e+05   4.3465504e-04
   1.8840000e+05   4.3448801e-04
   1.8845000e+05   4.3432051e-04
   1.8850000e+05   4.3415268e-04
   1.8855000e+05   4.3398494e-04
   1.8860000e+05   4.3381814e-04
   1.8865000e+05   4.3365358e-04
   1.8870000e+05   4.3349282e-04
   1.8875000e+05   4.3333746e-04
   1.8880000e+05   4.3318897e-04
   1.8885000e+05   4.3304861e-04
   1.8890000e+05   4.3291739e-04
   1.8895000e+05   4.3279614e-04
   1.8900000e+05   4.3268555e-04
   1.8905000e+05   4.3258619e-04
   1.8910000e+05   4.3249879e-04
   1.8915000e+05   4.3242372e-04
   1.8920000e+05   4.3236185e-04
   1.8925000e+05   4.3231322e-04
   1.8930000e+05   4.3227751e-04
   1.8935000e+05   4.3225447e-04
   1.8940000e+05   4.3224414e-04
   1.8945000e+05   4.3224678e-04
   1.8950000e+05   4.3226268e-04
   1.8955000e+05   4.3229184e-04
   1.8960000e+05   4.3233394e-04
   1.8965000e+05   4.3238835e-04
   1.8970000e+05   4.3245428e-04
   1.8975000e+05   4.3253083e-04
   1.8980000e+05   4.3261705e-04
   1.8985000e+05   4.3271192e-04
   1.8990000e+05   4.3281442e-04
   1.8995000e+05   4.3292294e-04
   1.9000000e+05   4.3303658e-04
   1.9005000e+05   4.3315427e-04
   1.9010000e+05   4.3327479e-04
   1.9015000e+05   4.3339694e-04
   1.9020000e+05   4.3351954e-04
   1.9025000e+05   4.3364147e-04
   1.9030000e+05   4.3376164e-04
   1.9035000e+05   4.3387898e-04
   1.9040000e+05   4.3399244e-04
   1.9045000e+05   4.3410097e-04
   1.9050000e+05   4.3420354e-04
   1.9055000e+05   4.3429917e-04
   1.9060000e+05   4.3438692e-04
   1.9065000e+05   4.3446591e-04
   1.9070000e+05   4.3453534e-04
   1.9075000e+05   4.3459445e-04
   1.9080000e+05   4.3464259e-04
   1.9085000e+05   4.3467914e-04
   1.9090000e+05   4.3470358e-04
   1.9095000e+05   4.3471546e-04
   1.9100000e+05   4.3471442e-04
   1.9105000e+05   4.3470018e-04
   1.9110000e+05   4.3467258e-04
   1.9115000e+05   4.3463154e-04
   1.9120000e+05   4.3457710e-04
   1.9125000e+05   4.3450939e-04
   1.9130000e+05   4.3442863e-04
   1.9135000e+05   4.3433517e-04
   1.9140000e+05   4.3422942e-04
   1.9145000e+05   4.3411192e-04
   1.9150000e+05   4.3398327e-04
   1.9155000e+05   4.3384411e-04
   1.9160000e+05   4.3369525e-04
   1.9165000e+05   4.3353756e-04
   1.9170000e+05   4.3337191e-04
   1.9175000e+05   4.3319922e-04
   1.9180000e+05   4.3302046e-04
   1.9185000e+05   4.3283665e-04
   1.9190000e+05   4.3264884e-04
   1.9195000e+05   4.3245808e-04
   1.9200000e+05   4.3226543e-04
   1.9205000e+05   4.3207196e-04
   1.9210000e+05   4.3187873e-04
   1.9215000e+05   4.3168680e-04
   1.9220000e+05   4.3149720e-04
   1.9225000e+05   4.3131096e-04
   1.9230000e+05   4.3112902e-04
   1.9235000e+05   4.3095233e-04
   1.9240000e+05   4.3078178e-04
   1.9245000e+05   4.3061822e-04
   1.9250000e+05   4.3046240e-04
   1.9255000e+05   4.3031500e-04
   1.9260000e+05   4.3017663e-04
   1.9265000e+05   4.3004786e-04
   1.9270000e+05   4.2992915e-04
   1.9275000e+05   4.2982088e-04
   1.9280000e+05   4.2972334e-04
   1.9285000e+05   4.2963673e-04
   1.9290000e+05   4.2956120e-04
   1.9295000e+05   4.2949678e-04
   1.9300000e+05   4.2944342e-04
   1.9305000e+05   4.2940098e-04
   1.9310000e+05   4.2936922e-04
   1.9315000e+05   4.2934785e-04
   1.9320000e+05   4.2933649e-04
   1.9325000e+05   4.2933469e-04
   1.9330000e+05   4.2934194e-04
   1.9335000e+05   4.2935766e-04
   1.9340000e+05   4.2938124e-04
   1.9345000e+05   4.2941201e-04
   1.9350000e+05   4.2944926e-04
   1.9355000e+05   4.2949225e-04
   1.9360000e+05   4.2954020e-04
   1.9365000e+05   4.2959232e-04
   1.9370000e+05   4.2964779e-04
   1.9375000e+05   4.2970579e-04
   1.9380000e+05   4.2976551e-04
   1.9385000e+05   4.2982610e-04
   1.9390000e+05   4.2988675e-04
   1.9395000e+05   4.2994666e-04
   1.9400000e+05   4.3000505e-04
   1.9405000e+05   4.3006114e-04
   1.9410000e+05   4.3011420e-04
   1.9415000e+05   4.3016361e-04
   1.9420000e+05   4.3021363e-04
   1.9425000e+05   4.3027207e-04
   1.9430000e+05   4.3034226e-04
   1.9435000e+05   4.3041081e-04
   1.9440000e+05   4.3046065e-04
   1.9445000e+05   4.3048170e-04
   1.9450000e+05   4.3047505e-04
   1.9455000e+05   4.3044959e-04
   1.9460000e+05   4.3041553e-04
   1.9465000e+05   4.3037951e-04
   1.9470000e+05   4.3034360e-04
   1.9475000e+05   4.3030702e-04
   1.9480000e+05   4.3026832e-04
   1.9485000e+05   4.3022627e-04
   1.9490000e+05   4.3017976e-04
   1.9495000e+05   4.3012726e-04
   1.9500000e+05   4.3006695e-04
   1.9505000e+05   4.2999725e-04
   1.9510000e+05   4.2991750e-04
   1.9515000e+05   4.2982826e-04
   1.9520000e+05   4.2973106e-04
   1.9525000e+05   4.2962786e-04
   1.9530000e+05   4.2952052e-04
   1.9535000e+05   4.2941045e-04
   1.9540000e+05   4.2929870e-04
   1.9545000e+05   4.2918584e-04
   1.9550000e+05   4.2907217e-04
   1.9555000e+05   4.2895788e-04
   1.9560000e+05   4.2884310e-04
   1.9565000e+05   4.2872803e-04
   1.9570000e+05   4.2861300e-04
   1.9575000e+05   4.2849845e-04
   1.9580000e+05   4.2838502e-04
   1.9585000e+05   4.2827343e-04
   1.9590000e+05   4.2816449e-04
   1.9595000e+05   4.2805896e-04
   1.9600000e+05   4.2795760e-04
   1.9605000e+05   4.2786102e-04
   1.9610000e+05   4.2776971e-04
   1.9615000e+05   4.2768408e-04
   1.9620000e+05   4.2760448e-04
   1.9625000e+05   4.2753122e-04
   1.9630000e+05   4.2746457e-04
   1.9635000e+05   4.2740479e-04
   1.9640000e+05   4.2735213e-04
   1.9645000e+05   4.2730685e-04
   1.9650000e+05   4.2726916e-04
   1.9655000e+05   4.2723920e-04
   1.9660000e+05   4.2721705e-04
   1.9665000e+05   4.2720273e-04
   1.9670000e+05   4.2719617e-04
   1.9675000e+05   4.2719723e-04
   1.9680000e+05   4.2720570e-04
   1.9685000e+05   4.2722129e-04
   1.9690000e+05   4.2724366e-04
   1.9695000e+05   4.2727240e-04
   1.9700000e+05   4.2730708e-04
   1.9705000e+05   4.2734719e-04
   1.9710000e+05   4.2739223e-04
   1.9715000e+05   4.2744139e-04
   1.9720000e+05   4.2749435e-04
   1.9725000e+05   4.2755045e-04
   1.9730000e+05   4.2760910e-04
   1.9735000e+05   4.2766968e-04
   1.9740000e+05   4.2773158e-04
   1.9745000e+05   4.2779421e-04
   1.9750000e+05   4.2785701e-04
   1.9755000e+05   4.2791939e-04
   1.9760000e+05   4.2798078e-04
   1.9765000e+05   4.2804062e-04
   1.9770000e+05   4.2809833e-04
   1.9775000e+05   4.2815335e-04
   1.9780000e+05   4.2820514e-04
   1.9785000e+05   4.2825316e-04
   1.9790000e+05   4.2829689e-04
   1.9795000e+05   4.2833584e-04
   1.9800000e+05   4.2836953e-04
   1.9805000e+05   4.2839749e-04
   1.9810000e+05   4.2841931e-04
   1.9815000e+05   4.2843459e-04
   1.9820000e+05   4.2844297e-04
   1.9825000e+05   4.2844414e-04
   1.9830000e+05   4.2843783e-04
   1.9835000e+05   4.2842382e-04
   1.9840000e+05   4.2840194e-04
   1.9845000e+05   4.2837207e-04
   1.9850000e+05   4.2833413e-04
   1.9855000e+05   4.2828816e-04
   1.9860000e+05   4.2823421e-04
   1.9865000e+05   4.2817234e-04
   1.9870000e+05   4.2810273e-04
   1.9875000e+05   4.2802560e-04
   1.9880000e+05   4.2794119e-04
   1.9885000e+05   4.2784983e-04
   1.9890000e+05   4.2775185e-04
   1.9895000e+05   4.2764765e-04
   1.9900000e+05   4.2753764e-04
   1.9905000e+05   4.2742229e-04
   1.9910000e+05   4.2730208e-04
   1.9915000e+05   4.2717755e-04
   1.9920000e+05   4.2704926e-04
   1.9925000e+05   4.2691778e-04
   1.9930000e+05   4.2678372e-04
   1.9935000e+05   4.2664768e-04
   1.9940000e+05   4.2651028e-04
   1.9945000e+05   4.2637218e-04
   1.9950000e+05   4.2623404e-04
   1.9955000e+05   4.2609650e-04
   1.9960000e+05   4.2596018e-04
   1.9965000e+05   4.2582573e-04
   1.9970000e+05   4.2569377e-04
   1.9975000e+05   4.2556491e-04
   1.9980000e+05   4.2543970e-04
   1.9985000e+05   4.2531874e-04
   1.9990000e+05   4.2520260e-04
   1.9995000e+05   4.2509178e-04
   2.0000000e+05   4.2498677e-04
   2.0005000e+05   4.2488800e-04
   2.0010000e+05   4.2479588e-04
   2.0015000e+05   4.2471074e-04
   2.0020000e+05   4.2463287e-04
   2.0025000e+05   4.2456252e-04
   2.0030000e+05   4.2449990e-04
   2.0035000e+05   4.2444514e-04
   2.0040000e+05   4.2439834e-04
   2.0045000e+05   4.2435952e-04
   2.0050000e+05   4.2432867e-04
   2.0055000e+05   4.2430570e-04
   2.0060000e+05   4.2429048e-04
   2.0065000e+05   4.2428281e-04
   2.0070000e+05   4.2428245e-04
   2.0075000e+05   4.2428909e-04
   2.0080000e+05   4.2430213e-04
   2.0085000e+05   4.2432322e-04
   2.0090000e+05   4.2435350e-04
   2.0095000e+05   4.2439689e-04
   2.0100000e+05   4.2444940e-04
   2.0105000e+05   4.2450376e-04
   2.0110000e+05   4.2455395e-04
   2.0115000e+05   4.2459807e-04
   2.0120000e+05   4.2463809e-04
   2.0125000e+05   4.2467755e-04
   2.0130000e+05   4.2471925e-04
   2.0135000e+05   4.2476421e-04
   2.0140000e+05   4.2481200e-04
   2.0145000e+05   4.2486152e-04
   2.0150000e+05   4.2491162e-04
   2.0155000e+05   4.2496108e-04
   2.0160000e+05   4.2500852e-04
   2.0165000e+05   4.2505233e-04
   2.0170000e+05   4.2509092e-04
   2.0175000e+05   4.2512301e-04
   2.0180000e+05   4.2514788e-04
   2.0185000e+05   4.2516535e-04
   2.0190000e+05   4.2517562e-04
   2.0195000e+05   4.2517897e-04
   2.0200000e+05   4.2517563e-04
   2.0205000e+05   4.2516566e-04
   2.0210000e+05   4.2514896e-04
   2.0215000e+05   4.2512532e-04
   2.0220000e+05   4.2509446e-04
   2.0225000e+05   4.2505607e-04
   2.0230000e+05   4.2500988e-04
   2.0235000e+05   4.2495569e-04
   2.0240000e+05   4.2489348e-04
   2.0245000e+05   4.2482333e-04
   2.0250000e+05   4.2474547e-04
   2.0255000e+05   4.2466025e-04
   2.0260000e+05   4.2456812e-04
   2.0265000e+05   4.2446964e-04
   2.0270000e+05   4.2436541e-04
   2.0275000e+05   4.2425603e-04
   2.0280000e+05   4.2414213e-04
   2.0285000e+05   4.2402433e-04
   2.0290000e+05   4.2390323e-04
   2.0295000e+05   4.2377951e-04
   2.0300000e+05   4.2365382e-04
   2.0305000e+05   4.2352690e-04
   2.0310000e+05   4.2339948e-04
   2.0315000e+05   4.2327237e-04
   2.0320000e+05   4.2314643e-04
   2.0325000e+05   4.2302263e-04
   2.0330000e+05   4.2290182e-04
   2.0335000e+05   4.2278445e-04
   2.0340000e+05   4.2267082e-04
   2.0345000e+05   4.2256136e-04
   2.0350000e+05   4.2245666e-04
   2.0355000e+05   4.2235750e-04
   2.0360000e+05   4.2226464e-04
   2.0365000e+05   4.2217873e-04
   2.0370000e+05   4.2210025e-04
   2.0375000e+05   4.2202955e-04
   2.0380000e+05   4.2196691e-04
   2.0385000e+05   4.2191253e-04
   2.0390000e+05   4.2186656e-04
   2.0395000e+05   4.2182912e-04
   2.0400000e+05   4.2180022e-04
   2.0405000e+05   4.2177983e-04
   2.0410000e+05   4.2176788e-04
   2.0415000e+05   4.2176426e-04
   2.0420000e+05   4.2176883e-04
   2.0425000e+05   4.2178139e-04
   2.0430000e+05   4.2180171e-04
   2.0435000e+05   4.2182946e-04
   2.0440000e+05   4.2186426e-04
   2.0445000e+05   4.2190567e-04
   2.0450000e+05   4.2195318e-04
   2.0455000e+05   4.2200623e-04
   2.0460000e+05   4.2206419e-04
   2.0465000e+05   4.2212640e-04
   2.0470000e+05   4.2219217e-04
   2.0475000e+05   4.2226077e-04
   2.0480000e+05   4.2233143e-04
   2.0485000e+05   4.2240339e-04
   2.0490000e+05   4.2247587e-04
   2.0495000e+05   4.2254808e-04
   2.0500000e+05   4.2261924e-04
   2.0505000e+05   4.2268858e-04
   2.0510000e+05   4.2275533e-04
   2.0515000e+05   4.2281876e-04
   2.0520000e+05   4.2287819e-04
   2.0525000e+05   4.2293293e-04
   2.0530000e+05   4.2298239e-04
   2.0535000e+05   4.2302595e-04
   2.0540000e+05   4.2306311e-04
   2.0545000e+05   4.2309344e-04
   2.0550000e+05   4.2311651e-04
   2.0555000e+05   4.2313199e-04
   2.0560000e+05   4.2313956e-04
   2.0565000e+05   4.2313898e-04
   2.0570000e+05   4.2313008e-04
   2.0575000e+05   4.2311276e-04
   2.0580000e+05   4.2308698e-04
   2.0585000e+05   4.2305276e-04
   2.0590000e+05   4.2301019e-04
   2.0595000e+05   4.2295942e-04
   2.0600000e+05   4.2290064e-04
   2.0605000e+05   4.2283412e-04
   2.0610000e+05   4.2276018e-04
   2.0615000e+05   4.2267918e-04
   2.0620000e+05   4.2259156e-04
   2.0625000e+05   4.2249777e-04
   2.0630000e+05   4.2239832e-04
   2.0635000e+05   4.2229375e-04
   2.0640000e+05   4.2218463e-04
   2.0645000e+05   4.2207161e-04
   2.0650000e+05   4.2195532e-04
   2.0655000e+05   4.2183642e-04
   2.0660000e+05   4.2171557e-04
   2.0665000e+05   4.2159345e-04
   2.0670000e+05   4.2147075e-04
   2.0675000e+05   4.2134814e-04
   2.0680000e+05   4.2122637e-04
   2.0685000e+05   4.2110621e-04
   2.0690000e+05   4.2098843e-04
   2.0695000e+05   4.2087360e-04
   2.0700000e+05   4.2076209e-04
   2.0705000e+05   4.2065428e-04
   2.0710000e+05   4.2055059e-04
   2.0715000e+05   4.2045154e-04
   2.0720000e+05   4.2035769e-04
   2.0725000e+05   4.2026956e-04
   2.0730000e+05   4.2018759e-04
   2.0735000e+05   4.2011216e-04
   2.0740000e+05   4.2004354e-04
   2.0745000e+05   4.1998192e-04
   2.0750000e+05   4.1992741e-04
   2.0755000e+05   4.1988004e-04
   2.0760000e+05   4.1983976e-04
   2.0765000e+05   4.1980645e-04
   2.0770000e+05   4.1977997e-04
   2.0775000e+05   4.1976013e-04
   2.0780000e+05   4.1974673e-04
   2.0785000e+05   4.1973954e-04
   2.0790000e+05   4.1973829e-04
   2.0795000e+05   4.1974268e-04
   2.0800000e+05   4.1975236e-04
   2.0805000e+05   4.1976690e-04
   2.0810000e+05   4.1978585e-04
   2.0815000e+05   4.1980867e-04
   2.0820000e+05   4.1983482e-04
   2.0825000e+05   4.1986369e-04
   2.0830000e+05   4.1989468e-04
   2.0835000e+05   4.1992717e-04
   2.0840000e+05   4.1996052e-04
   2.0845000e+05   4.1999413e-04
   2.0850000e+05   4.2002738e-04
   2.0855000e+05   4.2005970e-04
   2.0860000e+05   4.2009050e-04
   2.0865000e+05   4.2011922e-04
   2.0870000e+05   4.2014534e-04
   2.0875000e+05   4.2016833e-04
   2.0880000e+05   4.2018771e-04
   2.0885000e+05   4.2020304e-04
   2.0890000e+05   4.2021390e-04
   2.0895000e+05   4.2021991e-04
   2.0900000e+05   4.2022075e-04
   2.0905000e+05   4.2021614e-04
   2.0910000e+05   4.2020586e-04
   2.0915000e+05   4.2018973e-04
   2.0920000e+05   4.2016763e-04
   2.0925000e+05   4.2013947e-04
   2.0930000e+05   4.2010524e-04
   2.0935000e+05   4.2006495e-04
   2.0940000e+05   4.2001870e-04
   2.0945000e+05   4.1996659e-04
   2.0950000e+05   4.1990886e-04
   2.0955000e+05   4.1984569e-04
   2.0960000e+05   4.1977723e-04
   2.0965000e+05   4.1970365e-04
   2.0970000e+05   4.1962520e-04
   2.0975000e+05   4.1954226e-04
   2.0980000e+05   4.1945526e-04
   2.0985000e+05   4.1936469e-04
   2.0990000e+05   4.1927103e-04
   2.0995000e+05   4.1917477e-04
   2.1000000e+05   4.1907638e-04
   2.1005000e+05   4.1897647e-04
   2.1010000e+05   4.1887562e-04
   2.1015000e+05   4.1877453e-04
   2.1020000e+05   4.1867354e-04
   2.1025000e+05   4.1857283e-04
   2.1030000e+05   4.1847264e-04
   2.1035000e+05   4.1837344e-04
   2.1040000e+05   4.1827591e-04
   2.1045000e+05   4.1818080e-04
   2.1050000e+05   4.1808878e-04
   2.1055000e+05   4.1800040e-04
   2.1060000e+05   4.1791609e-04
   2.1065000e+05   4.1783618e-04
   2.1070000e+05   4.1776101e-04
   2.1075000e+05   4.1769089e-04
   2.1080000e+05   4.1762610e-04
   2.1085000e+05   4.1756687e-04
   2.1090000e+05   4.1751340e-04
   2.1095000e+05   4.1746584e-04
   2.1100000e+05   4.1742431e-04
   2.1105000e+05   4.1738892e-04
   2.1110000e+05   4.1735972e-04
   2.1115000e+05   4.1733676e-04
   2.1120000e+05   4.1732000e-04
   2.1125000e+05   4.1730939e-04
   2.1130000e+05   4.1730481e-04
   2.1135000e+05   4.1730611e-04
   2.1140000e+05   4.1731310e-04
   2.1145000e+05   4.1732555e-04
   2.1150000e+05   4.1734320e-04
   2.1155000e+05   4.1736575e-04
   2.1160000e+05   4.1739288e-04
   2.1165000e+05   4.1742420e-04
   2.1170000e+05   4.1745935e-04
   2.1175000e+05   4.1749791e-04
   2.1180000e+05   4.1753943e-04
   2.1185000e+05   4.1758347e-04
   2.1190000e+05   4.1762955e-04
   2.1195000e+05   4.1767719e-04
   2.1200000e+05   4.1772590e-04
   2.1205000e+05   4.1777519e-04
   2.1210000e+05   4.1782456e-04
   2.1215000e+05   4.1787353e-04
   2.1220000e+05   4.1792156e-04
   2.1225000e+05   4.1796825e-04
   2.1230000e+05   4.1801313e-04
   2.1235000e+05   4.1805570e-04
   2.1240000e+05   4.1809555e-04
   2.1245000e+05   4.1813226e-04
   2.1250000e+05   4.1816546e-04
   2.1255000e+05   4.1819478e-04
   2.1260000e+05   4.1821988e-04
   2.1265000e+05   4.1824042e-04
   2.1270000e+05   4.1825612e-04
   2.1275000e+05   4.1826673e-04
   2.1280000e+05   4.1827205e-04
   2.1285000e+05   4.1827189e-04
   2.1290000e+05   4.1826612e-04
   2.1295000e+05   4.1825465e-04
   2.1300000e+05   4.1823740e-04
   2.1305000e+05   4.1821434e-04
   2.1310000e+05   4.1818548e-04
   2.1315000e+05   4.1815087e-04
   2.1320000e+05   4.1811059e-04
   2.1325000e+05   4.1806475e-04
   2.1330000e+05   4.1801353e-04
   2.1335000e+05   4.1795710e-04
   2.1340000e+05   4.1789568e-04
   2.1345000e+05   4.1782951e-04
   2.1350000e+05   4.1775886e-04
   2.1355000e+05   4.1768403e-04
   2.1360000e+05   4.1760534e-04
   2.1365000e+05   4.1752314e-04
   2.1370000e+05   4.1743779e-04
   2.1375000e+05   4.1734967e-04
   2.1380000e+05   4.1725917e-04
   2.1385000e+05   4.1716670e-04
   2.1390000e+05   4.1707267e-04
   2.1395000e+05   4.1697752e-04
   2.1400000e+05   4.1688166e-04
   2.1405000e+05   4.1678553e-04
   2.1410000e+05   4.1668955e-04
   2.1415000e+05   4.1659415e-04
   2.1420000e+05   4.1649972e-04
   2.1425000e+05   4.1640668e-04
   2.1430000e+05   4.1631541e-04
   2.1435000e+05   4.1622630e-04
   2.1440000e+05   4.1613972e-04
   2.1445000e+05   4.1605611e-04
   2.1450000e+05   4.1597580e-04
   2.1455000e+05   4.1589900e-04
   2.1460000e+05   4.1582587e-04
   2.1465000e+05   4.1575654e-04
   2.1470000e+05   4.1569117e-04
   2.1475000e+05   4.1562995e-04
   2.1480000e+05   4.1557309e-04
   2.1485000e+05   4.1552075e-04
   2.1490000e+05   4.1547306e-04
   2.1495000e+05   4.1543010e-04
   2.1500000e+05   4.1539190e-04
   2.1505000e+05   4.1535843e-04
   2.1510000e+05   4.1532963e-04
   2.1515000e+05   4.1530535e-04
   2.1520000e+05   4.1528544e-04
   2.1525000e+05   4.1526968e-04
   2.1530000e+05   4.1525785e-04
   2.1535000e+05   4.1524973e-04
   2.1540000e+05   4.1524509e-04
   2.1545000e+05   4.1524369e-04
   2.1550000e+05   4.1524528e-04
   2.1555000e+05   4.1524958e-04
   2.1560000e+05   4.1525630e-04
   2.1565000e+05   4.1526512e-04
   2.1570000e+05   4.1527568e-04
   2.1575000e+05   4.1528761e-04
   2.1580000e+05   4.1530052e-04
   2.1585000e+05   4.1531401e-04
   2.1590000e+05   4.1532767e-04
   2.1595000e+05   4.1534113e-04
   2.1600000e+05   4.1535399e-04
   2.1605000e+05   4.1536585e-04
   2.1610000e+05   4.1537631e-04
   2.1615000e+05   4.1538500e-04
   2.1620000e+05   4.1539159e-04
   2.1625000e+05   4.1539578e-04
   2.1630000e+05   4.1539732e-04
   2.1635000e+05   4.1539593e-04
   2.1640000e+05   4.1539139e-04
   2.1645000e+05   4.1538346e-04
   2.1650000e+05   4.1537194e-04
   2.1655000e+05   4.1535666e-04
   2.1660000e+05   4.1533749e-04
   2.1665000e+05   4.1531433e-04
   2.1670000e+05   4.1528713e-04
   2.1675000e+05   4.1525591e-04
   2.1680000e+05   4.1522069e-04
   2.1685000e+05   4.1518146e-04
   2.1690000e+05   4.1513817e-04
   2.1695000e+05   4.1509087e-04
   2.1700000e+05   4.1503967e-04
   2.1705000e+05   4.1498481e-04
   2.1710000e+05   4.1492654e-04
   2.1715000e+05   4.1486513e-04
   2.1720000e+05   4.1480084e-04
   2.1725000e+05   4.1473393e-04
   2.1730000e+05   4.1466468e-04
   2.1735000e+05   4.1459338e-04
   2.1740000e+05   4.1452036e-04
   2.1745000e+05   4.1444596e-04
   2.1750000e+05   4.1437054e-04
   2.1755000e+05   4.1429445e-04
   2.1760000e+05   4.1421809e-04
   2.1765000e+05   4.1414183e-04
   2.1770000e+05   4.1406607e-04
   2.1775000e+05   4.1399120e-04
   2.1780000e+05   4.1391763e-04
   2.1785000e+05   4.1384574e-04
   2.1790000e+05   4.1377592e-04
   2.1795000e+05   4.1370853e-04
   2.1800000e+05   4.1364393e-04
   2.1805000e+05   4.1358245e-04
   2.1810000e+05   4.1352441e-04
   2.1815000e+05   4.1347010e-04
   2.1820000e+05   4.1341977e-04
   2.1825000e+05   4.1337367e-04
   2.1830000e+05   4.1333198e-04
   2.1835000e+05   4.1329489e-04
   2.1840000e+05   4.1326253e-04
   2.1845000e+05   4.1323499e-04
   2.1850000e+05   4.1321234e-04
   2.1855000e+05   4.1319460e-04
   2.1860000e+05   4.1318176e-04
   2.1865000e+05   4.1317377e-04
   2.1870000e+05   4.1317055e-04
   2.1875000e+05   4.1317197e-04
   2.1880000e+05   4.1317787e-04
   2.1885000e+05   4.1318807e-04
   2.1890000e+05   4.1320236e-04
   2.1895000e+05   4.1322046e-04
   2.1900000e+05   4.1324211e-04
   2.1905000e+05   4.1326700e-04
   2.1910000e+05   4.1329478e-04
   2.1915000e+05   4.1332511e-04
   2.1920000e+05   4.1335760e-04
   2.1925000e+05   4.1339186e-04
   2.1930000e+05   4.1342747e-04
   2.1935000e+05   4.1346402e-04
   2.1940000e+05   4.1350106e-04
   2.1945000e+05   4.1353817e-04
   2.1950000e+05   4.1357491e-04
   2.1955000e+05   4.1361082e-04
   2.1960000e+05   4.1364550e-04
   2.1965000e+05   4.1367850e-04
   2.1970000e+05   4.1370941e-04
   2.1975000e+05   4.1373784e-04
   2.1980000e+05   4.1376340e-04
   2.1985000e+05   4.1378574e-04
   2.1990000e+05   4.1380452e-04
   2.1995000e+05   4.1381939e-04
   2.2000000e+05   4.1383009e-04
   2.2005000e+05   4.1383636e-04
   2.2010000e+05   4.1383800e-04
   2.2015000e+05   4.1383480e-04
   2.2020000e+05   4.1382660e-04
   2.2025000e+05   4.1381330e-04
   2.2030000e+05   4.1379480e-04
   2.2035000e+05   4.1377108e-04
   2.2040000e+05   4.1374211e-04
   2.2045000e+05   4.1370792e-04
   2.2050000e+05   4.1366859e-04
   2.2055000e+05   4.1362420e-04
   2.2060000e+05   4.1357489e-04
   2.2065000e+05   4.1352084e-04
   2.2070000e+05   4.1346224e-04
   2.2075000e+05   4.1339932e-04
   2.2080000e+05   4.1333236e-04
   2.2085000e+05   4.1326163e-04
   2.2090000e+05   4.1318745e-04
   2.2095000e+05   4.1311016e-04
   2.2100000e+05   4.1303011e-04
   2.2105000e+05   4.1294768e-04
   2.2110000e+05   4.1286326e-04
   2.2115000e+05   4.1277724e-04
   2.2120000e+05   4.1269003e-04
   2.2125000e+05   4.1260204e-04
   2.2130000e+05   4.1251368e-04
   2.2135000e+05   4.1242538e-04
   2.2140000e+05   4.1233754e-04
   2.2145000e+05   4.1225055e-04
   2.2150000e+05   4.1216481e-04
   2.2155000e+05   4.1208070e-04
   2.2160000e+05   4.1199856e-04
   2.2165000e+05   4.1191876e-04
   2.2170000e+05   4.1184170e-04
   2.2175000e+05   4.1176777e-04
   2.2180000e+05   4.1169789e-04
   2.2185000e+05   4.1163233e-04
   2.2190000e+05   4.1157073e-04
   2.2195000e+05   4.1151256e-04
   2.2200000e+05   4.1145748e-04
   2.2205000e+05   4.1140558e-04
   2.2210000e+05   4.1135726e-04
   2.2215000e+05   4.1131300e-04
   2.2220000e+05   4.1127319e-04
   2.2225000e+05   4.1123806e-04
   2.2230000e+05   4.1120767e-04
   2.2235000e+05   4.1118200e-04
   2.2240000e+05   4.1116091e-04
   2.2245000e+05   4.1114417e-04
   2.2250000e+05   4.1113145e-04
   2.2255000e+05   4.1112234e-04
   2.2260000e+05   4.1111645e-04
   2.2265000e+05   4.1111341e-04
   2.2270000e+05   4.1111295e-04
   2.2275000e+05   4.1111486e-04
   2.2280000e+05   4.1111896e-04
   2.2285000e+05   4.1112510e-04
   2.2290000e+05   4.1113306e-04
   2.2295000e+05   4.1114258e-04
   2.2300000e+05   4.1115333e-04
   2.2305000e+05   4.1116496e-04
   2.2310000e+05   4.1117707e-04
   2.2315000e+05   4.1118926e-04
   2.2320000e+05   4.1120112e-04
   2.2325000e+05   4.1121224e-04
   2.2330000e+05   4.1122225e-04
   2.2335000e+05   4.1123082e-04
   2.2340000e+05   4.1123765e-04
   2.2345000e+05   4.1124248e-04
   2.2350000e+05   4.1124508e-04
   2.2355000e+05   4.1124528e-04
   2.2360000e+05   4.1124291e-04
   2.2365000e+05   4.1123784e-04
   2.2370000e+05   4.1122987e-04
   2.2375000e+05   4.1121875e-04
   2.2380000e+05   4.1120429e-04
   2.2385000e+05   4.1118638e-04
   2.2390000e+05   4.1116500e-04
   2.2395000e+05   4.1114019e-04
   2.2400000e+05   4.1111201e-04
   2.2405000e+05   4.1108056e-04
   2.2410000e+05   4.1104591e-04
   2.2415000e+05   4.1100816e-04
   2.2420000e+05   4.1096744e-04
   2.2425000e+05   4.1092388e-04
   2.2430000e+05   4.1087763e-04
   2.2435000e+05   4.1082886e-04
   2.2440000e+05   4.1077774e-04
   2.2445000e+05   4.1072446e-04
   2.2450000e+05   4.1066923e-04
   2.2455000e+05   4.1061229e-04
   2.2460000e+05   4.1055388e-04
   2.2465000e+05   4.1049426e-04
   2.2470000e+05   4.1043371e-04
   2.2475000e+05   4.1037251e-04
   2.2480000e+05   4.1031095e-04
   2.2485000e+05   4.1024932e-04
   2.2490000e+05   4.1018792e-04
   2.2495000e+05   4.1012703e-04
   2.2500000e+05   4.1006695e-04
   2.2505000e+05   4.1000795e-04
   2.2510000e+05   4.0995033e-04
   2.2515000e+05   4.0989434e-04
   2.2520000e+05   4.0984025e-04
   2.2525000e+05   4.0978829e-04
   2.2530000e+05   4.0973871e-04
   2.2535000e+05   4.0969171e-04
   2.2540000e+05   4.0964748e-04
   2.2545000e+05   4.0960618e-04
   2.2550000e+05   4.0956797e-04
   2.2555000e+05   4.0953295e-04
   2.2560000e+05   4.0950123e-04
   2.2565000e+05   4.0947287e-04
   2.2570000e+05   4.0944790e-04
   2.2575000e+05   4.0942636e-04
   2.2580000e+05   4.0940823e-04
   2.2585000e+05   4.0939347e-04
   2.2590000e+05   4.0938194e-04
   2.2595000e+05   4.0937329e-04
   2.2600000e+05   4.0936808e-04
   2.2605000e+05   4.0936610e-04
   2.2610000e+05   4.0936708e-04
   2.2615000e+05   4.0937077e-04
   2.2620000e+05   4.0937694e-04
   2.2625000e+05   4.0938538e-04
   2.2630000e+05   4.0939587e-04
   2.2635000e+05   4.0940818e-04
   2.2640000e+05   4.0942207e-04
   2.2645000e+05   4.0943729e-04
   2.2650000e+05   4.0945357e-04
   2.2655000e+05   4.0947066e-04
   2.2660000e+05   4.0948818e-04
   2.2665000e+05   4.0950598e-04
   2.2670000e+05   4.0952384e-04
   2.2675000e+05   4.0954149e-04
   2.2680000e+05   4.0955863e-04
   2.2685000e+05   4.0957493e-04
   2.2690000e+05   4.0959010e-04
   2.2695000e+05   4.0960387e-04
   2.2700000e+05   4.0961600e-04
   2.2705000e+05   4.0962626e-04
   2.2710000e+05   4.0963443e-04
   2.2715000e+05   4.0964029e-04
   2.2720000e+05   4.0964365e-04
   2.2725000e+05   4.0964430e-04
   2.2730000e+05   4.0964211e-04
   2.2735000e+05   4.0963691e-04
   2.2740000e+05   4.0962859e-04
   2.2745000e+05   4.0961704e-04
   2.2750000e+05   4.0960218e-04
   2.2755000e+05   4.0958394e-04
   2.2760000e+05   4.0956229e-04
   2.2765000e+05   4.0953722e-04
   2.2770000e+05   4.0950872e-04
   2.2775000e+05   4.0947681e-04
   2.2780000e+05   4.0944156e-04
   2.2785000e+05   4.0940301e-04
   2.2790000e+05   4.0936126e-04
   2.2795000e+05   4.0931642e-04
   2.2800000e+05   4.0926861e-04
   2.2805000e+05   4.0921797e-04
   2.2810000e+05   4.0916467e-04
   2.2815000e+05   4.0910888e-04
   2.2820000e+05   4.0905080e-04
   2.2825000e+05   4.0899063e-04
   2.2830000e+05   4.0892860e-04
   2.2835000e+05   4.0886493e-04
   2.2840000e+05   4.0879986e-04
   2.2845000e+05   4.0873364e-04
   2.2850000e+05   4.0866653e-04
   2.2855000e+05   4.0859877e-04
   2.2860000e+05   4.0853064e-04
   2.2865000e+05   4.0846239e-04
   2.2870000e+05   4.0839428e-04
   2.2875000e+05   4.0832657e-04
   2.2880000e+05   4.0825951e-04
   2.2885000e+05   4.0819334e-04
   2.2890000e+05   4.0812830e-04
   2.2895000e+05   4.0806462e-04
   2.2900000e+05   4.0800252e-04
   2.2905000e+05   4.0794219e-04
   2.2910000e+05   4.0788384e-04
   2.2915000e+05   4.0782764e-04
   2.2920000e+05   4.0777374e-04
   2.2925000e+05   4.0772230e-04
   2.2930000e+05   4.0767343e-04
   2.2935000e+05   4.0762725e-04
   2.2940000e+05   4.0758385e-04
   2.2945000e+05   4.0754329e-04
   2.2950000e+05   4.0750563e-04
   2.2955000e+05   4.0747089e-04
   2.2960000e+05   4.0743909e-04
   2.2965000e+05   4.0741021e-04
   2.2970000e+05   4.0738422e-04
   2.2975000e+05   4.0736109e-04
   2.2980000e+05   4.0734074e-04
   2.2985000e+05   4.0732309e-04
   2.2990000e+05   4.0730806e-04
   2.2995000e+05   4.0729554e-04
   2.3000000e+05   4.0728535e-04
   2.3005000e+05   4.0727730e-04
   2.3010000e+05   4.0727120e-04
   2.3015000e+05   4.0726689e-04
   2.3020000e+05   4.0726419e-04
   2.3025000e+05   4.0726293e-04
   2.3030000e+05   4.0726292e-04
   2.3035000e+05   4.0726395e-04
   2.3040000e+05   4.0726581e-04
   2.3045000e+05   4.0726826e-04
   2.3050000e+05   4.0727109e-04
   2.3055000e+05   4.0727406e-04
   2.3060000e+05   4.0727696e-04
   2.3065000e+05   4.0727960e-04
   2.3070000e+05   4.0728182e-04
   2.3075000e+05   4.0728347e-04
   2.3080000e+05   4.0728422e-04
   2.3085000e+05   4.0728373e-04
   2.3090000e+05   4.0728171e-04
   2.3095000e+05   4.0727800e-04
   2.3100000e+05   4.0727252e-04
   2.3105000e+05   4.0726523e-04
   2.3110000e+05   4.0725609e-04
   2.3115000e+05   4.0724501e-04
   2.3120000e+05   4.0723188e-04
   2.3125000e+05   4.0721661e-04
   2.3130000e+05   4.0719912e-04
   2.3135000e+05   4.0717934e-04
   2.3140000e+05   4.0715726e-04
   2.3145000e+05   4.0713283e-04
   2.3150000e+05   4.0710606e-04
   2.3155000e+05   4.0707696e-04
   2.3160000e+05   4.0704557e-04
   2.3165000e+05   4.0701196e-04
   2.3170000e+05   4.0697622e-04
   2.3175000e+05   4.0693846e-04
   2.3180000e+05   4.0689880e-04
   2.3185000e+05   4.0685737e-04
   2.3190000e+05   4.0681432e-04
   2.3195000e+05   4.0676914e-04
   2.3200000e+05   4.0672295e-04
   2.3205000e+05   4.0667603e-04
   2.3210000e+05   4.0662843e-04
   2.3215000e+05   4.0658019e-04
   2.3220000e+05   4.0653144e-04
   2.3225000e+05   4.0648236e-04
   2.3230000e+05   4.0643316e-04
   2.3235000e+05   4.0638406e-04
   2.3240000e+05   4.0633526e-04
   2.3245000e+05   4.0628698e-04
   2.3250000e+05   4.0623940e-04
   2.3255000e+05   4.0619275e-04
   2.3260000e+05   4.0614723e-04
   2.3265000e+05   4.0610305e-04
   2.3270000e+05   4.0606040e-04
   2.3275000e+05   4.0601946e-04
   2.3280000e+05   4.0598038e-04
   2.3285000e+05   4.0594330e-04
   2.3290000e+05   4.0590834e-04
   2.3295000e+05   4.0587559e-04
   2.3300000e+05   4.0584514e-04
   2.3305000e+05   4.0581705e-04
   2.3310000e+05   4.0579138e-04
   2.3315000e+05   4.0576820e-04
   2.3320000e+05   4.0574751e-04
   2.3325000e+05   4.0572933e-04
   2.3330000e+05   4.0571363e-04
   2.3335000e+05   4.0570039e-04
   2.3340000e+05   4.0568955e-04
   2.3345000e+05   4.0568104e-04
   2.3350000e+05   4.0567476e-04
   2.3355000e+05   4.0567060e-04
   2.3360000e+05   4.0566833e-04
   2.3365000e+05   4.0566791e-04
   2.3370000e+05   4.0566921e-04
   2.3375000e+05   4.0567209e-04
   2.3380000e+05   4.0567634e-04
   2.3385000e+05   4.0568175e-04
   2.3390000e+05   4.0568810e-04
   2.3395000e+05   4.0569518e-04
   2.3400000e+05   4.0570278e-04
   2.3405000e+05   4.0571069e-04
   2.3410000e+05   4.0571868e-04
   2.3415000e+05   4.0572653e-04
   2.3420000e+05   4.0573401e-04
   2.3425000e+05   4.0574089e-04
   2.3430000e+05   4.0574694e-04
   2.3435000e+05   4.0575195e-04
   2.3440000e+05   4.0575571e-04
   2.3445000e+05   4.0575800e-04
   2.3450000e+05   4.0575865e-04
   2.3455000e+05   4.0575746e-04
   2.3460000e+05   4.0575427e-04
   2.3465000e+05   4.0574892e-04
   2.3470000e+05   4.0574127e-04
   2.3475000e+05   4.0573121e-04
   2.3480000e+05   4.0571862e-04
   2.3485000e+05   4.0570342e-04
   2.3490000e+05   4.0568554e-04
   2.3495000e+05   4.0566493e-04
   2.3500000e+05   4.0564156e-04
   2.3505000e+05   4.0561542e-04
   2.3510000e+05   4.0558651e-04
   2.3515000e+05   4.0555487e-04
   2.3520000e+05   4.0552054e-04
   2.3525000e+05   4.0548359e-04
   2.3530000e+05   4.0544409e-04
   2.3535000e+05   4.0540217e-04
   2.3540000e+05   4.0535792e-04
   2.3545000e+05   4.0531150e-04
   2.3550000e+05   4.0526304e-04
   2.3555000e+05   4.0521272e-04
   2.3560000e+05   4.0516071e-04
   2.3565000e+05   4.0510719e-04
   2.3570000e+05   4.0505237e-04
   2.3575000e+05   4.0499645e-04
   2.3580000e+05   4.0493966e-04
   2.3585000e+05   4.0488219e-04
   2.3590000e+05   4.0482429e-04
   2.3595000e+05   4.0476617e-04
   2.3600000e+05   4.0470806e-04
   2.3605000e+05   4.0465019e-04
   2.3610000e+05   4.0459277e-04
   2.3615000e+05   4.0453603e-04
   2.3620000e+05   4.0448017e-04
   2.3625000e+05   4.0442543e-04
   2.3630000e+05   4.0437198e-04
   2.3635000e+05   4.0432001e-04
   2.3640000e+05   4.0426966e-04
   2.3645000e+05   4.0422109e-04
   2.3650000e+05   4.0417443e-04
   2.3655000e+05   4.0412982e-04
   2.3660000e+05   4.0408739e-04
   2.3665000e+05   4.0404724e-04
   2.3670000e+05   4.0400946e-04
   2.3675000e+05   4.0397411e-04
   2.3680000e+05   4.0394123e-04
   2.3685000e+05   4.0391085e-04
   2.3690000e+05   4.0388297e-04
   2.3695000e+05   4.0385758e-04
   2.3700000e+05   4.0383464e-04
   2.3705000e+05   4.0381411e-04
   2.3710000e+05   4.0379592e-04
   2.3715000e+05   4.0377998e-04
   2.3720000e+05   4.0376622e-04
   2.3725000e+05   4.0375456e-04
   2.3730000e+05   4.0374488e-04
   2.3735000e+05   4.0373700e-04
   2.3740000e+05   4.0373068e-04
   2.3745000e+05   4.0372573e-04
   2.3750000e+05   4.0372199e-04
   2.3755000e+05   4.0371930e-04
   2.3760000e+05   4.0371753e-04
   2.3765000e+05   4.0371652e-04
   2.3770000e+05   4.0371608e-04
   2.3775000e+05   4.0371599e-04
   2.3780000e+05   4.0371607e-04
   2.3785000e+05   4.0371609e-04
   2.3790000e+05   4.0371586e-04
   2.3795000e+05   4.0371519e-04
   2.3800000e+05   4.0371388e-04
   2.3805000e+05   4.0371175e-04
   2.3810000e+05   4.0370862e-04
   2.3815000e+05   4.0370431e-04
   2.3820000e+05   4.0369868e-04
   2.3825000e+05   4.0369160e-04
   2.3830000e+05   4.0367302e-04
   2.3835000e+05   4.0362682e-04
   2.3840000e+05   4.0357455e-04
   2.3845000e+05   4.0352490e-04
   2.3850000e+05   4.0348035e-04
   2.3855000e+05   4.0344476e-04
   2.3860000e+05   4.0341975e-04
   2.3865000e+05   4.0340191e-04
   2.3870000e+05   4.0338494e-04
   2.3875000e+05   4.0336379e-04
   2.3880000e+05   4.0333702e-04
   2.3885000e+05   4.0330636e-04
   2.3890000e+05   4.0327448e-04
   2.3895000e+05   4.0324325e-04
   2.3900000e+05   4.0321291e-04
   2.3905000e+05   4.0318251e-04
   2.3910000e+05   4.0315069e-04
   2.3915000e+05   4.0311652e-04
   2.3920000e+05   4.0307983e-04
   2.3925000e+05   4.0304116e-04
   2.3930000e+05   4.0300152e-04
   2.3935000e+05   4.0296198e-04
   2.3940000e+05   4.0292346e-04
   2.3945000e+05   4.0288660e-04
   2.3950000e+05   4.0285173e-04
   2.3955000e+05   4.0281890e-04
   2.3960000e+05   4.0278797e-04
   2.3965000e+05   4.0275861e-04
   2.3970000e+05   4.0273039e-04
   2.3975000e+05   4.0270284e-04
   2.3980000e+05   4.0267550e-04
   2.3985000e+05   4.0264796e-04
   2.3990000e+05   4.0261995e-04
   2.3995000e+05   4.0259124e-04
   2.4000000e+05   4.0256171e-04
   2.4005000e+05   4.0253164e-04
   2.4010000e+05   4.0250108e-04
   2.4015000e+05   4.0247012e-04
   2.4020000e+05   4.0243900e-04
   2.4025000e+05   4.0240792e-04
   2.4030000e+05   4.0237702e-04
   2.4035000e+05   4.0234645e-04
   2.4040000e+05   4.0231633e-04
   2.4045000e+05   4.0228679e-04
   2.4050000e+05   4.0225791e-04
   2.4055000e+05   4.0222995e-04
   2.4060000e+05   4.0220316e-04
   2.4065000e+05   4.0217772e-04
   2.4070000e+05   4.0215383e-04
   2.4075000e+05   4.0213165e-04
   2.4080000e+05   4.0211135e-04
   2.4085000e+05   4.0209310e-04
   2.4090000e+05   4.0207706e-04
   2.4095000e+05   4.0206335e-04
   2.4100000e+05   4.0205205e-04
   2.4105000e+05   4.0204319e-04
   2.4110000e+05   4.0203676e-04
   2.4115000e+05   4.0203267e-04
   2.4120000e+05   4.0203079e-04
   2.4125000e+05   4.0203093e-04
   2.4130000e+05   4.0202855e-04
   2.4135000e+05   4.0202697e-04
   2.4140000e+05   4.0202789e-04
   2.4145000e+05   4.0203086e-04
   2.4150000e+05   4.0203601e-04
   2.4155000e+05   4.0204321e-04
   2.4160000e+05   4.0205162e-04
   2.4165000e+05   4.0206000e-04
   2.4170000e+05   4.0206689e-04
   2.4175000e+05   4.0207204e-04
   2.4180000e+05   4.0207508e-04
   2.4185000e+05   4.0207583e-04
   2.4190000e+05   4.0207420e-04
   2.4195000e+05   4.0207012e-04
   2.4200000e+05   4.0206358e-04
   2.4205000e+05   4.0205461e-04
   2.4210000e+05   4.0204333e-04
   2.4215000e+05   4.0202994e-04
   2.4220000e+05   4.0201463e-04
   2.4225000e+05   4.0199757e-04
   2.4230000e+05   4.0197891e-04
   2.4235000e+05   4.0195870e-04
   2.4240000e+05   4.0193696e-04
   2.4245000e+05   4.0191366e-04
   2.4250000e+05   4.0188873e-04
   2.4255000e+05   4.0186209e-04
   2.4260000e+05   4.0183364e-04
   2.4265000e+05   4.0180331e-04
   2.4270000e+05   4.0177107e-04
   2.4275000e+05   4.0173692e-04
   2.4280000e+05   4.0170089e-04
   2.4285000e+05   4.0166226e-04
   2.4290000e+05   4.0161817e-04
   2.4295000e+05   4.0157177e-04
   2.4300000e+05   4.0152468e-04
   2.4305000e+05   4.0147771e-04
   2.4310000e+05   4.0143133e-04
   2.4315000e+05   4.0138563e-04
   2.4320000e+05   4.0134021e-04
   2.4325000e+05   4.0129448e-04
   2.4330000e+05   4.0124803e-04
   2.4335000e+05   4.0120082e-04
   2.4340000e+05   4.0115314e-04
   2.4345000e+05   4.0110537e-04
   2.4350000e+05   4.0105775e-04
   2.4355000e+05   4.0101037e-04
   2.4360000e+05   4.0096316e-04
   2.4365000e+05   4.0091592e-04
   2.4370000e+05   4.0086872e-04
   2.4375000e+05   4.0082190e-04
   2.4380000e+05   4.0077573e-04
   2.4385000e+05   4.0073048e-04
   2.4390000e+05   4.0068638e-04
   2.4395000e+05   4.0064366e-04
   2.4400000e+05   4.0060252e-04
   2.4405000e+05   4.0056319e-04
   2.4410000e+05   4.0052581e-04
   2.4415000e+05   4.0049050e-04
   2.4420000e+05   4.0045732e-04
   2.4425000e+05   4.0042628e-04
   2.4430000e+05   4.0039736e-04
   2.4435000e+05   4.0037052e-04
   2.4440000e+05   4.0034573e-04
   2.4445000e+05   4.0032293e-04
   2.4450000e+05   4.0030206e-04
   2.4455000e+05   4.0028306e-04
   2.4460000e+05   4.0026587e-04
   2.4465000e+05   4.0025041e-04
   2.4470000e+05   4.0023622e-04
   2.4475000e+05   4.0022383e-04
   2.4480000e+05   4.0021310e-04
   2.4485000e+05   4.0020385e-04
   2.4490000e+05   4.0019589e-04
   2.4495000e+05   4.0018904e-04
   2.4500000e+05   4.0018314e-04
   2.4505000e+05   4.0017804e-04
   2.4510000e+05   4.0017355e-04
   2.4515000e+05   4.0016949e-04
   2.4520000e+05   4.0016569e-04
   2.4525000e+05   4.0016195e-04
   2.4530000e+05   4.0015808e-04
   2.4535000e+05   4.0015391e-04
   2.4540000e+05   4.0014928e-04
   2.4545000e+05   4.0014401e-04
   2.4550000e+05   4.0013795e-04
   2.4555000e+05   4.0013095e-04
   2.4560000e+05   4.0012284e-04
   2.4565000e+05   4.0011350e-04
   2.4570000e+05   4.0010279e-04
   2.4575000e+05   4.0009060e-04
   2.4580000e+05   4.0007682e-04
   2.4585000e+05   4.0006137e-04
   2.4590000e+05   4.0004418e-04
   2.4595000e+05   4.0002043e-04
   2.4600000e+05   3.9999162e-04
   2.4605000e+05   3.9996740e-04
   2.4610000e+05   3.9994563e-04
   2.4615000e+05   3.9992395e-04
   2.4620000e+05   3.9990077e-04
   2.4625000e+05   3.9987534e-04
   2.4630000e+05   3.9984683e-04
   2.4635000e+05   3.9981628e-04
   2.4640000e+05   3.9978385e-04
   2.4645000e+05   3.9974949e-04
   2.4650000e+05   3.9971325e-04
   2.4655000e+05   3.9967533e-04
   2.4660000e+05   3.9963279e-04
   2.4665000e+05   3.9958875e-04
   2.4670000e+05   3.9954608e-04
   2.4675000e+05   3.9950587e-04
   2.4680000e+05   3.9946646e-04
   2.4685000e+05   3.9942793e-04
   2.4690000e+05   3.9938955e-04
   2.4695000e+05   3.9935109e-04
   2.4700000e+05   3.9931274e-04
   2.4705000e+05   3.9927491e-04
   2.4710000e+05   3.9923794e-04
   2.4715000e+05   3.9920206e-04
   2.4720000e+05   3.9916737e-04
   2.4725000e+05   3.9913392e-04
   2.4730000e+05   3.9910176e-04
   2.4735000e+05   3.9907101e-04
   2.4740000e+05   3.9904163e-04
   2.4745000e+05   3.9901386e-04
   2.4750000e+05   3.9898793e-04
   2.4755000e+05   3.9896397e-04
   2.4760000e+05   3.9894197e-04
   2.4765000e+05   3.9892186e-04
   2.4770000e+05   3.9890357e-04
   2.4775000e+05   3.9888698e-04
   2.4780000e+05   3.9887188e-04
   2.4785000e+05   3.9885842e-04
   2.4790000e+05   3.9884670e-04
   2.4795000e+05   3.9883669e-04
   2.4800000e+05   3.9882821e-04
   2.4805000e+05   3.9882111e-04
   2.4810000e+05   3.9881534e-04
   2.4815000e+05   3.9881080e-04
   2.4820000e+05   3.9880740e-04
   2.4825000e+05   3.9880504e-04
   2.4830000e+05   3.9880360e-04
   2.4835000e+05   3.9880298e-04
   2.4840000e+05   3.9880305e-04
   2.4845000e+05   3.9880367e-04
   2.4850000e+05   3.9880472e-04
   2.4855000e+05   3.9880605e-04
   2.4860000e+05   3.9880752e-04
   2.4865000e+05   3.9880898e-04
   2.4870000e+05   3.9881029e-04
   2.4875000e+05   3.9881130e-04
   2.4880000e+05   3.9881188e-04
   2.4885000e+05   3.9881188e-04
   2.4890000e+05   3.9881117e-04
   2.4895000e+05   3.9880963e-04
   2.4900000e+05   3.9880715e-04
   2.4905000e+05   3.9880362e-04
   2.4910000e+05   3.9879894e-04
   2.4915000e+05   3.9879302e-04
   2.4920000e+05   3.9878579e-04
   2.4925000e+05   3.9877717e-04
   2.4930000e+05   3.9876711e-04
   2.4935000e+05   3.9875554e-04
   2.4940000e+05   3.9874243e-04
   2.4945000e+05   3.9872773e-04
   2.4950000e+05   3.9871142e-04
   2.4955000e+05   3.9869347e-04
   2.4960000e+05   3.9867387e-04
   2.4965000e+05   3.9865261e-04
   2.4970000e+05   3.9862969e-04
   2.4975000e+05   3.9860513e-04
   2.4980000e+05   3.9857894e-04
   2.4985000e+05   3.9855115e-04
   2.4990000e+05   3.9852179e-04
   2.4995000e+05   3.9849091e-04
   2.5000000e+05   3.9845855e-04
   2.5005000e+05   3.9842477e-04
   2.5010000e+05   3.9838965e-04
   2.5015000e+05   3.9835326e-04
   2.5020000e+05   3.9831569e-04
   2.5025000e+05   3.9827702e-04
   2.5030000e+05   3.9823735e-04
   2.5035000e+05   3.9819680e-04
   2.5040000e+05   3.9815546e-04
   2.5045000e+05   3.9811346e-04
   2.5050000e+05   3.9807092e-04
   2.5055000e+05   3.9802798e-04
   2.5060000e+05   3.9798474e-04
   2.5065000e+05   3.9794132e-04
   2.5070000e+05   3.9789784e-04
   2.5075000e+05   3.9785441e-04
   2.5080000e+05   3.9781119e-04
   2.5085000e+05   3.9776831e-04
   2.5090000e+05   3.9772590e-04
   2.5095000e+05   3.9768407e-04
   2.5100000e+05   3.9764295e-04
   2.5105000e+05   3.9760264e-04
   2.5110000e+05   3.9756324e-04
   2.5115000e+05   3.9752480e-04
   2.5120000e+05   3.9748670e-04
   2.5125000e+05   3.9745011e-04
   2.5130000e+05   3.9741512e-04
   2.5135000e+05   3.9738161e-04
   2.5140000e+05   3.9734947e-04
   2.5145000e+05   3.9731866e-04
   2.5150000e+05   3.9728914e-04
   2.5155000e+05   3.9726031e-04
   2.5160000e+05   3.9723285e-04
   2.5165000e+05   3.9720711e-04
   2.5170000e+05   3.9718294e-04
   2.5175000e+05   3.9716018e-04
   2.5180000e+05   3.9713867e-04
   2.5185000e+05   3.9711806e-04
   2.5190000e+05   3.9709855e-04
   2.5195000e+05   3.9708030e-04
   2.5200000e+05   3.9706322e-04
   2.5205000e+05   3.9704714e-04
   2.5210000e+05   3.9703194e-04
   2.5215000e+05   3.9701751e-04
   2.5220000e+05   3.9700375e-04
   2.5225000e+05   3.9699059e-04
   2.5230000e+05   3.9697793e-04
   2.5235000e+05   3.9696569e-04
   2.5240000e+05   3.9695378e-04
   2.5245000e+05   3.9694208e-04
   2.5250000e+05   3.9693053e-04
   2.5255000e+05   3.9691900e-04
   2.5260000e+05   3.9690743e-04
   2.5265000e+05   3.9689572e-04
   2.5270000e+05   3.9688379e-04
   2.5275000e+05   3.9687155e-04
   2.5280000e+05   3.9685893e-04
   2.5285000e+05   3.9684586e-04
   2.5290000e+05   3.9682546e-04
   2.5295000e+05   3.9680445e-04
   2.5300000e+05   3.9678893e-04
   2.5305000e+05   3.9677653e-04
   2.5310000e+05   3.9676493e-04
   2.5315000e+05   3.9675262e-04
   2.5320000e+05   3.9673890e-04
   2.5325000e+05   3.9672350e-04
   2.5330000e+05   3.9670644e-04
   2.5335000e+05   3.9668773e-04
   2.5340000e+05   3.9666735e-04
   2.5345000e+05   3.9664534e-04
   2.5350000e+05   3.9662185e-04
   2.5355000e+05   3.9659718e-04
   2.5360000e+05   3.9657047e-04
   2.5365000e+05   3.9654212e-04
   2.5370000e+05   3.9651414e-04
   2.5375000e+05   3.9648715e-04
   2.5380000e+05   3.9646076e-04
   2.5385000e+05   3.9643426e-04
   2.5390000e+05   3.9640710e-04
   2.5395000e+05   3.9637905e-04
   2.5400000e+05   3.9635031e-04
   2.5405000e+05   3.9632120e-04
   2.5410000e+05   3.9629206e-04
   2.5415000e+05   3.9626307e-04
   2.5420000e+05   3.9623434e-04
   2.5425000e+05   3.9620590e-04
   2.5430000e+05   3.9617776e-04
   2.5435000e+05   3.9614998e-04
   2.5440000e+05   3.9612265e-04
   2.5445000e+05   3.9609587e-04
   2.5450000e+05   3.9606977e-04
   2.5455000e+05   3.9604443e-04
   2.5460000e+05   3.9601993e-04
   2.5465000e+05   3.9599633e-04
   2.5470000e+05   3.9597367e-04
   2.5475000e+05   3.9595197e-04
   2.5480000e+05   3.9593128e-04
   2.5485000e+05   3.9591162e-04
   2.5490000e+05   3.9589302e-04
   2.5495000e+05   3.9587550e-04
   2.5500000e+05   3.9585906e-04
   2.5505000e+05   3.9584372e-04
   2.5510000e+05   3.9582947e-04
   2.5515000e+05   3.9581632e-04
   2.5520000e+05   3.9580424e-04
   2.5525000e+05   3.9579322e-04
   2.5530000e+05   3.9578323e-04
   2.5535000e+05   3.9577423e-04
   2.5540000e+05   3.9576618e-04
   2.5545000e+05   3.9575901e-04
   2.5550000e+05   3.9575267e-04
   2.5555000e+05   3.9574708e-04
   2.5560000e+05   3.9574215e-04
   2.5565000e+05   3.9573780e-04
   2.5570000e+05   3.9573392e-04
   2.5575000e+05   3.9573041e-04
   2.5580000e+05   3.9572706e-04
   2.5585000e+05   3.9572383e-04
   2.5590000e+05   3.9572074e-04
   2.5595000e+05   3.9571764e-04
   2.5600000e+05   3.9571441e-04
   2.5605000e+05   3.9571089e-04
   2.5610000e+05   3.9570698e-04
   2.5615000e+05   3.9570257e-04
   2.5620000e+05   3.9569755e-04
   2.5625000e+05   3.9569183e-04
   2.5630000e+05   3.9568533e-04
   2.5635000e+05   3.9567796e-04
   2.5640000e+05   3.9566964e-04
   2.5645000e+05   3.9566032e-04
   2.5650000e+05   3.9564992e-04
   2.5655000e+05   3.9563839e-04
   2.5660000e+05   3.9562567e-04
   2.5665000e+05   3.9561173e-04
   2.5670000e+05   3.9559651e-04
   2.5675000e+05   3.9557999e-04
   2.5680000e+05   3.9556209e-04
   2.5685000e+05   3.9554239e-04
   2.5690000e+05   3.9552162e-04
   2.5695000e+05   3.9549973e-04
   2.5700000e+05   3.9547665e-04
   2.5705000e+05   3.9545229e-04
   2.5710000e+05   3.9542663e-04
   2.5715000e+05   3.9539966e-04
   2.5720000e+05   3.9537121e-04
   2.5725000e+05   3.9534142e-04
   2.5730000e+05   3.9531070e-04
   2.5735000e+05   3.9527906e-04
   2.5740000e+05   3.9524649e-04
   2.5745000e+05   3.9521302e-04
   2.5750000e+05   3.9517870e-04
   2.5755000e+05   3.9514347e-04
   2.5760000e+05   3.9510677e-04
   2.5765000e+05   3.9506990e-04
   2.5770000e+05   3.9503280e-04
   2.5775000e+05   3.9499524e-04
   2.5780000e+05   3.9495764e-04
   2.5785000e+05   3.9492000e-04
   2.5790000e+05   3.9488232e-04
   2.5795000e+05   3.9484460e-04
   2.5800000e+05   3.9480690e-04
   2.5805000e+05   3.9476928e-04
   2.5810000e+05   3.9473184e-04
   2.5815000e+05   3.9469466e-04
   2.5820000e+05   3.9465782e-04
   2.5825000e+05   3.9462144e-04
   2.5830000e+05   3.9458561e-04
   2.5835000e+05   3.9455042e-04
   2.5840000e+05   3.9451595e-04
   2.5845000e+05   3.9448228e-04
   2.5850000e+05   3.9444947e-04
   2.5855000e+05   3.9441757e-04
   2.5860000e+05   3.9438660e-04
   2.5865000e+05   3.9435660e-04
   2.5870000e+05   3.9432757e-04
   2.5875000e+05   3.9429954e-04
   2.5880000e+05   3.9427250e-04
   2.5885000e+05   3.9424646e-04
   2.5890000e+05   3.9422142e-04
   2.5895000e+05   3.9419736e-04
   2.5900000e+05   3.9417427e-04
   2.5905000e+05   3.9415210e-04
   2.5910000e+05   3.9413085e-04
   2.5915000e+05   3.9411050e-04
   2.5920000e+05   3.9409104e-04
   2.5925000e+05   3.9407240e-04
   2.5930000e+05   3.9405453e-04
   2.5935000e+05   3.9403738e-04
   2.5940000e+05   3.9402087e-04
   2.5945000e+05   3.9400495e-04
   2.5950000e+05   3.9398957e-04
   2.5955000e+05   3.9397462e-04
   2.5960000e+05   3.9395980e-04
   2.5965000e+05   3.9394552e-04
   2.5970000e+05   3.9393170e-04
   2.5975000e+05   3.9391819e-04
   2.5980000e+05   3.9390490e-04
   2.5985000e+05   3.9389172e-04
   2.5990000e+05   3.9387857e-04
   2.5995000e+05   3.9386539e-04
   2.6000000e+05   3.9385210e-04
   2.6005000e+05   3.9383863e-04
   2.6010000e+05   3.9382493e-04
   2.6015000e+05   3.9381093e-04
   2.6020000e+05   3.9379658e-04
   2.6025000e+05   3.9378182e-04
   2.6030000e+05   3.9376641e-04
   2.6035000e+05   3.9375061e-04
   2.6040000e+05   3.9373439e-04
   2.6045000e+05   3.9371768e-04
   2.6050000e+05   3.9370040e-04
   2.6055000e+05   3.9368250e-04
   2.6060000e+05   3.9366396e-04
   2.6065000e+05   3.9364479e-04
   2.6070000e+05   3.9362497e-04
   2.6075000e+05   3.9360453e-04
   2.6080000e+05   3.9358349e-04
   2.6085000e+05   3.9356182e-04
   2.6090000e+05   3.9353948e-04
   2.6095000e+05   3.9351670e-04
   2.6100000e+05   3.9349345e-04
   2.6105000e+05   3.9346978e-04
   2.6110000e+05   3.9344575e-04
   2.6115000e+05   3.9342143e-04
   2.6120000e+05   3.9339685e-04
   2.6125000e+05   3.9337204e-04
   2.6130000e+05   3.9334704e-04
   2.6135000e+05   3.9332191e-04
   2.6140000e+05   3.9329672e-04
   2.6145000e+05   3.9327154e-04
   2.6150000e+05   3.9324644e-04
   2.6155000e+05   3.9322152e-04
   2.6160000e+05   3.9319684e-04
   2.6165000e+05   3.9317247e-04
   2.6170000e+05   3.9314848e-04
   2.6175000e+05   3.9312492e-04
   2.6180000e+05   3.9310186e-04
   2.6185000e+05   3.9307935e-04
   2.6190000e+05   3.9305743e-04
   2.6195000e+05   3.9303616e-04
   2.6200000e+05   3.9301558e-04
   2.6205000e+05   3.9299573e-04
   2.6210000e+05   3.9297665e-04
   2.6215000e+05   3.9295838e-04
   2.6220000e+05   3.9294094e-04
   2.6225000e+05   3.9292436e-04
   2.6230000e+05   3.9290865e-04
   2.6235000e+05   3.9289383e-04
   2.6240000e+05   3.9287991e-04
   2.6245000e+05   3.9286687e-04
   2.6250000e+05   3.9285471e-04
   2.6255000e+05   3.9284341e-04
   2.6260000e+05   3.9283294e-04
   2.6265000e+05   3.9282329e-04
   2.6270000e+05   3.9281440e-04
   2.6275000e+05   3.9280623e-04
   2.6280000e+05   3.9279875e-04
   2.6285000e+05   3.9279189e-04
   2.6290000e+05   3.9278559e-04
   2.6295000e+05   3.9277979e-04
   2.6300000e+05   3.9277442e-04
   2.6305000e+05   3.9276940e-04
   2.6310000e+05   3.9276466e-04
   2.6315000e+05   3.9276011e-04
   2.6320000e+05   3.9275566e-04
   2.6325000e+05   3.9275124e-04
   2.6330000e+05   3.9274674e-04
   2.6335000e+05   3.9274210e-04
   2.6340000e+05   3.9273711e-04
   2.6345000e+05   3.9273173e-04
   2.6350000e+05   3.9272603e-04
   2.6355000e+05   3.9271990e-04
   2.6360000e+05   3.9271320e-04
   2.6365000e+05   3.9270586e-04
   2.6370000e+05   3.9269780e-04
   2.6375000e+05   3.9268894e-04
   2.6380000e+05   3.9267921e-04
   2.6385000e+05   3.9266853e-04
   2.6390000e+05   3.9265683e-04
   2.6395000e+05   3.9264406e-04
   2.6400000e+05   3.9263018e-04
   2.6405000e+05   3.9261517e-04
   2.6410000e+05   3.9259901e-04
   2.6415000e+05   3.9258170e-04
   2.6420000e+05   3.9256321e-04
   2.6425000e+05   3.9254309e-04
   2.6430000e+05   3.9252188e-04
   2.6435000e+05   3.9249965e-04
   2.6440000e+05   3.9247633e-04
   2.6445000e+05   3.9245181e-04
   2.6450000e+05   3.9242602e-04
   2.6455000e+05   3.9239912e-04
   2.6460000e+05   3.9237122e-04
   2.6465000e+05   3.9234237e-04
   2.6470000e+05   3.9231257e-04
   2.6475000e+05   3.9228185e-04
   2.6480000e+05   3.9225024e-04
   2.6485000e+05   3.9221783e-04
   2.6490000e+05   3.9218469e-04
   2.6495000e+05   3.9215091e-04
   2.6500000e+05   3.9211660e-04
   2.6505000e+05   3.9208183e-04
   2.6510000e+05   3.9204670e-04
   2.6515000e+05   3.9201128e-04
   2.6520000e+05   3.9197567e-04
   2.6525000e+05   3.9193995e-04
   2.6530000e+05   3.9190421e-04
   2.6535000e+05   3.9186853e-04
   2.6540000e+05   3.9183298e-04
   2.6545000e+05   3.9179767e-04
   2.6550000e+05   3.9176264e-04
   2.6555000e+05   3.9172790e-04
   2.6560000e+05   3.9169368e-04
   2.6565000e+05   3.9166003e-04
   2.6570000e+05   3.9162701e-04
   2.6575000e+05   3.9159465e-04
   2.6580000e+05   3.9156301e-04
   2.6585000e+05   3.9153175e-04
   2.6590000e+05   3.9150113e-04
   2.6595000e+05   3.9147171e-04
   2.6600000e+05   3.9144342e-04
   2.6605000e+05   3.9141618e-04
   2.6610000e+05   3.9138990e-04
   2.6615000e+05   3.9136451e-04
   2.6620000e+05   3.9134000e-04
   2.6625000e+05   3.9131635e-04
   2.6630000e+05   3.9129355e-04
   2.6635000e+05   3.9127161e-04
   2.6640000e+05   3.9125052e-04
   2.6645000e+05   3.9123027e-04
   2.6650000e+05   3.9121087e-04
   2.6655000e+05   3.9119230e-04
   2.6660000e+05   3.9117454e-04
   2.6665000e+05   3.9115756e-04
   2.6670000e+05   3.9114130e-04
   2.6675000e+05   3.9112572e-04
   2.6680000e+05   3.9111072e-04
   2.6685000e+05   3.9109624e-04
   2.6690000e+05   3.9108219e-04
   2.6695000e+05   3.9106849e-04
   2.6700000e+05   3.9105507e-04
   2.6705000e+05   3.9104184e-04
   2.6710000e+05   3.9102876e-04
   2.6715000e+05   3.9101574e-04
   2.6720000e+05   3.9100275e-04
   2.6725000e+05   3.9098971e-04
   2.6730000e+05   3.9097636e-04
   2.6735000e+05   3.9096294e-04
   2.6740000e+05   3.9094670e-04
   2.6745000e+05   3.9092668e-04
   2.6750000e+05   3.9091082e-04
   2.6755000e+05   3.9089774e-04
   2.6760000e+05   3.9088577e-04
   2.6765000e+05   3.9087350e-04
   2.6770000e+05   3.9086049e-04
   2.6775000e+05   3.9084664e-04
   2.6780000e+05   3.9083192e-04
   2.6785000e+05   3.9081622e-04
   2.6790000e+05   3.9079880e-04
   2.6795000e+05   3.9078061e-04
   2.6800000e+05   3.9076172e-04
   2.6805000e+05   3.9074209e-04
   2.6810000e+05   3.9072194e-04
   2.6815000e+05   3.9070147e-04
   2.6820000e+05   3.9068086e-04
   2.6825000e+05   3.9066017e-04
   2.6830000e+05   3.9063939e-04
   2.6835000e+05   3.9061846e-04
   2.6840000e+05   3.9059728e-04
   2.6845000e+05   3.9057579e-04
   2.6850000e+05   3.9055394e-04
   2.6855000e+05   3.9053173e-04
   2.6860000e+05   3.9050786e-04
   2.6865000e+05   3.9048354e-04
   2.6870000e+05   3.9045980e-04
   2.6875000e+05   3.9043697e-04
   2.6880000e+05   3.9041485e-04
   2.6885000e+05   3.9039309e-04
   2.6890000e+05   3.9037141e-04
   2.6895000e+05   3.9034976e-04
   2.6900000e+05   3.9032828e-04
   2.6905000e+05   3.9030714e-04
   2.6910000e+05   3.9028648e-04
   2.6915000e+05   3.9026637e-04
   2.6920000e+05   3.9024683e-04
   2.6925000e+05   3.9022786e-04
   2.6930000e+05   3.9020947e-04
   2.6935000e+05   3.9019167e-04
   2.6940000e+05   3.9017449e-04
   2.6945000e+05   3.9015794e-04
   2.6950000e+05   3.9014206e-04
   2.6955000e+05   3.9012685e-04
   2.6960000e+05   3.9011232e-04
   2.6965000e+05   3.9009847e-04
   2.6970000e+05   3.9008518e-04
   2.6975000e+05   3.9007259e-04
   2.6980000e+05   3.9006068e-04
   2.6985000e+05   3.9004943e-04
   2.6990000e+05   3.9003881e-04
   2.6995000e+05   3.9002878e-04
   2.7000000e+05   3.9001919e-04
   2.7005000e+05   3.9001015e-04
   2.7010000e+05   3.9000165e-04
   2.7015000e+05   3.8999361e-04
   2.7020000e+05   3.8998598e-04
   2.7025000e+05   3.8997867e-04
   2.7030000e+05   3.8997162e-04
   2.7035000e+05   3.8996476e-04
   2.7040000e+05   3.8995802e-04
   2.7045000e+05   3.8995134e-04
   2.7050000e+05   3.8994465e-04
   2.7055000e+05   3.8993787e-04
   2.7060000e+05   3.8993090e-04
   2.7065000e+05   3.8992368e-04
   2.7070000e+05   3.8991614e-04
   2.7075000e+05   3.8990822e-04
   2.7080000e+05   3.8989987e-04
   2.7085000e+05   3.8989104e-04
   2.7090000e+05   3.8988166e-04
   2.7095000e+05   3.8987169e-04
   2.7100000e+05   3.8986032e-04
   2.7105000e+05   3.8984848e-04
   2.7110000e+05   3.8983626e-04
   2.7115000e+05   3.8982331e-04
   2.7120000e+05   3.8980890e-04
   2.7125000e+05   3.8979413e-04
   2.7130000e+05   3.8977900e-04
   2.7135000e+05   3.8976327e-04
   2.7140000e+05   3.8974674e-04
   2.7145000e+05   3.8972863e-04
   2.7150000e+05   3.8970973e-04
   2.7155000e+05   3.8969022e-04
   2.7160000e+05   3.8967000e-04
   2.7165000e+05   3.8964893e-04
   2.7170000e+05   3.8962616e-04
   2.7175000e+05   3.8960287e-04
   2.7180000e+05   3.8957900e-04
   2.7185000e+05   3.8955446e-04
   2.7190000e+05   3.8952917e-04
   2.7195000e+05   3.8950312e-04
   2.7200000e+05   3.8947600e-04
   2.7205000e+05   3.8944720e-04
   2.7210000e+05   3.8941856e-04
   2.7215000e+05   3.8938997e-04
   2.7220000e+05   3.8936121e-04
   2.7225000e+05   3.8933215e-04
   2.7230000e+05   3.8930273e-04
   2.7235000e+05   3.8927299e-04
   2.7240000e+05   3.8924297e-04
   2.7245000e+05   3.8921274e-04
   2.7250000e+05   3.8918235e-04
   2.7255000e+05   3.8915186e-04
   2.7260000e+05   3.8912132e-04
   2.7265000e+05   3.8909082e-04
   2.7270000e+05   3.8906044e-04
   2.7275000e+05   3.8903027e-04
   2.7280000e+05   3.8900040e-04
   2.7285000e+05   3.8897088e-04
   2.7290000e+05   3.8894177e-04
   2.7295000e+05   3.8891313e-04
   2.7300000e+05   3.8888499e-04
   2.7305000e+05   3.8885737e-04
   2.7310000e+05   3.8883031e-04
   2.7315000e+05   3.8880383e-04
   2.7320000e+05   3.8877795e-04
   2.7325000e+05   3.8875270e-04
   2.7330000e+05   3.8872808e-04
   2.7335000e+05   3.8870411e-04
   2.7340000e+05   3.8868080e-04
   2.7345000e+05   3.8865814e-04
   2.7350000e+05   3.8863613e-04
   2.7355000e+05   3.8861476e-04
   2.7360000e+05   3.8859401e-04
   2.7365000e+05   3.8857387e-04
   2.7370000e+05   3.8855431e-04
   2.7375000e+05   3.8853531e-04
   2.7380000e+05   3.8851667e-04
   2.7385000e+05   3.8849841e-04
   2.7390000e+05   3.8848078e-04
   2.7395000e+05   3.8846365e-04
   2.7400000e+05   3.8783099e-04
   2.7405000e+05   3.8655718e-04
   2.7410000e+05   3.8539600e-04
   2.7415000e+05   3.8464343e-04
   2.7420000e+05   3.8409250e-04
   2.7425000e+05   3.8350885e-04
   2.7430000e+05   3.8278212e-04
   2.7435000e+05   3.8188859e-04
   2.7440000e+05   3.8084406e-04
   2.7445000e+05   3.7966272e-04
   2.7450000e+05   3.7836008e-04
   2.7455000e+05   3.7696987e-04
   2.7460000e+05   3.7552044e-04
   2.7465000e+05   3.7402776e-04
   2.7470000e+05   3.7249914e-04
   2.7475000e+05   3.7093655e-04
   2.7480000e+05   3.6933671e-04
   2.7485000e+05   3.6775591e-04
   2.7490000e+05   3.6601999e-04
   2.7495000e+05   3.6430669e-04
   2.7500000e+05   3.6245060e-04
   2.7505000e+05   3.6050613e-04
   2.7510000e+05   3.5855373e-04
   2.7515000e+05   3.5658151e-04
   2.7520000e+05   3.5457414e-04
   2.7525000e+05   3.5252415e-04
   2.7530000e+05   3.5043026e-04
   2.7535000e+05   3.4829501e-04
   2.7540000e+05   3.4612234e-04
   2.7545000e+05   3.4391642e-04
   2.7550000e+05   3.4168168e-04
   2.7555000e+05   3.3942317e-04
   2.7560000e+05   3.3714678e-04
   2.7565000e+05   3.3462966e-04
   2.7570000e+05   3.3204326e-04
   2.7575000e+05   3.2972816e-04
   2.7580000e+05   3.2758900e-04
   2.7585000e+05   3.2540892e-04
   2.7590000e+05   3.2316148e-04
   2.7595000e+05   3.2089780e-04
   2.7600000e+05   3.1866495e-04
   2.7605000e+05   3.1646438e-04
   2.7610000e+05   3.1403756e-04
   2.7615000e+05   3.1126829e-04
   2.7620000e+05   3.0883921e-04
   2.7625000e+05   3.0679494e-04
   2.7630000e+05   3.0471629e-04
   2.7635000e+05   3.0252671e-04
   2.7640000e+05   3.0032474e-04
   2.7645000e+05   2.9823392e-04
   2.7650000e+05   2.9615560e-04
   2.7655000e+05   2.9406000e-04
   2.7660000e+05   2.9206988e-04
   2.7665000e+05   2.9013014e-04
   2.7670000e+05   2.8812482e-04
   2.7675000e+05   2.8603081e-04
   2.7680000e+05   2.8398227e-04
   2.7685000e+05   2.8223225e-04
   2.7690000e+05   2.8072026e-04
   2.7695000e+05   2.7926122e-04
   2.7700000e+05   2.7776820e-04
   2.7705000e+05   2.7614394e-04
   2.7710000e+05   2.7477287e-04
   2.7715000e+05   2.7382406e-04
   2.7720000e+05   2.7275177e-04
   2.7725000e+05   2.7176870e-04
   2.7730000e+05   2.7081388e-04
   2.7735000e+05   2.6996100e-04
   2.7740000e+05   2.6923164e-04
   2.7745000e+05   2.6860824e-04
   2.7750000e+05   2.6805868e-04
   2.7755000e+05   2.6756515e-04
   2.7760000e+05   2.6709762e-04
   2.7765000e+05   2.6676145e-04
   2.7770000e+05   2.6647759e-04
   2.7775000e+05   2.6789835e-04
   2.7780000e+05   2.6652521e-04
   2.7785000e+05   2.6688345e-04
   2.7790000e+05   2.6722666e-04
   2.7795000e+05   2.6747874e-04
   2.7800000e+05   2.6768597e-04
   2.7805000e+05   2.6791705e-04
   2.7810000e+05   2.6820856e-04
   2.7815000e+05   2.6858264e-04
   2.7820000e+05   2.6897949e-04
   2.7825000e+05   2.6960543e-04
   2.7830000e+05   2.7010160e-04
   2.7835000e+05   2.7090734e-04
   2.7840000e+05   2.7179611e-04
   2.7845000e+05   2.7269087e-04
   2.7850000e+05   2.7359615e-04
   2.7855000e+05   2.7454204e-04
   2.7860000e+05   2.7539670e-04
   2.7865000e+05   2.7632668e-04
   2.7870000e+05   2.7755326e-04
   2.7875000e+05   2.7849269e-04
   2.7880000e+05   2.7966759e-04
   2.7885000e+05   2.8092717e-04
   2.7890000e+05   2.8219264e-04
   2.7895000e+05   2.8341512e-04
   2.7900000e+05   2.8458582e-04
   2.7905000e+05   2.8572874e-04
   2.7910000e+05   2.8685754e-04
   2.7915000e+05   2.8797803e-04
   2.7920000e+05   2.8909138e-04
   2.7925000e+05   2.9021624e-04
   2.7930000e+05   2.9136797e-04
   2.7935000e+05   2.9255399e-04
   2.7940000e+05   2.9377248e-04
   2.7945000e+05   2.9501100e-04
   2.7950000e+05   2.9625611e-04
   2.7955000e+05   2.9743388e-04
   2.7960000e+05   2.9862955e-04
   2.7965000e+05   2.9986332e-04
   2.7970000e+05   3.0113800e-04
   2.7975000e+05   3.0244075e-04
   2.7980000e+05   3.0381374e-04
   2.7985000e+05   3.0521949e-04
   2.7990000e+05   3.0646989e-04
   2.7995000e+05   3.0757010e-04
   2.8000000e+05   3.0858872e-04
   2.8005000e+05   3.0953596e-04
   2.8010000e+05   3.1044360e-04
   2.8015000e+05   3.1129666e-04
   2.8020000e+05   3.1219090e-04
   2.8025000e+05   3.1316043e-04
   2.8030000e+05   3.1414147e-04
   2.8035000e+05   3.1512009e-04
   2.8040000e+05   3.1609944e-04
   2.8045000e+05   3.1699684e-04
   2.8050000e+05   3.1786133e-04
   2.8055000e+05   3.1875007e-04
   2.8060000e+05   3.1939210e-04
   2.8065000e+05   3.1966119e-04
   2.8070000e+05   3.2003683e-04
   2.8075000e+05   3.2074903e-04
   2.8080000e+05   3.2152542e-04
   2.8085000e+05   3.2223561e-04
   2.8090000e+05   3.2289995e-04
   2.8095000e+05   3.2354457e-04
   2.8100000e+05   3.2414075e-04
   2.8105000e+05   3.2464175e-04
   2.8110000e+05   3.2498711e-04
   2.8115000e+05   3.2515841e-04
   2.8120000e+05   3.2518098e-04
   2.8125000e+05   3.2510998e-04
   2.8130000e+05   3.2499710e-04
   2.8135000e+05   3.2487728e-04
   2.8140000e+05   3.2476305e-04
   2.8145000e+05   3.2465476e-04
   2.8150000e+05   3.2453096e-04
   2.8155000e+05   3.2437864e-04
   2.8160000e+05   3.2417262e-04
   2.8165000e+05   3.2387433e-04
   2.8170000e+05   3.2350259e-04
   2.8175000e+05   3.2308052e-04
   2.8180000e+05   3.2260977e-04
   2.8185000e+05   3.2211039e-04
   2.8190000e+05   3.2152925e-04
   2.8195000e+05   3.2064127e-04
   2.8200000e+05   3.1952131e-04
   2.8205000e+05   3.1847044e-04
   2.8210000e+05   3.1757028e-04
   2.8215000e+05   3.1675229e-04
   2.8220000e+05   3.1588180e-04
   2.8225000e+05   3.1499032e-04
   2.8230000e+05   3.1403120e-04
   2.8235000e+05   3.1303650e-04
   2.8240000e+05   3.1196904e-04
   2.8245000e+05   3.1081587e-04
   2.8250000e+05   3.0954211e-04
   2.8255000e+05   3.0813084e-04
   2.8260000e+05   3.0666290e-04
   2.8265000e+05   3.0518729e-04
   2.8270000e+05   3.0371051e-04
   2.8275000e+05   3.0221474e-04
   2.8280000e+05   3.0067794e-04
   2.8285000e+05   2.9908577e-04
   2.8290000e+05   2.9743438e-04
   2.8295000e+05   2.9570548e-04
   2.8300000e+05   2.9385347e-04
   2.8305000e+05   2.9190501e-04
   2.8310000e+05   2.8994862e-04
   2.8315000e+05   2.8801586e-04
   2.8320000e+05   2.8609642e-04
   2.8325000e+05   2.8417014e-04
   2.8330000e+05   2.8222074e-04
   2.8335000e+05   2.8023411e-04
   2.8340000e+05   2.7822071e-04
   2.8345000e+05   2.7617979e-04
   2.8350000e+05   2.7410931e-04
   2.8355000e+05   2.7202585e-04
   2.8360000e+05   2.6994404e-04
   2.8365000e+05   2.6787305e-04
   2.8370000e+05   2.6582113e-04
   2.8375000e+05   2.6379665e-04
   2.8380000e+05   2.6180615e-04
   2.8385000e+05   2.5985350e-04
   2.8390000e+05   2.5794087e-04
   2.8395000e+05   2.5607031e-04
   2.8400000e+05   2.5424465e-04
   2.8405000e+05   2.5245910e-04
   2.8410000e+05   2.5068019e-04
   2.8415000e+05   2.4865992e-04
   2.8420000e+05   2.4685680e-04
   2.8425000e+05   2.4548736e-04
   2.8430000e+05   2.4406895e-04
   2.8435000e+05   2.4271326e-04
   2.8440000e+05   2.4138020e-04
   2.8445000e+05   2.4000861e-04
   2.8450000e+05   2.3881027e-04
   2.8455000e+05   2.3787725e-04
   2.8460000e+05   2.3697660e-04
   2.8465000e+05   2.3620811e-04
   2.8470000e+05   2.3554353e-04
   2.8475000e+05   2.3497626e-04
   2.8480000e+05   2.3449452e-04
   2.8485000e+05   2.3407663e-04
   2.8490000e+05   2.3370240e-04
   2.8495000e+05   2.3335953e-04
   2.8500000e+05   2.3304886e-04
   2.8505000e+05   2.3277575e-04
   2.8510000e+05   2.3254984e-04
   2.8515000e+05   2.3238401e-04
   2.8520000e+05   2.3229269e-04
   2.8525000e+05   2.3229290e-04
   2.8530000e+05   2.3239246e-04
   2.8535000e+05   2.3260166e-04
   2.8540000e+05   2.3285749e-04
   2.8545000e+05   2.3327523e-04
   2.8550000e+05   2.3383238e-04
   2.8555000e+05   2.3449679e-04
   2.8560000e+05   2.3518935e-04
   2.8565000e+05   2.3586432e-04
   2.8570000e+05   2.3661152e-04
   2.8575000e+05   2.3742377e-04
   2.8580000e+05   2.3827274e-04
   2.8585000e+05   2.3915904e-04
   2.8590000e+05   2.4009252e-04
   2.8595000e+05   2.4106434e-04
   2.8600000e+05   2.4231654e-04
   2.8605000e+05   2.4313750e-04
   2.8610000e+05   2.4419577e-04
   2.8615000e+05   2.4535776e-04
   2.8620000e+05   2.4667224e-04
   2.8625000e+05   2.4814352e-04
   2.8630000e+05   2.4976972e-04
   2.8635000e+05   2.5136861e-04
   2.8640000e+05   2.5288525e-04
   2.8645000e+05   2.5417710e-04
   2.8650000e+05   2.5545451e-04
   2.8655000e+05   2.5676000e-04
   2.8660000e+05   2.5814114e-04
   2.8665000e+05   2.5959008e-04
   2.8670000e+05   2.6107916e-04
   2.8675000e+05   2.6259953e-04
   2.8680000e+05   2.6413702e-04
   2.8685000e+05   2.6586027e-04
   2.8690000e+05   2.6720425e-04
   2.8695000e+05   2.6873416e-04
   2.8700000e+05   2.7025158e-04
   2.8705000e+05   2.7174972e-04
   2.8710000e+05   2.7322328e-04
   2.8715000e+05   2.7466606e-04
   2.8720000e+05   2.7607249e-04
   2.8725000e+05   2.7744158e-04
   2.8730000e+05   2.7877686e-04
   2.8735000e+05   2.8007591e-04
   2.8740000e+05   2.8133521e-04
   2.8745000e+05   2.8256152e-04
   2.8750000e+05   2.8375334e-04
   2.8755000e+05   2.8491517e-04
   2.8760000e+05   2.8604797e-04
   2.8765000e+05   2.8715008e-04
   2.8770000e+05   2.8822290e-04
   2.8775000e+05   2.8926405e-04
   2.8780000e+05   2.9026560e-04
   2.8785000e+05   2.9122271e-04
   2.8790000e+05   2.9213191e-04
   2.8795000e+05   2.9299100e-04
   2.8800000e+05   2.9380143e-04
   2.8805000e+05   2.9456528e-04
   2.8810000e+05   2.9528173e-04
   2.8815000e+05   2.9595260e-04
   2.8820000e+05   2.9657600e-04
   2.8825000e+05   2.9715054e-04
   2.8830000e+05   2.9767510e-04
   2.8835000e+05   2.9814566e-04
   2.8840000e+05   2.9856584e-04
   2.8845000e+05   2.9893935e-04
   2.8850000e+05   2.9926549e-04
   2.8855000e+05   2.9954015e-04
   2.8860000e+05   2.9975691e-04
   2.8865000e+05   2.9990272e-04
   2.8870000e+05   2.9998366e-04
   2.8875000e+05   3.0001177e-04
   2.8880000e+05   2.9998834e-04
   2.8885000e+05   2.9991736e-04
   2.8890000e+05   2.9979084e-04
   2.8895000e+05   2.9960270e-04
   2.8900000e+05   2.9935245e-04
   2.8905000e+05   2.9904272e-04
   2.8910000e+05   2.9866691e-04
   2.8915000e+05   2.9822066e-04
   2.8920000e+05   2.9771697e-04
   2.8925000e+05   2.9715918e-04
   2.8930000e+05   2.9654824e-04
   2.8935000e+05   2.9586507e-04
   2.8940000e+05   2.9511966e-04
   2.8945000e+05   2.9431150e-04
   2.8950000e+05   2.9343379e-04
   2.8955000e+05   2.9248521e-04
   2.8960000e+05   2.9147652e-04
   2.8965000e+05   2.9041813e-04
   2.8970000e+05   2.8931510e-04
   2.8975000e+05   2.8816212e-04
   2.8980000e+05   2.8696030e-04
   2.8985000e+05   2.8570516e-04
   2.8990000e+05   2.8439525e-04
   2.8995000e+05   2.8303674e-04
   2.9000000e+05   2.8161968e-04
   2.9005000e+05   2.8015612e-04
   2.9010000e+05   2.7865405e-04
   2.9015000e+05   2.7712317e-04
   2.9020000e+05   2.7556070e-04
   2.9025000e+05   2.7396412e-04
   2.9030000e+05   2.7233264e-04
   2.9035000e+05   2.7066189e-04
   2.9040000e+05   2.6895870e-04
   2.9045000e+05   2.6722691e-04
   2.9050000e+05   2.6546905e-04
   2.9055000e+05   2.6368641e-04
   2.9060000e+05   2.6188489e-04
   2.9065000e+05   2.6007057e-04
   2.9070000e+05   2.5824725e-04
   2.9075000e+05   2.5641521e-04
   2.9080000e+05   2.5457570e-04
   2.9085000e+05   2.5273375e-04
   2.9090000e+05   2.5089300e-04
   2.9095000e+05   2.4905990e-04
   2.9100000e+05   2.4723514e-04
   2.9105000e+05   2.4541438e-04
   2.9110000e+05   2.4360339e-04
   2.9115000e+05   2.4180788e-04
   2.9120000e+05   2.4003647e-04
   2.9125000e+05   2.3829126e-04
   2.9130000e+05   2.3657222e-04
   2.9135000e+05   2.3488098e-04
   2.9140000e+05   2.3322649e-04
   2.9145000e+05   2.3161479e-04
   2.9150000e+05   2.3004920e-04
   2.9155000e+05   2.2853433e-04
   2.9160000e+05   2.2707445e-04
   2.9165000e+05   2.2567375e-04
   2.9170000e+05   2.2433668e-04
   2.9175000e+05   2.2306532e-04
   2.9180000e+05   2.2186660e-04
   2.9185000e+05   2.2074659e-04
   2.9190000e+05   2.1970987e-04
   2.9195000e+05   2.1875991e-04
   2.9200000e+05   2.1789952e-04
   2.9205000e+05   2.1713123e-04
   2.9210000e+05   2.1645632e-04
   2.9215000e+05   2.1587637e-04
   2.9220000e+05   2.1539503e-04
   2.9225000e+05   2.1501419e-04
   2.9230000e+05   2.1473398e-04
   2.9235000e+05   2.1455337e-04
   2.9240000e+05   2.1447077e-04
   2.9245000e+05   2.1448430e-04
   2.9250000e+05   2.1459188e-04
   2.9255000e+05   2.1479119e-04
   2.9260000e+05   2.1507950e-04
   2.9265000e+05   2.1545367e-04
   2.9270000e+05   2.1591017e-04
   2.9275000e+05   2.1644514e-04
   2.9280000e+05   2.1705270e-04
   2.9285000e+05   2.1773000e-04
   2.9290000e+05   2.1847475e-04
   2.9295000e+05   2.1928214e-04
   2.9300000e+05   2.2014728e-04
   2.9305000e+05   2.2106557e-04
   2.9310000e+05   2.2203260e-04
   2.9315000e+05   2.2304414e-04
   2.9320000e+05   2.2409607e-04
   2.9325000e+05   2.2518444e-04
   2.9330000e+05   2.2630282e-04
   2.9335000e+05   2.2744731e-04
   2.9340000e+05   2.2862139e-04
   2.9345000e+05   2.2982079e-04
   2.9350000e+05   2.3104044e-04
   2.9355000e+05   2.3227643e-04
   2.9360000e+05   2.3352239e-04
   2.9365000e+05   2.3477922e-04
   2.9370000e+05   2.3604658e-04
   2.9375000e+05   2.3732284e-04
   2.9380000e+05   2.3860184e-04
   2.9385000e+05   2.3987984e-04
   2.9390000e+05   2.4113255e-04
   2.9395000e+05   2.4251991e-04
   2.9400000e+05   2.4366587e-04
   2.9405000e+05   2.4489738e-04
   2.9410000e+05   2.4620124e-04
   2.9415000e+05   2.4743335e-04
   2.9420000e+05   2.4863376e-04
   2.9425000e+05   2.4983798e-04
   2.9430000e+05   2.5101422e-04
   2.9435000e+05   2.5216106e-04
   2.9440000e+05   2.5328241e-04
   2.9445000e+05   2.5438457e-04
   2.9450000e+05   2.5545062e-04
   2.9455000e+05   2.5649631e-04
   2.9460000e+05   2.5753129e-04
   2.9465000e+05   2.5853543e-04
   2.9470000e+05   2.5952473e-04
   2.9475000e+05   2.6042226e-04
   2.9480000e+05   2.6130737e-04
   2.9485000e+05   2.6218050e-04
   2.9490000e+05   2.6303874e-04
   2.9495000e+05   2.6381735e-04
   2.9500000e+05   2.6458754e-04
   2.9505000e+05   2.6531437e-04
   2.9510000e+05   2.6599270e-04
   2.9515000e+05   2.6662983e-04
   2.9520000e+05   2.6721608e-04
   2.9525000e+05   2.6774266e-04
   2.9530000e+05   2.6831522e-04
   2.9535000e+05   2.6865422e-04
   2.9540000e+05   2.6903718e-04
   2.9545000e+05   2.6934139e-04
   2.9550000e+05   2.6957247e-04
   2.9555000e+05   2.6968750e-04
   2.9560000e+05   2.6980999e-04
   2.9565000e+05   2.6993724e-04
   2.9570000e+05   2.7000375e-04
   2.9575000e+05   2.7000399e-04
   2.9580000e+05   2.6995042e-04
   2.9585000e+05   2.6984705e-04
   2.9590000e+05   2.6970141e-04
   2.9595000e+05   2.6951196e-04
   2.9600000e+05   2.6927038e-04
   2.9605000e+05   2.6898398e-04
   2.9610000e+05   2.6866228e-04
   2.9615000e+05   2.6827125e-04
   2.9620000e+05   2.6782423e-04
   2.9625000e+05   2.6736407e-04
   2.9630000e+05   2.6687972e-04
   2.9635000e+05   2.6632277e-04
   2.9640000e+05   2.6566127e-04
   2.9645000e+05   2.6494828e-04
   2.9650000e+05   2.6423621e-04
   2.9655000e+05   2.6344343e-04
   2.9660000e+05   2.6260893e-04
   2.9665000e+05   2.6175735e-04
   2.9670000e+05   2.6088827e-04
   2.9675000e+05   2.5998269e-04
   2.9680000e+05   2.5902451e-04
   2.9685000e+05   2.5800936e-04
   2.9690000e+05   2.5694142e-04
   2.9695000e+05   2.5582617e-04
   2.9700000e+05   2.5466976e-04
   2.9705000e+05   2.5347254e-04
   2.9710000e+05   2.5223659e-04
   2.9715000e+05   2.5096191e-04
   2.9720000e+05   2.4964685e-04
   2.9725000e+05   2.4829129e-04
   2.9730000e+05   2.4689801e-04
   2.9735000e+05   2.4547132e-04
   2.9740000e+05   2.4401389e-04
   2.9745000e+05   2.4252946e-04
   2.9750000e+05   2.4102057e-04
   2.9755000e+05   2.3948971e-04
   2.9760000e+05   2.3794020e-04
   2.9765000e+05   2.3637585e-04
   2.9770000e+05   2.3480094e-04
   2.9775000e+05   2.3322318e-04
   2.9780000e+05   2.3164305e-04
   2.9785000e+05   2.3006596e-04
   2.9790000e+05   2.2849908e-04
   2.9795000e+05   2.2694074e-04
   2.9800000e+05   2.2536986e-04
   2.9805000e+05   2.2380067e-04
   2.9810000e+05   2.2224826e-04
   2.9815000e+05   2.2071544e-04
   2.9820000e+05   2.1920317e-04
   2.9825000e+05   2.1771753e-04
   2.9830000e+05   2.1626617e-04
   2.9835000e+05   2.1485390e-04
   2.9840000e+05   2.1348333e-04
   2.9845000e+05   2.1215649e-04
   2.9850000e+05   2.1087581e-04
   2.9855000e+05   2.0964397e-04
   2.9860000e+05   2.0846365e-04
   2.9865000e+05   2.0733728e-04
   2.9870000e+05   2.0626685e-04
   2.9875000e+05   2.0525400e-04
   2.9880000e+05   2.0429926e-04
   2.9885000e+05   2.0339565e-04
   2.9890000e+05   2.0255998e-04
   2.9895000e+05   2.0179334e-04
   2.9900000e+05   2.0109400e-04
   2.9905000e+05   2.0046208e-04
   2.9910000e+05   1.9989862e-04
   2.9915000e+05   1.9937358e-04
   2.9920000e+05   1.9889750e-04
   2.9925000e+05   1.9849688e-04
   2.9930000e+05   1.9817885e-04
   2.9935000e+05   1.9793819e-04
   2.9940000e+05   1.9776830e-04
   2.9945000e+05   1.9766214e-04
   2.9950000e+05   1.9761665e-04
   2.9955000e+05   1.9763376e-04
   2.9960000e+05   1.9770853e-04
   2.9965000e+05   1.9785427e-04
   2.9970000e+05   1.9807604e-04
   2.9975000e+05   1.9837503e-04
   2.9980000e+05   1.9874857e-04
   2.9985000e+05   1.9919158e-04
   2.9990000e+05   1.9969908e-04
   2.9995000e+05   2.0026769e-04
   3.0000000e+05   2.0089574e-04
   3.0005000e+05   2.0158238e-04
   3.0010000e+05   2.0232666e-04
   3.0015000e+05   2.0312695e-04
   3.0020000e+05   2.0398087e-04
   3.0025000e+05   2.0488560e-04
   3.0030000e+05   2.0583611e-04
   3.0035000e+05   2.0683067e-04
   3.0040000e+05   2.0786804e-04
   3.0045000e+05   2.0894284e-04
   3.0050000e+05   2.1005544e-04
   3.0055000e+05   2.1120640e-04
   3.0060000e+05   2.1239206e-04
   3.0065000e+05   2.1360871e-04
   3.0070000e+05   2.1485301e-04
   3.0075000e+05   2.1612129e-04
   3.0080000e+05   2.1741166e-04
   3.0085000e+05   2.1872127e-04
   3.0090000e+05   2.2004729e-04
   3.0095000e+05   2.2138680e-04
   3.0100000e+05   2.2275834e-04
   3.0105000e+05   2.2426691e-04
   3.0110000e+05   2.2597654e-04
   3.0115000e+05   2.2770761e-04
   3.0120000e+05   2.2923959e-04
   3.0125000e+05   2.3053283e-04
   3.0130000e+05   2.3166382e-04
   3.0135000e+05   2.3275285e-04
   3.0140000e+05   2.3389348e-04
   3.0145000e+05   2.3511783e-04
   3.0150000e+05   2.3640367e-04
   3.0155000e+05   2.3770935e-04
   3.0160000e+05   2.3900366e-04
   3.0165000e+05   2.4027311e-04
   3.0170000e+05   2.4150867e-04
   3.0175000e+05   2.4273908e-04
   3.0180000e+05   2.4388018e-04
   3.0185000e+05   2.4500246e-04
   3.0190000e+05   2.4608184e-04
   3.0195000e+05   2.4711425e-04
   3.0200000e+05   2.4810034e-04
   3.0205000e+05   2.4903793e-04
   3.0210000e+05   2.4993116e-04
   3.0215000e+05   2.5079679e-04
   3.0220000e+05   2.5163681e-04
   3.0225000e+05   2.5244956e-04
   3.0230000e+05   2.5322983e-04
   3.0235000e+05   2.5396430e-04
   3.0240000e+05   2.5466224e-04
   3.0245000e+05   2.5532696e-04
   3.0250000e+05   2.5595282e-04
   3.0255000e+05   2.5652336e-04
   3.0260000e+05   2.5693972e-04
   3.0265000e+05   2.5734499e-04
   3.0270000e+05   2.5771129e-04
   3.0275000e+05   2.5804445e-04
   3.0280000e+05   2.5833787e-04
   3.0285000e+05   2.5858158e-04
   3.0290000e+05   2.5877096e-04
   3.0295000e+05   2.5890535e-04
   3.0300000e+05   2.5899191e-04
   3.0305000e+05   2.5903431e-04
   3.0310000e+05   2.5903108e-04
   3.0315000e+05   2.5896643e-04
   3.0320000e+05   2.5884248e-04
   3.0325000e+05   2.5866729e-04
   3.0330000e+05   2.5844698e-04
   3.0335000e+05   2.5817766e-04
   3.0340000e+05   2.5785399e-04
   3.0345000e+05   2.5747386e-04
   3.0350000e+05   2.5703288e-04
   3.0355000e+05   2.5651494e-04
   3.0360000e+05   2.5592947e-04
   3.0365000e+05   2.5528675e-04
   3.0370000e+05   2.5458965e-04
   3.0375000e+05   2.5384102e-04
   3.0380000e+05   2.5304213e-04
   3.0385000e+05   2.5219058e-04
   3.0390000e+05   2.5128587e-04
   3.0395000e+05   2.5032928e-04
   3.0400000e+05   2.4932377e-04
   3.0405000e+05   2.4827131e-04
   3.0410000e+05   2.4717326e-04
   3.0415000e+05   2.4601810e-04
   3.0420000e+05   2.4480938e-04
   3.0425000e+05   2.4355630e-04
   3.0430000e+05   2.4226698e-04
   3.0435000e+05   2.4094602e-04
   3.0440000e+05   2.3959887e-04
   3.0445000e+05   2.3822538e-04
   3.0450000e+05   2.3682377e-04
   3.0455000e+05   2.3539390e-04
   3.0460000e+05   2.3393814e-04
   3.0465000e+05   2.3246191e-04
   3.0470000e+05   2.3097037e-04
   3.0475000e+05   2.2946713e-04
   3.0480000e+05   2.2795430e-04
   3.0485000e+05   2.2643293e-04
   3.0490000e+05   2.2490424e-04
   3.0495000e+05   2.2337012e-04
   3.0500000e+05   2.2183272e-04
   3.0505000e+05   2.2029440e-04
   3.0510000e+05   2.1875771e-04
   3.0515000e+05   2.1722528e-04
   3.0520000e+05   2.1569987e-04
   3.0525000e+05   2.1418432e-04
   3.0530000e+05   2.1268157e-04
   3.0535000e+05   2.1119468e-04
   3.0540000e+05   2.0972682e-04
   3.0545000e+05   2.0828126e-04
   3.0550000e+05   2.0686132e-04
   3.0555000e+05   2.0547034e-04
   3.0560000e+05   2.0411159e-04
   3.0565000e+05   2.0278821e-04
   3.0570000e+05   2.0150321e-04
   3.0575000e+05   2.0025940e-04
   3.0580000e+05   1.9905941e-04
   3.0585000e+05   1.9790569e-04
   3.0590000e+05   1.9679925e-04
   3.0595000e+05   1.9574322e-04
   3.0600000e+05   1.9474071e-04
   3.0605000e+05   1.9379406e-04
   3.0610000e+05   1.9290508e-04
   3.0615000e+05   1.9207534e-04
   3.0620000e+05   1.9130646e-04
   3.0625000e+05   1.9060011e-04
   3.0630000e+05   1.8995795e-04
   3.0635000e+05   1.8938147e-04
   3.0640000e+05   1.8887191e-04
   3.0645000e+05   1.8843018e-04
   3.0650000e+05   1.8805687e-04
   3.0655000e+05   1.8775221e-04
   3.0660000e+05   1.8751620e-04
   3.0665000e+05   1.8734857e-04
   3.0670000e+05   1.8724882e-04
   3.0675000e+05   1.8721629e-04
   3.0680000e+05   1.8725010e-04
   3.0685000e+05   1.8734926e-04
   3.0690000e+05   1.8751263e-04
   3.0695000e+05   1.8773898e-04
   3.0700000e+05   1.8802698e-04
   3.0705000e+05   1.8837520e-04
   3.0710000e+05   1.8878213e-04
   3.0715000e+05   1.8924617e-04
   3.0720000e+05   1.8976560e-04
   3.0725000e+05   1.9033860e-04
   3.0730000e+05   1.9096322e-04
   3.0735000e+05   1.9163743e-04
   3.0740000e+05   1.9235905e-04
   3.0745000e+05   1.9312585e-04
   3.0750000e+05   1.9393550e-04
   3.0755000e+05   1.9478561e-04
   3.0760000e+05   1.9567374e-04
   3.0765000e+05   1.9660659e-04
   3.0770000e+05   1.9755486e-04
   3.0775000e+05   1.9854149e-04
   3.0780000e+05   1.9954636e-04
   3.0785000e+05   2.0059133e-04
   3.0790000e+05   2.0166603e-04
   3.0795000e+05   2.0275685e-04
   3.0800000e+05   2.0386361e-04
   3.0805000e+05   2.0498184e-04
   3.0810000e+05   2.0611108e-04
   3.0815000e+05   2.0725014e-04
   3.0820000e+05   2.0839861e-04
   3.0825000e+05   2.0953622e-04
   3.0830000e+05   2.1069378e-04
   3.0835000e+05   2.1186462e-04
   3.0840000e+05   2.1302338e-04
   3.0845000e+05   2.1418041e-04
   3.0850000e+05   2.1533830e-04
   3.0855000e+05   2.1648972e-04
   3.0860000e+05   2.1763095e-04
   3.0865000e+05   2.1875724e-04
   3.0870000e+05   2.1987760e-04
   3.0875000e+05   2.2098922e-04
   3.0880000e+05   2.2208646e-04
   3.0885000e+05   2.2316436e-04
   3.0890000e+05   2.2421892e-04
   3.0895000e+05   2.2524760e-04
   3.0900000e+05   2.2624854e-04
   3.0905000e+05   2.2722025e-04
   3.0910000e+05   2.2816437e-04
   3.0915000e+05   2.2906852e-04
   3.0920000e+05   2.2994071e-04
   3.0925000e+05   2.3077969e-04
   3.0930000e+05   2.3158411e-04
   3.0935000e+05   2.3235226e-04
   3.0940000e+05   2.3308192e-04
   3.0945000e+05   2.3377078e-04
   3.0950000e+05   2.3440808e-04
   3.0955000e+05   2.3499529e-04
   3.0960000e+05   2.3554448e-04
   3.0965000e+05   2.3603983e-04
   3.0970000e+05   2.3649666e-04
   3.0975000e+05   2.3691469e-04
   3.0980000e+05   2.3727025e-04
   3.0985000e+05   2.3755239e-04
   3.0990000e+05   2.3778388e-04
   3.0995000e+05   2.3795936e-04
   3.1000000e+05   2.3807656e-04
   3.1005000e+05   2.3813886e-04
   3.1010000e+05   2.3815074e-04
   3.1015000e+05   2.3811426e-04
   3.1020000e+05   2.3804457e-04
   3.1025000e+05   2.3810023e-04
   3.1030000e+05   2.3851611e-04
   3.1035000e+05   2.3917328e-04
   3.1040000e+05   2.3961164e-04
   3.1045000e+05   2.3958937e-04
   3.1050000e+05   2.3916196e-04
   3.1055000e+05   2.3854364e-04
   3.1060000e+05   2.3789524e-04
   3.1065000e+05   2.3726062e-04
   3.1070000e+05   2.3663372e-04
   3.1075000e+05   2.3599805e-04
   3.1080000e+05   2.3534823e-04
   3.1085000e+05   2.3468307e-04
   3.1090000e+05   2.3399129e-04
   3.1095000e+05   2.3325245e-04
   3.1100000e+05   2.3245144e-04
   3.1105000e+05   2.3158986e-04
   3.1110000e+05   2.3068409e-04
   3.1115000e+05   2.2975410e-04
   3.1120000e+05   2.2881228e-04
   3.1125000e+05   2.2785851e-04
   3.1130000e+05   2.2688134e-04
   3.1135000e+05   2.2586705e-04
   3.1140000e+05   2.2480000e-04
   3.1145000e+05   2.2367018e-04
   3.1150000e+05   2.2247333e-04
   3.1155000e+05   2.2121246e-04
   3.1160000e+05   2.1989746e-04
   3.1165000e+05   2.1854325e-04
   3.1170000e+05   2.1716671e-04
   3.1175000e+05   2.1578390e-04
   3.1180000e+05   2.1440676e-04
   3.1185000e+05   2.1304405e-04
   3.1190000e+05   2.1169842e-04
   3.1195000e+05   2.1036702e-04
   3.1200000e+05   2.0904384e-04
   3.1205000e+05   2.0772273e-04
   3.1210000e+05   2.0639854e-04
   3.1215000e+05   2.0506691e-04
   3.1220000e+05   2.0372605e-04
   3.1225000e+05   2.0237712e-04
   3.1230000e+05   2.0102255e-04
   3.1235000e+05   1.9965933e-04
   3.1240000e+05   1.9829957e-04
   3.1245000e+05   1.9694310e-04
   3.1250000e+05   1.9559809e-04
   3.1255000e+05   1.9427826e-04
   3.1260000e+05   1.9299125e-04
   3.1265000e+05   1.9173195e-04
   3.1270000e+05   1.9049445e-04
   3.1275000e+05   1.8927752e-04
   3.1280000e+05   1.8808613e-04
   3.1285000e+05   1.8692931e-04
   3.1290000e+05   1.8581682e-04
   3.1295000e+05   1.8475630e-04
   3.1300000e+05   1.8375229e-04
   3.1305000e+05   1.8280681e-04
   3.1310000e+05   1.8192048e-04
   3.1315000e+05   1.8109325e-04
   3.1320000e+05   1.8032449e-04
   3.1325000e+05   1.7961301e-04
   3.1330000e+05   1.7895728e-04
   3.1335000e+05   1.7835611e-04
   3.1340000e+05   1.7780934e-04
   3.1345000e+05   1.7731828e-04
   3.1350000e+05   1.7688517e-04
   3.1355000e+05   1.7651250e-04
   3.1360000e+05   1.7620444e-04
   3.1365000e+05   1.7596409e-04
   3.1370000e+05   1.7579311e-04
   3.1375000e+05   1.7569176e-04
   3.1380000e+05   1.7565931e-04
   3.1385000e+05   1.7569432e-04
   3.1390000e+05   1.7579501e-04
   3.1395000e+05   1.7593486e-04
   3.1400000e+05   1.7609875e-04
   3.1405000e+05   1.7632585e-04
   3.1410000e+05   1.7663282e-04
   3.1415000e+05   1.7701081e-04
   3.1420000e+05   1.7745059e-04
   3.1425000e+05   1.7793344e-04
   3.1430000e+05   1.7845762e-04
   3.1435000e+05   1.7903952e-04
   3.1440000e+05   1.7968469e-04
   3.1445000e+05   1.8038983e-04
   3.1450000e+05   1.8114833e-04
   3.1455000e+05   1.8195018e-04
   3.1460000e+05   1.8279346e-04
   3.1465000e+05   1.8367266e-04
   3.1470000e+05   1.8458441e-04
   3.1475000e+05   1.8552726e-04
   3.1480000e+05   1.8650030e-04
   3.1485000e+05   1.8749466e-04
   3.1490000e+05   1.8851990e-04
   3.1495000e+05   1.8957348e-04
   3.1500000e+05   1.9064874e-04
   3.1505000e+05   1.9173939e-04
   3.1510000e+05   1.9285066e-04
   3.1515000e+05   1.9397868e-04
   3.1520000e+05   1.9510982e-04
   3.1525000e+05   1.9625614e-04
   3.1530000e+05   1.9741844e-04
   3.1535000e+05   1.9859057e-04
   3.1540000e+05   1.9976550e-04
   3.1545000e+05   2.0094011e-04
   3.1550000e+05   2.0211322e-04
   3.1555000e+05   2.0328169e-04
   3.1560000e+05   2.0444549e-04
   3.1565000e+05   2.0560215e-04
   3.1570000e+05   2.0675010e-04
   3.1575000e+05   2.0788998e-04
   3.1580000e+05   2.0902020e-04
   3.1585000e+05   2.1012454e-04
   3.1590000e+05   2.1121282e-04
   3.1595000e+05   2.1229851e-04
   3.1600000e+05   2.1337632e-04
   3.1605000e+05   2.1444929e-04
   3.1610000e+05   2.1545532e-04
   3.1615000e+05   2.1654945e-04
   3.1620000e+05   2.1768586e-04
   3.1625000e+05   2.1891688e-04
   3.1630000e+05   2.2001280e-04
   3.1635000e+05   2.2090833e-04
   3.1640000e+05   2.2164725e-04
   3.1645000e+05   2.2231036e-04
   3.1650000e+05   2.2296644e-04
   3.1655000e+05   2.2365859e-04
   3.1660000e+05   2.2437750e-04
   3.1665000e+05   2.2509207e-04
   3.1670000e+05   2.2577579e-04
   3.1675000e+05   2.2641232e-04
   3.1680000e+05   2.2699581e-04
   3.1685000e+05   2.2752396e-04
   3.1690000e+05   2.2799424e-04
   3.1695000e+05   2.2840354e-04
   3.1700000e+05   2.2874634e-04
   3.1705000e+05   2.2902040e-04
   3.1710000e+05   2.2923501e-04
   3.1715000e+05   2.2939711e-04
   3.1720000e+05   2.2951025e-04
   3.1725000e+05   2.2957578e-04
   3.1730000e+05   2.2959436e-04
   3.1735000e+05   2.2956569e-04
   3.1740000e+05   2.2948747e-04
   3.1745000e+05   2.2935666e-04
   3.1750000e+05   2.2917362e-04
   3.1755000e+05   2.2893999e-04
   3.1760000e+05   2.2865682e-04
   3.1765000e+05   2.2832390e-04
   3.1770000e+05   2.2793763e-04
   3.1775000e+05   2.2749820e-04
   3.1780000e+05   2.2700755e-04
   3.1785000e+05   2.2646814e-04
   3.1790000e+05   2.2588211e-04
   3.1795000e+05   2.2525139e-04
   3.1800000e+05   2.2457785e-04
   3.1805000e+05   2.2386332e-04
   3.1810000e+05   2.2310958e-04
   3.1815000e+05   2.2231769e-04
   3.1820000e+05   2.2148928e-04
   3.1825000e+05   2.2062642e-04
   3.1830000e+05   2.1973047e-04
   3.1835000e+05   2.1880211e-04
   3.1840000e+05   2.1784161e-04
   3.1845000e+05   2.1684917e-04
   3.1850000e+05   2.1582514e-04
   3.1855000e+05   2.1476900e-04
   3.1860000e+05   2.1368263e-04
   3.1865000e+05   2.1256545e-04
   3.1870000e+05   2.1141096e-04
   3.1875000e+05   2.1024056e-04
   3.1880000e+05   2.0905532e-04
   3.1885000e+05   2.0785286e-04
   3.1890000e+05   2.0663346e-04
   3.1895000e+05   2.0539890e-04
   3.1900000e+05   2.0414860e-04
   3.1905000e+05   2.0288791e-04
   3.1910000e+05   2.0162149e-04
   3.1915000e+05   2.0035030e-04
   3.1920000e+05   1.9907502e-04
   3.1925000e+05   1.9779687e-04
   3.1930000e+05   1.9651774e-04
   3.1935000e+05   1.9523989e-04
   3.1940000e+05   1.9396575e-04
   3.1945000e+05   1.9269786e-04
   3.1950000e+05   1.9143955e-04
   3.1955000e+05   1.9019824e-04
   3.1960000e+05   1.8897313e-04
   3.1965000e+05   1.8776146e-04
   3.1970000e+05   1.8656290e-04
   3.1975000e+05   1.8538021e-04
   3.1980000e+05   1.8421832e-04
   3.1985000e+05   1.8308260e-04
   3.1990000e+05   1.8197760e-04
   3.1995000e+05   1.8090656e-04
   3.2000000e+05   1.7986970e-04
   3.2005000e+05   1.7886570e-04
   3.2010000e+05   1.7789929e-04
   3.2015000e+05   1.7697690e-04
   3.2020000e+05   1.7609875e-04
   3.2025000e+05   1.7526334e-04
   3.2030000e+05   1.7447006e-04
   3.2035000e+05   1.7371974e-04
   3.2040000e+05   1.7301425e-04
   3.2045000e+05   1.7235590e-04
   3.2050000e+05   1.7174683e-04
   3.2055000e+05   1.7118885e-04
   3.2060000e+05   1.7068339e-04
   3.2065000e+05   1.7023161e-04
   3.2070000e+05   1.6983448e-04
   3.2075000e+05   1.6949283e-04
   3.2080000e+05   1.6920727e-04
   3.2085000e+05   1.6897824e-04
   3.2090000e+05   1.6880596e-04
   3.2095000e+05   1.6869041e-04
   3.2100000e+05   1.6863142e-04
   3.2105000e+05   1.6862869e-04
   3.2110000e+05   1.6868181e-04
   3.2115000e+05   1.6879033e-04
   3.2120000e+05   1.6895370e-04
   3.2125000e+05   1.6917136e-04
   3.2130000e+05   1.6944265e-04
   3.2135000e+05   1.6976684e-04
   3.2140000e+05   1.7014308e-04
   3.2145000e+05   1.7057041e-04
   3.2150000e+05   1.7104770e-04
   3.2155000e+05   1.7157370e-04
   3.2160000e+05   1.7214698e-04
   3.2165000e+05   1.7276559e-04
   3.2170000e+05   1.7343253e-04
   3.2175000e+05   1.7413398e-04
   3.2180000e+05   1.7488210e-04
   3.2185000e+05   1.7565470e-04
   3.2190000e+05   1.7646539e-04
   3.2195000e+05   1.7732756e-04
   3.2200000e+05   1.7822465e-04
   3.2205000e+05   1.7914278e-04
   3.2210000e+05   1.8008546e-04
   3.2215000e+05   1.8105067e-04
   3.2220000e+05   1.8203829e-04
   3.2225000e+05   1.8303895e-04
   3.2230000e+05   1.8405561e-04
   3.2235000e+05   1.8509927e-04
   3.2240000e+05   1.8616190e-04
   3.2245000e+05   1.8722557e-04
   3.2250000e+05   1.8829935e-04
   3.2255000e+05   1.8938421e-04
   3.2260000e+05   1.9047718e-04
   3.2265000e+05   1.9157488e-04
   3.2270000e+05   1.9267343e-04
   3.2275000e+05   1.9376924e-04
   3.2280000e+05   1.9485942e-04
   3.2285000e+05   1.9594174e-04
   3.2290000e+05   1.9700407e-04
   3.2295000e+05   1.9805721e-04
   3.2300000e+05   1.9909919e-04
   3.2305000e+05   2.0012184e-04
   3.2310000e+05   2.0113383e-04
   3.2315000e+05   2.0213223e-04
   3.2320000e+05   2.0310918e-04
   3.2325000e+05   2.0406134e-04
   3.2330000e+05   2.0498658e-04
   3.2335000e+05   2.0587942e-04
   3.2340000e+05   2.0673845e-04
   3.2345000e+05   2.0756848e-04
   3.2350000e+05   2.0836731e-04
   3.2355000e+05   2.0913559e-04
   3.2360000e+05   2.0985336e-04
   3.2365000e+05   2.1056162e-04
   3.2370000e+05   2.1118620e-04
   3.2375000e+05   2.1178997e-04
   3.2380000e+05   2.1235892e-04
   3.2385000e+05   2.1289513e-04
   3.2390000e+05   2.1336478e-04
   3.2395000e+05   2.1379470e-04
   3.2400000e+05   2.1416987e-04
   3.2405000e+05   2.1450352e-04
   3.2410000e+05   2.1479896e-04
   3.2415000e+05   2.1505015e-04
   3.2420000e+05   2.1525488e-04
   3.2425000e+05   2.1541991e-04
   3.2430000e+05   2.1554060e-04
   3.2435000e+05   2.1561491e-04
   3.2440000e+05   2.1564602e-04
   3.2445000e+05   2.1561946e-04
   3.2450000e+05   2.1552971e-04
   3.2455000e+05   2.1539288e-04
   3.2460000e+05   2.1521189e-04
   3.2465000e+05   2.1497364e-04
   3.2470000e+05   2.1469344e-04
   3.2475000e+05   2.1437923e-04
   3.2480000e+05   2.1403002e-04
   3.2485000e+05   2.1343058e-04
   3.2490000e+05   2.1266569e-04
   3.2495000e+05   2.1193513e-04
   3.2500000e+05   2.1128292e-04
   3.2505000e+05   2.1066179e-04
   3.2510000e+05   2.1003110e-04
   3.2515000e+05   2.0936220e-04
   3.2520000e+05   2.0863211e-04
   3.2525000e+05   2.0783046e-04
   3.2530000e+05   2.0696404e-04
   3.2535000e+05   2.0604848e-04
   3.2540000e+05   2.0510206e-04
   3.2545000e+05   2.0413510e-04
   3.2550000e+05   2.0315068e-04
   3.2555000e+05   2.0214877e-04
   3.2560000e+05   2.0112933e-04
   3.2565000e+05   2.0009372e-04
   3.2570000e+05   1.9904448e-04
   3.2575000e+05   1.9798500e-04
   3.2580000e+05   1.9691797e-04
   3.2585000e+05   1.9584606e-04
   3.2590000e+05   1.9476942e-04
   3.2595000e+05   1.9368650e-04
   3.2600000e+05   1.9259582e-04
   3.2605000e+05   1.9149649e-04
   3.2610000e+05   1.9038864e-04
   3.2615000e+05   1.8927322e-04
   3.2620000e+05   1.8815185e-04
   3.2625000e+05   1.8702705e-04
   3.2630000e+05   1.8590152e-04
   3.2635000e+05   1.8477796e-04
   3.2640000e+05   1.8365901e-04
   3.2645000e+05   1.8254895e-04
   3.2650000e+05   1.8144959e-04
   3.2655000e+05   1.8036833e-04
   3.2660000e+05   1.7930521e-04
   3.2665000e+05   1.7825541e-04
   3.2670000e+05   1.7721736e-04
   3.2675000e+05   1.7618500e-04
   3.2680000e+05   1.7516889e-04
   3.2685000e+05   1.7416801e-04
   3.2690000e+05   1.7319148e-04
   3.2695000e+05   1.7224651e-04
   3.2700000e+05   1.7132873e-04
   3.2705000e+05   1.7042992e-04
   3.2710000e+05   1.6954841e-04
   3.2715000e+05   1.6869182e-04
   3.2720000e+05   1.6786740e-04
   3.2725000e+05   1.6707686e-04
   3.2730000e+05   1.6631875e-04
   3.2735000e+05   1.6559231e-04
   3.2740000e+05   1.6489945e-04
   3.2745000e+05   1.6424416e-04
   3.2750000e+05   1.6363060e-04
   3.2755000e+05   1.6306241e-04
   3.2760000e+05   1.6254294e-04
   3.2765000e+05   1.6206725e-04
   3.2770000e+05   1.6162964e-04
   3.2775000e+05   1.6114616e-04
   3.2780000e+05   1.6073572e-04
   3.2785000e+05   1.6043194e-04
   3.2790000e+05   1.6016997e-04
   3.2795000e+05   1.5994075e-04
   3.2800000e+05   1.5975519e-04
   3.2805000e+05   1.5962457e-04
   3.2810000e+05   1.5955047e-04
   3.2815000e+05   1.5952631e-04
   3.2820000e+05   1.5954500e-04
   3.2825000e+05   1.5960513e-04
   3.2830000e+05   1.5971172e-04
   3.2835000e+05   1.5987268e-04
   3.2840000e+05   1.6009446e-04
   3.2845000e+05   1.6037988e-04
   3.2850000e+05   1.6072841e-04
   3.2855000e+05   1.6113783e-04
   3.2860000e+05   1.6160548e-04
   3.2865000e+05   1.6212864e-04
   3.2870000e+05   1.6270431e-04
   3.2875000e+05   1.6332168e-04
   3.2880000e+05   1.6391306e-04
   3.2885000e+05   1.6453913e-04
   3.2890000e+05   1.6522657e-04
   3.2895000e+05   1.6593153e-04
   3.2900000e+05   1.6668195e-04
   3.2905000e+05   1.6749525e-04
   3.2910000e+05   1.6836381e-04
   3.2915000e+05   1.6927218e-04
   3.2920000e+05   1.7020604e-04
   3.2925000e+05   1.7115584e-04
   3.2930000e+05   1.7211669e-04
   3.2935000e+05   1.7308701e-04
   3.2940000e+05   1.7406706e-04
   3.2945000e+05   1.7505763e-04
   3.2950000e+05   1.7605912e-04
   3.2955000e+05   1.7705897e-04
   3.2960000e+05   1.7811591e-04
   3.2965000e+05   1.7915946e-04
   3.2970000e+05   1.8022143e-04
   3.2975000e+05   1.8129116e-04
   3.2980000e+05   1.8235284e-04
   3.2985000e+05   1.8340436e-04
   3.2990000e+05   1.8444561e-04
   3.2995000e+05   1.8547999e-04
   3.3000000e+05   1.8650916e-04
   3.3005000e+05   1.8753234e-04
   3.3010000e+05   1.8854700e-04
   3.3015000e+05   1.8954997e-04
   3.3020000e+05   1.9053706e-04
   3.3025000e+05   1.9150643e-04
   3.3030000e+05   1.9245731e-04
   3.3035000e+05   1.9338836e-04
   3.3040000e+05   1.9429774e-04
   3.3045000e+05   1.9518342e-04
   3.3050000e+05   1.9604349e-04
   3.3055000e+05   1.9687760e-04
   3.3060000e+05   1.9768400e-04
   3.3065000e+05   1.9846376e-04
   3.3070000e+05   1.9922020e-04
   3.3075000e+05   1.9989562e-04
   3.3080000e+05   2.0057230e-04
   3.3085000e+05   2.0113889e-04
   3.3090000e+05   2.0170899e-04
   3.3095000e+05   2.0226413e-04
   3.3100000e+05   2.0280001e-04
   3.3105000e+05   2.0330524e-04
   3.3110000e+05   2.0377057e-04
   3.3115000e+05   2.0419204e-04
   3.3120000e+05   2.0456973e-04
   3.3125000e+05   2.0490031e-04
   3.3130000e+05   2.0518639e-04
   3.3135000e+05   2.0545514e-04
   3.3140000e+05   2.0572762e-04
   3.3145000e+05   2.0603131e-04
   3.3150000e+05   2.0627510e-04
   3.3155000e+05   2.0639372e-04
   3.3160000e+05   2.0638217e-04
   3.3165000e+05   2.0627330e-04
   3.3170000e+05   2.0611145e-04
   3.3175000e+05   2.0592624e-04
   3.3180000e+05   2.0572431e-04
   3.3185000e+05   2.0550375e-04
   3.3190000e+05   2.0525409e-04
   3.3195000e+05   2.0496574e-04
   3.3200000e+05   2.0463408e-04
   3.3205000e+05   2.0425701e-04
   3.3210000e+05   2.0383325e-04
   3.3215000e+05   2.0336214e-04
   3.3220000e+05   2.0284390e-04
   3.3225000e+05   2.0227841e-04
   3.3230000e+05   2.0166938e-04
   3.3235000e+05   2.0102175e-04
   3.3240000e+05   2.0033902e-04
   3.3245000e+05   1.9962514e-04
   3.3250000e+05   1.9888242e-04
   3.3255000e+05   1.9811346e-04
   3.3260000e+05   1.9732181e-04
   3.3265000e+05   1.9650786e-04
   3.3270000e+05   1.9567339e-04
   3.3275000e+05   1.9481760e-04
   3.3280000e+05   1.9393606e-04
   3.3285000e+05   1.9302645e-04
   3.3290000e+05   1.9209075e-04
   3.3295000e+05   1.9113346e-04
   3.3300000e+05   1.9015940e-04
   3.3305000e+05   1.8917197e-04
   3.3310000e+05   1.8817337e-04
   3.3315000e+05   1.8716467e-04
   3.3320000e+05   1.8614780e-04
   3.3325000e+05   1.8512358e-04
   3.3330000e+05   1.8409231e-04
   3.3335000e+05   1.8305439e-04
   3.3340000e+05   1.8201088e-04
   3.3345000e+05   1.8096350e-04
   3.3350000e+05   1.7991424e-04
   3.3355000e+05   1.7886494e-04
   3.3360000e+05   1.7781701e-04
   3.3365000e+05   1.7677146e-04
   3.3370000e+05   1.7572912e-04
   3.3375000e+05   1.7468731e-04
   3.3380000e+05   1.7364705e-04
   3.3385000e+05   1.7261897e-04
   3.3390000e+05   1.7160265e-04
   3.3395000e+05   1.7059719e-04
   3.3400000e+05   1.6960314e-04
   3.3405000e+05   1.6862211e-04
   3.3410000e+05   1.6765628e-04
   3.3415000e+05   1.6670810e-04
   3.3420000e+05   1.6578015e-04
   3.3425000e+05   1.6487632e-04
   3.3430000e+05   1.6400024e-04
   3.3435000e+05   1.6315146e-04
   3.3440000e+05   1.6233186e-04
   3.3445000e+05   1.6154251e-04
   3.3450000e+05   1.6078513e-04
   3.3455000e+05   1.6006242e-04
   3.3460000e+05   1.5937748e-04
   3.3465000e+05   1.5873393e-04
   3.3470000e+05   1.5813720e-04
   3.3475000e+05   1.5758542e-04
   3.3480000e+05   1.5707649e-04
   3.3485000e+05   1.5661016e-04
   3.3490000e+05   1.5618772e-04
   3.3495000e+05   1.5581103e-04
   3.3500000e+05   1.5548161e-04
   3.3505000e+05   1.5520033e-04
   3.3510000e+05   1.5496744e-04
   3.3515000e+05   1.5478291e-04
   3.3520000e+05   1.5464660e-04
   3.3525000e+05   1.5455839e-04
   3.3530000e+05   1.5451808e-04
   3.3535000e+05   1.5452535e-04
   3.3540000e+05   1.5457970e-04
   3.3545000e+05   1.5468048e-04
   3.3550000e+05   1.5482695e-04
   3.3555000e+05   1.5501828e-04
   3.3560000e+05   1.5525362e-04
   3.3565000e+05   1.5553208e-04
   3.3570000e+05   1.5585275e-04
   3.3575000e+05   1.5621468e-04
   3.3580000e+05   1.5661684e-04
   3.3585000e+05   1.5705812e-04
   3.3590000e+05   1.5753733e-04
   3.3595000e+05   1.5805322e-04
   3.3600000e+05   1.5861313e-04
   3.3605000e+05   1.5919767e-04
   3.3610000e+05   1.5978546e-04
   3.3615000e+05   1.6035464e-04
   3.3620000e+05   1.6097463e-04
   3.3625000e+05   1.6168119e-04
   3.3630000e+05   1.6240184e-04
   3.3635000e+05   1.6315151e-04
   3.3640000e+05   1.6391344e-04
   3.3645000e+05   1.6468469e-04
   3.3650000e+05   1.6545004e-04
   3.3655000e+05   1.6621335e-04
   3.3660000e+05   1.6700997e-04
   3.3665000e+05   1.6780659e-04
   3.3670000e+05   1.6860428e-04
   3.3675000e+05   1.6941217e-04
   3.3680000e+05   1.7023779e-04
   3.3685000e+05   1.7107574e-04
   3.3690000e+05   1.7192025e-04
   3.3695000e+05   1.7276441e-04
   3.3700000e+05   1.7360362e-04
   3.3705000e+05   1.7443672e-04
   3.3710000e+05   1.7526505e-04
   3.3715000e+05   1.7609040e-04
   3.3720000e+05   1.7691347e-04
   3.3725000e+05   1.7773349e-04
   3.3730000e+05   1.7854870e-04
   3.3735000e+05   1.7935713e-04
   3.3740000e+05   1.8015685e-04
   3.3745000e+05   1.8094728e-04
   3.3750000e+05   1.8172766e-04
   3.3755000e+05   1.8249720e-04
   3.3760000e+05   1.8325457e-04
   3.3765000e+05   1.8399826e-04
   3.3770000e+05   1.8472679e-04
   3.3775000e+05   1.8543907e-04
   3.3780000e+05   1.8613133e-04
   3.3785000e+05   1.8679504e-04
   3.3790000e+05   1.8744061e-04
   3.3795000e+05   1.8807060e-04
   3.3800000e+05   1.8867208e-04
   3.3805000e+05   1.8925187e-04
   3.3810000e+05   1.8981009e-04
   3.3815000e+05   1.9034540e-04
   3.3820000e+05   1.9085310e-04
   3.3825000e+05   1.9132990e-04
   3.3830000e+05   1.9173679e-04
   3.3835000e+05   1.9212121e-04
   3.3840000e+05   1.9249026e-04
   3.3845000e+05   1.9283196e-04
   3.3850000e+05   1.9313924e-04
   3.3855000e+05   1.9340806e-04
   3.3860000e+05   1.9363804e-04
   3.3865000e+05   1.9382519e-04
   3.3870000e+05   1.9396459e-04
   3.3875000e+05   1.9405302e-04
   3.3880000e+05   1.9409580e-04
   3.3885000e+05   1.9409263e-04
   3.3890000e+05   1.9403582e-04
   3.3895000e+05   1.9393043e-04
   3.3900000e+05   1.9378199e-04
   3.3905000e+05   1.9359276e-04
   3.3910000e+05   1.9336150e-04
   3.3915000e+05   1.9308536e-04
   3.3920000e+05   1.9276169e-04
   3.3925000e+05   1.9237823e-04
   3.3930000e+05   1.9193521e-04
   3.3935000e+05   1.9144793e-04
   3.3940000e+05   1.9092530e-04
   3.3945000e+05   1.9036892e-04
   3.3950000e+05   1.8977682e-04
   3.3955000e+05   1.8914672e-04
   3.3960000e+05   1.8847800e-04
   3.3965000e+05   1.8777204e-04
   3.3970000e+05   1.8703176e-04
   3.3975000e+05   1.8626062e-04
   3.3980000e+05   1.8546190e-04
   3.3985000e+05   1.8463828e-04
   3.3990000e+05   1.8379187e-04
   3.3995000e+05   1.8292447e-04
   3.4000000e+05   1.8203778e-04
   3.4005000e+05   1.8113351e-04
   3.4010000e+05   1.8021346e-04
   3.4015000e+05   1.7927942e-04
   3.4020000e+05   1.7833322e-04
   3.4025000e+05   1.7737698e-04
   3.4030000e+05   1.7641294e-04
   3.4035000e+05   1.7544391e-04
   3.4040000e+05   1.7447112e-04
   3.4045000e+05   1.7349432e-04
   3.4050000e+05   1.7251290e-04
   3.4055000e+05   1.7152704e-04
   3.4060000e+05   1.7053818e-04
   3.4065000e+05   1.6954879e-04
   3.4070000e+05   1.6856094e-04
   3.4075000e+05   1.6757759e-04
   3.4080000e+05   1.6660165e-04
   3.4085000e+05   1.6563494e-04
   3.4090000e+05   1.6467998e-04
   3.4095000e+05   1.6373665e-04
   3.4100000e+05   1.6280140e-04
   3.4105000e+05   1.6187743e-04
   3.4110000e+05   1.6097130e-04
   3.4115000e+05   1.6009142e-04
   3.4120000e+05   1.5923306e-04
   3.4125000e+05   1.5838735e-04
   3.4130000e+05   1.5754904e-04
   3.4135000e+05   1.5672011e-04
   3.4140000e+05   1.5590816e-04
   3.4145000e+05   1.5512218e-04
   3.4150000e+05   1.5436922e-04
   3.4155000e+05   1.5365341e-04
   3.4160000e+05   1.5296784e-04
   3.4165000e+05   1.5232600e-04
   3.4170000e+05   1.5173051e-04
   3.4175000e+05   1.5117861e-04
   3.4180000e+05   1.5066753e-04
   3.4185000e+05   1.5019471e-04
   3.4190000e+05   1.4975793e-04
   3.4195000e+05   1.4935558e-04
   3.4200000e+05   1.4898722e-04
   3.4205000e+05   1.4865372e-04
   3.4210000e+05   1.4835382e-04
   3.4215000e+05   1.4809087e-04
   3.4220000e+05   1.4787113e-04
   3.4225000e+05   1.4769768e-04
   3.4230000e+05   1.4757089e-04
   3.4235000e+05   1.4748986e-04
   3.4240000e+05   1.4745339e-04
   3.4245000e+05   1.4746040e-04
   3.4250000e+05   1.4751006e-04
   3.4255000e+05   1.4760171e-04
   3.4260000e+05   1.4773487e-04
   3.4265000e+05   1.4790913e-04
   3.4270000e+05   1.4812422e-04
   3.4275000e+05   1.4837997e-04
   3.4280000e+05   1.4867628e-04
   3.4285000e+05   1.4901306e-04
   3.4290000e+05   1.4939010e-04
   3.4295000e+05   1.4980694e-04
   3.4300000e+05   1.5026282e-04
   3.4305000e+05   1.5075666e-04
   3.4310000e+05   1.5128710e-04
   3.4315000e+05   1.5185258e-04
   3.4320000e+05   1.5245143e-04
   3.4325000e+05   1.5308025e-04
   3.4330000e+05   1.5373873e-04
   3.4335000e+05   1.5442707e-04
   3.4340000e+05   1.5512331e-04
   3.4345000e+05   1.5579985e-04
   3.4350000e+05   1.5648084e-04
   3.4355000e+05   1.5717887e-04
   3.4360000e+05   1.5792495e-04
   3.4365000e+05   1.5870203e-04
   3.4370000e+05   1.5952018e-04
   3.4375000e+05   1.6036733e-04
   3.4380000e+05   1.6122691e-04
   3.4385000e+05   1.6208739e-04
   3.4390000e+05   1.6294463e-04
   3.4395000e+05   1.6380035e-04
   3.4400000e+05   1.6465778e-04
   3.4405000e+05   1.6551860e-04
   3.4410000e+05   1.6638220e-04
   3.4415000e+05   1.6724749e-04
   3.4420000e+05   1.6811320e-04
   3.4425000e+05   1.6897783e-04
   3.4430000e+05   1.6983424e-04
   3.4435000e+05   1.7068639e-04
   3.4440000e+05   1.7154862e-04
   3.4445000e+05   1.7241905e-04
   3.4450000e+05   1.7326589e-04
   3.4455000e+05   1.7403774e-04
   3.4460000e+05   1.7482045e-04
   3.4465000e+05   1.7560221e-04
   3.4470000e+05   1.7638124e-04
   3.4475000e+05   1.7714893e-04
   3.4480000e+05   1.7789764e-04
   3.4485000e+05   1.7862415e-04
   3.4490000e+05   1.7932896e-04
   3.4495000e+05   1.8001378e-04
   3.4500000e+05   1.8067958e-04
   3.4505000e+05   1.8132576e-04
   3.4510000e+05   1.8195080e-04
   3.4515000e+05   1.8256704e-04
   3.4520000e+05   1.8311698e-04
   3.4525000e+05   1.8365171e-04
   3.4530000e+05   1.8416339e-04
   3.4535000e+05   1.8465451e-04
   3.4540000e+05   1.8511945e-04
   3.4545000e+05   1.8555429e-04
   3.4550000e+05   1.8595616e-04
   3.4555000e+05   1.8632223e-04
   3.4560000e+05   1.8664629e-04
   3.4565000e+05   1.8692925e-04
   3.4570000e+05   1.8716420e-04
   3.4575000e+05   1.8735921e-04
   3.4580000e+05   1.8752056e-04
   3.4585000e+05   1.8764865e-04
   3.4590000e+05   1.8774007e-04
   3.4595000e+05   1.8779094e-04
   3.4600000e+05   1.8779882e-04
   3.4605000e+05   1.8776150e-04
   3.4610000e+05   1.8768073e-04
   3.4615000e+05   1.8755860e-04
   3.4620000e+05   1.8739597e-04
   3.4625000e+05   1.8719285e-04
   3.4630000e+05   1.8694697e-04
   3.4635000e+05   1.8665859e-04
   3.4640000e+05   1.8632923e-04
   3.4645000e+05   1.8595902e-04
   3.4650000e+05   1.8554750e-04
   3.4655000e+05   1.8509480e-04
   3.4660000e+05   1.8460436e-04
   3.4665000e+05   1.8409169e-04
   3.4670000e+05   1.8357492e-04
   3.4675000e+05   1.8304302e-04
   3.4680000e+05   1.8246501e-04
   3.4685000e+05   1.8181421e-04
   3.4690000e+05   1.8107289e-04
   3.4695000e+05   1.8027145e-04
   3.4700000e+05   1.7944459e-04
   3.4705000e+05   1.7860962e-04
   3.4710000e+05   1.7777122e-04
   3.4715000e+05   1.7692803e-04
   3.4720000e+05   1.7607603e-04
   3.4725000e+05   1.7520960e-04
   3.4730000e+05   1.7432485e-04
   3.4735000e+05   1.7342110e-04
   3.4740000e+05   1.7250057e-04
   3.4745000e+05   1.7156698e-04
   3.4750000e+05   1.7062428e-04
   3.4755000e+05   1.6967579e-04
   3.4760000e+05   1.6872390e-04
   3.4765000e+05   1.6777036e-04
   3.4770000e+05   1.6681671e-04
   3.4775000e+05   1.6586465e-04
   3.4780000e+05   1.6491602e-04
   3.4785000e+05   1.6397258e-04
   3.4790000e+05   1.6303580e-04
   3.4795000e+05   1.6210678e-04
   3.4800000e+05   1.6118646e-04
   3.4805000e+05   1.6027577e-04
   3.4810000e+05   1.5937585e-04
   3.4815000e+05   1.5848880e-04
   3.4820000e+05   1.5761621e-04
   3.4825000e+05   1.5676135e-04
   3.4830000e+05   1.5592562e-04
   3.4835000e+05   1.5510888e-04
   3.4840000e+05   1.5431025e-04
   3.4845000e+05   1.5352918e-04
   3.4850000e+05   1.5274900e-04
   3.4855000e+05   1.5199773e-04
   3.4860000e+05   1.5127806e-04
   3.4865000e+05   1.5058589e-04
   3.4870000e+05   1.4991879e-04
   3.4875000e+05   1.4927665e-04
   3.4880000e+05   1.4866544e-04
   3.4885000e+05   1.4808592e-04
   3.4890000e+05   1.4754154e-04
   3.4895000e+05   1.4703257e-04
   3.4900000e+05   1.4656796e-04
   3.4905000e+05   1.4614520e-04
   3.4910000e+05   1.4575506e-04
   3.4915000e+05   1.4538788e-04
   3.4920000e+05   1.4503925e-04
   3.4925000e+05   1.4471050e-04
   3.4930000e+05   1.4440904e-04
   3.4935000e+05   1.4414446e-04
   3.4940000e+05   1.4392326e-04
   3.4945000e+05   1.4374967e-04
   3.4950000e+05   1.4362437e-04
   3.4955000e+05   1.4354627e-04
   3.4960000e+05   1.4351375e-04
   3.4965000e+05   1.4352489e-04
   3.4970000e+05   1.4357737e-04
   3.4975000e+05   1.4366859e-04
   3.4980000e+05   1.4379608e-04
   3.4985000e+05   1.4395802e-04
   3.4990000e+05   1.4415351e-04
   3.4995000e+05   1.4438254e-04
   3.5000000e+05   1.4464564e-04
   3.5005000e+05   1.4494345e-04
   3.5010000e+05   1.4527635e-04
   3.5015000e+05   1.4564425e-04
   3.5020000e+05   1.4604648e-04
   3.5025000e+05   1.4648184e-04
   3.5030000e+05   1.4694864e-04
   3.5035000e+05   1.4744488e-04
   3.5040000e+05   1.4796841e-04
   3.5045000e+05   1.4847053e-04
   3.5050000e+05   1.4893889e-04
   3.5055000e+05   1.4941155e-04
   3.5060000e+05   1.4994654e-04
   3.5065000e+05   1.5055927e-04
   3.5070000e+05   1.5123797e-04
   3.5075000e+05   1.5193822e-04
   3.5080000e+05   1.5263455e-04
   3.5085000e+05   1.5331214e-04
   3.5090000e+05   1.5395621e-04
   3.5095000e+05   1.5459026e-04
   3.5100000e+05   1.5527889e-04
   3.5105000e+05   1.5599151e-04
   3.5110000e+05   1.5669396e-04
   3.5115000e+05   1.5739790e-04
   3.5120000e+05   1.5809885e-04
   3.5125000e+05   1.5880255e-04
   3.5130000e+05   1.5951444e-04
   3.5135000e+05   1.6023771e-04
   3.5140000e+05   1.6097219e-04
   3.5145000e+05   1.6171431e-04
   3.5150000e+05   1.6245942e-04
   3.5155000e+05   1.6320327e-04
   3.5160000e+05   1.6394256e-04
   3.5165000e+05   1.6467475e-04
   3.5170000e+05   1.6539766e-04
   3.5175000e+05   1.6610927e-04
   3.5180000e+05   1.6680764e-04
   3.5185000e+05   1.6749090e-04
   3.5190000e+05   1.6815925e-04
   3.5195000e+05   1.6880635e-04
   3.5200000e+05   1.6943658e-04
   3.5205000e+05   1.7004993e-04
   3.5210000e+05   1.7064566e-04
   3.5215000e+05   1.7122275e-04
   3.5220000e+05   1.7177978e-04
   3.5225000e+05   1.7231546e-04
   3.5230000e+05   1.7282882e-04
   3.5235000e+05   1.7330219e-04
   3.5240000e+05   1.7376031e-04
   3.5245000e+05   1.7420551e-04
   3.5250000e+05   1.7463019e-04
   3.5255000e+05   1.7503037e-04
   3.5260000e+05   1.7540414e-04
   3.5265000e+05   1.7575035e-04
   3.5270000e+05   1.7606770e-04
   3.5275000e+05   1.7635351e-04
   3.5280000e+05   1.7661158e-04
   3.5285000e+05   1.7684085e-04
   3.5290000e+05   1.7702904e-04
   3.5295000e+05   1.7718454e-04
   3.5300000e+05   1.7731053e-04
   3.5305000e+05   1.7740599e-04
   3.5310000e+05   1.7746912e-04
   3.5315000e+05   1.7749804e-04
   3.5320000e+05   1.7749388e-04
   3.5325000e+05   1.7745407e-04
   3.5330000e+05   1.7737558e-04
   3.5335000e+05   1.7725702e-04
   3.5340000e+05   1.7709843e-04
   3.5345000e+05   1.7690032e-04
   3.5350000e+05   1.7666302e-04
   3.5355000e+05   1.7638640e-04
   3.5360000e+05   1.7607006e-04
   3.5365000e+05   1.7571368e-04
   3.5370000e+05   1.7531722e-04
   3.5375000e+05   1.7488098e-04
   3.5380000e+05   1.7440562e-04
   3.5385000e+05   1.7389200e-04
   3.5390000e+05   1.7334121e-04
   3.5395000e+05   1.7275445e-04
   3.5400000e+05   1.7213309e-04
   3.5405000e+05   1.7147863e-04
   3.5410000e+05   1.7079275e-04
   3.5415000e+05   1.7007725e-04
   3.5420000e+05   1.6933409e-04
   3.5425000e+05   1.6856529e-04
   3.5430000e+05   1.6777298e-04
   3.5435000e+05   1.6695932e-04
   3.5440000e+05   1.6612650e-04
   3.5445000e+05   1.6527674e-04
   3.5450000e+05   1.6441224e-04
   3.5455000e+05   1.6353528e-04
   3.5460000e+05   1.6264819e-04
   3.5465000e+05   1.6175323e-04
   3.5470000e+05   1.6085187e-04
   3.5475000e+05   1.5994602e-04
   3.5480000e+05   1.5903762e-04
   3.5485000e+05   1.5812867e-04
   3.5490000e+05   1.5722131e-04
   3.5495000e+05   1.5631768e-04
   3.5500000e+05   1.5542013e-04
   3.5505000e+05   1.5453224e-04
   3.5510000e+05   1.5365457e-04
   3.5515000e+05   1.5278478e-04
   3.5520000e+05   1.5192405e-04
   3.5525000e+05   1.5107188e-04
   3.5530000e+05   1.5023142e-04
   3.5535000e+05   1.4940614e-04
   3.5540000e+05   1.4859748e-04
   3.5545000e+05   1.4780701e-04
   3.5550000e+05   1.4703700e-04
   3.5555000e+05   1.4629029e-04
   3.5560000e+05   1.4557038e-04
   3.5565000e+05   1.4488099e-04
   3.5570000e+05   1.4422515e-04
   3.5575000e+05   1.4360051e-04
   3.5580000e+05   1.4300227e-04
   3.5585000e+05   1.4242652e-04
   3.5590000e+05   1.4187239e-04
   3.5595000e+05   1.4134224e-04
   3.5600000e+05   1.4084004e-04
   3.5605000e+05   1.4036972e-04
   3.5610000e+05   1.3993411e-04
   3.5615000e+05   1.3953490e-04
   3.5620000e+05   1.3917303e-04
   3.5625000e+05   1.3884904e-04
   3.5630000e+05   1.3856312e-04
   3.5635000e+05   1.3831504e-04
   3.5640000e+05   1.3810412e-04
   3.5645000e+05   1.3792944e-04
   3.5650000e+05   1.3779013e-04
   3.5655000e+05   1.3768569e-04
   3.5660000e+05   1.3761611e-04
   3.5665000e+05   1.3758182e-04
   3.5670000e+05   1.3758347e-04
   3.5675000e+05   1.3762176e-04
   3.5680000e+05   1.3767216e-04
   3.5685000e+05   1.3776487e-04
   3.5690000e+05   1.3791512e-04
   3.5695000e+05   1.3811005e-04
   3.5700000e+05   1.3833966e-04
   3.5705000e+05   1.3860287e-04
   3.5710000e+05   1.3890033e-04
   3.5715000e+05   1.3923094e-04
   3.5720000e+05   1.3959146e-04
   3.5725000e+05   1.3997828e-04
   3.5730000e+05   1.4038933e-04
   3.5735000e+05   1.4082459e-04
   3.5740000e+05   1.4128531e-04
   3.5745000e+05   1.4177185e-04
   3.5750000e+05   1.4228410e-04
   3.5755000e+05   1.4282394e-04
   3.5760000e+05   1.4338953e-04
   3.5765000e+05   1.4397864e-04
   3.5770000e+05   1.4458905e-04
   3.5775000e+05   1.4521869e-04
   3.5780000e+05   1.4586553e-04
   3.5785000e+05   1.4652760e-04
   3.5790000e+05   1.4720305e-04
   3.5795000e+05   1.4789042e-04
   3.5800000e+05   1.4858860e-04
   3.5805000e+05   1.4924194e-04
   3.5810000e+05   1.4982292e-04
   3.5815000e+05   1.5043332e-04
   3.5820000e+05   1.5111056e-04
   3.5825000e+05   1.5183179e-04
   3.5830000e+05   1.5257524e-04
   3.5835000e+05   1.5332598e-04
   3.5840000e+05   1.5407109e-04
   3.5845000e+05   1.5479230e-04
   3.5850000e+05   1.5550175e-04
   3.5855000e+05   1.5622531e-04
   3.5860000e+05   1.5695413e-04
   3.5865000e+05   1.5767677e-04
   3.5870000e+05   1.5839417e-04
   3.5875000e+05   1.5910103e-04
   3.5880000e+05   1.5979644e-04
   3.5885000e+05   1.6048098e-04
   3.5890000e+05   1.6115578e-04
   3.5895000e+05   1.6182164e-04
   3.5900000e+05   1.6247848e-04
   3.5905000e+05   1.6312529e-04
   3.5910000e+05   1.6378999e-04
   3.5915000e+05   1.6435681e-04
   3.5920000e+05   1.6492212e-04
   3.5925000e+05   1.6548471e-04
   3.5930000e+05   1.6604307e-04
   3.5935000e+05   1.6659020e-04
   3.5940000e+05   1.6711736e-04
   3.5945000e+05   1.6761909e-04
   3.5950000e+05   1.6809403e-04
   3.5955000e+05   1.6854316e-04
   3.5960000e+05   1.6896775e-04
   3.5965000e+05   1.6936840e-04
   3.5970000e+05   1.6975378e-04
   3.5975000e+05   1.7009184e-04
   3.5980000e+05   1.7041283e-04
   3.5985000e+05   1.7070616e-04
   3.5990000e+05   1.7097160e-04
   3.5995000e+05   1.7120839e-04
   3.6000000e+05   1.7141589e-04
   3.6005000e+05   1.7159555e-04
   3.6010000e+05   1.7174673e-04
   3.6015000e+05   1.7186851e-04
   3.6020000e+05   1.7195999e-04
   3.6025000e+05   1.7202038e-04
   3.6030000e+05   1.7204896e-04
   3.6035000e+05   1.7204457e-04
   3.6040000e+05   1.7200656e-04
   3.6045000e+05   1.7193321e-04
   3.6050000e+05   1.7182411e-04
   3.6055000e+05   1.7168162e-04
   3.6060000e+05   1.7150735e-04
   3.6065000e+05   1.7129887e-04
   3.6070000e+05   1.7105605e-04
   3.6075000e+05   1.7078115e-04
   3.6080000e+05   1.7047227e-04
   3.6085000e+05   1.7012587e-04
   3.6090000e+05   1.6974115e-04
   3.6095000e+05   1.6932040e-04
   3.6100000e+05   1.6886689e-04
   3.6105000e+05   1.6838291e-04
   3.6110000e+05   1.6786938e-04
   3.6115000e+05   1.6732638e-04
   3.6120000e+05   1.6675376e-04
   3.6125000e+05   1.6615173e-04
   3.6130000e+05   1.6552068e-04
   3.6135000e+05   1.6486186e-04
   3.6140000e+05   1.6417756e-04
   3.6145000e+05   1.6346948e-04
   3.6150000e+05   1.6273930e-04
   3.6155000e+05   1.6198865e-04
   3.6160000e+05   1.6121913e-04
   3.6165000e+05   1.6043235e-04
   3.6170000e+05   1.5963001e-04
   3.6175000e+05   1.5881391e-04
   3.6180000e+05   1.5798596e-04
   3.6185000e+05   1.5714813e-04
   3.6190000e+05   1.5630205e-04
   3.6195000e+05   1.5546480e-04
   3.6200000e+05   1.5465800e-04
   3.6205000e+05   1.5389227e-04
   3.6210000e+05   1.5312876e-04
   3.6215000e+05   1.5230673e-04
   3.6220000e+05   1.5142819e-04
   3.6225000e+05   1.5052616e-04
   3.6230000e+05   1.4962986e-04
   3.6235000e+05   1.4875761e-04
   3.6240000e+05   1.4791803e-04
   3.6245000e+05   1.4710948e-04
   3.6250000e+05   1.4632520e-04
   3.6255000e+05   1.4555920e-04
   3.6260000e+05   1.4480893e-04
   3.6265000e+05   1.4407465e-04
   3.6270000e+05   1.4335775e-04
   3.6275000e+05   1.4265976e-04
   3.6280000e+05   1.4198193e-04
   3.6285000e+05   1.4132521e-04
   3.6290000e+05   1.4069030e-04
   3.6295000e+05   1.4007796e-04
   3.6300000e+05   1.3948925e-04
   3.6305000e+05   1.3892570e-04
   3.6310000e+05   1.3838922e-04
   3.6315000e+05   1.3788176e-04
   3.6320000e+05   1.3740502e-04
   3.6325000e+05   1.3696029e-04
   3.6330000e+05   1.3654846e-04
   3.6335000e+05   1.3617018e-04
   3.6340000e+05   1.3582595e-04
   3.6345000e+05   1.3551620e-04
   3.6350000e+05   1.3524084e-04
   3.6355000e+05   1.3500023e-04
   3.6360000e+05   1.3479517e-04
   3.6365000e+05   1.3462524e-04
   3.6370000e+05   1.3448989e-04
   3.6375000e+05   1.3438855e-04
   3.6380000e+05   1.3432079e-04
   3.6385000e+05   1.3428595e-04
   3.6390000e+05   1.3428375e-04
   3.6395000e+05   1.3431458e-04
   3.6400000e+05   1.3437874e-04
   3.6405000e+05   1.3447622e-04
   3.6410000e+05   1.3460672e-04
   3.6415000e+05   1.3476975e-04
   3.6420000e+05   1.3496459e-04
   3.6425000e+05   1.3519041e-04
   3.6430000e+05   1.3544622e-04
   3.6435000e+05   1.3573093e-04
   3.6440000e+05   1.3604338e-04
   3.6445000e+05   1.3638234e-04
   3.6450000e+05   1.3674663e-04
   3.6455000e+05   1.3713510e-04
   3.6460000e+05   1.3754666e-04
   3.6465000e+05   1.3798035e-04
   3.6470000e+05   1.3843524e-04
   3.6475000e+05   1.3891047e-04
   3.6480000e+05   1.3939089e-04
   3.6485000e+05   1.3989963e-04
   3.6490000e+05   1.4044284e-04
   3.6495000e+05   1.4099150e-04
   3.6500000e+05   1.4155970e-04
   3.6505000e+05   1.4214051e-04
   3.6510000e+05   1.4274236e-04
   3.6515000e+05   1.4328224e-04
   3.6520000e+05   1.4382490e-04
   3.6525000e+05   1.4435510e-04
   3.6530000e+05   1.4491335e-04
   3.6535000e+05   1.4551141e-04
   3.6540000e+05   1.4613353e-04
   3.6545000e+05   1.4676103e-04
   3.6550000e+05   1.4736466e-04
   3.6555000e+05   1.4797089e-04
   3.6560000e+05   1.4861201e-04
   3.6565000e+05   1.4921034e-04
   3.6570000e+05   1.4982765e-04
   3.6575000e+05   1.5043287e-04
   3.6580000e+05   1.5102707e-04
   3.6585000e+05   1.5161293e-04
   3.6590000e+05   1.5219353e-04
   3.6595000e+05   1.5277129e-04
   3.6600000e+05   1.5334884e-04
   3.6605000e+05   1.5391745e-04
   3.6610000e+05   1.5448326e-04
   3.6615000e+05   1.5504619e-04
   3.6620000e+05   1.5560502e-04
   3.6625000e+05   1.5615774e-04
   3.6630000e+05   1.5670094e-04
   3.6635000e+05   1.5723114e-04
   3.6640000e+05   1.5774564e-04
   3.6645000e+05   1.5824230e-04
   3.6650000e+05   1.5871947e-04
   3.6655000e+05   1.5917615e-04
   3.6660000e+05   1.5961158e-04
   3.6665000e+05   1.6002482e-04
   3.6670000e+05   1.6041525e-04
   3.6675000e+05   1.6078300e-04
   3.6680000e+05   1.6112787e-04
   3.6685000e+05   1.6144973e-04
   3.6690000e+05   1.6174844e-04
   3.6695000e+05   1.6202381e-04
   3.6700000e+05   1.6227561e-04
   3.6705000e+05   1.6250356e-04
   3.6710000e+05   1.6270731e-04
   3.6715000e+05   1.6288646e-04
   3.6720000e+05   1.6304055e-04
   3.6725000e+05   1.6316905e-04
   3.6730000e+05   1.6327142e-04
   3.6735000e+05   1.6334707e-04
   3.6740000e+05   1.6339536e-04
   3.6745000e+05   1.6341569e-04
   3.6750000e+05   1.6340753e-04
   3.6755000e+05   1.6337037e-04
   3.6760000e+05   1.6330378e-04
   3.6765000e+05   1.6320742e-04
   3.6770000e+05   1.6308107e-04
   3.6775000e+05   1.6292457e-04
   3.6780000e+05   1.6273782e-04
   3.6785000e+05   1.6252076e-04
   3.6790000e+05   1.6227333e-04
   3.6795000e+05   1.6199549e-04
   3.6800000e+05   1.6168717e-04
   3.6805000e+05   1.6134836e-04
   3.6810000e+05   1.6097906e-04
   3.6815000e+05   1.6057939e-04
   3.6820000e+05   1.6014948e-04
   3.6825000e+05   1.5968974e-04
   3.6830000e+05   1.5920060e-04
   3.6835000e+05   1.5868254e-04
   3.6840000e+05   1.5813620e-04
   3.6845000e+05   1.5756236e-04
   3.6850000e+05   1.5696203e-04
   3.6855000e+05   1.5633642e-04
   3.6860000e+05   1.5568690e-04
   3.6865000e+05   1.5501499e-04
   3.6870000e+05   1.5432230e-04
   3.6875000e+05   1.5361053e-04
   3.6880000e+05   1.5288144e-04
   3.6885000e+05   1.5213686e-04
   3.6890000e+05   1.5137865e-04
   3.6895000e+05   1.5060875e-04
   3.6900000e+05   1.4982912e-04
   3.6905000e+05   1.4904174e-04
   3.6910000e+05   1.4824862e-04
   3.6915000e+05   1.4745181e-04
   3.6920000e+05   1.4665304e-04
   3.6925000e+05   1.4585437e-04
   3.6930000e+05   1.4505915e-04
   3.6935000e+05   1.4427070e-04
   3.6940000e+05   1.4348758e-04
   3.6945000e+05   1.4271177e-04
   3.6950000e+05   1.4194506e-04
   3.6955000e+05   1.4118923e-04
   3.6960000e+05   1.4044718e-04
   3.6965000e+05   1.3971879e-04
   3.6970000e+05   1.3900301e-04
   3.6975000e+05   1.3830060e-04
   3.6980000e+05   1.3761432e-04
   3.6985000e+05   1.3694770e-04
   3.6990000e+05   1.3630379e-04
   3.6995000e+05   1.3568476e-04
   3.7000000e+05   1.3509209e-04
   3.7005000e+05   1.3452691e-04
   3.7010000e+05   1.3399005e-04
   3.7015000e+05   1.3348213e-04
   3.7020000e+05   1.3300342e-04
   3.7025000e+05   1.3255388e-04
   3.7030000e+05   1.3213323e-04
   3.7035000e+05   1.3174110e-04
   3.7040000e+05   1.3137723e-04
   3.7045000e+05   1.3104165e-04
   3.7050000e+05   1.3073470e-04
   3.7055000e+05   1.3045700e-04
   3.7060000e+05   1.3020940e-04
   3.7065000e+05   1.2999275e-04
   3.7070000e+05   1.2980784e-04
   3.7075000e+05   1.2965528e-04
   3.7080000e+05   1.2953545e-04
   3.7085000e+05   1.2944848e-04
   3.7090000e+05   1.2939434e-04
   3.7095000e+05   1.2937288e-04
   3.7100000e+05   1.2938389e-04
   3.7105000e+05   1.2942717e-04
   3.7110000e+05   1.2950257e-04
   3.7115000e+05   1.2958799e-04
   3.7120000e+05   1.2970823e-04
   3.7125000e+05   1.2987896e-04
   3.7130000e+05   1.3008990e-04
   3.7135000e+05   1.3033154e-04
   3.7140000e+05   1.3060234e-04
   3.7145000e+05   1.3090294e-04
   3.7150000e+05   1.3123292e-04
   3.7155000e+05   1.3159000e-04
   3.7160000e+05   1.3197120e-04
   3.7165000e+05   1.3237430e-04
   3.7170000e+05   1.3279858e-04
   3.7175000e+05   1.3324433e-04
   3.7180000e+05   1.3371193e-04
   3.7185000e+05   1.3420120e-04
   3.7190000e+05   1.3471113e-04
   3.7195000e+05   1.3524021e-04
   3.7200000e+05   1.3578667e-04
   3.7205000e+05   1.3634874e-04
   3.7210000e+05   1.3692464e-04
   3.7215000e+05   1.3751259e-04
   3.7220000e+05   1.3811083e-04
   3.7225000e+05   1.3871774e-04
   3.7230000e+05   1.3933190e-04
   3.7235000e+05   1.3995221e-04
   3.7240000e+05   1.4057781e-04
   3.7245000e+05   1.4120802e-04
   3.7250000e+05   1.4184217e-04
   3.7255000e+05   1.4245506e-04
   3.7260000e+05   1.4295260e-04
   3.7265000e+05   1.4345765e-04
   3.7270000e+05   1.4402916e-04
   3.7275000e+05   1.4464598e-04
   3.7280000e+05   1.4528186e-04
   3.7285000e+05   1.4590962e-04
   3.7290000e+05   1.4653184e-04
   3.7295000e+05   1.4715518e-04
   3.7300000e+05   1.4776559e-04
   3.7305000e+05   1.4835778e-04
   3.7310000e+05   1.4893853e-04
   3.7315000e+05   1.4950964e-04
   3.7320000e+05   1.5007244e-04
   3.7325000e+05   1.5062643e-04
   3.7330000e+05   1.5117040e-04
   3.7335000e+05   1.5170334e-04
   3.7340000e+05   1.5222476e-04
   3.7345000e+05   1.5273453e-04
   3.7350000e+05   1.5323253e-04
   3.7355000e+05   1.5371832e-04
   3.7360000e+05   1.5419094e-04
   3.7365000e+05   1.5464892e-04
   3.7370000e+05   1.5509047e-04
   3.7375000e+05   1.5551362e-04
   3.7380000e+05   1.5591653e-04
   3.7385000e+05   1.5629757e-04
   3.7390000e+05   1.5665547e-04
   3.7395000e+05   1.5698973e-04
   3.7400000e+05   1.5730712e-04
   3.7405000e+05   1.5757854e-04
   3.7410000e+05   1.5782425e-04
   3.7415000e+05   1.5804754e-04
   3.7420000e+05   1.5825085e-04
   3.7425000e+05   1.5843393e-04
   3.7430000e+05   1.5859456e-04
   3.7435000e+05   1.5873070e-04
   3.7440000e+05   1.5884147e-04
   3.7445000e+05   1.5892600e-04
   3.7450000e+05   1.5898255e-04
   3.7455000e+05   1.5901534e-04
   3.7460000e+05   1.5902533e-04
   3.7465000e+05   1.5901237e-04
   3.7470000e+05   1.5897552e-04
   3.7475000e+05   1.5891378e-04
   3.7480000e+05   1.5882512e-04
   3.7485000e+05   1.5870854e-04
   3.7490000e+05   1.5856544e-04
   3.7495000e+05   1.5839568e-04
   3.7500000e+05   1.5819742e-04
   3.7505000e+05   1.5796964e-04
   3.7510000e+05   1.5771294e-04
   3.7515000e+05   1.5742850e-04
   3.7520000e+05   1.5711754e-04
   3.7525000e+05   1.5678066e-04
   3.7530000e+05   1.5641791e-04
   3.7535000e+05   1.5602912e-04
   3.7540000e+05   1.5561418e-04
   3.7545000e+05   1.5517319e-04
   3.7550000e+05   1.5470652e-04
   3.7555000e+05   1.5421479e-04
   3.7560000e+05   1.5369875e-04
   3.7565000e+05   1.5315929e-04
   3.7570000e+05   1.5259730e-04
   3.7575000e+05   1.5201373e-04
   3.7580000e+05   1.5140961e-04
   3.7585000e+05   1.5078609e-04
   3.7590000e+05   1.5014446e-04
   3.7595000e+05   1.4948607e-04
   3.7600000e+05   1.4881251e-04
   3.7605000e+05   1.4812532e-04
   3.7610000e+05   1.4742592e-04
   3.7615000e+05   1.4671567e-04
   3.7620000e+05   1.4599602e-04
   3.7625000e+05   1.4526851e-04
   3.7630000e+05   1.4453487e-04
   3.7635000e+05   1.4379689e-04
   3.7640000e+05   1.4305640e-04
   3.7645000e+05   1.4231523e-04
   3.7650000e+05   1.4157517e-04
   3.7655000e+05   1.4083796e-04
   3.7660000e+05   1.4010566e-04
   3.7665000e+05   1.3937996e-04
   3.7670000e+05   1.3866376e-04
   3.7675000e+05   1.3795807e-04
   3.7680000e+05   1.3726354e-04
   3.7685000e+05   1.3657970e-04
   3.7690000e+05   1.3590658e-04
   3.7695000e+05   1.3524531e-04
   3.7700000e+05   1.3459809e-04
   3.7705000e+05   1.3398444e-04
   3.7710000e+05   1.3342221e-04
   3.7715000e+05   1.3291452e-04
   3.7720000e+05   1.3242351e-04
   3.7725000e+05   1.3191076e-04
   3.7730000e+05   1.3135835e-04
   3.7735000e+05   1.3078976e-04
   3.7740000e+05   1.3024656e-04
   3.7745000e+05   1.2975165e-04
   3.7750000e+05   1.2930737e-04
   3.7755000e+05   1.2890815e-04
   3.7760000e+05   1.2854854e-04
   3.7765000e+05   1.2822279e-04
   3.7770000e+05   1.2792629e-04
   3.7775000e+05   1.2765665e-04
   3.7780000e+05   1.2741360e-04
   3.7785000e+05   1.2719821e-04
   3.7790000e+05   1.2701205e-04
   3.7795000e+05   1.2685645e-04
   3.7800000e+05   1.2673205e-04
   3.7805000e+05   1.2663881e-04
   3.7810000e+05   1.2657639e-04
   3.7815000e+05   1.2654459e-04
   3.7820000e+05   1.2654360e-04
   3.7825000e+05   1.2657382e-04
   3.7830000e+05   1.2663558e-04
   3.7835000e+05   1.2672895e-04
   3.7840000e+05   1.2685361e-04
   3.7845000e+05   1.2700893e-04
   3.7850000e+05   1.2719408e-04
   3.7855000e+05   1.2739934e-04
   3.7860000e+05   1.2762481e-04
   3.7865000e+05   1.2788853e-04
   3.7870000e+05   1.2818680e-04
   3.7875000e+05   1.2851051e-04
   3.7880000e+05   1.2885620e-04
   3.7885000e+05   1.2922270e-04
   3.7890000e+05   1.2960919e-04
   3.7895000e+05   1.3001420e-04
   3.7900000e+05   1.3043579e-04
   3.7905000e+05   1.3087228e-04
   3.7910000e+05   1.3132276e-04
   3.7915000e+05   1.3178701e-04
   3.7920000e+05   1.3226508e-04
   3.7925000e+05   1.3275672e-04
   3.7930000e+05   1.3326126e-04
   3.7935000e+05   1.3377757e-04
   3.7940000e+05   1.3430430e-04
   3.7945000e+05   1.3484000e-04
   3.7950000e+05   1.3538323e-04
   3.7955000e+05   1.3593229e-04
   3.7960000e+05   1.3648611e-04
   3.7965000e+05   1.3704300e-04
   3.7970000e+05   1.3760148e-04
   3.7975000e+05   1.3813218e-04
   3.7980000e+05   1.3858070e-04
   3.7985000e+05   1.3902195e-04
   3.7990000e+05   1.3949948e-04
   3.7995000e+05   1.4003449e-04
   3.8000000e+05   1.4058971e-04
   3.8005000e+05   1.4115975e-04
   3.8010000e+05   1.4173156e-04
   3.8015000e+05   1.4228139e-04
   3.8020000e+05   1.4280294e-04
   3.8025000e+05   1.4330112e-04
   3.8030000e+05   1.4378511e-04
   3.8035000e+05   1.4426161e-04
   3.8040000e+05   1.4473356e-04
   3.8045000e+05   1.4519628e-04
   3.8050000e+05   1.4564251e-04
   3.8055000e+05   1.4608006e-04
   3.8060000e+05   1.4650962e-04
   3.8065000e+05   1.4693232e-04
   3.8070000e+05   1.4734769e-04
   3.8075000e+05   1.4775390e-04
   3.8080000e+05   1.4814859e-04
   3.8085000e+05   1.4852917e-04
   3.8090000e+05   1.4889357e-04
   3.8095000e+05   1.4923995e-04
   3.8100000e+05   1.4956670e-04
   3.8105000e+05   1.4987242e-04
   3.8110000e+05   1.5015600e-04
   3.8115000e+05   1.5041682e-04
   3.8120000e+05   1.5065467e-04
   3.8125000e+05   1.5086964e-04
   3.8130000e+05   1.5106199e-04
   3.8135000e+05   1.5123197e-04
   3.8140000e+05   1.5137978e-04
   3.8145000e+05   1.5150545e-04
   3.8150000e+05   1.5160896e-04
   3.8155000e+05   1.5169020e-04
   3.8160000e+05   1.5174908e-04
   3.8165000e+05   1.5178549e-04
   3.8170000e+05   1.5179940e-04
   3.8175000e+05   1.5179077e-04
   3.8180000e+05   1.5175956e-04
   3.8185000e+05   1.5170570e-04
   3.8190000e+05   1.5162911e-04
   3.8195000e+05   1.5152963e-04
   3.8200000e+05   1.5140710e-04
   3.8205000e+05   1.5126135e-04
   3.8210000e+05   1.5109222e-04
   3.8215000e+05   1.5089824e-04
   3.8220000e+05   1.5067398e-04
   3.8225000e+05   1.5043181e-04
   3.8230000e+05   1.5017036e-04
   3.8235000e+05   1.4988759e-04
   3.8240000e+05   1.4958207e-04
   3.8245000e+05   1.4925303e-04
   3.8250000e+05   1.4890024e-04
   3.8255000e+05   1.4852373e-04
   3.8260000e+05   1.4812360e-04
   3.8265000e+05   1.4770000e-04
   3.8270000e+05   1.4725323e-04
   3.8275000e+05   1.4678367e-04
   3.8280000e+05   1.4629215e-04
   3.8285000e+05   1.4577947e-04
   3.8290000e+05   1.4524655e-04
   3.8295000e+05   1.4469423e-04
   3.8300000e+05   1.4412375e-04
   3.8305000e+05   1.4353600e-04
   3.8310000e+05   1.4293175e-04
   3.8315000e+05   1.4231192e-04
   3.8320000e+05   1.4167775e-04
   3.8325000e+05   1.4103082e-04
   3.8330000e+05   1.4037300e-04
   3.8335000e+05   1.3970621e-04
   3.8340000e+05   1.3903238e-04
   3.8345000e+05   1.3835338e-04
   3.8350000e+05   1.3767105e-04
   3.8355000e+05   1.3698666e-04
   3.8360000e+05   1.3630031e-04
   3.8365000e+05   1.3561607e-04
   3.8370000e+05   1.3493658e-04
   3.8375000e+05   1.3426256e-04
   3.8380000e+05   1.3360016e-04
   3.8385000e+05   1.3294609e-04
   3.8390000e+05   1.3230224e-04
   3.8395000e+05   1.3167067e-04
   3.8400000e+05   1.3104994e-04
   3.8405000e+05   1.3043886e-04
   3.8410000e+05   1.2983991e-04
   3.8415000e+05   1.2925736e-04
   3.8420000e+05   1.2869504e-04
   3.8425000e+05   1.2815527e-04
   3.8430000e+05   1.2763916e-04
   3.8435000e+05   1.2714727e-04
   3.8440000e+05   1.2668013e-04
   3.8445000e+05   1.2623829e-04
   3.8450000e+05   1.2582223e-04
   3.8455000e+05   1.2543214e-04
   3.8460000e+05   1.2506797e-04
   3.8465000e+05   1.2472948e-04
   3.8470000e+05   1.2441646e-04
   3.8475000e+05   1.2412887e-04
   3.8480000e+05   1.2386695e-04
   3.8485000e+05   1.2363116e-04
   3.8490000e+05   1.2342214e-04
   3.8495000e+05   1.2324056e-04
   3.8500000e+05   1.2308703e-04
   3.8505000e+05   1.2296199e-04
   3.8510000e+05   1.2286571e-04
   3.8515000e+05   1.2279823e-04
   3.8520000e+05   1.2275947e-04
   3.8525000e+05   1.2274922e-04
   3.8530000e+05   1.2276726e-04
   3.8535000e+05   1.2281337e-04
   3.8540000e+05   1.2288738e-04
   3.8545000e+05   1.2296366e-04
   3.8550000e+05   1.2308006e-04
   3.8555000e+05   1.2324361e-04
   3.8560000e+05   1.2343808e-04
   3.8565000e+05   1.2365691e-04
   3.8570000e+05   1.2390008e-04
   3.8575000e+05   1.2416907e-04
   3.8580000e+05   1.2446377e-04
   3.8585000e+05   1.2478236e-04
   3.8590000e+05   1.2512309e-04
   3.8595000e+05   1.2548324e-04
   3.8600000e+05   1.2586086e-04
   3.8605000e+05   1.2625555e-04
   3.8610000e+05   1.2666796e-04
   3.8615000e+05   1.2709877e-04
   3.8620000e+05   1.2755016e-04
   3.8625000e+05   1.2802059e-04
   3.8630000e+05   1.2850681e-04
   3.8635000e+05   1.2900593e-04
   3.8640000e+05   1.2951590e-04
   3.8645000e+05   1.3003527e-04
   3.8650000e+05   1.3056278e-04
   3.8655000e+05   1.3109715e-04
   3.8660000e+05   1.3163710e-04
   3.8665000e+05   1.3218150e-04
   3.8670000e+05   1.3272656e-04
   3.8675000e+05   1.3327602e-04
   3.8680000e+05   1.3383009e-04
   3.8685000e+05   1.3438603e-04
   3.8690000e+05   1.3494259e-04
   3.8695000e+05   1.3549903e-04
   3.8700000e+05   1.3605466e-04
   3.8705000e+05   1.3660866e-04
   3.8710000e+05   1.3705592e-04
   3.8715000e+05   1.3747712e-04
   3.8720000e+05   1.3794187e-04
   3.8725000e+05   1.3845037e-04
   3.8730000e+05   1.3898035e-04
   3.8735000e+05   1.3951371e-04
   3.8740000e+05   1.4003639e-04
   3.8745000e+05   1.4053837e-04
   3.8750000e+05   1.4101662e-04
   3.8755000e+05   1.4147520e-04
   3.8760000e+05   1.4192045e-04
   3.8765000e+05   1.4235670e-04
   3.8770000e+05   1.4278490e-04
   3.8775000e+05   1.4320360e-04
   3.8780000e+05   1.4361067e-04
   3.8785000e+05   1.4402552e-04
   3.8790000e+05   1.4436577e-04
   3.8795000e+05   1.4470713e-04
   3.8800000e+05   1.4504250e-04
   3.8805000e+05   1.4537388e-04
   3.8810000e+05   1.4569707e-04
   3.8815000e+05   1.4600642e-04
   3.8820000e+05   1.4629815e-04
   3.8825000e+05   1.4657084e-04
   3.8830000e+05   1.4682440e-04
   3.8835000e+05   1.4705885e-04
   3.8840000e+05   1.4727569e-04
   3.8845000e+05   1.4746897e-04
   3.8850000e+05   1.4763996e-04
   3.8855000e+05   1.4779033e-04
   3.8860000e+05   1.4791859e-04
   3.8865000e+05   1.4802489e-04
   3.8870000e+05   1.4810948e-04
   3.8875000e+05   1.4817254e-04
   3.8880000e+05   1.4821380e-04
   3.8885000e+05   1.4823223e-04
   3.8890000e+05   1.4823062e-04
   3.8895000e+05   1.4820872e-04
   3.8900000e+05   1.4816612e-04
   3.8905000e+05   1.4810249e-04
   3.8910000e+05   1.4801753e-04
   3.8915000e+05   1.4790994e-04
   3.8920000e+05   1.4777917e-04
   3.8925000e+05   1.4762636e-04
   3.8930000e+05   1.4745353e-04
   3.8935000e+05   1.4726142e-04
   3.8940000e+05   1.4704933e-04
   3.8945000e+05   1.4681444e-04
   3.8950000e+05   1.4655818e-04
   3.8955000e+05   1.4627960e-04
   3.8960000e+05   1.4597569e-04
   3.8965000e+05   1.4564501e-04
   3.8970000e+05   1.4528904e-04
   3.8975000e+05   1.4491074e-04
   3.8980000e+05   1.4451254e-04
   3.8985000e+05   1.4409558e-04
   3.8990000e+05   1.4365998e-04
   3.8995000e+05   1.4320547e-04
   3.9000000e+05   1.4273197e-04
   3.9005000e+05   1.4223979e-04
   3.9010000e+05   1.4172985e-04
   3.9015000e+05   1.4120329e-04
   3.9020000e+05   1.4066141e-04
   3.9025000e+05   1.4010549e-04
   3.9030000e+05   1.3953662e-04
   3.9035000e+05   1.3895565e-04
   3.9040000e+05   1.3836353e-04
   3.9045000e+05   1.3776156e-04
   3.9050000e+05   1.3715131e-04
   3.9055000e+05   1.3653449e-04
   3.9060000e+05   1.3591284e-04
   3.9065000e+05   1.3528796e-04
   3.9070000e+05   1.3466136e-04
   3.9075000e+05   1.3403442e-04
   3.9080000e+05   1.3340841e-04
   3.9085000e+05   1.3278455e-04
   3.9090000e+05   1.3216397e-04
   3.9095000e+05   1.3154777e-04
   3.9100000e+05   1.3093706e-04
   3.9105000e+05   1.3033298e-04
   3.9110000e+05   1.2973672e-04
   3.9115000e+05   1.2914952e-04
   3.9120000e+05   1.2857261e-04
   3.9125000e+05   1.2800726e-04
   3.9130000e+05   1.2745466e-04
   3.9135000e+05   1.2691601e-04
   3.9140000e+05   1.2639244e-04
   3.9145000e+05   1.2588501e-04
   3.9150000e+05   1.2539477e-04
   3.9155000e+05   1.2492268e-04
   3.9160000e+05   1.2446970e-04
   3.9165000e+05   1.2403672e-04
   3.9170000e+05   1.2362463e-04
   3.9175000e+05   1.2323429e-04
   3.9180000e+05   1.2286652e-04
   3.9185000e+05   1.2252213e-04
   3.9190000e+05   1.2220188e-04
   3.9195000e+05   1.2190647e-04
   3.9200000e+05   1.2163656e-04
   3.9205000e+05   1.2139272e-04
   3.9210000e+05   1.2117545e-04
   3.9215000e+05   1.2098519e-04
   3.9220000e+05   1.2082229e-04
   3.9225000e+05   1.2068700e-04
   3.9230000e+05   1.2055979e-04
   3.9235000e+05   1.2045643e-04
   3.9240000e+05   1.2040048e-04
   3.9245000e+05   1.2038470e-04
   3.9250000e+05   1.2039879e-04
   3.9255000e+05   1.2043960e-04
   3.9260000e+05   1.2050690e-04
   3.9265000e+05   1.2060072e-04
   3.9270000e+05   1.2072004e-04
   3.9275000e+05   1.2086312e-04
   3.9280000e+05   1.2102858e-04
   3.9285000e+05   1.2121602e-04
   3.9290000e+05   1.2142588e-04
   3.9295000e+05   1.2165875e-04
   3.9300000e+05   1.2191481e-04
   3.9305000e+05   1.2219355e-04
   3.9310000e+05   1.2249388e-04
   3.9315000e+05   1.2281443e-04
   3.9320000e+05   1.2315373e-04
   3.9325000e+05   1.2351030e-04
   3.9330000e+05   1.2388262e-04
   3.9335000e+05   1.2426920e-04
   3.9340000e+05   1.2466863e-04
   3.9345000e+05   1.2507962e-04
   3.9350000e+05   1.2550113e-04
   3.9355000e+05   1.2593230e-04
   3.9360000e+05   1.2637242e-04
   3.9365000e+05   1.2682081e-04
   3.9370000e+05   1.2727677e-04
   3.9375000e+05   1.2773954e-04
   3.9380000e+05   1.2820825e-04
   3.9385000e+05   1.2868204e-04
   3.9390000e+05   1.2915847e-04
   3.9395000e+05   1.2963656e-04
   3.9400000e+05   1.3012001e-04
   3.9405000e+05   1.3060755e-04
   3.9410000e+05   1.3109607e-04
   3.9415000e+05   1.3158417e-04
   3.9420000e+05   1.3207117e-04
   3.9425000e+05   1.3255658e-04
   3.9430000e+05   1.3294808e-04
   3.9435000e+05   1.3332229e-04
   3.9440000e+05   1.3373497e-04
   3.9445000e+05   1.3418328e-04
   3.9450000e+05   1.3464801e-04
   3.9455000e+05   1.3511323e-04
   3.9460000e+05   1.3556647e-04
   3.9465000e+05   1.3599969e-04
   3.9470000e+05   1.3641110e-04
   3.9475000e+05   1.3680421e-04
   3.9480000e+05   1.3718405e-04
   3.9485000e+05   1.3755443e-04
   3.9490000e+05   1.3791436e-04
   3.9495000e+05   1.3825366e-04
   3.9500000e+05   1.3858168e-04
   3.9505000e+05   1.3889897e-04
   3.9510000e+05   1.3920643e-04
   3.9515000e+05   1.3950325e-04
   3.9520000e+05   1.3978814e-04
   3.9525000e+05   1.4005995e-04
   3.9530000e+05   1.4031787e-04
   3.9535000e+05   1.4056132e-04
   3.9540000e+05   1.4078965e-04
   3.9545000e+05   1.4100197e-04
   3.9550000e+05   1.4119725e-04
   3.9555000e+05   1.4137449e-04
   3.9560000e+05   1.4153286e-04
   3.9565000e+05   1.4167205e-04
   3.9570000e+05   1.4179203e-04
   3.9575000e+05   1.4189291e-04
   3.9580000e+05   1.4197484e-04
   3.9585000e+05   1.4203795e-04
   3.9590000e+05   1.4208233e-04
   3.9595000e+05   1.4210800e-04
   3.9600000e+05   1.4211493e-04
   3.9605000e+05   1.4210299e-04
   3.9610000e+05   1.4206341e-04
   3.9615000e+05   1.4200970e-04
   3.9620000e+05   1.4194073e-04
   3.9625000e+05   1.4185458e-04
   3.9630000e+05   1.4174971e-04
   3.9635000e+05   1.4162532e-04
   3.9640000e+05   1.4148099e-04
   3.9645000e+05   1.4131641e-04
   3.9650000e+05   1.4113132e-04
   3.9655000e+05   1.4092548e-04
   3.9660000e+05   1.4069878e-04
   3.9665000e+05   1.4045132e-04
   3.9670000e+05   1.4018334e-04
   3.9675000e+05   1.3989521e-04
   3.9680000e+05   1.3958733e-04
   3.9685000e+05   1.3926008e-04
   3.9690000e+05   1.3891385e-04
   3.9695000e+05   1.3854903e-04
   3.9700000e+05   1.3816602e-04
   3.9705000e+05   1.3776543e-04
   3.9710000e+05   1.3734773e-04
   3.9715000e+05   1.3691302e-04
   3.9720000e+05   1.3646136e-04
   3.9725000e+05   1.3599311e-04
   3.9730000e+05   1.3550907e-04
   3.9735000e+05   1.3501044e-04
   3.9740000e+05   1.3449858e-04
   3.9745000e+05   1.3397486e-04
   3.9750000e+05   1.3344053e-04
   3.9755000e+05   1.3289678e-04
   3.9760000e+05   1.3234477e-04
   3.9765000e+05   1.3178566e-04
   3.9770000e+05   1.3122029e-04
   3.9775000e+05   1.3064961e-04
   3.9780000e+05   1.3007452e-04
   3.9785000e+05   1.2949792e-04
   3.9790000e+05   1.2892048e-04
   3.9795000e+05   1.2834588e-04
   3.9800000e+05   1.2777351e-04
   3.9805000e+05   1.2720335e-04
   3.9810000e+05   1.2663798e-04
   3.9815000e+05   1.2607830e-04
   3.9820000e+05   1.2552371e-04
   3.9825000e+05   1.2497522e-04
   3.9830000e+05   1.2443619e-04
   3.9835000e+05   1.2391027e-04
   3.9840000e+05   1.2340016e-04
   3.9845000e+05   1.2290739e-04
   3.9850000e+05   1.2243270e-04
   3.9855000e+05   1.2197654e-04
   3.9860000e+05   1.2153928e-04
   3.9865000e+05   1.2112131e-04
   3.9870000e+05   1.2072301e-04
   3.9875000e+05   1.2034472e-04
   3.9880000e+05   1.1998670e-04
   3.9885000e+05   1.1964922e-04
   3.9890000e+05   1.1933258e-04
   3.9895000e+05   1.1903718e-04
   3.9900000e+05   1.1876354e-04
   3.9905000e+05   1.1851226e-04
   3.9910000e+05   1.1828399e-04
   3.9915000e+05   1.1807933e-04
   3.9920000e+05   1.1789877e-04
   3.9925000e+05   1.1774268e-04
   3.9930000e+05   1.1761124e-04
   3.9935000e+05   1.1750455e-04
   3.9940000e+05   1.1742262e-04
   3.9945000e+05   1.1736545e-04
   3.9950000e+05   1.1733304e-04
   3.9955000e+05   1.1732542e-04
   3.9960000e+05   1.1734262e-04
   3.9965000e+05   1.1738468e-04
   3.9970000e+05   1.1742954e-04
   3.9975000e+05   1.1750932e-04
   3.9980000e+05   1.1763029e-04
   3.9985000e+05   1.1778039e-04
   3.9990000e+05   1.1795350e-04
   3.9995000e+05   1.1814856e-04
   4.0000000e+05   1.1836608e-04
   4.0005000e+05   1.1860767e-04
   4.0010000e+05   1.1887316e-04
   4.0015000e+05   1.1915828e-04
   4.0020000e+05   1.1945817e-04
   4.0025000e+05   1.1977049e-04
   4.0030000e+05   1.2009564e-04
   4.0035000e+05   1.2043590e-04
   4.0040000e+05   1.2079369e-04
   4.0045000e+05   1.2116998e-04
   4.0050000e+05   1.2156387e-04
   4.0055000e+05   1.2197302e-04
   4.0060000e+05   1.2239450e-04
   4.0065000e+05   1.2282554e-04
   4.0070000e+05   1.2326399e-04
   4.0075000e+05   1.2370671e-04
   4.0080000e+05   1.2415439e-04
   4.0085000e+05   1.2461273e-04
   4.0090000e+05   1.2507994e-04
   4.0095000e+05   1.2555055e-04
   4.0100000e+05   1.2602315e-04
   4.0105000e+05   1.2649783e-04
   4.0110000e+05   1.2697480e-04
   4.0115000e+05   1.2745371e-04
   4.0120000e+05   1.2793377e-04
   4.0125000e+05   1.2841411e-04
   4.0130000e+05   1.2889405e-04
   4.0135000e+05   1.2937307e-04
   4.0140000e+05   1.2985063e-04
   4.0145000e+05   1.3032606e-04
   4.0150000e+05   1.3078104e-04
   4.0155000e+05   1.3116866e-04
   4.0160000e+05   1.3153872e-04
   4.0165000e+05   1.3193833e-04
   4.0170000e+05   1.3236744e-04
   4.0175000e+05   1.3280992e-04
   4.0180000e+05   1.3325125e-04
   4.0185000e+05   1.3368010e-04
   4.0190000e+05   1.3408915e-04
   4.0195000e+05   1.3447679e-04
   4.0200000e+05   1.3484610e-04
   4.0205000e+05   1.3520147e-04
   4.0210000e+05   1.3554560e-04
   4.0215000e+05   1.3587879e-04
   4.0220000e+05   1.3619969e-04
   4.0225000e+05   1.3650665e-04
   4.0230000e+05   1.3679856e-04
   4.0235000e+05   1.3707505e-04
   4.0240000e+05   1.3733629e-04
   4.0245000e+05   1.3758646e-04
   4.0250000e+05   1.3781341e-04
   4.0255000e+05   1.3800544e-04
   4.0260000e+05   1.3818884e-04
   4.0265000e+05   1.3836304e-04
   4.0270000e+05   1.3852985e-04
   4.0275000e+05   1.3867723e-04
   4.0280000e+05   1.3880817e-04
   4.0285000e+05   1.3892006e-04
   4.0290000e+05   1.3901257e-04
   4.0295000e+05   1.3908663e-04
   4.0300000e+05   1.3914292e-04
   4.0305000e+05   1.3918170e-04
   4.0310000e+05   1.3920288e-04
   4.0315000e+05   1.3920631e-04
   4.0320000e+05   1.3919199e-04
   4.0325000e+05   1.3916000e-04
   4.0330000e+05   1.3910994e-04
   4.0335000e+05   1.3904139e-04
   4.0340000e+05   1.3895663e-04
   4.0345000e+05   1.3885555e-04
   4.0350000e+05   1.3873570e-04
   4.0355000e+05   1.3859775e-04
   4.0360000e+05   1.3844292e-04
   4.0365000e+05   1.3827160e-04
   4.0370000e+05   1.3808357e-04
   4.0375000e+05   1.3787754e-04
   4.0380000e+05   1.3765418e-04
   4.0385000e+05   1.3741192e-04
   4.0390000e+05   1.3714788e-04
   4.0395000e+05   1.3686102e-04
   4.0400000e+05   1.3655287e-04
   4.0405000e+05   1.3622608e-04
   4.0410000e+05   1.3588289e-04
   4.0415000e+05   1.3552426e-04
   4.0420000e+05   1.3515022e-04
   4.0425000e+05   1.3476050e-04
   4.0430000e+05   1.3435503e-04
   4.0435000e+05   1.3393421e-04
   4.0440000e+05   1.3349885e-04
   4.0445000e+05   1.3305003e-04
   4.0450000e+05   1.3258890e-04
   4.0455000e+05   1.3211657e-04
   4.0460000e+05   1.3163404e-04
   4.0465000e+05   1.3114226e-04
   4.0470000e+05   1.3064176e-04
   4.0475000e+05   1.3013370e-04
   4.0480000e+05   1.2961937e-04
   4.0485000e+05   1.2909993e-04
   4.0490000e+05   1.2857649e-04
   4.0495000e+05   1.2805011e-04
   4.0500000e+05   1.2752191e-04
   4.0505000e+05   1.2699303e-04
   4.0510000e+05   1.2646465e-04
   4.0515000e+05   1.2593792e-04
   4.0520000e+05   1.2541395e-04
   4.0525000e+05   1.2489383e-04
   4.0530000e+05   1.2437857e-04
   4.0535000e+05   1.2386917e-04
   4.0540000e+05   1.2336662e-04
   4.0545000e+05   1.2287187e-04
   4.0550000e+05   1.2238589e-04
   4.0555000e+05   1.2190962e-04
   4.0560000e+05   1.2144401e-04
   4.0565000e+05   1.2098998e-04
   4.0570000e+05   1.2054845e-04
   4.0575000e+05   1.2012029e-04
   4.0580000e+05   1.1970636e-04
   4.0585000e+05   1.1930749e-04
   4.0590000e+05   1.1892448e-04
   4.0595000e+05   1.1855810e-04
   4.0600000e+05   1.1820908e-04
   4.0605000e+05   1.1787813e-04
   4.0610000e+05   1.1756591e-04
   4.0615000e+05   1.1727309e-04
   4.0620000e+05   1.1699888e-04
   4.0625000e+05   1.1673985e-04
   4.0630000e+05   1.1650212e-04
   4.0635000e+05   1.1628910e-04
   4.0640000e+05   1.1610178e-04
   4.0645000e+05   1.1593988e-04
   4.0650000e+05   1.1580242e-04
   4.0655000e+05   1.1568852e-04
   4.0660000e+05   1.1559760e-04
   4.0665000e+05   1.1551792e-04
   4.0670000e+05   1.1545380e-04
   4.0675000e+05   1.1542628e-04
   4.0680000e+05   1.1543147e-04
   4.0685000e+05   1.1546206e-04
   4.0690000e+05   1.1551547e-04
   4.0695000e+05   1.1559134e-04
   4.0700000e+05   1.1568985e-04
   4.0705000e+05   1.1581061e-04
   4.0710000e+05   1.1595269e-04
   4.0715000e+05   1.1611510e-04
   4.0720000e+05   1.1629723e-04
   4.0725000e+05   1.1649891e-04
   4.0730000e+05   1.1672004e-04
   4.0735000e+05   1.1696030e-04
   4.0740000e+05   1.1721900e-04
   4.0745000e+05   1.1749514e-04
   4.0750000e+05   1.1778754e-04
   4.0755000e+05   1.1809500e-04
   4.0760000e+05   1.1841630e-04
   4.0765000e+05   1.1875023e-04
   4.0770000e+05   1.1909560e-04
   4.0775000e+05   1.1945126e-04
   4.0780000e+05   1.1981615e-04
   4.0785000e+05   1.2018933e-04
   4.0790000e+05   1.2057001e-04
   4.0795000e+05   1.2095748e-04
   4.0800000e+05   1.2135107e-04
   4.0805000e+05   1.2175012e-04
   4.0810000e+05   1.2215395e-04
   4.0815000e+05   1.2255780e-04
   4.0820000e+05   1.2296506e-04
   4.0825000e+05   1.2337805e-04
   4.0830000e+05   1.2379486e-04
   4.0835000e+05   1.2421388e-04
   4.0840000e+05   1.2463403e-04
   4.0845000e+05   1.2505428e-04
   4.0850000e+05   1.2547354e-04
   4.0855000e+05   1.2589083e-04
   4.0860000e+05   1.2630538e-04
   4.0865000e+05   1.2671669e-04
   4.0870000e+05   1.2712441e-04
   4.0875000e+05   1.2752815e-04
   4.0880000e+05   1.2792732e-04
   4.0885000e+05   1.2829058e-04
   4.0890000e+05   1.2858562e-04
   4.0895000e+05   1.2888347e-04
   4.0900000e+05   1.2921409e-04
   4.0905000e+05   1.2956592e-04
   4.0910000e+05   1.2992318e-04
   4.0915000e+05   1.3026950e-04
   4.0920000e+05   1.3059014e-04
   4.0925000e+05   1.3088903e-04
   4.0930000e+05   1.3116851e-04
   4.0935000e+05   1.3143367e-04
   4.0940000e+05   1.3168767e-04
   4.0945000e+05   1.3193100e-04
   4.0950000e+05   1.3216253e-04
   4.0955000e+05   1.3238079e-04
   4.0960000e+05   1.3258488e-04
   4.0965000e+05   1.3277458e-04
   4.0970000e+05   1.3295021e-04
   4.0975000e+05   1.3311218e-04
   4.0980000e+05   1.3326068e-04
   4.0985000e+05   1.3339562e-04
   4.0990000e+05   1.3351671e-04
   4.0995000e+05   1.3362345e-04
   4.1000000e+05   1.3371532e-04
   4.1005000e+05   1.3379172e-04
   4.1010000e+05   1.3385208e-04
   4.1015000e+05   1.3389590e-04
   4.1020000e+05   1.3392266e-04
   4.1025000e+05   1.3393204e-04
   4.1030000e+05   1.3392399e-04
   4.1035000e+05   1.3389854e-04
   4.1040000e+05   1.3385582e-04
   4.1045000e+05   1.3379599e-04
   4.1050000e+05   1.3371926e-04
   4.1055000e+05   1.3362302e-04
   4.1060000e+05   1.3351008e-04
   4.1065000e+05   1.3338343e-04
   4.1070000e+05   1.3324222e-04
   4.1075000e+05   1.3308557e-04
   4.1080000e+05   1.3291299e-04
   4.1085000e+05   1.3272436e-04
   4.1090000e+05   1.3251984e-04
   4.1095000e+05   1.3229967e-04
   4.1100000e+05   1.3206403e-04
   4.1105000e+05   1.3181302e-04
   4.1110000e+05   1.3154674e-04
   4.1115000e+05   1.3126539e-04
   4.1120000e+05   1.3096908e-04
   4.1125000e+05   1.3065840e-04
   4.1130000e+05   1.3033356e-04
   4.1135000e+05   1.2999449e-04
   4.1140000e+05   1.2964113e-04
   4.1145000e+05   1.2927365e-04
   4.1150000e+05   1.2889258e-04
   4.1155000e+05   1.2849871e-04
   4.1160000e+05   1.2809299e-04
   4.1165000e+05   1.2767532e-04
   4.1170000e+05   1.2724585e-04
   4.1175000e+05   1.2680691e-04
   4.1180000e+05   1.2635837e-04
   4.1185000e+05   1.2590354e-04
   4.1190000e+05   1.2544503e-04
   4.1195000e+05   1.2498094e-04
   4.1200000e+05   1.2451180e-04
   4.1205000e+05   1.2403795e-04
   4.1210000e+05   1.2355837e-04
   4.1215000e+05   1.2307279e-04
   4.1220000e+05   1.2258322e-04
   4.1225000e+05   1.2209310e-04
   4.1230000e+05   1.2160556e-04
   4.1235000e+05   1.2112274e-04
   4.1240000e+05   1.2064513e-04
   4.1245000e+05   1.2017380e-04
   4.1250000e+05   1.1971026e-04
   4.1255000e+05   1.1925576e-04
   4.1260000e+05   1.1881124e-04
   4.1265000e+05   1.1837743e-04
   4.1270000e+05   1.1795496e-04
   4.1275000e+05   1.1754440e-04
   4.1280000e+05   1.1714639e-04
   4.1285000e+05   1.1676162e-04
   4.1290000e+05   1.1639084e-04
   4.1295000e+05   1.1603489e-04
   4.1300000e+05   1.1569461e-04
   4.1305000e+05   1.1537083e-04
   4.1310000e+05   1.1506433e-04
   4.1315000e+05   1.1477577e-04
   4.1320000e+05   1.1450570e-04
   4.1325000e+05   1.1425455e-04
   4.1330000e+05   1.1402264e-04
   4.1335000e+05   1.1381026e-04
   4.1340000e+05   1.1361763e-04
   4.1345000e+05   1.1344501e-04
   4.1350000e+05   1.1329264e-04
   4.1355000e+05   1.1316077e-04
   4.1360000e+05   1.1304969e-04
   4.1365000e+05   1.1295966e-04
   4.1370000e+05   1.1289093e-04
   4.1375000e+05   1.1284373e-04
   4.1380000e+05   1.1281822e-04
   4.1385000e+05   1.1281451e-04
   4.1390000e+05   1.1283264e-04
   4.1395000e+05   1.1286250e-04
   4.1400000e+05   1.1290814e-04
   4.1405000e+05   1.1298834e-04
   4.1410000e+05   1.1309905e-04
   4.1415000e+05   1.1323211e-04
   4.1420000e+05   1.1338478e-04
   4.1425000e+05   1.1355664e-04
   4.1430000e+05   1.1374765e-04
   4.1435000e+05   1.1395709e-04
   4.1440000e+05   1.1418359e-04
   4.1445000e+05   1.1442588e-04
   4.1450000e+05   1.1468323e-04
   4.1455000e+05   1.1495549e-04
   4.1460000e+05   1.1524287e-04
   4.1465000e+05   1.1554745e-04
   4.1470000e+05   1.1586771e-04
   4.1475000e+05   1.1619984e-04
   4.1480000e+05   1.1654092e-04
   4.1485000e+05   1.1689040e-04
   4.1490000e+05   1.1724783e-04
   4.1495000e+05   1.1760823e-04
   4.1500000e+05   1.1798214e-04
   4.1505000e+05   1.1836999e-04
   4.1510000e+05   1.1876305e-04
   4.1515000e+05   1.1915907e-04
   4.1520000e+05   1.1955789e-04
   4.1525000e+05   1.1995973e-04
   4.1530000e+05   1.2036422e-04
   4.1535000e+05   1.2077071e-04
   4.1540000e+05   1.2118335e-04
   4.1545000e+05   1.2159892e-04
   4.1550000e+05   1.2201511e-04
   4.1555000e+05   1.2243036e-04
   4.1560000e+05   1.2284421e-04
   4.1565000e+05   1.2325660e-04
   4.1570000e+05   1.2366729e-04
   4.1575000e+05   1.2407572e-04
   4.1580000e+05   1.2448111e-04
   4.1585000e+05   1.2488266e-04
   4.1590000e+05   1.2527961e-04
   4.1595000e+05   1.2567133e-04
   4.1600000e+05   1.2603304e-04
   4.1605000e+05   1.2635904e-04
   4.1610000e+05   1.2665557e-04
   4.1615000e+05   1.2696535e-04
   4.1620000e+05   1.2729742e-04
   4.1625000e+05   1.2764057e-04
   4.1630000e+05   1.2798194e-04
   4.1635000e+05   1.2831097e-04
   4.1640000e+05   1.2862072e-04
   4.1645000e+05   1.2890917e-04
   4.1650000e+05   1.2917838e-04
   4.1655000e+05   1.2943187e-04
   4.1660000e+05   1.2967215e-04
   4.1665000e+05   1.2989984e-04
   4.1670000e+05   1.3011416e-04
   4.1675000e+05   1.3031394e-04
   4.1680000e+05   1.3049842e-04
   4.1685000e+05   1.3067251e-04
   4.1690000e+05   1.3081760e-04
   4.1695000e+05   1.3093702e-04
   4.1700000e+05   1.3104735e-04
   4.1705000e+05   1.3115035e-04
   4.1710000e+05   1.3124523e-04
   4.1715000e+05   1.3132848e-04
   4.1720000e+05   1.3139463e-04
   4.1725000e+05   1.3144518e-04
   4.1730000e+05   1.3147908e-04
   4.1735000e+05   1.3149700e-04
   4.1740000e+05   1.3149949e-04
   4.1745000e+05   1.3148670e-04
   4.1750000e+05   1.3145861e-04
   4.1755000e+05   1.3141510e-04
   4.1760000e+05   1.3135619e-04
   4.1765000e+05   1.3128206e-04
   4.1770000e+05   1.3119304e-04
   4.1775000e+05   1.3108949e-04
   4.1780000e+05   1.3097096e-04
   4.1785000e+05   1.3083731e-04
   4.1790000e+05   1.3069077e-04
   4.1795000e+05   1.3053129e-04
   4.1800000e+05   1.3035816e-04
   4.1805000e+05   1.3017097e-04
   4.1810000e+05   1.2996984e-04
   4.1815000e+05   1.2975515e-04
   4.1820000e+05   1.2952586e-04
   4.1825000e+05   1.2927785e-04
   4.1830000e+05   1.2901126e-04
   4.1835000e+05   1.2872845e-04
   4.1840000e+05   1.2843185e-04
   4.1845000e+05   1.2812279e-04
   4.1850000e+05   1.2780152e-04
   4.1855000e+05   1.2746776e-04
   4.1860000e+05   1.2712137e-04
   4.1865000e+05   1.2676265e-04
   4.1870000e+05   1.2639239e-04
   4.1875000e+05   1.2601166e-04
   4.1880000e+05   1.2562158e-04
   4.1885000e+05   1.2522312e-04
   4.1890000e+05   1.2481704e-04
   4.1895000e+05   1.2440393e-04
   4.1900000e+05   1.2398435e-04
   4.1905000e+05   1.2355888e-04
   4.1910000e+05   1.2312822e-04
   4.1915000e+05   1.2269317e-04
   4.1920000e+05   1.2225456e-04
   4.1925000e+05   1.2181287e-04
   4.1930000e+05   1.2136960e-04
   4.1935000e+05   1.2092604e-04
   4.1940000e+05   1.2048321e-04
   4.1945000e+05   1.2004190e-04
   4.1950000e+05   1.1960288e-04
   4.1955000e+05   1.1916687e-04
   4.1960000e+05   1.1873470e-04
   4.1965000e+05   1.1830720e-04
   4.1970000e+05   1.1788524e-04
   4.1975000e+05   1.1746970e-04
   4.1980000e+05   1.1706143e-04
   4.1985000e+05   1.1666129e-04
   4.1990000e+05   1.1627012e-04
   4.1995000e+05   1.1588878e-04
   4.2000000e+05   1.1551810e-04
   4.2005000e+05   1.1515889e-04
   4.2010000e+05   1.1481193e-04
   4.2015000e+05   1.1447796e-04
   4.2020000e+05   1.1415765e-04
   4.2025000e+05   1.1385164e-04
   4.2030000e+05   1.1356052e-04
   4.2035000e+05   1.1328482e-04
   4.2040000e+05   1.1302506e-04
   4.2045000e+05   1.1278170e-04
   4.2050000e+05   1.1255520e-04
   4.2055000e+05   1.1234597e-04
   4.2060000e+05   1.1215441e-04
   4.2065000e+05   1.1198088e-04
   4.2070000e+05   1.1182571e-04
   4.2075000e+05   1.1168921e-04
   4.2080000e+05   1.1157164e-04
   4.2085000e+05   1.1147236e-04
   4.2090000e+05   1.1138779e-04
   4.2095000e+05   1.1132336e-04
   4.2100000e+05   1.1126245e-04
   4.2105000e+05   1.1123181e-04
   4.2110000e+05   1.1123487e-04
   4.2115000e+05   1.1126345e-04
   4.2120000e+05   1.1131247e-04
   4.2125000e+05   1.1137993e-04
   4.2130000e+05   1.1146534e-04
   4.2135000e+05   1.1156846e-04
   4.2140000e+05   1.1168866e-04
   4.2145000e+05   1.1182522e-04
   4.2150000e+05   1.1197769e-04
   4.2155000e+05   1.1214614e-04
   4.2160000e+05   1.1233097e-04
   4.2165000e+05   1.1253248e-04
   4.2170000e+05   1.1275064e-04
   4.2175000e+05   1.1298493e-04
   4.2180000e+05   1.1323446e-04
   4.2185000e+05   1.1349808e-04
   4.2190000e+05   1.1377453e-04
   4.2195000e+05   1.1406250e-04
   4.2200000e+05   1.1436066e-04
   4.2205000e+05   1.1466779e-04
   4.2210000e+05   1.1498275e-04
   4.2215000e+05   1.1530459e-04
   4.2220000e+05   1.1563043e-04
   4.2225000e+05   1.1595820e-04
   4.2230000e+05   1.1629497e-04
   4.2235000e+05   1.1664055e-04
   4.2240000e+05   1.1698988e-04
   4.2245000e+05   1.1734181e-04
   4.2250000e+05   1.1769622e-04
   4.2255000e+05   1.1805285e-04
   4.2260000e+05   1.1841099e-04
   4.2265000e+05   1.1876889e-04
   4.2270000e+05   1.1912574e-04
   4.2275000e+05   1.1948190e-04
   4.2280000e+05   1.1983765e-04
   4.2285000e+05   1.2019278e-04
   4.2290000e+05   1.2054658e-04
   4.2295000e+05   1.2089800e-04
   4.2300000e+05   1.2124599e-04
   4.2305000e+05   1.2158970e-04
   4.2310000e+05   1.2192831e-04
   4.2315000e+05   1.2226148e-04
   4.2320000e+05   1.2258872e-04
   4.2325000e+05   1.2290947e-04
   4.2330000e+05   1.2322312e-04
   4.2335000e+05   1.2352906e-04
   4.2340000e+05   1.2382582e-04
   4.2345000e+05   1.2404820e-04
   4.2350000e+05   1.2423746e-04
   4.2355000e+05   1.2444727e-04
   4.2360000e+05   1.2468122e-04
   4.2365000e+05   1.2491949e-04
   4.2370000e+05   1.2515475e-04
   4.2375000e+05   1.2537818e-04
   4.2380000e+05   1.2558346e-04
   4.2385000e+05   1.2576772e-04
   4.2390000e+05   1.2593233e-04
   4.2395000e+05   1.2608088e-04
   4.2400000e+05   1.2621641e-04
   4.2405000e+05   1.2634010e-04
   4.2410000e+05   1.2645162e-04
   4.2415000e+05   1.2655005e-04
   4.2420000e+05   1.2663481e-04
   4.2425000e+05   1.2670591e-04
   4.2430000e+05   1.2676387e-04
   4.2435000e+05   1.2680934e-04
   4.2440000e+05   1.2684280e-04
   4.2445000e+05   1.2686440e-04
   4.2450000e+05   1.2687390e-04
   4.2455000e+05   1.2687079e-04
   4.2460000e+05   1.2685443e-04
   4.2465000e+05   1.2681894e-04
   4.2470000e+05   1.2677098e-04
   4.2475000e+05   1.2671210e-04
   4.2480000e+05   1.2664030e-04
   4.2485000e+05   1.2655384e-04
   4.2490000e+05   1.2645178e-04
   4.2495000e+05   1.2633390e-04
   4.2500000e+05   1.2620043e-04
   4.2505000e+05   1.2605180e-04
   4.2510000e+05   1.2588852e-04
   4.2515000e+05   1.2571124e-04
   4.2520000e+05   1.2552053e-04
   4.2525000e+05   1.2531731e-04
   4.2530000e+05   1.2510210e-04
   4.2535000e+05   1.2487511e-04
   4.2540000e+05   1.2463634e-04
   4.2545000e+05   1.2438587e-04
   4.2550000e+05   1.2412389e-04
   4.2555000e+05   1.2385071e-04
   4.2560000e+05   1.2356668e-04
   4.2565000e+05   1.2327212e-04
   4.2570000e+05   1.2296693e-04
   4.2575000e+05   1.2265026e-04
   4.2580000e+05   1.2232224e-04
   4.2585000e+05   1.2198337e-04
   4.2590000e+05   1.2163685e-04
   4.2595000e+05   1.2128430e-04
   4.2600000e+05   1.2092617e-04
   4.2605000e+05   1.2056298e-04
   4.2610000e+05   1.2019357e-04
   4.2615000e+05   1.1981629e-04
   4.2620000e+05   1.1943113e-04
   4.2625000e+05   1.1903995e-04
   4.2630000e+05   1.1864510e-04
   4.2635000e+05   1.1824837e-04
   4.2640000e+05   1.1785084e-04
   4.2645000e+05   1.1745315e-04
   4.2650000e+05   1.1705584e-04
   4.2655000e+05   1.1665960e-04
   4.2660000e+05   1.1626527e-04
   4.2665000e+05   1.1587374e-04
   4.2670000e+05   1.1548551e-04
   4.2675000e+05   1.1510148e-04
   4.2680000e+05   1.1472240e-04
   4.2685000e+05   1.1434889e-04
   4.2690000e+05   1.1398154e-04
   4.2695000e+05   1.1362103e-04
   4.2700000e+05   1.1326824e-04
   4.2705000e+05   1.1292414e-04
   4.2710000e+05   1.1258980e-04
   4.2715000e+05   1.1226627e-04
   4.2720000e+05   1.1195452e-04
   4.2725000e+05   1.1165543e-04
   4.2730000e+05   1.1136975e-04
   4.2735000e+05   1.1109817e-04
   4.2740000e+05   1.1084125e-04
   4.2745000e+05   1.1059952e-04
   4.2750000e+05   1.1037344e-04
   4.2755000e+05   1.1016343e-04
   4.2760000e+05   1.0996989e-04
   4.2765000e+05   1.0979316e-04
   4.2770000e+05   1.0963359e-04
   4.2775000e+05   1.0949146e-04
   4.2780000e+05   1.0936703e-04
   4.2785000e+05   1.0926052e-04
   4.2790000e+05   1.0917211e-04
   4.2795000e+05   1.0910193e-04
   4.2800000e+05   1.0905007e-04
   4.2805000e+05   1.0901657e-04
   4.2810000e+05   1.0900142e-04
   4.2815000e+05   1.0899996e-04
   4.2820000e+05   1.0900692e-04
   4.2825000e+05   1.0904133e-04
   4.2830000e+05   1.0910133e-04
   4.2835000e+05   1.0918166e-04
   4.2840000e+05   1.0927978e-04
   4.2845000e+05   1.0939473e-04
   4.2850000e+05   1.0952617e-04
   4.2855000e+05   1.0967370e-04
   4.2860000e+05   1.0983664e-04
   4.2865000e+05   1.1001426e-04
   4.2870000e+05   1.1020605e-04
   4.2875000e+05   1.1041176e-04
   4.2880000e+05   1.1063128e-04
   4.2885000e+05   1.1086443e-04
   4.2890000e+05   1.1111081e-04
   4.2895000e+05   1.1136979e-04
   4.2900000e+05   1.1164058e-04
   4.2905000e+05   1.1192230e-04
   4.2910000e+05   1.1221572e-04
   4.2915000e+05   1.1252007e-04
   4.2920000e+05   1.1283245e-04
   4.2925000e+05   1.1314058e-04
   4.2930000e+05   1.1345662e-04
   4.2935000e+05   1.1378452e-04
   4.2940000e+05   1.1411802e-04
   4.2945000e+05   1.1445618e-04
   4.2950000e+05   1.1479940e-04
   4.2955000e+05   1.1514731e-04
   4.2960000e+05   1.1549838e-04
   4.2965000e+05   1.1585064e-04
   4.2970000e+05   1.1620085e-04
   4.2975000e+05   1.1655064e-04
   4.2980000e+05   1.1690141e-04
   4.2985000e+05   1.1725416e-04
   4.2990000e+05   1.1761070e-04
   4.2995000e+05   1.1796787e-04
   4.3000000e+05   1.1832314e-04
   4.3005000e+05   1.1867471e-04
   4.3010000e+05   1.1902196e-04
   4.3015000e+05   1.1936479e-04
   4.3020000e+05   1.1970305e-04
   4.3025000e+05   1.2003636e-04
   4.3030000e+05   1.2036412e-04
   4.3035000e+05   1.2068565e-04
   4.3040000e+05   1.2099997e-04
   4.3045000e+05   1.2130692e-04
   4.3050000e+05   1.2160630e-04
   4.3055000e+05   1.2189760e-04
   4.3060000e+05   1.2214323e-04
   4.3065000e+05   1.2234365e-04
   4.3070000e+05   1.2254494e-04
   4.3075000e+05   1.2276671e-04
   4.3080000e+05   1.2300205e-04
   4.3085000e+05   1.2323802e-04
   4.3090000e+05   1.2346362e-04
   4.3095000e+05   1.2367093e-04
   4.3100000e+05   1.2385642e-04
   4.3105000e+05   1.2402113e-04
   4.3110000e+05   1.2416860e-04
   4.3115000e+05   1.2430213e-04
   4.3120000e+05   1.2442323e-04
   4.3125000e+05   1.2453176e-04
   4.3130000e+05   1.2462737e-04
   4.3135000e+05   1.2471155e-04
   4.3140000e+05   1.2475964e-04
   4.3145000e+05   1.2479901e-04
   4.3150000e+05   1.2482998e-04
   4.3155000e+05   1.2485356e-04
   4.3160000e+05   1.2486775e-04
   4.3165000e+05   1.2487016e-04
   4.3170000e+05   1.2485950e-04
   4.3175000e+05   1.2483554e-04
   4.3180000e+05   1.2479844e-04
   4.3185000e+05   1.2474828e-04
   4.3190000e+05   1.2468493e-04
   4.3195000e+05   1.2460818e-04
   4.3200000e+05   1.2451791e-04
   4.3205000e+05   1.2441423e-04
   4.3210000e+05   1.2429662e-04
   4.3215000e+05   1.2416631e-04
   4.3220000e+05   1.2402427e-04
   4.3225000e+05   1.2387081e-04
   4.3230000e+05   1.2370622e-04
   4.3235000e+05   1.2353082e-04
   4.3240000e+05   1.2334509e-04
   4.3245000e+05   1.2314923e-04
   4.3250000e+05   1.2294044e-04
   4.3255000e+05   1.2271546e-04
   4.3260000e+05   1.2247534e-04
   4.3265000e+05   1.2222346e-04
   4.3270000e+05   1.2196255e-04
   4.3275000e+05   1.2169373e-04
   4.3280000e+05   1.2141667e-04
   4.3285000e+05   1.2113030e-04
   4.3290000e+05   1.2083379e-04
   4.3295000e+05   1.2052708e-04
   4.3300000e+05   1.2021099e-04
   4.3305000e+05   1.1988645e-04
   4.3310000e+05   1.1955505e-04
   4.3315000e+05   1.1921859e-04
   4.3320000e+05   1.1887667e-04
   4.3325000e+05   1.1852884e-04
   4.3330000e+05   1.1817525e-04
   4.3335000e+05   1.1781765e-04
   4.3340000e+05   1.1745767e-04
   4.3345000e+05   1.1709551e-04
   4.3350000e+05   1.1673127e-04
   4.3355000e+05   1.1636527e-04
   4.3360000e+05   1.1599814e-04
   4.3365000e+05   1.1563048e-04
   4.3370000e+05   1.1526284e-04
   4.3375000e+05   1.1489649e-04
   4.3380000e+05   1.1453237e-04
   4.3385000e+05   1.1417110e-04
   4.3390000e+05   1.1381319e-04
   4.3395000e+05   1.1345918e-04
   4.3400000e+05   1.1310971e-04
   4.3405000e+05   1.1276552e-04
   4.3410000e+05   1.1242740e-04
   4.3415000e+05   1.1209616e-04
   4.3420000e+05   1.1177254e-04
   4.3425000e+05   1.1145725e-04
   4.3430000e+05   1.1115096e-04
   4.3435000e+05   1.1085433e-04
   4.3440000e+05   1.1056799e-04
   4.3445000e+05   1.1029255e-04
   4.3450000e+05   1.1002863e-04
   4.3455000e+05   1.0977677e-04
   4.3460000e+05   1.0953753e-04
   4.3465000e+05   1.0931138e-04
   4.3470000e+05   1.0909877e-04
   4.3475000e+05   1.0890010e-04
   4.3480000e+05   1.0871573e-04
   4.3485000e+05   1.0854597e-04
   4.3490000e+05   1.0839110e-04
   4.3495000e+05   1.0825136e-04
   4.3500000e+05   1.0812696e-04
   4.3505000e+05   1.0801806e-04
   4.3510000e+05   1.0792480e-04
   4.3515000e+05   1.0784732e-04
   4.3520000e+05   1.0777747e-04
   4.3525000e+05   1.0771759e-04
   4.3530000e+05   1.0767992e-04
   4.3535000e+05   1.0766493e-04
   4.3540000e+05   1.0767034e-04
   4.3545000e+05   1.0769426e-04
   4.3550000e+05   1.0773517e-04
   4.3555000e+05   1.0779195e-04
   4.3560000e+05   1.0786370e-04
   4.3565000e+05   1.0794971e-04
   4.3570000e+05   1.0804955e-04
   4.3575000e+05   1.0816304e-04
   4.3580000e+05   1.0829024e-04
   4.3585000e+05   1.0843133e-04
   4.3590000e+05   1.0858644e-04
   4.3595000e+05   1.0875558e-04
   4.3600000e+05   1.0893856e-04
   4.3605000e+05   1.0913496e-04
   4.3610000e+05   1.0934420e-04
   4.3615000e+05   1.0956551e-04
   4.3620000e+05   1.0979800e-04
   4.3625000e+05   1.1004069e-04
   4.3630000e+05   1.1029257e-04
   4.3635000e+05   1.1055268e-04
   4.3640000e+05   1.1082010e-04
   4.3645000e+05   1.1109404e-04
   4.3650000e+05   1.1136887e-04
   4.3655000e+05   1.1164841e-04
   4.3660000e+05   1.1193800e-04
   4.3665000e+05   1.1223531e-04
   4.3670000e+05   1.1253537e-04
   4.3675000e+05   1.1283734e-04
   4.3680000e+05   1.1314137e-04
   4.3685000e+05   1.1344730e-04
   4.3690000e+05   1.1375303e-04
   4.3695000e+05   1.1405808e-04
   4.3700000e+05   1.1436259e-04
   4.3705000e+05   1.1466677e-04
   4.3710000e+05   1.1497054e-04
   4.3715000e+05   1.1527344e-04
   4.3720000e+05   1.1557467e-04
   4.3725000e+05   1.1587329e-04
   4.3730000e+05   1.1616843e-04
   4.3735000e+05   1.1645943e-04
   4.3740000e+05   1.1674581e-04
   4.3745000e+05   1.1702709e-04
   4.3750000e+05   1.1730287e-04
   4.3755000e+05   1.1757264e-04
   4.3760000e+05   1.1783588e-04
   4.3765000e+05   1.1809206e-04
   4.3770000e+05   1.1834070e-04
   4.3775000e+05   1.1858137e-04
   4.3780000e+05   1.1881367e-04
   4.3785000e+05   1.1903724e-04
   4.3790000e+05   1.1925167e-04
   4.3795000e+05   1.1944646e-04
   4.3800000e+05   1.1957257e-04
   4.3805000e+05   1.1968028e-04
   4.3810000e+05   1.1981041e-04
   4.3815000e+05   1.1995501e-04
   4.3820000e+05   1.2010368e-04
   4.3825000e+05   1.2024650e-04
   4.3830000e+05   1.2037606e-04
   4.3835000e+05   1.2048687e-04
   4.3840000e+05   1.2057735e-04
   4.3845000e+05   1.2064979e-04
   4.3850000e+05   1.2070786e-04
   4.3855000e+05   1.2075426e-04
   4.3860000e+05   1.2078981e-04
   4.3865000e+05   1.2081411e-04
   4.3870000e+05   1.2082642e-04
   4.3875000e+05   1.2082642e-04
   4.3880000e+05   1.2081439e-04
   4.3885000e+05   1.2078671e-04
   4.3890000e+05   1.2074726e-04
   4.3895000e+05   1.2070181e-04
   4.3900000e+05   1.2064912e-04
   4.3905000e+05   1.2058742e-04
   4.3910000e+05   1.2051518e-04
   4.3915000e+05   1.2043129e-04
   4.3920000e+05   1.2033500e-04
   4.3925000e+05   1.2022579e-04
   4.3930000e+05   1.2010338e-04
   4.3935000e+05   1.1996763e-04
   4.3940000e+05   1.1981879e-04
   4.3945000e+05   1.1965727e-04
   4.3950000e+05   1.1948393e-04
   4.3955000e+05   1.1929940e-04
   4.3960000e+05   1.1910410e-04
   4.3965000e+05   1.1889834e-04
   4.3970000e+05   1.1868205e-04
   4.3975000e+05   1.1845627e-04
   4.3980000e+05   1.1822073e-04
   4.3985000e+05   1.1797566e-04
   4.3990000e+05   1.1772021e-04
   4.3995000e+05   1.1745663e-04
   4.4000000e+05   1.1718631e-04
   4.4005000e+05   1.1691045e-04
   4.4010000e+05   1.1663005e-04
   4.4015000e+05   1.1634430e-04
   4.4020000e+05   1.1605103e-04
   4.4025000e+05   1.1575063e-04
   4.4030000e+05   1.1544407e-04
   4.4035000e+05   1.1513275e-04
   4.4040000e+05   1.1481781e-04
   4.4045000e+05   1.1449996e-04
   4.4050000e+05   1.1417963e-04
   4.4055000e+05   1.1385730e-04
   4.4060000e+05   1.1353353e-04
   4.4065000e+05   1.1320908e-04
   4.4070000e+05   1.1288466e-04
   4.4075000e+05   1.1256093e-04
   4.4080000e+05   1.1223834e-04
   4.4085000e+05   1.1191711e-04
   4.4090000e+05   1.1159707e-04
   4.4095000e+05   1.1127896e-04
   4.4100000e+05   1.1096335e-04
   4.4105000e+05   1.1065067e-04
   4.4110000e+05   1.1034133e-04
   4.4115000e+05   1.1003589e-04
   4.4120000e+05   1.0973505e-04
   4.4125000e+05   1.0943963e-04
   4.4130000e+05   1.0915050e-04
   4.4135000e+05   1.0886853e-04
   4.4140000e+05   1.0859454e-04
   4.4145000e+05   1.0832930e-04
   4.4150000e+05   1.0807352e-04
   4.4155000e+05   1.0782787e-04
   4.4160000e+05   1.0759302e-04
   4.4165000e+05   1.0736958e-04
   4.4170000e+05   1.0715816e-04
   4.4175000e+05   1.0695934e-04
   4.4180000e+05   1.0677369e-04
   4.4185000e+05   1.0660171e-04
   4.4190000e+05   1.0644387e-04
   4.4195000e+05   1.0630058e-04
   4.4200000e+05   1.0617220e-04
   4.4205000e+05   1.0605900e-04
   4.4210000e+05   1.0596119e-04
   4.4215000e+05   1.0587892e-04
   4.4220000e+05   1.0580705e-04
   4.4225000e+05   1.0574829e-04
   4.4230000e+05   1.0571026e-04
   4.4235000e+05   1.0569130e-04
   4.4240000e+05   1.0568923e-04
   4.4245000e+05   1.0570271e-04
   4.4250000e+05   1.0573105e-04
   4.4255000e+05   1.0577390e-04
   4.4260000e+05   1.0583101e-04
   4.4265000e+05   1.0590213e-04
   4.4270000e+05   1.0598704e-04
   4.4275000e+05   1.0608561e-04
   4.4280000e+05   1.0619775e-04
   4.4285000e+05   1.0632339e-04
   4.4290000e+05   1.0646240e-04
   4.4295000e+05   1.0661454e-04
   4.4300000e+05   1.0677945e-04
   4.4305000e+05   1.0695667e-04
   4.4310000e+05   1.0714566e-04
   4.4315000e+05   1.0734582e-04
   4.4320000e+05   1.0755653e-04
   4.4325000e+05   1.0777715e-04
   4.4330000e+05   1.0800705e-04
   4.4335000e+05   1.0824563e-04
   4.4340000e+05   1.0849231e-04
   4.4345000e+05   1.0874654e-04
   4.4350000e+05   1.0900776e-04
   4.4355000e+05   1.0927308e-04
   4.4360000e+05   1.0953834e-04
   4.4365000e+05   1.0981457e-04
   4.4370000e+05   1.1010271e-04
   4.4375000e+05   1.1039602e-04
   4.4380000e+05   1.1069263e-04
   4.4385000e+05   1.1099143e-04
   4.4390000e+05   1.1129137e-04
   4.4395000e+05   1.1159004e-04
   4.4400000e+05   1.1188864e-04
   4.4405000e+05   1.1218909e-04
   4.4410000e+05   1.1249093e-04
   4.4415000e+05   1.1279346e-04
   4.4420000e+05   1.1309581e-04
   4.4425000e+05   1.1339695e-04
   4.4430000e+05   1.1369747e-04
   4.4435000e+05   1.1399627e-04
   4.4440000e+05   1.1429198e-04
   4.4445000e+05   1.1458365e-04
   4.4450000e+05   1.1487064e-04
   4.4455000e+05   1.1515251e-04
   4.4460000e+05   1.1542886e-04
   4.4465000e+05   1.1569929e-04
   4.4470000e+05   1.1596335e-04
   4.4475000e+05   1.1622063e-04
   4.4480000e+05   1.1647068e-04
   4.4485000e+05   1.1671306e-04
   4.4490000e+05   1.1694739e-04
   4.4495000e+05   1.1717294e-04
   4.4500000e+05   1.1738958e-04
   4.4505000e+05   1.1759716e-04
   4.4510000e+05   1.1779536e-04
   4.4515000e+05   1.1796466e-04
   4.4520000e+05   1.1807859e-04
   4.4525000e+05   1.1818395e-04
   4.4530000e+05   1.1830829e-04
   4.4535000e+05   1.1844719e-04
   4.4540000e+05   1.1858808e-04
   4.4545000e+05   1.1872026e-04
   4.4550000e+05   1.1883594e-04
   4.4555000e+05   1.1893115e-04
   4.4560000e+05   1.1900586e-04
   4.4565000e+05   1.1906436e-04
   4.4570000e+05   1.1911269e-04
   4.4575000e+05   1.1913173e-04
   4.4580000e+05   1.1914375e-04
   4.4585000e+05   1.1914806e-04
   4.4590000e+05   1.1914465e-04
   4.4595000e+05   1.1913151e-04
   4.4600000e+05   1.1910692e-04
   4.4605000e+05   1.1907047e-04
   4.4610000e+05   1.1902273e-04
   4.4615000e+05   1.1896451e-04
   4.4620000e+05   1.1889633e-04
   4.4625000e+05   1.1881815e-04
   4.4630000e+05   1.1872953e-04
   4.4635000e+05   1.1862970e-04
   4.4640000e+05   1.1851877e-04
   4.4645000e+05   1.1839693e-04
   4.4650000e+05   1.1826437e-04
   4.4655000e+05   1.1812125e-04
   4.4660000e+05   1.1796831e-04
   4.4665000e+05   1.1780597e-04
   4.4670000e+05   1.1763423e-04
   4.4675000e+05   1.1745287e-04
   4.4680000e+05   1.1726104e-04
   4.4685000e+05   1.1705637e-04
   4.4690000e+05   1.1683885e-04
   4.4695000e+05   1.1661154e-04
   4.4700000e+05   1.1637728e-04
   4.4705000e+05   1.1613762e-04
   4.4710000e+05   1.1589254e-04
   4.4715000e+05   1.1564102e-04
   4.4720000e+05   1.1538197e-04
   4.4725000e+05   1.1511504e-04
   4.4730000e+05   1.1484088e-04
   4.4735000e+05   1.1456069e-04
   4.4740000e+05   1.1427572e-04
   4.4745000e+05   1.1398686e-04
   4.4750000e+05   1.1369462e-04
   4.4755000e+05   1.1339930e-04
   4.4760000e+05   1.1310111e-04
   4.4765000e+05   1.1280039e-04
   4.4770000e+05   1.1249757e-04
   4.4775000e+05   1.1219301e-04
   4.4780000e+05   1.1188727e-04
   4.4785000e+05   1.1158163e-04
   4.4790000e+05   1.1127648e-04
   4.4795000e+05   1.1097218e-04
   4.4800000e+05   1.1066910e-04
   4.4805000e+05   1.1036765e-04
   4.4810000e+05   1.1006788e-04
   4.4815000e+05   1.0977047e-04
   4.4820000e+05   1.0947623e-04
   4.4825000e+05   1.0918583e-04
   4.4830000e+05   1.0889982e-04
   4.4835000e+05   1.0861866e-04
   4.4840000e+05   1.0834284e-04
   4.4845000e+05   1.0807288e-04
   4.4850000e+05   1.0780933e-04
   4.4855000e+05   1.0755278e-04
   4.4860000e+05   1.0730380e-04
   4.4865000e+05   1.0706294e-04
   4.4870000e+05   1.0683071e-04
   4.4875000e+05   1.0660763e-04
   4.4880000e+05   1.0639416e-04
   4.4885000e+05   1.0619079e-04
   4.4890000e+05   1.0599798e-04
   4.4895000e+05   1.0581616e-04
   4.4900000e+05   1.0564503e-04
   4.4905000e+05   1.0547438e-04
   4.4910000e+05   1.0532295e-04
   4.4915000e+05   1.0519023e-04
   4.4920000e+05   1.0507260e-04
   4.4925000e+05   1.0496829e-04
   4.4930000e+05   1.0487651e-04
   4.4935000e+05   1.0479697e-04
   4.4940000e+05   1.0472952e-04
   4.4945000e+05   1.0467406e-04
   4.4950000e+05   1.0463061e-04
   4.4955000e+05   1.0459939e-04
   4.4960000e+05   1.0458080e-04
   4.4965000e+05   1.0457524e-04
   4.4970000e+05   1.0458303e-04
   4.4975000e+05   1.0460432e-04
   4.4980000e+05   1.0463530e-04
   4.4985000e+05   1.0467973e-04
   4.4990000e+05   1.0473875e-04
   4.4995000e+05   1.0481228e-04
   4.5000000e+05   1.0489956e-04
   4.5005000e+05   1.0499950e-04
   4.5010000e+05   1.0511112e-04
   4.5015000e+05   1.0523370e-04
   4.5020000e+05   1.0536679e-04
   4.5025000e+05   1.0551011e-04
   4.5030000e+05   1.0566345e-04
   4.5035000e+05   1.0582663e-04
   4.5040000e+05   1.0599945e-04
   4.5045000e+05   1.0618168e-04
   4.5050000e+05   1.0637307e-04
   4.5055000e+05   1.0657328e-04
   4.5060000e+05   1.0678189e-04
   4.5065000e+05   1.0699837e-04
   4.5070000e+05   1.0722210e-04
   4.5075000e+05   1.0745238e-04
   4.5080000e+05   1.0768248e-04
   4.5085000e+05   1.0791817e-04
   4.5090000e+05   1.0816464e-04
   4.5095000e+05   1.0841860e-04
   4.5100000e+05   1.0867451e-04
   4.5105000e+05   1.0893147e-04
   4.5110000e+05   1.0918987e-04
   4.5115000e+05   1.0944979e-04
   4.5120000e+05   1.0971053e-04
   4.5125000e+05   1.0997100e-04
   4.5130000e+05   1.1023017e-04
   4.5135000e+05   1.1048683e-04
   4.5140000e+05   1.1074179e-04
   4.5145000e+05   1.1099563e-04
   4.5150000e+05   1.1124830e-04
   4.5155000e+05   1.1149912e-04
   4.5160000e+05   1.1174712e-04
   4.5165000e+05   1.1199140e-04
   4.5170000e+05   1.1223127e-04
   4.5175000e+05   1.1246627e-04
   4.5180000e+05   1.1269607e-04
   4.5185000e+05   1.1292031e-04
   4.5190000e+05   1.1313866e-04
   4.5195000e+05   1.1335071e-04
   4.5200000e+05   1.1355608e-04
   4.5205000e+05   1.1375436e-04
   4.5210000e+05   1.1394515e-04
   4.5215000e+05   1.1412815e-04
   4.5220000e+05   1.1430305e-04
   4.5225000e+05   1.1446957e-04
   4.5230000e+05   1.1462742e-04
   4.5235000e+05   1.1477634e-04
   4.5240000e+05   1.1491606e-04
   4.5245000e+05   1.1504630e-04
   4.5250000e+05   1.1512558e-04
   4.5255000e+05   1.1516617e-04
   4.5260000e+05   1.1521591e-04
   4.5265000e+05   1.1528696e-04
   4.5270000e+05   1.1536231e-04
   4.5275000e+05   1.1543556e-04
   4.5280000e+05   1.1549867e-04
   4.5285000e+05   1.1554614e-04
   4.5290000e+05   1.1557540e-04
   4.5295000e+05   1.1558759e-04
   4.5300000e+05   1.1558589e-04
   4.5305000e+05   1.1557321e-04
   4.5310000e+05   1.1555091e-04
   4.5315000e+05   1.1551405e-04
   4.5320000e+05   1.1546912e-04
   4.5325000e+05   1.1541615e-04
   4.5330000e+05   1.1535428e-04
   4.5335000e+05   1.1528320e-04
   4.5340000e+05   1.1520318e-04
   4.5345000e+05   1.1511453e-04
   4.5350000e+05   1.1501737e-04
   4.5355000e+05   1.1491153e-04
   4.5360000e+05   1.1479658e-04
   4.5365000e+05   1.1467207e-04
   4.5370000e+05   1.1453766e-04
   4.5375000e+05   1.1439318e-04
   4.5380000e+05   1.1423862e-04
   4.5385000e+05   1.1407423e-04
   4.5390000e+05   1.1389944e-04
   4.5395000e+05   1.1371481e-04
   4.5400000e+05   1.1351916e-04
   4.5405000e+05   1.1331423e-04
   4.5410000e+05   1.1310192e-04
   4.5415000e+05   1.1288245e-04
   4.5420000e+05   1.1265819e-04
   4.5425000e+05   1.1242947e-04
   4.5430000e+05   1.1219499e-04
   4.5435000e+05   1.1195383e-04
   4.5440000e+05   1.1170644e-04
   4.5445000e+05   1.1145405e-04
   4.5450000e+05   1.1119793e-04
   4.5455000e+05   1.1093896e-04
   4.5460000e+05   1.1067762e-04
   4.5465000e+05   1.1041422e-04
   4.5470000e+05   1.1014908e-04
   4.5475000e+05   1.0988267e-04
   4.5480000e+05   1.0961548e-04
   4.5485000e+05   1.0934803e-04
   4.5490000e+05   1.0908071e-04
   4.5495000e+05   1.0881378e-04
   4.5500000e+05   1.0854742e-04
   4.5505000e+05   1.0828181e-04
   4.5510000e+05   1.0801714e-04
   4.5515000e+05   1.0775371e-04
   4.5520000e+05   1.0749191e-04
   4.5525000e+05   1.0723218e-04
   4.5530000e+05   1.0697502e-04
   4.5535000e+05   1.0672091e-04
   4.5540000e+05   1.0647035e-04
   4.5545000e+05   1.0622382e-04
   4.5550000e+05   1.0598177e-04
   4.5555000e+05   1.0574466e-04
   4.5560000e+05   1.0551298e-04
   4.5565000e+05   1.0528720e-04
   4.5570000e+05   1.0506785e-04
   4.5575000e+05   1.0485544e-04
   4.5580000e+05   1.0465055e-04
   4.5585000e+05   1.0445373e-04
   4.5590000e+05   1.0426558e-04
   4.5595000e+05   1.0408668e-04
   4.5600000e+05   1.0391759e-04
   4.5605000e+05   1.0375888e-04
   4.5610000e+05   1.0361106e-04
   4.5615000e+05   1.0347217e-04
   4.5620000e+05   1.0333445e-04
   4.5625000e+05   1.0321727e-04
   4.5630000e+05   1.0311980e-04
   4.5635000e+05   1.0303751e-04
   4.5640000e+05   1.0296852e-04
   4.5645000e+05   1.0291212e-04
   4.5650000e+05   1.0286804e-04
   4.5655000e+05   1.0283597e-04
   4.5660000e+05   1.0281559e-04
   4.5665000e+05   1.0280676e-04
   4.5670000e+05   1.0280964e-04
   4.5675000e+05   1.0282467e-04
   4.5680000e+05   1.0285231e-04
   4.5685000e+05   1.0289287e-04
   4.5690000e+05   1.0294641e-04
   4.5695000e+05   1.0301276e-04
   4.5700000e+05   1.0309157e-04
   4.5705000e+05   1.0318234e-04
   4.5710000e+05   1.0328456e-04
   4.5715000e+05   1.0339765e-04
   4.5720000e+05   1.0352109e-04
   4.5725000e+05   1.0365438e-04
   4.5730000e+05   1.0379713e-04
   4.5735000e+05   1.0394903e-04
   4.5740000e+05   1.0410982e-04
   4.5745000e+05   1.0427929e-04
   4.5750000e+05   1.0445719e-04
   4.5755000e+05   1.0464326e-04
   4.5760000e+05   1.0483715e-04
   4.5765000e+05   1.0503847e-04
   4.5770000e+05   1.0524678e-04
   4.5775000e+05   1.0546162e-04
   4.5780000e+05   1.0568249e-04
   4.5785000e+05   1.0590887e-04
   4.5790000e+05   1.0613717e-04
   4.5795000e+05   1.0636547e-04
   4.5800000e+05   1.0660400e-04
   4.5805000e+05   1.0685267e-04
   4.5810000e+05   1.0710389e-04
   4.5815000e+05   1.0735615e-04
   4.5820000e+05   1.0760985e-04
   4.5825000e+05   1.0786296e-04
   4.5830000e+05   1.0811875e-04
   4.5835000e+05   1.0837665e-04
   4.5840000e+05   1.0863517e-04
   4.5845000e+05   1.0889259e-04
   4.5850000e+05   1.0914782e-04
   4.5855000e+05   1.0940058e-04
   4.5860000e+05   1.0965108e-04
   4.5865000e+05   1.0989957e-04
   4.5870000e+05   1.1014707e-04
   4.5875000e+05   1.1039250e-04
   4.5880000e+05   1.1063363e-04
   4.5885000e+05   1.1086993e-04
   4.5890000e+05   1.1110161e-04
   4.5895000e+05   1.1132819e-04
   4.5900000e+05   1.1154922e-04
   4.5905000e+05   1.1176425e-04
   4.5910000e+05   1.1197281e-04
   4.5915000e+05   1.1217444e-04
   4.5920000e+05   1.1236870e-04
   4.5925000e+05   1.1255521e-04
   4.5930000e+05   1.1273359e-04
   4.5935000e+05   1.1290362e-04
   4.5940000e+05   1.1306495e-04
   4.5945000e+05   1.1321715e-04
   4.5950000e+05   1.1336046e-04
   4.5955000e+05   1.1349485e-04
   4.5960000e+05   1.1361987e-04
   4.5965000e+05   1.1373485e-04
   4.5970000e+05   1.1379436e-04
   4.5975000e+05   1.1382891e-04
   4.5980000e+05   1.1387630e-04
   4.5985000e+05   1.1394069e-04
   4.5990000e+05   1.1401141e-04
   4.5995000e+05   1.1407772e-04
   4.6000000e+05   1.1413435e-04
   4.6005000e+05   1.1416003e-04
   4.6010000e+05   1.1416816e-04
   4.6015000e+05   1.1416304e-04
   4.6020000e+05   1.1414906e-04
   4.6025000e+05   1.1412741e-04
   4.6030000e+05   1.1409713e-04
   4.6035000e+05   1.1405686e-04
   4.6040000e+05   1.1400588e-04
   4.6045000e+05   1.1394428e-04
   4.6050000e+05   1.1387248e-04
   4.6055000e+05   1.1379131e-04
   4.6060000e+05   1.1370160e-04
   4.6065000e+05   1.1360377e-04
   4.6070000e+05   1.1349780e-04
   4.6075000e+05   1.1338368e-04
   4.6080000e+05   1.1326119e-04
   4.6085000e+05   1.1313005e-04
   4.6090000e+05   1.1299007e-04
   4.6095000e+05   1.1284115e-04
   4.6100000e+05   1.1268341e-04
   4.6105000e+05   1.1251709e-04
   4.6110000e+05   1.1234162e-04
   4.6115000e+05   1.1215619e-04
   4.6120000e+05   1.1196123e-04
   4.6125000e+05   1.1175864e-04
   4.6130000e+05   1.1155012e-04
   4.6135000e+05   1.1133647e-04
   4.6140000e+05   1.1111754e-04
   4.6145000e+05   1.1089278e-04
   4.6150000e+05   1.1066192e-04
   4.6155000e+05   1.1042532e-04
   4.6160000e+05   1.1018389e-04
   4.6165000e+05   1.0993872e-04
   4.6170000e+05   1.0969073e-04
   4.6175000e+05   1.0944060e-04
   4.6180000e+05   1.0918870e-04
   4.6185000e+05   1.0893532e-04
   4.6190000e+05   1.0868068e-04
   4.6195000e+05   1.0842505e-04
   4.6200000e+05   1.0816878e-04
   4.6205000e+05   1.0791225e-04
   4.6210000e+05   1.0765584e-04
   4.6215000e+05   1.0739997e-04
   4.6220000e+05   1.0714504e-04
   4.6225000e+05   1.0689146e-04
   4.6230000e+05   1.0663961e-04
   4.6235000e+05   1.0638991e-04
   4.6240000e+05   1.0614277e-04
   4.6245000e+05   1.0589858e-04
   4.6250000e+05   1.0565776e-04
   4.6255000e+05   1.0542070e-04
   4.6260000e+05   1.0518778e-04
   4.6265000e+05   1.0495939e-04
   4.6270000e+05   1.0473592e-04
   4.6275000e+05   1.0451773e-04
   4.6280000e+05   1.0430523e-04
   4.6285000e+05   1.0409881e-04
   4.6290000e+05   1.0389888e-04
   4.6295000e+05   1.0370584e-04
   4.6300000e+05   1.0352012e-04
   4.6305000e+05   1.0334212e-04
   4.6310000e+05   1.0317225e-04
   4.6315000e+05   1.0299867e-04
   4.6320000e+05   1.0283512e-04
   4.6325000e+05   1.0269115e-04
   4.6330000e+05   1.0256226e-04
   4.6335000e+05   1.0244451e-04
   4.6340000e+05   1.0233670e-04
   4.6345000e+05   1.0223872e-04
   4.6350000e+05   1.0215048e-04
   4.6355000e+05   1.0207165e-04
   4.6360000e+05   1.0200183e-04
   4.6365000e+05   1.0194104e-04
   4.6370000e+05   1.0188980e-04
   4.6375000e+05   1.0184894e-04
   4.6380000e+05   1.0181932e-04
   4.6385000e+05   1.0180149e-04
   4.6390000e+05   1.0179565e-04
   4.6395000e+05   1.0180170e-04
   4.6400000e+05   1.0181932e-04
   4.6405000e+05   1.0184808e-04
   4.6410000e+05   1.0188746e-04
   4.6415000e+05   1.0193693e-04
   4.6420000e+05   1.0199275e-04
   4.6425000e+05   1.0205810e-04
   4.6430000e+05   1.0213373e-04
   4.6435000e+05   1.0221976e-04
   4.6440000e+05   1.0231586e-04
   4.6445000e+05   1.0242149e-04
   4.6450000e+05   1.0253610e-04
   4.6455000e+05   1.0265929e-04
   4.6460000e+05   1.0279072e-04
   4.6465000e+05   1.0293006e-04
   4.6470000e+05   1.0307701e-04
   4.6475000e+05   1.0323122e-04
   4.6480000e+05   1.0339237e-04
   4.6485000e+05   1.0356014e-04
   4.6490000e+05   1.0373424e-04
   4.6495000e+05   1.0391434e-04
   4.6500000e+05   1.0410010e-04
   4.6505000e+05   1.0429114e-04
   4.6510000e+05   1.0448083e-04
   4.6515000e+05   1.0467618e-04
   4.6520000e+05   1.0488201e-04
   4.6525000e+05   1.0509474e-04
   4.6530000e+05   1.0530871e-04
   4.6535000e+05   1.0552314e-04
   4.6540000e+05   1.0573870e-04
   4.6545000e+05   1.0595573e-04
   4.6550000e+05   1.0617363e-04
   4.6555000e+05   1.0639128e-04
   4.6560000e+05   1.0660777e-04
   4.6565000e+05   1.0682274e-04
   4.6570000e+05   1.0703622e-04
   4.6575000e+05   1.0724829e-04
   4.6580000e+05   1.0745874e-04
   4.6585000e+05   1.0766658e-04
   4.6590000e+05   1.0787117e-04
   4.6595000e+05   1.0807254e-04
   4.6600000e+05   1.0827061e-04
   4.6605000e+05   1.0846505e-04
   4.6610000e+05   1.0865533e-04
   4.6615000e+05   1.0884082e-04
   4.6620000e+05   1.0902095e-04
   4.6625000e+05   1.0919526e-04
   4.6630000e+05   1.0936344e-04
   4.6635000e+05   1.0952525e-04
   4.6640000e+05   1.0968048e-04
   4.6645000e+05   1.0982890e-04
   4.6650000e+05   1.0997020e-04
   4.6655000e+05   1.1010415e-04
   4.6660000e+05   1.1023050e-04
   4.6665000e+05   1.1034905e-04
   4.6670000e+05   1.1045959e-04
   4.6675000e+05   1.1056193e-04
   4.6680000e+05   1.1065590e-04
   4.6685000e+05   1.1074135e-04
   4.6690000e+05   1.1081813e-04
   4.6695000e+05   1.1088610e-04
   4.6700000e+05   1.1092324e-04
   4.6705000e+05   1.1091558e-04
   4.6710000e+05   1.1090860e-04
   4.6715000e+05   1.1092005e-04
   4.6720000e+05   1.1094305e-04
   4.6725000e+05   1.1096232e-04
   4.6730000e+05   1.1097221e-04
   4.6735000e+05   1.1096802e-04
   4.6740000e+05   1.1094792e-04
   4.6745000e+05   1.1091285e-04
   4.6750000e+05   1.1086380e-04
   4.6755000e+05   1.1080451e-04
   4.6760000e+05   1.1073901e-04
   4.6765000e+05   1.1066673e-04
   4.6770000e+05   1.1058657e-04
   4.6775000e+05   1.1049781e-04
   4.6780000e+05   1.1040035e-04
   4.6785000e+05   1.1029446e-04
   4.6790000e+05   1.1018083e-04
   4.6795000e+05   1.1006011e-04
   4.6800000e+05   1.0993185e-04
   4.6805000e+05   1.0979639e-04
   4.6810000e+05   1.0965446e-04
   4.6815000e+05   1.0950610e-04
   4.6820000e+05   1.0935147e-04
   4.6825000e+05   1.0919022e-04
   4.6830000e+05   1.0902152e-04
   4.6835000e+05   1.0884481e-04
   4.6840000e+05   1.0866035e-04
   4.6845000e+05   1.0846900e-04
   4.6850000e+05   1.0827176e-04
   4.6855000e+05   1.0806942e-04
   4.6860000e+05   1.0786252e-04
   4.6865000e+05   1.0765116e-04
   4.6870000e+05   1.0743579e-04
   4.6875000e+05   1.0721774e-04
   4.6880000e+05   1.0699784e-04
   4.6885000e+05   1.0677654e-04
   4.6890000e+05   1.0655404e-04
   4.6895000e+05   1.0633054e-04
   4.6900000e+05   1.0610624e-04
   4.6905000e+05   1.0588144e-04
   4.6910000e+05   1.0565644e-04
   4.6915000e+05   1.0543154e-04
   4.6920000e+05   1.0520705e-04
   4.6925000e+05   1.0498324e-04
   4.6930000e+05   1.0476041e-04
   4.6935000e+05   1.0453880e-04
   4.6940000e+05   1.0431860e-04
   4.6945000e+05   1.0410058e-04
   4.6950000e+05   1.0388503e-04
   4.6955000e+05   1.0367217e-04
   4.6960000e+05   1.0346202e-04
   4.6965000e+05   1.0325504e-04
   4.6970000e+05   1.0305171e-04
   4.6975000e+05   1.0285248e-04
   4.6980000e+05   1.0265771e-04
   4.6985000e+05   1.0246773e-04
   4.6990000e+05   1.0228287e-04
   4.6995000e+05   1.0210348e-04
   4.7000000e+05   1.0192991e-04
   4.7005000e+05   1.0176256e-04
   4.7010000e+05   1.0160182e-04
   4.7015000e+05   1.0144809e-04
   4.7020000e+05   1.0130176e-04
   4.7025000e+05   1.0116323e-04
   4.7030000e+05   1.0103287e-04
   4.7035000e+05   1.0090915e-04
   4.7040000e+05   1.0077966e-04
   4.7045000e+05   1.0066969e-04
   4.7050000e+05   1.0057916e-04
   4.7055000e+05   1.0050103e-04
   4.7060000e+05   1.0043278e-04
   4.7065000e+05   1.0037451e-04
   4.7070000e+05   1.0032628e-04
   4.7075000e+05   1.0028784e-04
   4.7080000e+05   1.0025856e-04
   4.7085000e+05   1.0023798e-04
   4.7090000e+05   1.0022637e-04
   4.7095000e+05   1.0022436e-04
   4.7100000e+05   1.0023298e-04
   4.7105000e+05   1.0025298e-04
   4.7110000e+05   1.0028452e-04
   4.7115000e+05   1.0032749e-04
   4.7120000e+05   1.0038154e-04
   4.7125000e+05   1.0044623e-04
   4.7130000e+05   1.0052101e-04
   4.7135000e+05   1.0060531e-04
   4.7140000e+05   1.0069853e-04
   4.7145000e+05   1.0080009e-04
   4.7150000e+05   1.0090957e-04
   4.7155000e+05   1.0102666e-04
   4.7160000e+05   1.0115119e-04
   4.7165000e+05   1.0128308e-04
   4.7170000e+05   1.0142222e-04
   4.7175000e+05   1.0156850e-04
   4.7180000e+05   1.0172169e-04
   4.7185000e+05   1.0188153e-04
   4.7190000e+05   1.0204766e-04
   4.7195000e+05   1.0221971e-04
   4.7200000e+05   1.0239727e-04
   4.7205000e+05   1.0257992e-04
   4.7210000e+05   1.0276724e-04
   4.7215000e+05   1.0295882e-04
   4.7220000e+05   1.0315397e-04
   4.7225000e+05   1.0334439e-04
   4.7230000e+05   1.0354156e-04
   4.7235000e+05   1.0374896e-04
   4.7240000e+05   1.0396166e-04
   4.7245000e+05   1.0417517e-04
   4.7250000e+05   1.0438840e-04
   4.7255000e+05   1.0460092e-04
   4.7260000e+05   1.0481561e-04
   4.7265000e+05   1.0503163e-04
   4.7270000e+05   1.0524755e-04
   4.7275000e+05   1.0546224e-04
   4.7280000e+05   1.0567528e-04
   4.7285000e+05   1.0588670e-04
   4.7290000e+05   1.0609654e-04
   4.7295000e+05   1.0630463e-04
   4.7300000e+05   1.0651055e-04
   4.7305000e+05   1.0671376e-04
   4.7310000e+05   1.0691371e-04
   4.7315000e+05   1.0710996e-04
   4.7320000e+05   1.0730209e-04
   4.7325000e+05   1.0748971e-04
   4.7330000e+05   1.0767243e-04
   4.7335000e+05   1.0784984e-04
   4.7340000e+05   1.0802156e-04
   4.7345000e+05   1.0818723e-04
   4.7350000e+05   1.0834653e-04
   4.7355000e+05   1.0849916e-04
   4.7360000e+05   1.0864481e-04
   4.7365000e+05   1.0878320e-04
   4.7370000e+05   1.0891408e-04
   4.7375000e+05   1.0903632e-04
   4.7380000e+05   1.0915062e-04
   4.7385000e+05   1.0925761e-04
   4.7390000e+05   1.0935679e-04
   4.7395000e+05   1.0944739e-04
   4.7400000e+05   1.0952935e-04
   4.7405000e+05   1.0960240e-04
   4.7410000e+05   1.0966697e-04
   4.7415000e+05   1.0972295e-04
   4.7420000e+05   1.0975090e-04
   4.7425000e+05   1.0973143e-04
   4.7430000e+05   1.0971208e-04
   4.7435000e+05   1.0971099e-04
   4.7440000e+05   1.0972216e-04
   4.7445000e+05   1.0973450e-04
   4.7450000e+05   1.0973849e-04
   4.7455000e+05   1.0972802e-04
   4.7460000e+05   1.0970107e-04
   4.7465000e+05   1.0965946e-04
   4.7470000e+05   1.0960666e-04
   4.7475000e+05   1.0954542e-04
   4.7480000e+05   1.0947683e-04
   4.7485000e+05   1.0940063e-04
   4.7490000e+05   1.0931609e-04
   4.7495000e+05   1.0922278e-04
   4.7500000e+05   1.0912085e-04
   4.7505000e+05   1.0901086e-04
   4.7510000e+05   1.0889356e-04
   4.7515000e+05   1.0876952e-04
   4.7520000e+05   1.0863910e-04
   4.7525000e+05   1.0850239e-04
   4.7530000e+05   1.0835937e-04
   4.7535000e+05   1.0820995e-04
   4.7540000e+05   1.0805409e-04
   4.7545000e+05   1.0789075e-04
   4.7550000e+05   1.0771876e-04
   4.7555000e+05   1.0753875e-04
   4.7560000e+05   1.0735239e-04
   4.7565000e+05   1.0716113e-04
   4.7570000e+05   1.0696568e-04
   4.7575000e+05   1.0676609e-04
   4.7580000e+05   1.0656220e-04
   4.7585000e+05   1.0635409e-04
   4.7590000e+05   1.0614225e-04
   4.7595000e+05   1.0592744e-04
   4.7600000e+05   1.0571050e-04
   4.7605000e+05   1.0549212e-04
   4.7610000e+05   1.0527282e-04
   4.7615000e+05   1.0505298e-04
   4.7620000e+05   1.0483289e-04
   4.7625000e+05   1.0461283e-04
   4.7630000e+05   1.0439314e-04
   4.7635000e+05   1.0417415e-04
   4.7640000e+05   1.0395624e-04
   4.7645000e+05   1.0373975e-04
   4.7650000e+05   1.0352503e-04
   4.7655000e+05   1.0331238e-04
   4.7660000e+05   1.0310211e-04
   4.7665000e+05   1.0289450e-04
   4.7670000e+05   1.0268984e-04
   4.7675000e+05   1.0248842e-04
   4.7680000e+05   1.0229053e-04
   4.7685000e+05   1.0209647e-04
   4.7690000e+05   1.0190652e-04
   4.7695000e+05   1.0172098e-04
   4.7700000e+05   1.0154013e-04
   4.7705000e+05   1.0136426e-04
   4.7710000e+05   1.0119364e-04
   4.7715000e+05   1.0102855e-04
   4.7720000e+05   1.0086926e-04
   4.7725000e+05   1.0071608e-04
   4.7730000e+05   1.0056928e-04
   4.7735000e+05   1.0042568e-04
   4.7740000e+05   1.0027504e-04
   4.7745000e+05   1.0014296e-04
   4.7750000e+05   1.0002879e-04
   4.7755000e+05   9.9924901e-05


==> TeX/Tikz/plotdata/flow5_rand3/m50/genfair_d.dat <==
   5.0000000e+00   1.1204463e+02
   1.0000000e+01   5.1638146e-01
   1.5000000e+01   4.0020189e-01
   2.0000000e+01   2.4330607e-01
   2.5000000e+01   1.3689334e-01
   3.0000000e+01   5.2832814e-02
   3.5000000e+01   4.7208815e-02
   4.0000000e+01   5.0042932e-02
   4.5000000e+01   5.1853310e-02
   5.0000000e+01   5.0876350e-02
   5.5000000e+01   4.5962008e-02
   6.0000000e+01   4.0871222e-02
   6.5000000e+01   3.7237921e-02
   7.0000000e+01   3.5070340e-02
   7.5000000e+01   3.2513786e-02
   8.0000000e+01   2.9460410e-02
   8.5000000e+01   2.5837708e-02
   9.0000000e+01   2.1497436e-02
   9.5000000e+01   1.8617211e-02
   1.0000000e+02   1.7557613e-02
   1.0500000e+02   1.7748904e-02
   1.1000000e+02   1.6325807e-02
   1.1500000e+02   1.5312253e-02
   1.2000000e+02   1.4836142e-02
   1.2500000e+02   1.5268229e-02
   1.3000000e+02   1.4647287e-02
   1.3500000e+02   1.4482217e-02
   1.4000000e+02   1.3495107e-02
   1.4500000e+02   1.2124452e-02
   1.5000000e+02   1.0905420e-02
   1.5500000e+02   9.9990161e-03
   1.6000000e+02   9.4090135e-03
   1.6500000e+02   8.9893244e-03
   1.7000000e+02   8.6343451e-03
   1.7500000e+02   8.2920137e-03
   1.8000000e+02   7.9922305e-03
   1.8500000e+02   7.6046925e-03
   1.9000000e+02   7.2608495e-03
   1.9500000e+02   7.0730248e-03
   2.0000000e+02   6.9026796e-03
   2.0500000e+02   6.8399462e-03
   2.1000000e+02   6.7646038e-03
   2.1500000e+02   6.7369392e-03
   2.2000000e+02   6.6663833e-03
   2.2500000e+02   6.4558451e-03
   2.3000000e+02   6.2279158e-03
   2.3500000e+02   5.9717256e-03
   2.4000000e+02   5.7535328e-03
   2.4500000e+02   5.6488009e-03
   2.5000000e+02   5.5079823e-03
   2.5500000e+02   5.4693157e-03
   2.6000000e+02   5.4661358e-03
   2.6500000e+02   5.4961217e-03
   2.7000000e+02   5.4555660e-03
   2.7500000e+02   5.4415559e-03
   2.8000000e+02   5.4327422e-03
   2.8500000e+02   5.3812248e-03
   2.9000000e+02   5.3435716e-03
   2.9500000e+02   5.2803972e-03
   3.0000000e+02   5.2188481e-03
   3.0500000e+02   5.1435111e-03
   3.1000000e+02   5.0533331e-03
   3.1500000e+02   4.9657410e-03
   3.2000000e+02   4.8660282e-03
   3.2500000e+02   4.7683247e-03
   3.3000000e+02   4.6478471e-03
   3.3500000e+02   4.5809311e-03
   3.4000000e+02   4.4817967e-03
   3.4500000e+02   4.3922878e-03
   3.5000000e+02   4.3075433e-03
   3.5500000e+02   4.2425210e-03
   3.6000000e+02   4.1761042e-03
   3.6500000e+02   4.1411639e-03
   3.7000000e+02   4.0938964e-03
   3.7500000e+02   4.0831495e-03
   3.8000000e+02   4.0794142e-03
   3.8500000e+02   4.0631709e-03
   3.9000000e+02   4.0590070e-03
   3.9500000e+02   4.0744095e-03
   4.0000000e+02   4.0821500e-03
   4.0500000e+02   4.0794150e-03
   4.1000000e+02   4.0605476e-03
   4.1500000e+02   4.0321944e-03
   4.2000000e+02   3.9841332e-03
   4.2500000e+02   3.9246070e-03
   4.3000000e+02   3.8696953e-03
   4.3500000e+02   3.8011288e-03
   4.4000000e+02   3.7594050e-03
   4.4500000e+02   3.7170259e-03
   4.5000000e+02   3.6837706e-03
   4.5500000e+02   3.6570543e-03
   4.6000000e+02   3.6235923e-03
   4.6500000e+02   3.5735165e-03
   4.7000000e+02   3.5367855e-03
   4.7500000e+02   3.4945065e-03
   4.8000000e+02   3.4711783e-03
   4.8500000e+02   3.4555382e-03
   4.9000000e+02   3.4416211e-03
   4.9500000e+02   3.4364071e-03
   5.0000000e+02   3.4375367e-03
   5.0500000e+02   3.4391053e-03
   5.1000000e+02   3.4388209e-03
   5.1500000e+02   3.4427068e-03
   5.2000000e+02   3.4351118e-03
   5.2500000e+02   3.4009675e-03
   5.3000000e+02   3.3773081e-03
   5.3500000e+02   3.3493590e-03
   5.4000000e+02   3.3168189e-03
   5.4500000e+02   3.2905526e-03
   5.5000000e+02   3.2605018e-03
   5.5500000e+02   3.2348422e-03
   5.6000000e+02   3.2143778e-03
   5.6500000e+02   3.1984300e-03
   5.7000000e+02   3.1955082e-03
   5.7500000e+02   3.1824739e-03
   5.8000000e+02   3.1754428e-03
   5.8500000e+02   3.1616514e-03
   5.9000000e+02   3.1521375e-03
   5.9500000e+02   3.1464889e-03
   6.0000000e+02   3.1388909e-03
   6.0500000e+02   3.1274419e-03
   6.1000000e+02   3.1140861e-03
   6.1500000e+02   3.0998454e-03
   6.2000000e+02   3.0823796e-03
   6.2500000e+02   3.0595739e-03
   6.3000000e+02   3.0302727e-03
   6.3500000e+02   3.0054673e-03
   6.4000000e+02   2.9697060e-03
   6.4500000e+02   2.9328225e-03
   6.5000000e+02   2.8973788e-03
   6.5500000e+02   2.8622836e-03
   6.6000000e+02   2.8252029e-03
   6.6500000e+02   2.7953783e-03
   6.7000000e+02   2.7628104e-03
   6.7500000e+02   2.7401145e-03
   6.8000000e+02   2.7314520e-03
   6.8500000e+02   2.7200719e-03
   6.9000000e+02   2.7181188e-03
   6.9500000e+02   2.7141906e-03
   7.0000000e+02   2.7094280e-03
   7.0500000e+02   2.7085786e-03
   7.1000000e+02   2.7038124e-03
   7.1500000e+02   2.6928841e-03
   7.2000000e+02   2.6779688e-03
   7.2500000e+02   2.6646243e-03
   7.3000000e+02   2.6496315e-03
   7.3500000e+02   2.6311765e-03
   7.4000000e+02   2.6147841e-03
   7.4500000e+02   2.5858263e-03
   7.5000000e+02   2.5550324e-03
   7.5500000e+02   2.5487835e-03
   7.6000000e+02   2.5112717e-03
   7.6500000e+02   2.4924386e-03
   7.7000000e+02   2.4853469e-03
   7.7500000e+02   2.4650991e-03
   7.8000000e+02   2.4590668e-03
   7.8500000e+02   2.4598703e-03
   7.9000000e+02   2.4571529e-03
   7.9500000e+02   2.4636746e-03
   8.0000000e+02   2.4665204e-03
   8.0500000e+02   2.4722040e-03
   8.1000000e+02   2.4771228e-03
   8.1500000e+02   2.4831777e-03
   8.2000000e+02   2.4858580e-03
   8.2500000e+02   2.4889084e-03
   8.3000000e+02   2.4913546e-03
   8.3500000e+02   2.4934484e-03
   8.4000000e+02   2.4858300e-03
   8.4500000e+02   2.4823072e-03
   8.5000000e+02   2.4762075e-03
   8.5500000e+02   2.4667772e-03
   8.6000000e+02   2.4563806e-03
   8.6500000e+02   2.4482109e-03
   8.7000000e+02   2.4335056e-03
   8.7500000e+02   2.4220631e-03
   8.8000000e+02   2.4119385e-03
   8.8500000e+02   2.4214583e-03
   8.9000000e+02   2.3986603e-03
   8.9500000e+02   2.3838141e-03
   9.0000000e+02   2.3744218e-03
   9.0500000e+02   2.3666839e-03
   9.1000000e+02   2.3606873e-03
   9.1500000e+02   2.3565604e-03
   9.2000000e+02   2.3543117e-03
   9.2500000e+02   2.3539625e-03
   9.3000000e+02   2.3559843e-03
   9.3500000e+02   2.3568623e-03
   9.4000000e+02   2.3601551e-03
   9.4500000e+02   2.3580590e-03
   9.5000000e+02   2.3623238e-03
   9.5500000e+02   2.3596398e-03
   9.6000000e+02   2.3620391e-03
   9.6500000e+02   2.3633250e-03
   9.7000000e+02   2.3659546e-03
   9.7500000e+02   2.3713490e-03
   9.8000000e+02   2.3699902e-03
   9.8500000e+02   2.3674752e-03
   9.9000000e+02   2.3561913e-03
   9.9500000e+02   2.3499216e-03
   1.0000000e+03   2.3454763e-03
   1.0050000e+03   2.3428843e-03
   1.0100000e+03   2.3430301e-03
   1.0150000e+03   2.3450293e-03
   1.0200000e+03   2.3466885e-03
   1.0250000e+03   2.3472038e-03
   1.0300000e+03   2.3460559e-03
   1.0350000e+03   2.3416455e-03
   1.0400000e+03   2.3352922e-03
   1.0450000e+03   2.3294927e-03
   1.0500000e+03   2.3231488e-03
   1.0550000e+03   2.3165510e-03
   1.0600000e+03   2.3104353e-03
   1.0650000e+03   2.3129672e-03
   1.0700000e+03   2.2986156e-03
   1.0750000e+03   2.2927839e-03
   1.0800000e+03   2.2870878e-03
   1.0850000e+03   2.2820222e-03
   1.0900000e+03   2.2821660e-03
   1.0950000e+03   2.2764717e-03
   1.1000000e+03   2.2738340e-03
   1.1050000e+03   2.2692357e-03
   1.1100000e+03   2.2657116e-03
   1.1150000e+03   2.2636339e-03
   1.1200000e+03   2.2633589e-03
   1.1250000e+03   2.2620748e-03
   1.1300000e+03   2.2623350e-03
   1.1350000e+03   2.2588948e-03
   1.1400000e+03   2.2573095e-03
   1.1450000e+03   2.2576200e-03
   1.1500000e+03   2.2584736e-03
   1.1550000e+03   2.2575814e-03
   1.1600000e+03   2.2538403e-03
   1.1650000e+03   2.2481061e-03
   1.1700000e+03   2.2393879e-03
   1.1750000e+03   2.2295295e-03
   1.1800000e+03   2.2203983e-03
   1.1850000e+03   2.2126800e-03
   1.1900000e+03   2.2051953e-03
   1.1950000e+03   2.1926311e-03
   1.2000000e+03   2.1827197e-03
   1.2050000e+03   2.1757659e-03
   1.2100000e+03   2.1711305e-03
   1.2150000e+03   2.1669252e-03
   1.2200000e+03   2.1627676e-03
   1.2250000e+03   2.1567641e-03
   1.2300000e+03   2.1516114e-03
   1.2350000e+03   2.1488625e-03
   1.2400000e+03   2.1478802e-03
   1.2450000e+03   2.1469748e-03
   1.2500000e+03   2.1450006e-03
   1.2550000e+03   2.1422260e-03
   1.2600000e+03   2.1354948e-03
   1.2650000e+03   2.1309023e-03
   1.2700000e+03   2.1285882e-03
   1.2750000e+03   2.1251243e-03
   1.2800000e+03   2.1212766e-03
   1.2850000e+03   2.1177102e-03
   1.2900000e+03   2.1151026e-03
   1.2950000e+03   2.1140701e-03
   1.3000000e+03   2.1137936e-03
   1.3050000e+03   2.1137233e-03
   1.3100000e+03   2.1149409e-03
   1.3150000e+03   2.1154189e-03
   1.3200000e+03   2.1148717e-03
   1.3250000e+03   2.1144018e-03
   1.3300000e+03   2.1137056e-03
   1.3350000e+03   2.1140140e-03
   1.3400000e+03   2.1153946e-03
   1.3450000e+03   2.1176775e-03
   1.3500000e+03   2.1209754e-03
   1.3550000e+03   2.1244336e-03
   1.3600000e+03   2.1268922e-03
   1.3650000e+03   2.1278708e-03
   1.3700000e+03   2.1269575e-03
   1.3750000e+03   2.1243918e-03
   1.3800000e+03   2.1214582e-03
   1.3850000e+03   2.1183384e-03
   1.3900000e+03   2.1155649e-03
   1.3950000e+03   2.1133650e-03
   1.4000000e+03   2.1121916e-03
   1.4050000e+03   2.1118978e-03
   1.4100000e+03   2.1126794e-03
   1.4150000e+03   2.1135575e-03
   1.4200000e+03   2.1148563e-03
   1.4250000e+03   2.1159058e-03
   1.4300000e+03   2.1167214e-03
   1.4350000e+03   2.1184290e-03
   1.4400000e+03   2.1205546e-03
   1.4450000e+03   2.1229578e-03
   1.4500000e+03   2.1249737e-03
   1.4550000e+03   2.1248926e-03
   1.4600000e+03   2.1224580e-03
   1.4650000e+03   2.1196337e-03
   1.4700000e+03   2.1189139e-03
   1.4750000e+03   2.1196431e-03
   1.4800000e+03   2.1216492e-03
   1.4850000e+03   2.1247209e-03
   1.4900000e+03   2.1280173e-03
   1.4950000e+03   2.1302173e-03
   1.5000000e+03   2.1305914e-03
   1.5050000e+03   2.1289778e-03
   1.5100000e+03   2.1259689e-03
   1.5150000e+03   2.1221949e-03
   1.5200000e+03   2.1164864e-03
   1.5250000e+03   2.1118769e-03
   1.5300000e+03   2.1096033e-03
   1.5350000e+03   2.1074965e-03
   1.5400000e+03   2.1052562e-03
   1.5450000e+03   2.1011416e-03
   1.5500000e+03   2.0966796e-03
   1.5550000e+03   2.0940435e-03
   1.5600000e+03   2.0925311e-03
   1.5650000e+03   2.0909819e-03
   1.5700000e+03   2.0893895e-03
   1.5750000e+03   2.0875111e-03
   1.5800000e+03   2.0860083e-03
   1.5850000e+03   2.0837462e-03
   1.5900000e+03   2.0805783e-03
   1.5950000e+03   2.0781389e-03
   1.6000000e+03   2.0742729e-03
   1.6050000e+03   2.0703723e-03
   1.6100000e+03   2.0672888e-03
   1.6150000e+03   2.0647715e-03
   1.6200000e+03   2.0627043e-03
   1.6250000e+03   2.0607961e-03
   1.6300000e+03   2.0583632e-03
   1.6350000e+03   2.0549668e-03
   1.6400000e+03   2.0513590e-03
   1.6450000e+03   2.0477424e-03
   1.6500000e+03   2.0439065e-03
   1.6550000e+03   2.0393530e-03
   1.6600000e+03   2.0348495e-03
   1.6650000e+03   2.0303417e-03
   1.6700000e+03   2.0256931e-03
   1.6750000e+03   2.0215536e-03
   1.6800000e+03   2.0173179e-03
   1.6850000e+03   2.0131226e-03
   1.6900000e+03   2.0094454e-03
   1.6950000e+03   2.0070083e-03
   1.7000000e+03   2.0050908e-03
   1.7050000e+03   2.0035170e-03
   1.7100000e+03   2.0022316e-03
   1.7150000e+03   2.0009825e-03
   1.7200000e+03   1.9995394e-03
   1.7250000e+03   1.9977757e-03
   1.7300000e+03   1.9952846e-03
   1.7350000e+03   1.9925907e-03
   1.7400000e+03   1.9901420e-03
   1.7450000e+03   1.9887584e-03
   1.7500000e+03   1.9883170e-03
   1.7550000e+03   1.9880679e-03
   1.7600000e+03   1.9875608e-03
   1.7650000e+03   1.9876774e-03
   1.7700000e+03   1.9884211e-03
   1.7750000e+03   1.9894867e-03
   1.7800000e+03   1.9907528e-03
   1.7850000e+03   1.9916888e-03
   1.7900000e+03   1.9927217e-03
   1.7950000e+03   1.9940496e-03
   1.8000000e+03   1.9947493e-03
   1.8050000e+03   1.9950834e-03
   1.8100000e+03   1.9958902e-03
   1.8150000e+03   1.9972458e-03
   1.8200000e+03   1.9996546e-03
   1.8250000e+03   2.0021241e-03
   1.8300000e+03   2.0057152e-03
   1.8350000e+03   2.0089802e-03
   1.8400000e+03   2.0116079e-03
   1.8450000e+03   2.0127269e-03
   1.8500000e+03   2.0126905e-03
   1.8550000e+03   2.0120477e-03
   1.8600000e+03   2.0109127e-03
   1.8650000e+03   2.0085486e-03
   1.8700000e+03   2.0048531e-03
   1.8750000e+03   2.0005155e-03
   1.8800000e+03   1.9970966e-03
   1.8850000e+03   1.9943256e-03
   1.8900000e+03   1.9918932e-03
   1.8950000e+03   1.9907041e-03
   1.9000000e+03   1.9839811e-03
   1.9050000e+03   1.9810199e-03
   1.9100000e+03   1.9761165e-03
   1.9150000e+03   1.9717415e-03
   1.9200000e+03   1.9683534e-03
   1.9250000e+03   1.9662922e-03
   1.9300000e+03   1.9651916e-03
   1.9350000e+03   1.9644276e-03
   1.9400000e+03   1.9629573e-03
   1.9450000e+03   1.9614517e-03
   1.9500000e+03   1.9598949e-03
   1.9550000e+03   1.9582103e-03
   1.9600000e+03   1.9557634e-03
   1.9650000e+03   1.9527139e-03
   1.9700000e+03   1.9491431e-03
   1.9750000e+03   1.9457978e-03
   1.9800000e+03   1.9432161e-03
   1.9850000e+03   1.9413865e-03
   1.9900000e+03   1.9399565e-03
   1.9950000e+03   1.9386624e-03
   2.0000000e+03   1.9378521e-03
   2.0050000e+03   1.9371191e-03
   2.0100000e+03   1.9361289e-03
   2.0150000e+03   1.9349448e-03
   2.0200000e+03   1.9336208e-03
   2.0250000e+03   1.9323853e-03
   2.0300000e+03   1.9313693e-03
   2.0350000e+03   1.9305768e-03
   2.0400000e+03   1.9303424e-03
   2.0450000e+03   1.9304957e-03
   2.0500000e+03   1.9307530e-03
   2.0550000e+03   1.9313686e-03
   2.0600000e+03   1.9323779e-03
   2.0650000e+03   1.9335963e-03
   2.0700000e+03   1.9347324e-03
   2.0750000e+03   1.9355150e-03
   2.0800000e+03   1.9362139e-03
   2.0850000e+03   1.9362895e-03
   2.0900000e+03   1.9358534e-03
   2.0950000e+03   1.9353541e-03
   2.1000000e+03   1.9340699e-03
   2.1050000e+03   1.9332045e-03
   2.1100000e+03   1.9325677e-03
   2.1150000e+03   1.9319145e-03
   2.1200000e+03   1.9313674e-03
   2.1250000e+03   1.9307480e-03
   2.1300000e+03   1.9298795e-03
   2.1350000e+03   1.9285028e-03
   2.1400000e+03   1.9269965e-03
   2.1450000e+03   1.9252729e-03
   2.1500000e+03   1.9234386e-03
   2.1550000e+03   1.9218021e-03
   2.1600000e+03   1.9201390e-03
   2.1650000e+03   1.9185058e-03
   2.1700000e+03   1.9170655e-03
   2.1750000e+03   1.9160184e-03
   2.1800000e+03   1.9153149e-03
   2.1850000e+03   1.9149620e-03
   2.1900000e+03   1.9146831e-03
   2.1950000e+03   1.9141818e-03
   2.2000000e+03   1.9134862e-03
   2.2050000e+03   1.9126173e-03
   2.2100000e+03   1.9115263e-03
   2.2150000e+03   1.9104110e-03
   2.2200000e+03   1.9092704e-03
   2.2250000e+03   1.9080992e-03
   2.2300000e+03   1.9069577e-03
   2.2350000e+03   1.9058543e-03
   2.2400000e+03   1.9047085e-03
   2.2450000e+03   1.9035186e-03
   2.2500000e+03   1.9024274e-03
   2.2550000e+03   1.9014846e-03
   2.2600000e+03   1.9006034e-03
   2.2650000e+03   1.8999100e-03
   2.2700000e+03   1.8994118e-03
   2.2750000e+03   1.8988807e-03
   2.2800000e+03   1.8982813e-03
   2.2850000e+03   1.8978847e-03
   2.2900000e+03   1.8977591e-03
   2.2950000e+03   1.8977400e-03
   2.3000000e+03   1.8979306e-03
   2.3050000e+03   1.8984024e-03
   2.3100000e+03   1.8991194e-03
   2.3150000e+03   1.8999057e-03
   2.3200000e+03   1.9006449e-03
   2.3250000e+03   1.9011119e-03
   2.3300000e+03   1.9011779e-03
   2.3350000e+03   1.9011798e-03
   2.3400000e+03   1.9011630e-03
   2.3450000e+03   1.9011443e-03
   2.3500000e+03   1.9014600e-03
   2.3550000e+03   1.9017208e-03
   2.3600000e+03   1.9017220e-03
   2.3650000e+03   1.9013202e-03
   2.3700000e+03   1.9004060e-03
   2.3750000e+03   1.8992984e-03
   2.3800000e+03   1.8983836e-03
   2.3850000e+03   1.8978954e-03
   2.3900000e+03   1.8977969e-03
   2.3950000e+03   1.8977696e-03
   2.4000000e+03   1.8974613e-03
   2.4050000e+03   1.8969981e-03
   2.4100000e+03   1.8964753e-03
   2.4150000e+03   1.8958310e-03
   2.4200000e+03   1.8950966e-03
   2.4250000e+03   1.8941286e-03
   2.4300000e+03   1.8932339e-03
   2.4350000e+03   1.8920687e-03
   2.4400000e+03   1.8908170e-03
   2.4450000e+03   1.8897565e-03
   2.4500000e+03   1.8891024e-03
   2.4550000e+03   1.8885644e-03
   2.4600000e+03   1.8879532e-03
   2.4650000e+03   1.8873857e-03
   2.4700000e+03   1.8867869e-03
   2.4750000e+03   1.8862033e-03
   2.4800000e+03   1.8856441e-03
   2.4850000e+03   1.8850815e-03
   2.4900000e+03   1.8844929e-03
   2.4950000e+03   1.8838560e-03
   2.5000000e+03   1.8829605e-03
   2.5050000e+03   1.8817491e-03
   2.5100000e+03   1.8802486e-03
   2.5150000e+03   1.8787946e-03
   2.5200000e+03   1.8774671e-03
   2.5250000e+03   1.8762618e-03
   2.5300000e+03   1.8751923e-03
   2.5350000e+03   1.8742082e-03
   2.5400000e+03   1.8732670e-03
   2.5450000e+03   1.8724163e-03
   2.5500000e+03   1.8715990e-03
   2.5550000e+03   1.8707752e-03
   2.5600000e+03   1.8698056e-03
   2.5650000e+03   1.8688057e-03
   2.5700000e+03   1.8678870e-03
   2.5750000e+03   1.8670438e-03
   2.5800000e+03   1.8661518e-03
   2.5850000e+03   1.8652314e-03
   2.5900000e+03   1.8643840e-03
   2.5950000e+03   1.8636555e-03
   2.6000000e+03   1.8627702e-03
   2.6050000e+03   1.8614790e-03
   2.6100000e+03   1.8598902e-03
   2.6150000e+03   1.8587325e-03
   2.6200000e+03   1.8579089e-03
   2.6250000e+03   1.8573735e-03
   2.6300000e+03   1.8570674e-03
   2.6350000e+03   1.8569108e-03
   2.6400000e+03   1.8568100e-03
   2.6450000e+03   1.8567535e-03
   2.6500000e+03   1.8567203e-03
   2.6550000e+03   1.8566909e-03
   2.6600000e+03   1.8566582e-03
   2.6650000e+03   1.8566267e-03
   2.6700000e+03   1.8566106e-03
   2.6750000e+03   1.8566317e-03
   2.6800000e+03   1.8567146e-03
   2.6850000e+03   1.8568649e-03
   2.6900000e+03   1.8570973e-03
   2.6950000e+03   1.8574181e-03
   2.7000000e+03   1.8577995e-03
   2.7050000e+03   1.8581624e-03
   2.7100000e+03   1.8585428e-03
   2.7150000e+03   1.8589496e-03
   2.7200000e+03   1.8593604e-03
   2.7250000e+03   1.8596629e-03
   2.7300000e+03   1.8598307e-03
   2.7350000e+03   1.8599688e-03
   2.7400000e+03   1.8601140e-03
   2.7450000e+03   1.8602553e-03
   2.7500000e+03   1.8602252e-03
   2.7550000e+03   1.8602409e-03
   2.7600000e+03   1.8602850e-03
   2.7650000e+03   1.8603049e-03
   2.7700000e+03   1.8602980e-03
   2.7750000e+03   1.8602667e-03
   2.7800000e+03   1.8600578e-03
   2.7850000e+03   1.8598755e-03
   2.7900000e+03   1.8597791e-03
   2.7950000e+03   1.8596916e-03
   2.8000000e+03   1.8587961e-03
   2.8050000e+03   1.8577151e-03
   2.8100000e+03   1.8568131e-03
   2.8150000e+03   1.8561193e-03
   2.8200000e+03   1.8553866e-03
   2.8250000e+03   1.8546200e-03
   2.8300000e+03   1.8540516e-03
   2.8350000e+03   1.8538273e-03
   2.8400000e+03   1.8538967e-03
   2.8450000e+03   1.8540941e-03
   2.8500000e+03   1.8538676e-03
   2.8550000e+03   1.8529136e-03
   2.8600000e+03   1.8515858e-03
   2.8650000e+03   1.8502700e-03
   2.8700000e+03   1.8491313e-03
   2.8750000e+03   1.8481722e-03
   2.8800000e+03   1.8473430e-03
   2.8850000e+03   1.8463293e-03
   2.8900000e+03   1.8451180e-03
   2.8950000e+03   1.8438677e-03
   2.9000000e+03   1.8426657e-03
   2.9050000e+03   1.8416297e-03
   2.9100000e+03   1.8403820e-03
   2.9150000e+03   1.8388333e-03
   2.9200000e+03   1.8369998e-03
   2.9250000e+03   1.8352267e-03
   2.9300000e+03   1.8333735e-03
   2.9350000e+03   1.8318640e-03
   2.9400000e+03   1.8308510e-03
   2.9450000e+03   1.8303060e-03
   2.9500000e+03   1.8300419e-03
   2.9550000e+03   1.8294723e-03
   2.9600000e+03   1.8289742e-03
   2.9650000e+03   1.8285562e-03
   2.9700000e+03   1.8280081e-03
   2.9750000e+03   1.8272825e-03
   2.9800000e+03   1.8263897e-03
   2.9850000e+03   1.8251219e-03
   2.9900000e+03   1.8235914e-03
   2.9950000e+03   1.8221590e-03
   3.0000000e+03   1.8207897e-03
   3.0050000e+03   1.8194224e-03
   3.0100000e+03   1.8180901e-03
   3.0150000e+03   1.8168536e-03
   3.0200000e+03   1.8153124e-03
   3.0250000e+03   1.8139618e-03
   3.0300000e+03   1.8128768e-03
   3.0350000e+03   1.8119210e-03
   3.0400000e+03   1.8111661e-03
   3.0450000e+03   1.8101091e-03
   3.0500000e+03   1.8093373e-03
   3.0550000e+03   1.8088523e-03
   3.0600000e+03   1.8084828e-03
   3.0650000e+03   1.8079144e-03
   3.0700000e+03   1.8073555e-03
   3.0750000e+03   1.8065840e-03
   3.0800000e+03   1.8058054e-03
   3.0850000e+03   1.8051060e-03
   3.0900000e+03   1.8045872e-03
   3.0950000e+03   1.8042478e-03
   3.1000000e+03   1.8038939e-03
   3.1050000e+03   1.8033192e-03
   3.1100000e+03   1.8027773e-03
   3.1150000e+03   1.8023407e-03
   3.1200000e+03   1.8019200e-03
   3.1250000e+03   1.8015807e-03
   3.1300000e+03   1.8013337e-03
   3.1350000e+03   1.8013038e-03
   3.1400000e+03   1.8014152e-03
   3.1450000e+03   1.8015324e-03
   3.1500000e+03   1.8014476e-03
   3.1550000e+03   1.8013551e-03
   3.1600000e+03   1.8013368e-03
   3.1650000e+03   1.8014161e-03
   3.1700000e+03   1.8015415e-03
   3.1750000e+03   1.8015648e-03
   3.1800000e+03   1.8014910e-03
   3.1850000e+03   1.8013248e-03
   3.1900000e+03   1.8010093e-03
   3.1950000e+03   1.8006092e-03
   3.2000000e+03   1.8001607e-03
   3.2050000e+03   1.7992128e-03
   3.2100000e+03   1.7983538e-03
   3.2150000e+03   1.7977692e-03
   3.2200000e+03   1.7967346e-03
   3.2250000e+03   1.7960382e-03
   3.2300000e+03   1.7953199e-03
   3.2350000e+03   1.7944626e-03
   3.2400000e+03   1.7935886e-03
   3.2450000e+03   1.7926718e-03
   3.2500000e+03   1.7916366e-03
   3.2550000e+03   1.7900057e-03
   3.2600000e+03   1.7885783e-03
   3.2650000e+03   1.7870285e-03
   3.2700000e+03   1.7850642e-03
   3.2750000e+03   1.7837040e-03
   3.2800000e+03   1.7831759e-03
   3.2850000e+03   1.7830095e-03
   3.2900000e+03   1.7829420e-03
   3.2950000e+03   1.7828734e-03
   3.3000000e+03   1.7826830e-03
   3.3050000e+03   1.7821928e-03
   3.3100000e+03   1.7814620e-03
   3.3150000e+03   1.7806865e-03
   3.3200000e+03   1.7798357e-03
   3.3250000e+03   1.7788863e-03
   3.3300000e+03   1.7779239e-03
   3.3350000e+03   1.7770251e-03
   3.3400000e+03   1.7761919e-03
   3.3450000e+03   1.7754099e-03
   3.3500000e+03   1.7746386e-03
   3.3550000e+03   1.7739202e-03
   3.3600000e+03   1.7730565e-03
   3.3650000e+03   1.7721352e-03
   3.3700000e+03   1.7713064e-03
   3.3750000e+03   1.7705676e-03
   3.3800000e+03   1.7698691e-03
   3.3850000e+03   1.7691734e-03
   3.3900000e+03   1.7684485e-03
   3.3950000e+03   1.7676279e-03
   3.4000000e+03   1.7669408e-03
   3.4050000e+03   1.7663557e-03
   3.4100000e+03   1.7658215e-03
   3.4150000e+03   1.7652849e-03
   3.4200000e+03   1.7647404e-03
   3.4250000e+03   1.7642319e-03
   3.4300000e+03   1.7635721e-03
   3.4350000e+03   1.7628283e-03
   3.4400000e+03   1.7623541e-03
   3.4450000e+03   1.7620063e-03
   3.4500000e+03   1.7616132e-03
   3.4550000e+03   1.7612332e-03
   3.4600000e+03   1.7609238e-03
   3.4650000e+03   1.7606906e-03
   3.4700000e+03   1.7604922e-03
   3.4750000e+03   1.7602516e-03
   3.4800000e+03   1.7599059e-03
   3.4850000e+03   1.7594570e-03
   3.4900000e+03   1.7590133e-03
   3.4950000e+03   1.7586484e-03
   3.5000000e+03   1.7583743e-03
   3.5050000e+03   1.7581695e-03
   3.5100000e+03   1.7579702e-03
   3.5150000e+03   1.7576824e-03
   3.5200000e+03   1.7572733e-03
   3.5250000e+03   1.7567933e-03
   3.5300000e+03   1.7562435e-03
   3.5350000e+03   1.7556853e-03
   3.5400000e+03   1.7551691e-03
   3.5450000e+03   1.7547304e-03
   3.5500000e+03   1.7543735e-03
   3.5550000e+03   1.7540719e-03
   3.5600000e+03   1.7537890e-03
   3.5650000e+03   1.7534929e-03
   3.5700000e+03   1.7529780e-03
   3.5750000e+03   1.7523197e-03
   3.5800000e+03   1.7516247e-03
   3.5850000e+03   1.7509090e-03
   3.5900000e+03   1.7501902e-03
   3.5950000e+03   1.7494794e-03
   3.6000000e+03   1.7487746e-03
   3.6050000e+03   1.7480629e-03
   3.6100000e+03   1.7472636e-03
   3.6150000e+03   1.7464054e-03
   3.6200000e+03   1.7455315e-03
   3.6250000e+03   1.7446457e-03
   3.6300000e+03   1.7437301e-03
   3.6350000e+03   1.7427765e-03
   3.6400000e+03   1.7418061e-03
   3.6450000e+03   1.7408454e-03
   3.6500000e+03   1.7399124e-03
   3.6550000e+03   1.7390191e-03
   3.6600000e+03   1.7381403e-03
   3.6650000e+03   1.7372467e-03
   3.6700000e+03   1.7364183e-03
   3.6750000e+03   1.7356290e-03
   3.6800000e+03   1.7348263e-03
   3.6850000e+03   1.7340359e-03
   3.6900000e+03   1.7332922e-03
   3.6950000e+03   1.7326124e-03
   3.7000000e+03   1.7319901e-03
   3.7050000e+03   1.7313806e-03
   3.7100000e+03   1.7307523e-03
   3.7150000e+03   1.7300880e-03
   3.7200000e+03   1.7293948e-03
   3.7250000e+03   1.7286523e-03
   3.7300000e+03   1.7278361e-03
   3.7350000e+03   1.7269216e-03
   3.7400000e+03   1.7259975e-03
   3.7450000e+03   1.7251515e-03
   3.7500000e+03   1.7243824e-03
   3.7550000e+03   1.7236490e-03
   3.7600000e+03   1.7229190e-03
   3.7650000e+03   1.7221781e-03
   3.7700000e+03   1.7213950e-03
   3.7750000e+03   1.7206194e-03
   3.7800000e+03   1.7198832e-03
   3.7850000e+03   1.7191929e-03
   3.7900000e+03   1.7185528e-03
   3.7950000e+03   1.7179632e-03
   3.8000000e+03   1.7174210e-03
   3.8050000e+03   1.7168304e-03
   3.8100000e+03   1.7161930e-03
   3.8150000e+03   1.7155706e-03
   3.8200000e+03   1.7149227e-03
   3.8250000e+03   1.7143586e-03
   3.8300000e+03   1.7138994e-03
   3.8350000e+03   1.7134501e-03
   3.8400000e+03   1.7129387e-03
   3.8450000e+03   1.7124148e-03
   3.8500000e+03   1.7119173e-03
   3.8550000e+03   1.7114452e-03
   3.8600000e+03   1.7110088e-03
   3.8650000e+03   1.7105987e-03
   3.8700000e+03   1.7102468e-03
   3.8750000e+03   1.7097809e-03
   3.8800000e+03   1.7092992e-03
   3.8850000e+03   1.7087079e-03
   3.8900000e+03   1.7081294e-03
   3.8950000e+03   1.7075776e-03
   3.9000000e+03   1.7070744e-03
   3.9050000e+03   1.7066385e-03
   3.9100000e+03   1.7061654e-03
   3.9150000e+03   1.7057553e-03
   3.9200000e+03   1.7054326e-03
   3.9250000e+03   1.7051366e-03
   3.9300000e+03   1.7048405e-03
   3.9350000e+03   1.7045455e-03
   3.9400000e+03   1.7042458e-03
   3.9450000e+03   1.7037386e-03
   3.9500000e+03   1.7033349e-03
   3.9550000e+03   1.7030457e-03
   3.9600000e+03   1.7028069e-03
   3.9650000e+03   1.7025526e-03
   3.9700000e+03   1.7022459e-03
   3.9750000e+03   1.7019834e-03
   3.9800000e+03   1.7017792e-03
   3.9850000e+03   1.7016264e-03
   3.9900000e+03   1.7014870e-03
   3.9950000e+03   1.7013180e-03
   4.0000000e+03   1.7010234e-03
   4.0050000e+03   1.7006745e-03
   4.0100000e+03   1.7002316e-03
   4.0150000e+03   1.6997534e-03
   4.0200000e+03   1.6993014e-03
   4.0250000e+03   1.6988845e-03
   4.0300000e+03   1.6985108e-03
   4.0350000e+03   1.6980523e-03
   4.0400000e+03   1.6975318e-03
   4.0450000e+03   1.6969801e-03
   4.0500000e+03   1.6964413e-03
   4.0550000e+03   1.6959667e-03
   4.0600000e+03   1.6954727e-03
   4.0650000e+03   1.6949691e-03
   4.0700000e+03   1.6944484e-03
   4.0750000e+03   1.6939274e-03
   4.0800000e+03   1.6934122e-03
   4.0850000e+03   1.6928284e-03
   4.0900000e+03   1.6920896e-03
   4.0950000e+03   1.6914469e-03
   4.1000000e+03   1.6909178e-03
   4.1050000e+03   1.6904418e-03
   4.1100000e+03   1.6899610e-03
   4.1150000e+03   1.6894643e-03
   4.1200000e+03   1.6889553e-03
   4.1250000e+03   1.6884128e-03
   4.1300000e+03   1.6878393e-03
   4.1350000e+03   1.6872642e-03
   4.1400000e+03   1.6867216e-03
   4.1450000e+03   1.6862280e-03
   4.1500000e+03   1.6857749e-03
   4.1550000e+03   1.6853092e-03
   4.1600000e+03   1.6849109e-03
   4.1650000e+03   1.6845535e-03
   4.1700000e+03   1.6841986e-03
   4.1750000e+03   1.6838074e-03
   4.1800000e+03   1.6833830e-03
   4.1850000e+03   1.6829356e-03
   4.1900000e+03   1.6824630e-03
   4.1950000e+03   1.6819657e-03
   4.2000000e+03   1.6814476e-03
   4.2050000e+03   1.6809145e-03
   4.2100000e+03   1.6803728e-03
   4.2150000e+03   1.6798277e-03
   4.2200000e+03   1.6792818e-03
   4.2250000e+03   1.6787130e-03
   4.2300000e+03   1.6781314e-03
   4.2350000e+03   1.6775539e-03
   4.2400000e+03   1.6769695e-03
   4.2450000e+03   1.6763193e-03
   4.2500000e+03   1.6756412e-03
   4.2550000e+03   1.6750161e-03
   4.2600000e+03   1.6744153e-03
   4.2650000e+03   1.6738197e-03
   4.2700000e+03   1.6732758e-03
   4.2750000e+03   1.6727394e-03
   4.2800000e+03   1.6721865e-03
   4.2850000e+03   1.6716292e-03
   4.2900000e+03   1.6710847e-03
   4.2950000e+03   1.6705645e-03
   4.3000000e+03   1.6700719e-03
   4.3050000e+03   1.6696000e-03
   4.3100000e+03   1.6691473e-03
   4.3150000e+03   1.6687129e-03
   4.3200000e+03   1.6682936e-03
   4.3250000e+03   1.6678848e-03
   4.3300000e+03   1.6674784e-03
   4.3350000e+03   1.6670709e-03
   4.3400000e+03   1.6666577e-03
   4.3450000e+03   1.6662338e-03
   4.3500000e+03   1.6657937e-03
   4.3550000e+03   1.6653327e-03
   4.3600000e+03   1.6648468e-03
   4.3650000e+03   1.6643333e-03
   4.3700000e+03   1.6637908e-03
   4.3750000e+03   1.6632157e-03
   4.3800000e+03   1.6626119e-03
   4.3850000e+03   1.6619893e-03
   4.3900000e+03   1.6613418e-03
   4.3950000e+03   1.6606452e-03
   4.4000000e+03   1.6599667e-03
   4.4050000e+03   1.6593352e-03
   4.4100000e+03   1.6587909e-03
   4.4150000e+03   1.6582359e-03
   4.4200000e+03   1.6576192e-03
   4.4250000e+03   1.6569101e-03
   4.4300000e+03   1.6561054e-03
   4.4350000e+03   1.6552518e-03
   4.4400000e+03   1.6544101e-03
   4.4450000e+03   1.6536189e-03
   4.4500000e+03   1.6528810e-03
   4.4550000e+03   1.6521443e-03
   4.4600000e+03   1.6513819e-03
   4.4650000e+03   1.6506042e-03
   4.4700000e+03   1.6498136e-03
   4.4750000e+03   1.6490311e-03
   4.4800000e+03   1.6482543e-03
   4.4850000e+03   1.6474498e-03
   4.4900000e+03   1.6466143e-03
   4.4950000e+03   1.6458104e-03
   4.5000000e+03   1.6450555e-03
   4.5050000e+03   1.6443529e-03
   4.5100000e+03   1.6437008e-03
   4.5150000e+03   1.6430872e-03
   4.5200000e+03   1.6425165e-03
   4.5250000e+03   1.6419839e-03
   4.5300000e+03   1.6414964e-03
   4.5350000e+03   1.6410313e-03
   4.5400000e+03   1.6405806e-03
   4.5450000e+03   1.6400959e-03
   4.5500000e+03   1.6395267e-03
   4.5550000e+03   1.6387985e-03
   4.5600000e+03   1.6380366e-03
   4.5650000e+03   1.6373344e-03
   4.5700000e+03   1.6367191e-03
   4.5750000e+03   1.6362010e-03
   4.5800000e+03   1.6357768e-03
   4.5850000e+03   1.6354137e-03
   4.5900000e+03   1.6350809e-03
   4.5950000e+03   1.6333332e-03
   4.6000000e+03   1.6309847e-03
   4.6050000e+03   1.6289389e-03
   4.6100000e+03   1.6271881e-03
   4.6150000e+03   1.6252535e-03
   4.6200000e+03   1.6231496e-03
   4.6250000e+03   1.6210165e-03
   4.6300000e+03   1.6188613e-03
   4.6350000e+03   1.6166160e-03
   4.6400000e+03   1.6142579e-03
   4.6450000e+03   1.6118246e-03
   4.6500000e+03   1.6093544e-03
   4.6550000e+03   1.6068864e-03
   4.6600000e+03   1.6044172e-03
   4.6650000e+03   1.6019063e-03
   4.6700000e+03   1.5993537e-03
   4.6750000e+03   1.5967795e-03
   4.6800000e+03   1.5941852e-03
   4.6850000e+03   1.5915623e-03
   4.6900000e+03   1.5888930e-03
   4.6950000e+03   1.5862053e-03
   4.7000000e+03   1.5835222e-03
   4.7050000e+03   1.5807666e-03
   4.7100000e+03   1.5780485e-03
   4.7150000e+03   1.5753854e-03
   4.7200000e+03   1.5727343e-03
   4.7250000e+03   1.5700423e-03
   4.7300000e+03   1.5673449e-03
   4.7350000e+03   1.5646727e-03
   4.7400000e+03   1.5621129e-03
   4.7450000e+03   1.5596609e-03
   4.7500000e+03   1.5572102e-03
   4.7550000e+03   1.5547998e-03
   4.7600000e+03   1.5523865e-03
   4.7650000e+03   1.5501442e-03
   4.7700000e+03   1.5480705e-03
   4.7750000e+03   1.5461276e-03
   4.7800000e+03   1.5441728e-03
   4.7850000e+03   1.5422288e-03
   4.7900000e+03   1.5402103e-03
   4.7950000e+03   1.5382298e-03
   4.8000000e+03   1.5363163e-03
   4.8050000e+03   1.5353730e-03
   4.8100000e+03   1.5347108e-03
   4.8150000e+03   1.5352296e-03
   4.8200000e+03   1.5355576e-03
   4.8250000e+03   1.5347881e-03
   4.8300000e+03   1.5328403e-03
   4.8350000e+03   1.5305952e-03
   4.8400000e+03   1.5289647e-03
   4.8450000e+03   1.5283370e-03
   4.8500000e+03   1.5285499e-03
   4.8550000e+03   1.5291433e-03
   4.8600000e+03   1.5296559e-03
   4.8650000e+03   1.5296723e-03
   4.8700000e+03   1.5292686e-03
   4.8750000e+03   1.5284950e-03
   4.8800000e+03   1.5273346e-03
   4.8850000e+03   1.5259007e-03
   4.8900000e+03   1.5242507e-03
   4.8950000e+03   1.5225074e-03
   4.9000000e+03   1.5209344e-03
   4.9050000e+03   1.5195353e-03
   4.9100000e+03   1.5181978e-03
   4.9150000e+03   1.5168904e-03
   4.9200000e+03   1.5157178e-03
   4.9250000e+03   1.5146359e-03
   4.9300000e+03   1.5133393e-03
   4.9350000e+03   1.5119004e-03
   4.9400000e+03   1.5106094e-03
   4.9450000e+03   1.5093391e-03
   4.9500000e+03   1.5081793e-03
   4.9550000e+03   1.5070282e-03
   4.9600000e+03   1.5058645e-03
   4.9650000e+03   1.5046676e-03
   4.9700000e+03   1.5034097e-03
   4.9750000e+03   1.5020536e-03
   4.9800000e+03   1.5005690e-03
   4.9850000e+03   1.4988738e-03
   4.9900000e+03   1.4968933e-03
   4.9950000e+03   1.4947461e-03
   5.0000000e+03   1.4925059e-03
   5.0050000e+03   1.4901966e-03
   5.0100000e+03   1.4877969e-03
   5.0150000e+03   1.4852787e-03
   5.0200000e+03   1.4827279e-03
   5.0250000e+03   1.4801396e-03
   5.0300000e+03   1.4779610e-03
   5.0350000e+03   1.4754027e-03
   5.0400000e+03   1.4731210e-03
   5.0450000e+03   1.4711522e-03
   5.0500000e+03   1.4693764e-03
   5.0550000e+03   1.4678012e-03
   5.0600000e+03   1.4664102e-03
   5.0650000e+03   1.4651164e-03
   5.0700000e+03   1.4636514e-03
   5.0750000e+03   1.4621239e-03
   5.0800000e+03   1.4607962e-03
   5.0850000e+03   1.4596387e-03
   5.0900000e+03   1.4586586e-03
   5.0950000e+03   1.4578040e-03
   5.1000000e+03   1.4570231e-03
   5.1050000e+03   1.4562664e-03
   5.1100000e+03   1.4555464e-03
   5.1150000e+03   1.4548450e-03
   5.1200000e+03   1.4541558e-03
   5.1250000e+03   1.4535070e-03
   5.1300000e+03   1.4528144e-03
   5.1350000e+03   1.4522099e-03
   5.1400000e+03   1.4517283e-03
   5.1450000e+03   1.4513312e-03
   5.1500000e+03   1.4509509e-03
   5.1550000e+03   1.4506043e-03
   5.1600000e+03   1.4503420e-03
   5.1650000e+03   1.4501292e-03
   5.1700000e+03   1.4499341e-03
   5.1750000e+03   1.4497298e-03
   5.1800000e+03   1.4495074e-03
   5.1850000e+03   1.4492784e-03
   5.1900000e+03   1.4490511e-03
   5.1950000e+03   1.4488260e-03
   5.2000000e+03   1.4486010e-03
   5.2050000e+03   1.4483744e-03
   5.2100000e+03   1.4481460e-03
   5.2150000e+03   1.4479169e-03
   5.2200000e+03   1.4476877e-03
   5.2250000e+03   1.4474589e-03
   5.2300000e+03   1.4472258e-03
   5.2350000e+03   1.4469815e-03
   5.2400000e+03   1.4467479e-03
   5.2450000e+03   1.4465654e-03
   5.2500000e+03   1.4465080e-03
   5.2550000e+03   1.4467382e-03
   5.2600000e+03   1.4470650e-03
   5.2650000e+03   1.4473405e-03
   5.2700000e+03   1.4473746e-03
   5.2750000e+03   1.4470933e-03
   5.2800000e+03   1.4465718e-03
   5.2850000e+03   1.4458949e-03
   5.2900000e+03   1.4451735e-03
   5.2950000e+03   1.4444537e-03
   5.3000000e+03   1.4438076e-03
   5.3050000e+03   1.4432131e-03
   5.3100000e+03   1.4427637e-03
   5.3150000e+03   1.4421454e-03
   5.3200000e+03   1.4414253e-03
   5.3250000e+03   1.4406536e-03
   5.3300000e+03   1.4396527e-03
   5.3350000e+03   1.4385108e-03
   5.3400000e+03   1.4373114e-03
   5.3450000e+03   1.4361206e-03
   5.3500000e+03   1.4350785e-03
   5.3550000e+03   1.4341830e-03
   5.3600000e+03   1.4333873e-03
   5.3650000e+03   1.4326541e-03
   5.3700000e+03   1.4319628e-03
   5.3750000e+03   1.4313069e-03
   5.3800000e+03   1.4306843e-03
   5.3850000e+03   1.4300874e-03
   5.3900000e+03   1.4294974e-03
   5.3950000e+03   1.4288912e-03
   5.4000000e+03   1.4282468e-03
   5.4050000e+03   1.4275292e-03
   5.4100000e+03   1.4267984e-03
   5.4150000e+03   1.4260431e-03
   5.4200000e+03   1.4253326e-03
   5.4250000e+03   1.4246218e-03
   5.4300000e+03   1.4239414e-03
   5.4350000e+03   1.4232294e-03
   5.4400000e+03   1.4225804e-03
   5.4450000e+03   1.4220630e-03
   5.4500000e+03   1.4215211e-03
   5.4550000e+03   1.4208256e-03
   5.4600000e+03   1.4200630e-03
   5.4650000e+03   1.4194438e-03
   5.4700000e+03   1.4189613e-03
   5.4750000e+03   1.4186046e-03
   5.4800000e+03   1.4183330e-03
   5.4850000e+03   1.4178745e-03
   5.4900000e+03   1.4175476e-03
   5.4950000e+03   1.4174054e-03
   5.5000000e+03   1.4171777e-03
   5.5050000e+03   1.4168707e-03
   5.5100000e+03   1.4164708e-03
   5.5150000e+03   1.4159929e-03
   5.5200000e+03   1.4157027e-03
   5.5250000e+03   1.4156960e-03
   5.5300000e+03   1.4159873e-03
   5.5350000e+03   1.4165236e-03
   5.5400000e+03   1.4172279e-03
   5.5450000e+03   1.4180258e-03
   5.5500000e+03   1.4188358e-03
   5.5550000e+03   1.4196032e-03
   5.5600000e+03   1.4202665e-03
   5.5650000e+03   1.4207781e-03
   5.5700000e+03   1.4212100e-03
   5.5750000e+03   1.4216519e-03
   5.5800000e+03   1.4222865e-03
   5.5850000e+03   1.4230225e-03
   5.5900000e+03   1.4236719e-03
   5.5950000e+03   1.4241027e-03
   5.6000000e+03   1.4242333e-03
   5.6050000e+03   1.4242460e-03
   5.6100000e+03   1.4243440e-03
   5.6150000e+03   1.4245570e-03
   5.6200000e+03   1.4248496e-03
   5.6250000e+03   1.4252038e-03
   5.6300000e+03   1.4255917e-03
   5.6350000e+03   1.4260291e-03
   5.6400000e+03   1.4265391e-03
   5.6450000e+03   1.4271102e-03
   5.6500000e+03   1.4271462e-03
   5.6550000e+03   1.4273674e-03
   5.6600000e+03   1.4278642e-03
   5.6650000e+03   1.4284664e-03
   5.6700000e+03   1.4290793e-03
   5.6750000e+03   1.4296920e-03
   5.6800000e+03   1.4302861e-03
   5.6850000e+03   1.4308655e-03
   5.6900000e+03   1.4313646e-03
   5.6950000e+03   1.4318020e-03
   5.7000000e+03   1.4322405e-03
   5.7050000e+03   1.4325837e-03
   5.7100000e+03   1.4328562e-03
   5.7150000e+03   1.4339570e-03
   5.7200000e+03   1.4332311e-03
   5.7250000e+03   1.4332218e-03
   5.7300000e+03   1.4332620e-03
   5.7350000e+03   1.4333533e-03
   5.7400000e+03   1.4336673e-03
   5.7450000e+03   1.4342377e-03
   5.7500000e+03   1.4353087e-03
   5.7550000e+03   1.4366028e-03
   5.7600000e+03   1.4378550e-03
   5.7650000e+03   1.4386639e-03
   5.7700000e+03   1.4388721e-03
   5.7750000e+03   1.4386158e-03
   5.7800000e+03   1.4381767e-03
   5.7850000e+03   1.4378145e-03
   5.7900000e+03   1.4376159e-03
   5.7950000e+03   1.4376667e-03
   5.8000000e+03   1.4379229e-03
   5.8050000e+03   1.4381710e-03
   5.8100000e+03   1.4385782e-03
   5.8150000e+03   1.4392429e-03
   5.8200000e+03   1.4399324e-03
   5.8250000e+03   1.4404189e-03
   5.8300000e+03   1.4408144e-03
   5.8350000e+03   1.4412244e-03
   5.8400000e+03   1.4416827e-03
   5.8450000e+03   1.4421499e-03
   5.8500000e+03   1.4425917e-03
   5.8550000e+03   1.4429854e-03
   5.8600000e+03   1.4432588e-03
   5.8650000e+03   1.4435223e-03
   5.8700000e+03   1.4438294e-03
   5.8750000e+03   1.4441676e-03
   5.8800000e+03   1.4444529e-03
   5.8850000e+03   1.4445937e-03
   5.8900000e+03   1.4445954e-03
   5.8950000e+03   1.4446771e-03
   5.9000000e+03   1.4443991e-03
   5.9050000e+03   1.4443306e-03
   5.9100000e+03   1.4443802e-03
   5.9150000e+03   1.4445213e-03
   5.9200000e+03   1.4446409e-03
   5.9250000e+03   1.4449461e-03
   5.9300000e+03   1.4451579e-03
   5.9350000e+03   1.4457324e-03
   5.9400000e+03   1.4468715e-03
   5.9450000e+03   1.4483034e-03
   5.9500000e+03   1.4495139e-03
   5.9550000e+03   1.4502202e-03
   5.9600000e+03   1.4501421e-03
   5.9650000e+03   1.4498424e-03
   5.9700000e+03   1.4499748e-03
   5.9750000e+03   1.4506912e-03
   5.9800000e+03   1.4513770e-03
   5.9850000e+03   1.4516741e-03
   5.9900000e+03   1.4519032e-03
   5.9950000e+03   1.4516119e-03
   6.0000000e+03   1.4512161e-03
   6.0050000e+03   1.4509680e-03
   6.0100000e+03   1.4510671e-03
   6.0150000e+03   1.4513309e-03
   6.0200000e+03   1.4514599e-03
   6.0250000e+03   1.4512956e-03
   6.0300000e+03   1.4506816e-03
   6.0350000e+03   1.4500402e-03
   6.0400000e+03   1.4495791e-03
   6.0450000e+03   1.4490827e-03
   6.0500000e+03   1.4484114e-03
   6.0550000e+03   1.4476813e-03
   6.0600000e+03   1.4469678e-03
   6.0650000e+03   1.4462747e-03
   6.0700000e+03   1.4456101e-03
   6.0750000e+03   1.4448745e-03
   6.0800000e+03   1.4441389e-03
   6.0850000e+03   1.4435307e-03
   6.0900000e+03   1.4431047e-03
   6.0950000e+03   1.4428442e-03
   6.1000000e+03   1.4427077e-03
   6.1050000e+03   1.4426873e-03
   6.1100000e+03   1.4426878e-03
   6.1150000e+03   1.4428441e-03
   6.1200000e+03   1.4430647e-03
   6.1250000e+03   1.4432838e-03
   6.1300000e+03   1.4433438e-03
   6.1350000e+03   1.4429111e-03
   6.1400000e+03   1.4421709e-03
   6.1450000e+03   1.4413043e-03
   6.1500000e+03   1.4403456e-03
   6.1550000e+03   1.4392907e-03
   6.1600000e+03   1.4381689e-03
   6.1650000e+03   1.4370977e-03
   6.1700000e+03   1.4361384e-03
   6.1750000e+03   1.4352797e-03
   6.1800000e+03   1.4344932e-03
   6.1850000e+03   1.4336301e-03
   6.1900000e+03   1.4328682e-03
   6.1950000e+03   1.4322476e-03
   6.2000000e+03   1.4315600e-03
   6.2050000e+03   1.4307710e-03
   6.2100000e+03   1.4292587e-03
   6.2150000e+03   1.4275971e-03
   6.2200000e+03   1.4261218e-03
   6.2250000e+03   1.4250751e-03
   6.2300000e+03   1.4245460e-03
   6.2350000e+03   1.4245018e-03
   6.2400000e+03   1.4248069e-03
   6.2450000e+03   1.4252932e-03
   6.2500000e+03   1.4257779e-03
   6.2550000e+03   1.4261329e-03
   6.2600000e+03   1.4263255e-03
   6.2650000e+03   1.4264044e-03
   6.2700000e+03   1.4263945e-03
   6.2750000e+03   1.4262219e-03
   6.2800000e+03   1.4258377e-03
   6.2850000e+03   1.4249679e-03
   6.2900000e+03   1.4238334e-03
   6.2950000e+03   1.4226419e-03
   6.3000000e+03   1.4210036e-03
   6.3050000e+03   1.4194277e-03
   6.3100000e+03   1.4182768e-03
   6.3150000e+03   1.4175440e-03
   6.3200000e+03   1.4168400e-03
   6.3250000e+03   1.4158319e-03
   6.3300000e+03   1.4145156e-03
   6.3350000e+03   1.4123317e-03
   6.3400000e+03   1.4097867e-03
   6.3450000e+03   1.4078452e-03
   6.3500000e+03   1.4067548e-03
   6.3550000e+03   1.4062758e-03
   6.3600000e+03   1.4059065e-03
   6.3650000e+03   1.4054200e-03
   6.3700000e+03   1.4050090e-03
   6.3750000e+03   1.4047466e-03
   6.3800000e+03   1.4045711e-03
   6.3850000e+03   1.4044143e-03
   6.3900000e+03   1.4040788e-03
   6.3950000e+03   1.4038518e-03
   6.4000000e+03   1.4036375e-03
   6.4050000e+03   1.4034346e-03
   6.4100000e+03   1.4032410e-03
   6.4150000e+03   1.4030580e-03
   6.4200000e+03   1.4029091e-03
   6.4250000e+03   1.4027887e-03
   6.4300000e+03   1.4026522e-03
   6.4350000e+03   1.4024813e-03
   6.4400000e+03   1.4020318e-03
   6.4450000e+03   1.4016723e-03
   6.4500000e+03   1.4015020e-03
   6.4550000e+03   1.4014749e-03
   6.4600000e+03   1.4015136e-03
   6.4650000e+03   1.4015698e-03
   6.4700000e+03   1.4016057e-03
   6.4750000e+03   1.4017441e-03
   6.4800000e+03   1.4019705e-03
   6.4850000e+03   1.4022693e-03
   6.4900000e+03   1.4026037e-03
   6.4950000e+03   1.4028467e-03
   6.5000000e+03   1.4032468e-03
   6.5050000e+03   1.4037743e-03
   6.5100000e+03   1.4043552e-03
   6.5150000e+03   1.4049405e-03
   6.5200000e+03   1.4055062e-03
   6.5250000e+03   1.4060471e-03
   6.5300000e+03   1.4065579e-03
   6.5350000e+03   1.4070218e-03
   6.5400000e+03   1.4074207e-03
   6.5450000e+03   1.4077702e-03
   6.5500000e+03   1.4080987e-03
   6.5550000e+03   1.4084407e-03
   6.5600000e+03   1.4088068e-03
   6.5650000e+03   1.4091527e-03
   6.5700000e+03   1.4094860e-03
   6.5750000e+03   1.4098665e-03
   6.5800000e+03   1.4102284e-03
   6.5850000e+03   1.4106667e-03
   6.5900000e+03   1.4111015e-03
   6.5950000e+03   1.4090145e-03
   6.6000000e+03   1.4051848e-03
   6.6050000e+03   1.4017129e-03
   6.6100000e+03   1.3991513e-03
   6.6150000e+03   1.3973660e-03
   6.6200000e+03   1.3961543e-03
   6.6250000e+03   1.3951979e-03
   6.6300000e+03   1.3941819e-03
   6.6350000e+03   1.3929461e-03
   6.6400000e+03   1.3916099e-03
   6.6450000e+03   1.3903516e-03
   6.6500000e+03   1.3891680e-03
   6.6550000e+03   1.3881042e-03
   6.6600000e+03   1.3873066e-03
   6.6650000e+03   1.3860333e-03
   6.6700000e+03   1.3833775e-03
   6.6750000e+03   1.3809107e-03
   6.6800000e+03   1.3791202e-03
   6.6850000e+03   1.3770678e-03
   6.6900000e+03   1.3742278e-03
   6.6950000e+03   1.3711506e-03
   6.7000000e+03   1.3680608e-03
   6.7050000e+03   1.3648413e-03
   6.7100000e+03   1.3612390e-03
   6.7150000e+03   1.3575099e-03
   6.7200000e+03   1.3535930e-03
   6.7250000e+03   1.3495990e-03
   6.7300000e+03   1.3461038e-03
   6.7350000e+03   1.3432817e-03
   6.7400000e+03   1.3411014e-03
   6.7450000e+03   1.3393792e-03
   6.7500000e+03   1.3380720e-03
   6.7550000e+03   1.3372420e-03
   6.7600000e+03   1.3362389e-03
   6.7650000e+03   1.3358420e-03
   6.7700000e+03   1.3358835e-03
   6.7750000e+03   1.3362568e-03
   6.7800000e+03   1.3368606e-03
   6.7850000e+03   1.3366400e-03
   6.7900000e+03   1.3360306e-03
   6.7950000e+03   1.3341831e-03
   6.8000000e+03   1.3342174e-03
   6.8050000e+03   1.3329517e-03
   6.8100000e+03   1.3320045e-03
   6.8150000e+03   1.3301322e-03
   6.8200000e+03   1.3282603e-03
   6.8250000e+03   1.3268487e-03
   6.8300000e+03   1.3250355e-03
   6.8350000e+03   1.3233495e-03
   6.8400000e+03   1.3226546e-03
   6.8450000e+03   1.3225870e-03
   6.8500000e+03   1.3221986e-03
   6.8550000e+03   1.3220816e-03
   6.8600000e+03   1.3222119e-03
   6.8650000e+03   1.3219625e-03
   6.8700000e+03   1.3212242e-03
   6.8750000e+03   1.3200371e-03
   6.8800000e+03   1.3186384e-03
   6.8850000e+03   1.3167950e-03
   6.8900000e+03   1.3146807e-03
   6.8950000e+03   1.3126317e-03
   6.9000000e+03   1.3110580e-03
   6.9050000e+03   1.3099655e-03
   6.9100000e+03   1.3093486e-03
   6.9150000e+03   1.3090539e-03
   6.9200000e+03   1.3086035e-03
   6.9250000e+03   1.3073451e-03
   6.9300000e+03   1.3056053e-03
   6.9350000e+03   1.3030334e-03
   6.9400000e+03   1.3005831e-03
   6.9450000e+03   1.2984712e-03
   6.9500000e+03   1.2964613e-03
   6.9550000e+03   1.2944138e-03
   6.9600000e+03   1.2922245e-03
   6.9650000e+03   1.2904173e-03
   6.9700000e+03   1.2892831e-03
   6.9750000e+03   1.2887665e-03
   6.9800000e+03   1.2879598e-03
   6.9850000e+03   1.2875872e-03
   6.9900000e+03   1.2877735e-03
   6.9950000e+03   1.2881071e-03
   7.0000000e+03   1.2883807e-03
   7.0050000e+03   1.2894413e-03
   7.0100000e+03   1.2911873e-03
   7.0150000e+03   1.2930182e-03
   7.0200000e+03   1.2943402e-03
   7.0250000e+03   1.2949847e-03
   7.0300000e+03   1.2950617e-03
   7.0350000e+03   1.2947376e-03
   7.0400000e+03   1.2941179e-03
   7.0450000e+03   1.2928269e-03
   7.0500000e+03   1.2917671e-03
   7.0550000e+03   1.2912174e-03
   7.0600000e+03   1.2909186e-03
   7.0650000e+03   1.2908122e-03
   7.0700000e+03   1.2908068e-03
   7.0750000e+03   1.2906379e-03
   7.0800000e+03   1.2901243e-03
   7.0850000e+03   1.2895032e-03
   7.0900000e+03   1.2889519e-03
   7.0950000e+03   1.2884163e-03
   7.1000000e+03   1.2878127e-03
   7.1050000e+03   1.2871818e-03
   7.1100000e+03   1.2864333e-03
   7.1150000e+03   1.2857763e-03
   7.1200000e+03   1.2852086e-03
   7.1250000e+03   1.2843878e-03
   7.1300000e+03   1.2835800e-03
   7.1350000e+03   1.2832281e-03
   7.1400000e+03   1.2834934e-03
   7.1450000e+03   1.2841660e-03
   7.1500000e+03   1.2850990e-03
   7.1550000e+03   1.2861651e-03
   7.1600000e+03   1.2871638e-03
   7.1650000e+03   1.2882777e-03
   7.1700000e+03   1.2896042e-03
   7.1750000e+03   1.2910114e-03
   7.1800000e+03   1.2924469e-03
   7.1850000e+03   1.2939100e-03
   7.1900000e+03   1.2953597e-03
   7.1950000e+03   1.2967439e-03
   7.2000000e+03   1.2979968e-03
   7.2050000e+03   1.2991262e-03
   7.2100000e+03   1.3000314e-03
   7.2150000e+03   1.3007614e-03
   7.2200000e+03   1.3013846e-03
   7.2250000e+03   1.3018630e-03
   7.2300000e+03   1.3021993e-03
   7.2350000e+03   1.3024809e-03
   7.2400000e+03   1.3025111e-03
   7.2450000e+03   1.3025154e-03
   7.2500000e+03   1.3027679e-03
   7.2550000e+03   1.3032695e-03
   7.2600000e+03   1.3038603e-03
   7.2650000e+03   1.3043574e-03
   7.2700000e+03   1.3046747e-03
   7.2750000e+03   1.3048585e-03
   7.2800000e+03   1.3049670e-03
   7.2850000e+03   1.3048291e-03
   7.2900000e+03   1.3045815e-03
   7.2950000e+03   1.3042213e-03
   7.3000000e+03   1.3034174e-03
   7.3050000e+03   1.3023978e-03
   7.3100000e+03   1.3014675e-03
   7.3150000e+03   1.3007075e-03
   7.3200000e+03   1.2999740e-03
   7.3250000e+03   1.2991331e-03
   7.3300000e+03   1.2975746e-03
   7.3350000e+03   1.2960649e-03
   7.3400000e+03   1.2948015e-03
   7.3450000e+03   1.2936687e-03
   7.3500000e+03   1.2926638e-03
   7.3550000e+03   1.2917368e-03
   7.3600000e+03   1.2907348e-03
   7.3650000e+03   1.2896580e-03
   7.3700000e+03   1.2886121e-03
   7.3750000e+03   1.2877547e-03
   7.3800000e+03   1.2870940e-03
   7.3850000e+03   1.2865855e-03
   7.3900000e+03   1.2861142e-03
   7.3950000e+03   1.2857781e-03
   7.4000000e+03   1.2856000e-03
   7.4050000e+03   1.2855398e-03
   7.4100000e+03   1.2855517e-03
   7.4150000e+03   1.2854153e-03
   7.4200000e+03   1.2852143e-03
   7.4250000e+03   1.2851652e-03
   7.4300000e+03   1.2852130e-03
   7.4350000e+03   1.2852647e-03
   7.4400000e+03   1.2852779e-03
   7.4450000e+03   1.2852130e-03
   7.4500000e+03   1.2851606e-03
   7.4550000e+03   1.2850197e-03
   7.4600000e+03   1.2848205e-03
   7.4650000e+03   1.2844246e-03
   7.4700000e+03   1.2840031e-03
   7.4750000e+03   1.2835985e-03
   7.4800000e+03   1.2831325e-03
   7.4850000e+03   1.2824227e-03
   7.4900000e+03   1.2815993e-03
   7.4950000e+03   1.2807394e-03
   7.5000000e+03   1.2799041e-03
   7.5050000e+03   1.2789263e-03
   7.5100000e+03   1.2779966e-03
   7.5150000e+03   1.2771530e-03
   7.5200000e+03   1.2763290e-03
   7.5250000e+03   1.2754258e-03
   7.5300000e+03   1.2743726e-03
   7.5350000e+03   1.2733359e-03
   7.5400000e+03   1.2723385e-03
   7.5450000e+03   1.2715435e-03
   7.5500000e+03   1.2710079e-03
   7.5550000e+03   1.2706639e-03
   7.5600000e+03   1.2703729e-03
   7.5650000e+03   1.2700180e-03
   7.5700000e+03   1.2695704e-03
   7.5750000e+03   1.2690847e-03
   7.5800000e+03   1.2686473e-03
   7.5850000e+03   1.2683181e-03
   7.5900000e+03   1.2681073e-03
   7.5950000e+03   1.2679243e-03
   7.6000000e+03   1.2677940e-03
   7.6050000e+03   1.2677332e-03
   7.6100000e+03   1.2676596e-03
   7.6150000e+03   1.2676588e-03
   7.6200000e+03   1.2677697e-03
   7.6250000e+03   1.2679309e-03
   7.6300000e+03   1.2681105e-03
   7.6350000e+03   1.2682634e-03
   7.6400000e+03   1.2685193e-03
   7.6450000e+03   1.2688483e-03
   7.6500000e+03   1.2691828e-03
   7.6550000e+03   1.2695203e-03
   7.6600000e+03   1.2698943e-03
   7.6650000e+03   1.2702790e-03
   7.6700000e+03   1.2706612e-03
   7.6750000e+03   1.2710327e-03
   7.6800000e+03   1.2713886e-03
   7.6850000e+03   1.2717451e-03
   7.6900000e+03   1.2720208e-03
   7.6950000e+03   1.2722960e-03
   7.7000000e+03   1.2726138e-03
   7.7050000e+03   1.2729348e-03
   7.7100000e+03   1.2731234e-03
   7.7150000e+03   1.2730340e-03
   7.7200000e+03   1.2727998e-03
   7.7250000e+03   1.2725643e-03
   7.7300000e+03   1.2723914e-03
   7.7350000e+03   1.2722783e-03
   7.7400000e+03   1.2721918e-03
   7.7450000e+03   1.2720855e-03
   7.7500000e+03   1.2719199e-03
   7.7550000e+03   1.2716746e-03
   7.7600000e+03   1.2713288e-03
   7.7650000e+03   1.2709103e-03
   7.7700000e+03   1.2704376e-03
   7.7750000e+03   1.2698530e-03
   7.7800000e+03   1.2692554e-03
   7.7850000e+03   1.2686518e-03
   7.7900000e+03   1.2679140e-03
   7.7950000e+03   1.2670913e-03
   7.8000000e+03   1.2662782e-03
   7.8050000e+03   1.2654195e-03
   7.8100000e+03   1.2644692e-03
   7.8150000e+03   1.2636309e-03
   7.8200000e+03   1.2629375e-03
   7.8250000e+03   1.2622953e-03
   7.8300000e+03   1.2616567e-03
   7.8350000e+03   1.2610251e-03
   7.8400000e+03   1.2604018e-03
   7.8450000e+03   1.2598279e-03
   7.8500000e+03   1.2593409e-03
   7.8550000e+03   1.2589334e-03
   7.8600000e+03   1.2586244e-03
   7.8650000e+03   1.2583943e-03
   7.8700000e+03   1.2582384e-03
   7.8750000e+03   1.2581543e-03
   7.8800000e+03   1.2581410e-03
   7.8850000e+03   1.2581921e-03
   7.8900000e+03   1.2582976e-03
   7.8950000e+03   1.2584468e-03
   7.9000000e+03   1.2585787e-03
   7.9050000e+03   1.2586843e-03
   7.9100000e+03   1.2588018e-03
   7.9150000e+03   1.2588112e-03
   7.9200000e+03   1.2589251e-03
   7.9250000e+03   1.2591166e-03
   7.9300000e+03   1.2591570e-03
   7.9350000e+03   1.2591442e-03
   7.9400000e+03   1.2591988e-03
   7.9450000e+03   1.2593068e-03
   7.9500000e+03   1.2593542e-03
   7.9550000e+03   1.2593133e-03
   7.9600000e+03   1.2592967e-03
   7.9650000e+03   1.2594268e-03
   7.9700000e+03   1.2597041e-03
   7.9750000e+03   1.2600747e-03
   7.9800000e+03   1.2604508e-03
   7.9850000e+03   1.2607632e-03
   7.9900000e+03   1.2609485e-03
   7.9950000e+03   1.2609211e-03
   8.0000000e+03   1.2607802e-03
   8.0050000e+03   1.2606698e-03
   8.0100000e+03   1.2606047e-03
   8.0150000e+03   1.2605705e-03
   8.0200000e+03   1.2605556e-03
   8.0250000e+03   1.2605549e-03
   8.0300000e+03   1.2605268e-03
   8.0350000e+03   1.2603671e-03
   8.0400000e+03   1.2600380e-03
   8.0450000e+03   1.2598246e-03
   8.0500000e+03   1.2597413e-03
   8.0550000e+03   1.2597610e-03
   8.0600000e+03   1.2598625e-03
   8.0650000e+03   1.2600196e-03
   8.0700000e+03   1.2601603e-03
   8.0750000e+03   1.2601853e-03
   8.0800000e+03   1.2602842e-03
   8.0850000e+03   1.2602349e-03
   8.0900000e+03   1.2603792e-03
   8.0950000e+03   1.2606981e-03
   8.1000000e+03   1.2610099e-03
   8.1050000e+03   1.2613115e-03
   8.1100000e+03   1.2615261e-03
   8.1150000e+03   1.2618205e-03
   8.1200000e+03   1.2621630e-03
   8.1250000e+03   1.2623857e-03
   8.1300000e+03   1.2625996e-03
   8.1350000e+03   1.2628997e-03
   8.1400000e+03   1.2633137e-03
   8.1450000e+03   1.2637577e-03
   8.1500000e+03   1.2641922e-03
   8.1550000e+03   1.2646072e-03
   8.1600000e+03   1.2649500e-03
   8.1650000e+03   1.2652752e-03
   8.1700000e+03   1.2656408e-03
   8.1750000e+03   1.2663133e-03
   8.1800000e+03   1.2671767e-03
   8.1850000e+03   1.2679396e-03
   8.1900000e+03   1.2683261e-03
   8.1950000e+03   1.2682252e-03
   8.2000000e+03   1.2673094e-03
   8.2050000e+03   1.2663542e-03
   8.2100000e+03   1.2656025e-03
   8.2150000e+03   1.2650955e-03
   8.2200000e+03   1.2648197e-03
   8.2250000e+03   1.2647156e-03
   8.2300000e+03   1.2646532e-03
   8.2350000e+03   1.2645401e-03
   8.2400000e+03   1.2642942e-03
   8.2450000e+03   1.2638788e-03
   8.2500000e+03   1.2630559e-03
   8.2550000e+03   1.2620578e-03
   8.2600000e+03   1.2610691e-03
   8.2650000e+03   1.2602886e-03
   8.2700000e+03   1.2597804e-03
   8.2750000e+03   1.2595269e-03
   8.2800000e+03   1.2594438e-03
   8.2850000e+03   1.2594213e-03
   8.2900000e+03   1.2593770e-03
   8.2950000e+03   1.2593076e-03
   8.3000000e+03   1.2591855e-03
   8.3050000e+03   1.2590700e-03
   8.3100000e+03   1.2589880e-03
   8.3150000e+03   1.2589808e-03
   8.3200000e+03   1.2590807e-03
   8.3250000e+03   1.2592522e-03
   8.3300000e+03   1.2594374e-03
   8.3350000e+03   1.2595929e-03
   8.3400000e+03   1.2596969e-03
   8.3450000e+03   1.2596916e-03
   8.3500000e+03   1.2596214e-03
   8.3550000e+03   1.2595699e-03
   8.3600000e+03   1.2595389e-03
   8.3650000e+03   1.2595166e-03
   8.3700000e+03   1.2594783e-03
   8.3750000e+03   1.2594400e-03
   8.3800000e+03   1.2594491e-03
   8.3850000e+03   1.2595183e-03
   8.3900000e+03   1.2594958e-03
   8.3950000e+03   1.2594605e-03
   8.4000000e+03   1.2594780e-03
   8.4050000e+03   1.2595328e-03
   8.4100000e+03   1.2595606e-03
   8.4150000e+03   1.2595189e-03
   8.4200000e+03   1.2593985e-03
   8.4250000e+03   1.2592167e-03
   8.4300000e+03   1.2589909e-03
   8.4350000e+03   1.2587093e-03
   8.4400000e+03   1.2584290e-03
   8.4450000e+03   1.2582078e-03
   8.4500000e+03   1.2580648e-03
   8.4550000e+03   1.2580055e-03
   8.4600000e+03   1.2580126e-03
   8.4650000e+03   1.2580616e-03
   8.4700000e+03   1.2581051e-03
   8.4750000e+03   1.2581184e-03
   8.4800000e+03   1.2581113e-03
   8.4850000e+03   1.2580863e-03
   8.4900000e+03   1.2580675e-03
   8.4950000e+03   1.2580591e-03
   8.5000000e+03   1.2580483e-03
   8.5050000e+03   1.2580336e-03
   8.5100000e+03   1.2579931e-03
   8.5150000e+03   1.2579429e-03
   8.5200000e+03   1.2579362e-03
   8.5250000e+03   1.2579876e-03
   8.5300000e+03   1.2580893e-03
   8.5350000e+03   1.2582314e-03
   8.5400000e+03   1.2582652e-03
   8.5450000e+03   1.2581851e-03
   8.5500000e+03   1.2579242e-03
   8.5550000e+03   1.2577637e-03
   8.5600000e+03   1.2578087e-03
   8.5650000e+03   1.2578691e-03
   8.5700000e+03   1.2578197e-03
   8.5750000e+03   1.2576994e-03
   8.5800000e+03   1.2576948e-03
   8.5850000e+03   1.2577687e-03
   8.5900000e+03   1.2578698e-03
   8.5950000e+03   1.2579508e-03
   8.6000000e+03   1.2579086e-03
   8.6050000e+03   1.2580521e-03
   8.6100000e+03   1.2583727e-03
   8.6150000e+03   1.2587553e-03
   8.6200000e+03   1.2590528e-03
   8.6250000e+03   1.2591945e-03
   8.6300000e+03   1.2592434e-03
   8.6350000e+03   1.2592266e-03
   8.6400000e+03   1.2591474e-03
   8.6450000e+03   1.2590897e-03
   8.6500000e+03   1.2590392e-03
   8.6550000e+03   1.2589503e-03
   8.6600000e+03   1.2588133e-03
   8.6650000e+03   1.2586495e-03
   8.6700000e+03   1.2584937e-03
   8.6750000e+03   1.2583749e-03
   8.6800000e+03   1.2583060e-03
   8.6850000e+03   1.2582831e-03
   8.6900000e+03   1.2582367e-03
   8.6950000e+03   1.2580562e-03
   8.7000000e+03   1.2579137e-03
   8.7050000e+03   1.2578195e-03
   8.7100000e+03   1.2577511e-03
   8.7150000e+03   1.2576782e-03
   8.7200000e+03   1.2575756e-03
   8.7250000e+03   1.2574312e-03
   8.7300000e+03   1.2572460e-03
   8.7350000e+03   1.2570304e-03
   8.7400000e+03   1.2567957e-03
   8.7450000e+03   1.2565522e-03
   8.7500000e+03   1.2563125e-03
   8.7550000e+03   1.2560854e-03
   8.7600000e+03   1.2558689e-03
   8.7650000e+03   1.2556912e-03
   8.7700000e+03   1.2555466e-03
   8.7750000e+03   1.2554243e-03
   8.7800000e+03   1.2553207e-03
   8.7850000e+03   1.2552222e-03
   8.7900000e+03   1.2551242e-03
   8.7950000e+03   1.2550181e-03
   8.8000000e+03   1.2548954e-03
   8.8050000e+03   1.2547586e-03
   8.8100000e+03   1.2545675e-03
   8.8150000e+03   1.2543600e-03
   8.8200000e+03   1.2541598e-03
   8.8250000e+03   1.2539005e-03
   8.8300000e+03   1.2535581e-03
   8.8350000e+03   1.2531864e-03
   8.8400000e+03   1.2528790e-03
   8.8450000e+03   1.2525667e-03
   8.8500000e+03   1.2522792e-03
   8.8550000e+03   1.2520641e-03
   8.8600000e+03   1.2519279e-03
   8.8650000e+03   1.2518416e-03
   8.8700000e+03   1.2517607e-03
   8.8750000e+03   1.2516449e-03
   8.8800000e+03   1.2514702e-03
   8.8850000e+03   1.2512036e-03
   8.8900000e+03   1.2508436e-03
   8.8950000e+03   1.2504319e-03
   8.9000000e+03   1.2500269e-03
   8.9050000e+03   1.2496502e-03
   8.9100000e+03   1.2493009e-03
   8.9150000e+03   1.2489574e-03
   8.9200000e+03   1.2486248e-03
   8.9250000e+03   1.2483194e-03
   8.9300000e+03   1.2480417e-03
   8.9350000e+03   1.2477793e-03
   8.9400000e+03   1.2475166e-03
   8.9450000e+03   1.2472422e-03
   8.9500000e+03   1.2469507e-03
   8.9550000e+03   1.2466411e-03
   8.9600000e+03   1.2463155e-03
   8.9650000e+03   1.2459804e-03
   8.9700000e+03   1.2456440e-03
   8.9750000e+03   1.2453124e-03
   8.9800000e+03   1.2446433e-03
   8.9850000e+03   1.2435206e-03
   8.9900000e+03   1.2423693e-03
   8.9950000e+03   1.2414318e-03
   9.0000000e+03   1.2406258e-03
   9.0050000e+03   1.2379074e-03
   9.0100000e+03   1.2328001e-03
   9.0150000e+03   1.2257728e-03
   9.0200000e+03   1.2150877e-03
   9.0250000e+03   1.2056170e-03
   9.0300000e+03   1.1990992e-03
   9.0350000e+03   1.1951332e-03
   9.0400000e+03   1.1929629e-03
   9.0450000e+03   1.1919581e-03
   9.0500000e+03   1.1915014e-03
   9.0550000e+03   1.1903519e-03
   9.0600000e+03   1.1884541e-03
   9.0650000e+03   1.1865579e-03
   9.0700000e+03   1.1847864e-03
   9.0750000e+03   1.1832473e-03
   9.0800000e+03   1.1818813e-03
   9.0850000e+03   1.1804715e-03
   9.0900000e+03   1.1791107e-03
   9.0950000e+03   1.1785551e-03
   9.1000000e+03   1.1794053e-03
   9.1050000e+03   1.1805214e-03
   9.1100000e+03   1.1806651e-03
   9.1150000e+03   1.1794211e-03
   9.1200000e+03   1.1771060e-03
   9.1250000e+03   1.1743454e-03
   9.1300000e+03   1.1716561e-03
   9.1350000e+03   1.1692028e-03
   9.1400000e+03   1.1668061e-03
   9.1450000e+03   1.1644079e-03
   9.1500000e+03   1.1621585e-03
   9.1550000e+03   1.1601027e-03
   9.1600000e+03   1.1575939e-03
   9.1650000e+03   1.1551679e-03
   9.1700000e+03   1.1532100e-03
   9.1750000e+03   1.1513171e-03
   9.1800000e+03   1.1492939e-03
   9.1850000e+03   1.1472626e-03
   9.1900000e+03   1.1453253e-03
   9.1950000e+03   1.1435482e-03
   9.2000000e+03   1.1415852e-03
   9.2050000e+03   1.1393269e-03
   9.2100000e+03   1.1368054e-03
   9.2150000e+03   1.1341479e-03
   9.2200000e+03   1.1312752e-03
   9.2250000e+03   1.1281857e-03
   9.2300000e+03   1.1250707e-03
   9.2350000e+03   1.1220958e-03
   9.2400000e+03   1.1193479e-03
   9.2450000e+03   1.1168590e-03
   9.2500000e+03   1.1146415e-03
   9.2550000e+03   1.1127072e-03
   9.2600000e+03   1.1110666e-03
   9.2650000e+03   1.1095586e-03
   9.2700000e+03   1.1077397e-03
   9.2750000e+03   1.1060321e-03
   9.2800000e+03   1.1051556e-03
   9.2850000e+03   1.1048608e-03
   9.2900000e+03   1.1047677e-03
   9.2950000e+03   1.1047229e-03
   9.3000000e+03   1.1045968e-03
   9.3050000e+03   1.1045043e-03
   9.3100000e+03   1.1043306e-03
   9.3150000e+03   1.1038844e-03
   9.3200000e+03   1.1029552e-03
   9.3250000e+03   1.1016865e-03
   9.3300000e+03   1.0998596e-03
   9.3350000e+03   1.0974710e-03
   9.3400000e+03   1.0951012e-03
   9.3450000e+03   1.0929136e-03
   9.3500000e+03   1.0912586e-03
   9.3550000e+03   1.0900746e-03
   9.3600000e+03   1.0891107e-03
   9.3650000e+03   1.0882219e-03
   9.3700000e+03   1.0873135e-03
   9.3750000e+03   1.0864455e-03
   9.3800000e+03   1.0856951e-03
   9.3850000e+03   1.0849084e-03
   9.3900000e+03   1.0836056e-03
   9.3950000e+03   1.0816312e-03
   9.4000000e+03   1.0794907e-03
   9.4050000e+03   1.0771102e-03
   9.4100000e+03   1.0748146e-03
   9.4150000e+03   1.0726078e-03
   9.4200000e+03   1.0709034e-03
   9.4250000e+03   1.0696640e-03
   9.4300000e+03   1.0687754e-03
   9.4350000e+03   1.0678162e-03
   9.4400000e+03   1.0670325e-03
   9.4450000e+03   1.0662638e-03
   9.4500000e+03   1.0655560e-03
   9.4550000e+03   1.0648503e-03
   9.4600000e+03   1.0644873e-03
   9.4650000e+03   1.0640572e-03
   9.4700000e+03   1.0639720e-03
   9.4750000e+03   1.0643127e-03
   9.4800000e+03   1.0646623e-03
   9.4850000e+03   1.0647577e-03
   9.4900000e+03   1.0649948e-03
   9.4950000e+03   1.0654774e-03
   9.5000000e+03   1.0664827e-03
   9.5050000e+03   1.0678624e-03
   9.5100000e+03   1.0692021e-03
   9.5150000e+03   1.0701581e-03
   9.5200000e+03   1.0705651e-03
   9.5250000e+03   1.0710183e-03
   9.5300000e+03   1.0703226e-03
   9.5350000e+03   1.0700341e-03
   9.5400000e+03   1.0697422e-03
   9.5450000e+03   1.0694862e-03
   9.5500000e+03   1.0692163e-03
   9.5550000e+03   1.0688192e-03
   9.5600000e+03   1.0681618e-03
   9.5650000e+03   1.0671044e-03
   9.5700000e+03   1.0657613e-03
   9.5750000e+03   1.0643277e-03
   9.5800000e+03   1.0629085e-03
   9.5850000e+03   1.0615496e-03
   9.5900000e+03   1.0602166e-03
   9.5950000e+03   1.0587154e-03
   9.6000000e+03   1.0573154e-03
   9.6050000e+03   1.0560011e-03
   9.6100000e+03   1.0546666e-03
   9.6150000e+03   1.0533837e-03
   9.6200000e+03   1.0522980e-03
   9.6250000e+03   1.0515033e-03
   9.6300000e+03   1.0509898e-03
   9.6350000e+03   1.0506072e-03
   9.6400000e+03   1.0502917e-03
   9.6450000e+03   1.0500065e-03
   9.6500000e+03   1.0496053e-03
   9.6550000e+03   1.0493275e-03
   9.6600000e+03   1.0491221e-03
   9.6650000e+03   1.0490653e-03
   9.6700000e+03   1.0491980e-03
   9.6750000e+03   1.0492557e-03
   9.6800000e+03   1.0489925e-03
   9.6850000e+03   1.0489649e-03
   9.6900000e+03   1.0491746e-03
   9.6950000e+03   1.0494859e-03
   9.7000000e+03   1.0498406e-03
   9.7050000e+03   1.0502012e-03
   9.7100000e+03   1.0499744e-03
   9.7150000e+03   1.0496163e-03
   9.7200000e+03   1.0496147e-03
   9.7250000e+03   1.0495620e-03
   9.7300000e+03   1.0495205e-03
   9.7350000e+03   1.0495234e-03
   9.7400000e+03   1.0495355e-03
   9.7450000e+03   1.0495389e-03
   9.7500000e+03   1.0493769e-03
   9.7550000e+03   1.0490556e-03
   9.7600000e+03   1.0486361e-03
   9.7650000e+03   1.0480599e-03
   9.7700000e+03   1.0473074e-03
   9.7750000e+03   1.0465956e-03
   9.7800000e+03   1.0460234e-03
   9.7850000e+03   1.0455900e-03
   9.7900000e+03   1.0452485e-03
   9.7950000e+03   1.0449645e-03
   9.8000000e+03   1.0446524e-03
   9.8050000e+03   1.0440884e-03
   9.8100000e+03   1.0435423e-03
   9.8150000e+03   1.0433918e-03
   9.8200000e+03   1.0436008e-03
   9.8250000e+03   1.0440567e-03
   9.8300000e+03   1.0446387e-03
   9.8350000e+03   1.0451739e-03
   9.8400000e+03   1.0455191e-03
   9.8450000e+03   1.0456523e-03
   9.8500000e+03   1.0457804e-03
   9.8550000e+03   1.0460482e-03
   9.8600000e+03   1.0463914e-03
   9.8650000e+03   1.0466939e-03
   9.8700000e+03   1.0471072e-03
   9.8750000e+03   1.0476305e-03
   9.8800000e+03   1.0483220e-03
   9.8850000e+03   1.0491386e-03
   9.8900000e+03   1.0499877e-03
   9.8950000e+03   1.0507613e-03
   9.9000000e+03   1.0513427e-03
   9.9050000e+03   1.0517196e-03
   9.9100000e+03   1.0518802e-03
   9.9150000e+03   1.0517662e-03
   9.9200000e+03   1.0512352e-03
   9.9250000e+03   1.0504888e-03
   9.9300000e+03   1.0495714e-03
   9.9350000e+03   1.0486944e-03
   9.9400000e+03   1.0480101e-03
   9.9450000e+03   1.0475452e-03
   9.9500000e+03   1.0472122e-03
   9.9550000e+03   1.0470076e-03
   9.9600000e+03   1.0467393e-03
   9.9650000e+03   1.0465401e-03
   9.9700000e+03   1.0464518e-03
   9.9750000e+03   1.0464227e-03
   9.9800000e+03   1.0464187e-03
   9.9850000e+03   1.0464055e-03
   9.9900000e+03   1.0463578e-03
   9.9950000e+03   1.0462033e-03
   1.0000000e+04   1.0459864e-03
   1.0005000e+04   1.0457903e-03
   1.0010000e+04   1.0456099e-03
   1.0015000e+04   1.0454044e-03
   1.0020000e+04   1.0451412e-03
   1.0025000e+04   1.0448452e-03
   1.0030000e+04   1.0443517e-03
   1.0035000e+04   1.0437280e-03
   1.0040000e+04   1.0432771e-03
   1.0045000e+04   1.0429526e-03
   1.0050000e+04   1.0427003e-03
   1.0055000e+04   1.0424799e-03
   1.0060000e+04   1.0421586e-03
   1.0065000e+04   1.0418362e-03
   1.0070000e+04   1.0415175e-03
   1.0075000e+04   1.0411453e-03
   1.0080000e+04   1.0405334e-03
   1.0085000e+04   1.0397817e-03
   1.0090000e+04   1.0390654e-03
   1.0095000e+04   1.0383650e-03
   1.0100000e+04   1.0375937e-03
   1.0105000e+04   1.0368416e-03
   1.0110000e+04   1.0361108e-03
   1.0115000e+04   1.0354290e-03
   1.0120000e+04   1.0347855e-03
   1.0125000e+04   1.0341266e-03
   1.0130000e+04   1.0334271e-03
   1.0135000e+04   1.0326975e-03
   1.0140000e+04   1.0319540e-03
   1.0145000e+04   1.0312071e-03
   1.0150000e+04   1.0304798e-03
   1.0155000e+04   1.0297664e-03
   1.0160000e+04   1.0290439e-03
   1.0165000e+04   1.0283959e-03
   1.0170000e+04   1.0278041e-03
   1.0175000e+04   1.0272376e-03
   1.0180000e+04   1.0267015e-03
   1.0185000e+04   1.0262121e-03
   1.0190000e+04   1.0257792e-03
   1.0195000e+04   1.0253853e-03
   1.0200000e+04   1.0250171e-03
   1.0205000e+04   1.0246461e-03
   1.0210000e+04   1.0242657e-03
   1.0215000e+04   1.0238981e-03
   1.0220000e+04   1.0235364e-03
   1.0225000e+04   1.0231875e-03
   1.0230000e+04   1.0228565e-03
   1.0235000e+04   1.0225348e-03
   1.0240000e+04   1.0221751e-03
   1.0245000e+04   1.0217271e-03
   1.0250000e+04   1.0212086e-03
   1.0255000e+04   1.0207107e-03
   1.0260000e+04   1.0201931e-03
   1.0265000e+04   1.0197126e-03
   1.0270000e+04   1.0193366e-03
   1.0275000e+04   1.0188790e-03
   1.0280000e+04   1.0185159e-03
   1.0285000e+04   1.0182208e-03
   1.0290000e+04   1.0179629e-03
   1.0295000e+04   1.0177269e-03
   1.0300000e+04   1.0175264e-03
   1.0305000e+04   1.0173645e-03
   1.0310000e+04   1.0172097e-03
   1.0315000e+04   1.0170135e-03
   1.0320000e+04   1.0166786e-03
   1.0325000e+04   1.0162116e-03
   1.0330000e+04   1.0157796e-03
   1.0335000e+04   1.0154587e-03
   1.0340000e+04   1.0152416e-03
   1.0345000e+04   1.0151029e-03
   1.0350000e+04   1.0149762e-03
   1.0355000e+04   1.0147640e-03
   1.0360000e+04   1.0146223e-03
   1.0365000e+04   1.0145830e-03
   1.0370000e+04   1.0146085e-03
   1.0375000e+04   1.0146619e-03
   1.0380000e+04   1.0145938e-03
   1.0385000e+04   1.0144992e-03
   1.0390000e+04   1.0144461e-03
   1.0395000e+04   1.0143589e-03
   1.0400000e+04   1.0142715e-03
   1.0405000e+04   1.0141716e-03
   1.0410000e+04   1.0140561e-03
   1.0415000e+04   1.0136178e-03
   1.0420000e+04   1.0130608e-03
   1.0425000e+04   1.0126643e-03
   1.0430000e+04   1.0123296e-03
   1.0435000e+04   1.0120388e-03
   1.0440000e+04   1.0117890e-03
   1.0445000e+04   1.0115259e-03
   1.0450000e+04   1.0113041e-03
   1.0455000e+04   1.0111724e-03
   1.0460000e+04   1.0110653e-03
   1.0465000e+04   1.0108895e-03
   1.0470000e+04   1.0106615e-03
   1.0475000e+04   1.0104056e-03
   1.0480000e+04   1.0101450e-03
   1.0485000e+04   1.0099016e-03
   1.0490000e+04   1.0095582e-03
   1.0495000e+04   1.0091609e-03
   1.0500000e+04   1.0087507e-03
   1.0505000e+04   1.0083682e-03
   1.0510000e+04   1.0080650e-03
   1.0515000e+04   1.0078378e-03
   1.0520000e+04   1.0075910e-03
   1.0525000e+04   1.0074102e-03
   1.0530000e+04   1.0073506e-03
   1.0535000e+04   1.0074130e-03
   1.0540000e+04   1.0075200e-03
   1.0545000e+04   1.0075723e-03
   1.0550000e+04   1.0075052e-03
   1.0555000e+04   1.0073193e-03
   1.0560000e+04   1.0071473e-03
   1.0565000e+04   1.0070315e-03
   1.0570000e+04   1.0069703e-03
   1.0575000e+04   1.0069217e-03
   1.0580000e+04   1.0068509e-03
   1.0585000e+04   1.0066078e-03
   1.0590000e+04   1.0063163e-03
   1.0595000e+04   1.0060680e-03
   1.0600000e+04   1.0058650e-03
   1.0605000e+04   1.0056823e-03
   1.0610000e+04   1.0055009e-03
   1.0615000e+04   1.0053054e-03
   1.0620000e+04   1.0050876e-03
   1.0625000e+04   1.0048507e-03
   1.0630000e+04   1.0045974e-03
   1.0635000e+04   1.0043218e-03
   1.0640000e+04   1.0040443e-03
   1.0645000e+04   1.0037688e-03
   1.0650000e+04   1.0034851e-03
   1.0655000e+04   1.0031798e-03
   1.0660000e+04   1.0028159e-03
   1.0665000e+04   1.0024044e-03
   1.0670000e+04   1.0019714e-03
   1.0675000e+04   1.0015369e-03
   1.0680000e+04   1.0010585e-03
   1.0685000e+04   1.0006035e-03
   1.0690000e+04   1.0002174e-03
   1.0695000e+04   9.9986420e-04
   1.0700000e+04   9.9944170e-04
   1.0705000e+04   9.9898234e-04
   1.0710000e+04   9.9866427e-04
   1.0715000e+04   9.9828789e-04
   1.0720000e+04   9.9788708e-04
   1.0725000e+04   9.9753047e-04
   1.0730000e+04   9.9724435e-04
   1.0735000e+04   9.9700312e-04
   1.0740000e+04   9.9667963e-04
   1.0745000e+04   9.9632829e-04
   1.0750000e+04   9.9599384e-04
   1.0755000e+04   9.9569238e-04
   1.0760000e+04   9.9545362e-04
   1.0765000e+04   9.9508048e-04
   1.0770000e+04   9.9478000e-04
   1.0775000e+04   9.9460014e-04
   1.0780000e+04   9.9447130e-04
   1.0785000e+04   9.9435248e-04
   1.0790000e+04   9.9419393e-04
   1.0795000e+04   9.9402685e-04
   1.0800000e+04   9.9386234e-04
   1.0805000e+04   9.9368561e-04
   1.0810000e+04   9.9309794e-04
   1.0815000e+04   9.9240719e-04
   1.0820000e+04   9.9199742e-04
   1.0825000e+04   9.9178359e-04
   1.0830000e+04   9.9169365e-04
   1.0835000e+04   9.9159246e-04
   1.0840000e+04   9.9153855e-04
   1.0845000e+04   9.9131371e-04
   1.0850000e+04   9.9115995e-04
   1.0855000e+04   9.9108673e-04
   1.0860000e+04   9.9103010e-04
   1.0865000e+04   9.9097668e-04
   1.0870000e+04   9.9094727e-04
   1.0875000e+04   9.9091889e-04
   1.0880000e+04   9.9080186e-04
   1.0885000e+04   9.9074783e-04
   1.0890000e+04   9.9074836e-04
   1.0895000e+04   9.9080659e-04
   1.0900000e+04   9.9091286e-04
   1.0905000e+04   9.9104937e-04
   1.0910000e+04   9.9119756e-04
   1.0915000e+04   9.9134284e-04
   1.0920000e+04   9.9142697e-04
   1.0925000e+04   9.9151233e-04
   1.0930000e+04   9.9157768e-04
   1.0935000e+04   9.9149201e-04
   1.0940000e+04   9.9148323e-04
   1.0945000e+04   9.9156468e-04
   1.0950000e+04   9.9171785e-04
   1.0955000e+04   9.9190477e-04
   1.0960000e+04   9.9209234e-04
   1.0965000e+04   9.9221499e-04
   1.0970000e+04   9.9216883e-04
   1.0975000e+04   9.9210844e-04
   1.0980000e+04   9.9207656e-04
   1.0985000e+04   9.9199839e-04
   1.0990000e+04   9.9192599e-04
   1.0995000e+04   9.9191553e-04
   1.1000000e+04   9.9191177e-04
   1.1005000e+04   9.9187740e-04
   1.1010000e+04   9.9180088e-04
   1.1015000e+04   9.9162658e-04
   1.1020000e+04   9.9130357e-04
   1.1025000e+04   9.9096283e-04
   1.1030000e+04   9.9058890e-04
   1.1035000e+04   9.9024964e-04
   1.1040000e+04   9.9001980e-04
   1.1045000e+04   9.8986581e-04
   1.1050000e+04   9.8963530e-04
   1.1055000e+04   9.8934373e-04
   1.1060000e+04   9.8894047e-04
   1.1065000e+04   9.8843574e-04
   1.1070000e+04   9.8787396e-04
   1.1075000e+04   9.8732902e-04
   1.1080000e+04   9.8686269e-04
   1.1085000e+04   9.8650772e-04
   1.1090000e+04   9.8623905e-04
   1.1095000e+04   9.8602064e-04
   1.1100000e+04   9.8586719e-04
   1.1105000e+04   9.8576828e-04
   1.1110000e+04   9.8565016e-04
   1.1115000e+04   9.8551454e-04
   1.1120000e+04   9.8538252e-04
   1.1125000e+04   9.8517567e-04
   1.1130000e+04   9.8491880e-04
   1.1135000e+04   9.8466951e-04
   1.1140000e+04   9.8445367e-04
   1.1145000e+04   9.8424680e-04
   1.1150000e+04   9.8407048e-04
   1.1155000e+04   9.8397550e-04
   1.1160000e+04   9.8397046e-04
   1.1165000e+04   9.8401828e-04
   1.1170000e+04   9.8393697e-04
   1.1175000e+04   9.8392504e-04
   1.1180000e+04   9.8397748e-04
   1.1185000e+04   9.8399409e-04
   1.1190000e+04   9.8395444e-04
   1.1195000e+04   9.8390157e-04
   1.1200000e+04   9.8387643e-04
   1.1205000e+04   9.8389144e-04
   1.1210000e+04   9.8393169e-04
   1.1215000e+04   9.8397255e-04
   1.1220000e+04   9.8400814e-04
   1.1225000e+04   9.8404028e-04
   1.1230000e+04   9.8406694e-04
   1.1235000e+04   9.8407868e-04
   1.1240000e+04   9.8404524e-04
   1.1245000e+04   9.8394659e-04
   1.1250000e+04   9.8380611e-04
   1.1255000e+04   9.8363280e-04
   1.1260000e+04   9.8340695e-04
   1.1265000e+04   9.8313740e-04
   1.1270000e+04   9.8281349e-04
   1.1275000e+04   9.8243846e-04
   1.1280000e+04   9.8205476e-04
   1.1285000e+04   9.8167624e-04
   1.1290000e+04   9.8131099e-04
   1.1295000e+04   9.8090546e-04
   1.1300000e+04   9.8049743e-04
   1.1305000e+04   9.8017520e-04
   1.1310000e+04   9.7994337e-04
   1.1315000e+04   9.7972643e-04
   1.1320000e+04   9.7956766e-04
   1.1325000e+04   9.7947316e-04
   1.1330000e+04   9.7942117e-04
   1.1335000e+04   9.7939087e-04
   1.1340000e+04   9.7936622e-04
   1.1345000e+04   9.7933699e-04
   1.1350000e+04   9.7929732e-04
   1.1355000e+04   9.7923477e-04
   1.1360000e+04   9.7915971e-04
   1.1365000e+04   9.7904457e-04
   1.1370000e+04   9.7888171e-04
   1.1375000e+04   9.7857702e-04
   1.1380000e+04   9.7829368e-04
   1.1385000e+04   9.7813330e-04
   1.1390000e+04   9.7807395e-04
   1.1395000e+04   9.7806868e-04
   1.1400000e+04   9.7808426e-04
   1.1405000e+04   9.7805150e-04
   1.1410000e+04   9.7799075e-04
   1.1415000e+04   9.7791643e-04
   1.1420000e+04   9.7783382e-04
   1.1425000e+04   9.7776064e-04
   1.1430000e+04   9.7770809e-04
   1.1435000e+04   9.7767585e-04
   1.1440000e+04   9.7765204e-04
   1.1445000e+04   9.7763617e-04
   1.1450000e+04   9.7765784e-04
   1.1455000e+04   9.7775192e-04
   1.1460000e+04   9.7787987e-04
   1.1465000e+04   9.7795586e-04
   1.1470000e+04   9.7790200e-04
   1.1475000e+04   9.7771737e-04
   1.1480000e+04   9.7745788e-04
   1.1485000e+04   9.7718185e-04
   1.1490000e+04   9.7690936e-04
   1.1495000e+04   9.7658888e-04
   1.1500000e+04   9.7623783e-04
   1.1505000e+04   9.7590219e-04
   1.1510000e+04   9.7557057e-04
   1.1515000e+04   9.7519789e-04
   1.1520000e+04   9.7478635e-04
   1.1525000e+04   9.7438808e-04
   1.1530000e+04   9.7402880e-04
   1.1535000e+04   9.7370695e-04
   1.1540000e+04   9.7334407e-04
   1.1545000e+04   9.7298032e-04
   1.1550000e+04   9.7266681e-04
   1.1555000e+04   9.7241479e-04
   1.1560000e+04   9.7219100e-04
   1.1565000e+04   9.7191504e-04
   1.1570000e+04   9.7161464e-04
   1.1575000e+04   9.7131630e-04
   1.1580000e+04   9.7103880e-04
   1.1585000e+04   9.7077553e-04
   1.1590000e+04   9.7046657e-04
   1.1595000e+04   9.7014920e-04
   1.1600000e+04   9.6984551e-04
   1.1605000e+04   9.6955832e-04
   1.1610000e+04   9.6928274e-04
   1.1615000e+04   9.6899385e-04
   1.1620000e+04   9.6870625e-04
   1.1625000e+04   9.6847730e-04
   1.1630000e+04   9.6828579e-04
   1.1635000e+04   9.6812461e-04
   1.1640000e+04   9.6796284e-04
   1.1645000e+04   9.6776111e-04
   1.1650000e+04   9.6749237e-04
   1.1655000e+04   9.6715610e-04
   1.1660000e+04   9.6677167e-04
   1.1665000e+04   9.6636253e-04
   1.1670000e+04   9.6583958e-04
   1.1675000e+04   9.6530126e-04
   1.1680000e+04   9.6484305e-04
   1.1685000e+04   9.6443167e-04
   1.1690000e+04   9.6405805e-04
   1.1695000e+04   9.6377678e-04
   1.1700000e+04   9.6357941e-04
   1.1705000e+04   9.6332857e-04
   1.1710000e+04   9.6296498e-04
   1.1715000e+04   9.6250909e-04
   1.1720000e+04   9.6202456e-04
   1.1725000e+04   9.6158679e-04
   1.1730000e+04   9.6120993e-04
   1.1735000e+04   9.6092588e-04
   1.1740000e+04   9.6070504e-04
   1.1745000e+04   9.6050597e-04
   1.1750000e+04   9.6029472e-04
   1.1755000e+04   9.6006145e-04
   1.1760000e+04   9.5981068e-04
   1.1765000e+04   9.5946356e-04
   1.1770000e+04   9.5914649e-04
   1.1775000e+04   9.5884734e-04
   1.1780000e+04   9.5854094e-04
   1.1785000e+04   9.5821118e-04
   1.1790000e+04   9.5785812e-04
   1.1795000e+04   9.5749046e-04
   1.1800000e+04   9.5712403e-04
   1.1805000e+04   9.5676277e-04
   1.1810000e+04   9.5643501e-04
   1.1815000e+04   9.5615963e-04
   1.1820000e+04   9.5594189e-04
   1.1825000e+04   9.5577763e-04
   1.1830000e+04   9.5565518e-04
   1.1835000e+04   9.5555938e-04
   1.1840000e+04   9.5547472e-04
   1.1845000e+04   9.5538752e-04
   1.1850000e+04   9.5528734e-04
   1.1855000e+04   9.5516769e-04
   1.1860000e+04   9.5502624e-04
   1.1865000e+04   9.5486446e-04
   1.1870000e+04   9.5463414e-04
   1.1875000e+04   9.5431125e-04
   1.1880000e+04   9.5397664e-04
   1.1885000e+04   9.5365795e-04
   1.1890000e+04   9.5339051e-04
   1.1895000e+04   9.5322139e-04
   1.1900000e+04   9.5315229e-04
   1.1905000e+04   9.5314921e-04
   1.1910000e+04   9.5312506e-04
   1.1915000e+04   9.5307472e-04
   1.1920000e+04   9.5299646e-04
   1.1925000e+04   9.5288667e-04
   1.1930000e+04   9.5273722e-04
   1.1935000e+04   9.5258614e-04
   1.1940000e+04   9.5240149e-04
   1.1945000e+04   9.5220423e-04
   1.1950000e+04   9.5204163e-04
   1.1955000e+04   9.5191747e-04
   1.1960000e+04   9.5180287e-04
   1.1965000e+04   9.5166859e-04
   1.1970000e+04   9.5150203e-04
   1.1975000e+04   9.5129381e-04
   1.1980000e+04   9.5105044e-04
   1.1985000e+04   9.5077307e-04
   1.1990000e+04   9.5046149e-04
   1.1995000e+04   9.5009832e-04
   1.2000000e+04   9.4959651e-04
   1.2005000e+04   9.4906967e-04
   1.2010000e+04   9.4856184e-04
   1.2015000e+04   9.4811633e-04
   1.2020000e+04   9.4772766e-04
   1.2025000e+04   9.4737623e-04
   1.2030000e+04   9.4703706e-04
   1.2035000e+04   9.4671280e-04
   1.2040000e+04   9.4637133e-04
   1.2045000e+04   9.4598804e-04
   1.2050000e+04   9.4559993e-04
   1.2055000e+04   9.4522511e-04
   1.2060000e+04   9.4486298e-04
   1.2065000e+04   9.4449891e-04
   1.2070000e+04   9.4410643e-04
   1.2075000e+04   9.4372359e-04
   1.2080000e+04   9.4334769e-04
   1.2085000e+04   9.4297669e-04
   1.2090000e+04   9.4261396e-04
   1.2095000e+04   9.4226657e-04
   1.2100000e+04   9.4193248e-04
   1.2105000e+04   9.4161171e-04
   1.2110000e+04   9.4130294e-04
   1.2115000e+04   9.4100075e-04
   1.2120000e+04   9.4069794e-04
   1.2125000e+04   9.4038797e-04
   1.2130000e+04   9.4006664e-04
   1.2135000e+04   9.3973263e-04
   1.2140000e+04   9.3938711e-04
   1.2145000e+04   9.3903279e-04
   1.2150000e+04   9.3867304e-04
   1.2155000e+04   9.3830743e-04
   1.2160000e+04   9.3792082e-04
   1.2165000e+04   9.3752701e-04
   1.2170000e+04   9.3714750e-04
   1.2175000e+04   9.3679136e-04
   1.2180000e+04   9.3646465e-04
   1.2185000e+04   9.3616957e-04
   1.2190000e+04   9.3590362e-04
   1.2195000e+04   9.3565743e-04
   1.2200000e+04   9.3537402e-04
   1.2205000e+04   9.3502176e-04
   1.2210000e+04   9.3470039e-04
   1.2215000e+04   9.3446472e-04
   1.2220000e+04   9.3429172e-04
   1.2225000e+04   9.3414678e-04
   1.2230000e+04   9.3400728e-04
   1.2235000e+04   9.3386840e-04
   1.2240000e+04   9.3366813e-04
   1.2245000e+04   9.3346641e-04
   1.2250000e+04   9.3331264e-04
   1.2255000e+04   9.3318015e-04
   1.2260000e+04   9.3304444e-04
   1.2265000e+04   9.3289542e-04
   1.2270000e+04   9.3272273e-04
   1.2275000e+04   9.3250805e-04
   1.2280000e+04   9.3225590e-04
   1.2285000e+04   9.3205835e-04
   1.2290000e+04   9.3191311e-04
   1.2295000e+04   9.3180797e-04
   1.2300000e+04   9.3173068e-04
   1.2305000e+04   9.3167121e-04
   1.2310000e+04   9.3162204e-04
   1.2315000e+04   9.3157670e-04
   1.2320000e+04   9.3152850e-04
   1.2325000e+04   9.3147060e-04
   1.2330000e+04   9.3139182e-04
   1.2335000e+04   9.3129212e-04
   1.2340000e+04   9.3117561e-04
   1.2345000e+04   9.3103495e-04
   1.2350000e+04   9.3087188e-04
   1.2355000e+04   9.3070238e-04
   1.2360000e+04   9.3049394e-04
   1.2365000e+04   9.3024014e-04
   1.2370000e+04   9.3002696e-04
   1.2375000e+04   9.2989037e-04
   1.2380000e+04   9.2980734e-04
   1.2385000e+04   9.2972272e-04
   1.2390000e+04   9.2955111e-04
   1.2395000e+04   9.2930990e-04
   1.2400000e+04   9.2910867e-04
   1.2405000e+04   9.2894403e-04
   1.2410000e+04   9.2878973e-04
   1.2415000e+04   9.2861400e-04
   1.2420000e+04   9.2839396e-04
   1.2425000e+04   9.2812355e-04
   1.2430000e+04   9.2781233e-04
   1.2435000e+04   9.2747810e-04
   1.2440000e+04   9.2713915e-04
   1.2445000e+04   9.2680887e-04
   1.2450000e+04   9.2649415e-04
   1.2455000e+04   9.2619676e-04
   1.2460000e+04   9.2591548e-04
   1.2465000e+04   9.2563923e-04
   1.2470000e+04   9.2537094e-04
   1.2475000e+04   9.2511564e-04
   1.2480000e+04   9.2486888e-04
   1.2485000e+04   9.2462049e-04
   1.2490000e+04   9.2435154e-04
   1.2495000e+04   9.2405623e-04
   1.2500000e+04   9.2373956e-04
   1.2505000e+04   9.2340930e-04
   1.2510000e+04   9.2307114e-04
   1.2515000e+04   9.2275518e-04
   1.2520000e+04   9.2242583e-04
   1.2525000e+04   9.2215295e-04
   1.2530000e+04   9.2194506e-04
   1.2535000e+04   9.2175548e-04
   1.2540000e+04   9.2151683e-04
   1.2545000e+04   9.2118524e-04
   1.2550000e+04   9.2076182e-04
   1.2555000e+04   9.2028267e-04
   1.2560000e+04   9.1980906e-04
   1.2565000e+04   9.1937983e-04
   1.2570000e+04   9.1903491e-04
   1.2575000e+04   9.1874849e-04
   1.2580000e+04   9.1846661e-04
   1.2585000e+04   9.1814462e-04
   1.2590000e+04   9.1777025e-04
   1.2595000e+04   9.1736206e-04
   1.2600000e+04   9.1695039e-04
   1.2605000e+04   9.1653248e-04
   1.2610000e+04   9.1614577e-04
   1.2615000e+04   9.1579514e-04
   1.2620000e+04   9.1535209e-04
   1.2625000e+04   9.1501448e-04
   1.2630000e+04   9.1481637e-04
   1.2635000e+04   9.1472820e-04
   1.2640000e+04   9.1468601e-04
   1.2645000e+04   9.1462766e-04
   1.2650000e+04   9.1456004e-04
   1.2655000e+04   9.1448843e-04
   1.2660000e+04   9.1441040e-04
   1.2665000e+04   9.1414331e-04
   1.2670000e+04   9.1383747e-04
   1.2675000e+04   9.1355763e-04
   1.2680000e+04   9.1327629e-04
   1.2685000e+04   9.1297341e-04
   1.2690000e+04   9.1266191e-04
   1.2695000e+04   9.1236218e-04
   1.2700000e+04   9.1209092e-04
   1.2705000e+04   9.1185142e-04
   1.2710000e+04   9.1163452e-04
   1.2715000e+04   9.1143319e-04
   1.2720000e+04   9.1123603e-04
   1.2725000e+04   9.1103737e-04
   1.2730000e+04   9.1087304e-04
   1.2735000e+04   9.1074004e-04
   1.2740000e+04   9.1060820e-04
   1.2745000e+04   9.1039882e-04
   1.2750000e+04   9.1013168e-04
   1.2755000e+04   9.0983247e-04
   1.2760000e+04   9.0950261e-04
   1.2765000e+04   9.0924214e-04
   1.2770000e+04   9.0905865e-04
   1.2775000e+04   9.0889815e-04
   1.2780000e+04   9.0877680e-04
   1.2785000e+04   9.0866716e-04
   1.2790000e+04   9.0850442e-04
   1.2795000e+04   9.0832099e-04
   1.2800000e+04   9.0815189e-04
   1.2805000e+04   9.0800534e-04
   1.2810000e+04   9.0721612e-04
   1.2815000e+04   9.0560762e-04
   1.2820000e+04   9.0372535e-04
   1.2825000e+04   9.0108118e-04
   1.2830000e+04   8.9670636e-04
   1.2835000e+04   8.9232674e-04
   1.2840000e+04   8.8929591e-04
   1.2845000e+04   8.8771107e-04
   1.2850000e+04   8.8667698e-04
   1.2855000e+04   8.8458271e-04
   1.2860000e+04   8.8198658e-04
   1.2865000e+04   8.7786404e-04
   1.2870000e+04   8.7306395e-04
   1.2875000e+04   8.6574752e-04
   1.2880000e+04   8.5719772e-04
   1.2885000e+04   8.5106008e-04
   1.2890000e+04   8.4658111e-04
   1.2895000e+04   8.4319303e-04
   1.2900000e+04   8.3416757e-04
   1.2905000e+04   8.2004365e-04
   1.2910000e+04   8.0911394e-04
   1.2915000e+04   8.0438967e-04
   1.2920000e+04   8.0207437e-04
   1.2925000e+04   7.9875336e-04
   1.2930000e+04   7.9430738e-04
   1.2935000e+04   7.9015431e-04
   1.2940000e+04   7.8698314e-04
   1.2945000e+04   7.8419277e-04
   1.2950000e+04   7.8136108e-04
   1.2955000e+04   7.7849310e-04
   1.2960000e+04   7.7570735e-04
   1.2965000e+04   7.7321012e-04
   1.2970000e+04   7.7059696e-04
   1.2975000e+04   7.6822870e-04
   1.2980000e+04   7.6661569e-04
   1.2985000e+04   7.6519192e-04
   1.2990000e+04   7.6424484e-04
   1.2995000e+04   7.6300902e-04
   1.3000000e+04   7.6152470e-04
   1.3005000e+04   7.6040094e-04
   1.3010000e+04   7.6047577e-04
   1.3015000e+04   7.6031454e-04
   1.3020000e+04   7.6047943e-04
   1.3025000e+04   7.6059239e-04
   1.3030000e+04   7.6085000e-04
   1.3035000e+04   7.6134548e-04
   1.3040000e+04   7.6195070e-04
   1.3045000e+04   7.6280542e-04
   1.3050000e+04   7.6375167e-04
   1.3055000e+04   7.6484610e-04
   1.3060000e+04   7.6583749e-04
   1.3065000e+04   7.6683717e-04
   1.3070000e+04   7.6919297e-04
   1.3075000e+04   7.6996399e-04
   1.3080000e+04   7.7121620e-04
   1.3085000e+04   7.7261586e-04
   1.3090000e+04   7.7385133e-04
   1.3095000e+04   7.7499182e-04
   1.3100000e+04   7.7616716e-04
   1.3105000e+04   7.7726172e-04
   1.3110000e+04   7.7831473e-04
   1.3115000e+04   7.7928242e-04
   1.3120000e+04   7.8032261e-04
   1.3125000e+04   7.8147813e-04
   1.3130000e+04   7.8271200e-04
   1.3135000e+04   7.8386293e-04
   1.3140000e+04   7.8486708e-04
   1.3145000e+04   7.8573645e-04
   1.3150000e+04   7.8645005e-04
   1.3155000e+04   7.8697099e-04
   1.3160000e+04   7.8726889e-04
   1.3165000e+04   7.8743632e-04
   1.3170000e+04   7.8759208e-04
   1.3175000e+04   7.8769202e-04
   1.3180000e+04   7.8771264e-04
   1.3185000e+04   7.8768482e-04
   1.3190000e+04   7.8764953e-04
   1.3195000e+04   7.8754008e-04
   1.3200000e+04   7.8721549e-04
   1.3205000e+04   7.8656594e-04
   1.3210000e+04   7.8599036e-04
   1.3215000e+04   7.8540459e-04
   1.3220000e+04   7.8483673e-04
   1.3225000e+04   7.8428329e-04
   1.3230000e+04   7.8368890e-04
   1.3235000e+04   7.8300010e-04
   1.3240000e+04   7.8210688e-04
   1.3245000e+04   7.8093944e-04
   1.3250000e+04   7.7959220e-04
   1.3255000e+04   7.7818561e-04
   1.3260000e+04   7.7682592e-04
   1.3265000e+04   7.7554311e-04
   1.3270000e+04   7.7433084e-04
   1.3275000e+04   7.7310437e-04
   1.3280000e+04   7.7197668e-04
   1.3285000e+04   7.7096506e-04
   1.3290000e+04   7.7026403e-04
   1.3295000e+04   7.6945400e-04
   1.3300000e+04   7.6869249e-04
   1.3305000e+04   7.6806984e-04
   1.3310000e+04   7.6744735e-04
   1.3315000e+04   7.6685698e-04
   1.3320000e+04   7.6630366e-04
   1.3325000e+04   7.6571779e-04
   1.3330000e+04   7.6513444e-04
   1.3335000e+04   7.6447915e-04
   1.3340000e+04   7.6357889e-04
   1.3345000e+04   7.6269416e-04
   1.3350000e+04   7.6203699e-04
   1.3355000e+04   7.6154206e-04
   1.3360000e+04   7.6111999e-04
   1.3365000e+04   7.6061240e-04
   1.3370000e+04   7.6013174e-04
   1.3375000e+04   7.5969375e-04
   1.3380000e+04   7.5914685e-04
   1.3385000e+04   7.5855853e-04
   1.3390000e+04   7.5784742e-04
   1.3395000e+04   7.5711473e-04
   1.3400000e+04   7.5639157e-04
   1.3405000e+04   7.5583916e-04
   1.3410000e+04   7.5546283e-04
   1.3415000e+04   7.5524082e-04
   1.3420000e+04   7.5515633e-04
   1.3425000e+04   7.5520083e-04
   1.3430000e+04   7.5526467e-04
   1.3435000e+04   7.5530793e-04
   1.3440000e+04   7.5534051e-04
   1.3445000e+04   7.5530064e-04
   1.3450000e+04   7.5517384e-04
   1.3455000e+04   7.5485390e-04
   1.3460000e+04   7.5443537e-04
   1.3465000e+04   7.5411301e-04
   1.3470000e+04   7.5386803e-04
   1.3475000e+04   7.5351023e-04
   1.3480000e+04   7.5311638e-04
   1.3485000e+04   7.5281801e-04
   1.3490000e+04   7.5266436e-04
   1.3495000e+04   7.5262944e-04
   1.3500000e+04   7.5278909e-04
   1.3505000e+04   7.5319618e-04
   1.3510000e+04   7.5383599e-04
   1.3515000e+04   7.5450049e-04
   1.3520000e+04   7.5491379e-04
   1.3525000e+04   7.5513270e-04
   1.3530000e+04   7.5531338e-04
   1.3535000e+04   7.5558316e-04
   1.3540000e+04   7.5589891e-04
   1.3545000e+04   7.5639523e-04
   1.3550000e+04   7.5682716e-04
   1.3555000e+04   7.5736480e-04
   1.3560000e+04   7.5803129e-04
   1.3565000e+04   7.5869061e-04
   1.3570000e+04   7.5927006e-04
   1.3575000e+04   7.5955688e-04
   1.3580000e+04   7.5977371e-04
   1.3585000e+04   7.6001156e-04
   1.3590000e+04   7.6021435e-04
   1.3595000e+04   7.6040695e-04
   1.3600000e+04   7.6055611e-04
   1.3605000e+04   7.6052440e-04
   1.3610000e+04   7.6051640e-04
   1.3615000e+04   7.6044389e-04
   1.3620000e+04   7.6020294e-04
   1.3625000e+04   7.5979725e-04
   1.3630000e+04   7.5938443e-04
   1.3635000e+04   7.5902995e-04
   1.3640000e+04   7.5870477e-04
   1.3645000e+04   7.5833540e-04
   1.3650000e+04   7.5796102e-04
   1.3655000e+04   7.5760628e-04
   1.3660000e+04   7.5727138e-04
   1.3665000e+04   7.5693765e-04
   1.3670000e+04   7.5650556e-04
   1.3675000e+04   7.5597336e-04
   1.3680000e+04   7.5536013e-04
   1.3685000e+04   7.5476534e-04
   1.3690000e+04   7.5418741e-04
   1.3695000e+04   7.5359131e-04
   1.3700000e+04   7.5297478e-04
   1.3705000e+04   7.5234620e-04
   1.3710000e+04   7.5171326e-04
   1.3715000e+04   7.5107142e-04
   1.3720000e+04   7.5037724e-04
   1.3725000e+04   7.4964444e-04
   1.3730000e+04   7.4893322e-04
   1.3735000e+04   7.4824659e-04
   1.3740000e+04   7.4755201e-04
   1.3745000e+04   7.4688788e-04
   1.3750000e+04   7.4627000e-04
   1.3755000e+04   7.4569331e-04
   1.3760000e+04   7.4508423e-04
   1.3765000e+04   7.4451015e-04
   1.3770000e+04   7.4404101e-04
   1.3775000e+04   7.4365558e-04
   1.3780000e+04   7.4333200e-04
   1.3785000e+04   7.4305910e-04
   1.3790000e+04   7.4283556e-04
   1.3795000e+04   7.4264916e-04
   1.3800000e+04   7.4250145e-04
   1.3805000e+04   7.4240882e-04
   1.3810000e+04   7.4232235e-04
   1.3815000e+04   7.4228547e-04
   1.3820000e+04   7.4234108e-04
   1.3825000e+04   7.4249471e-04
   1.3830000e+04   7.4272945e-04
   1.3835000e+04   7.4299737e-04
   1.3840000e+04   7.4332451e-04
   1.3845000e+04   7.4372435e-04
   1.3850000e+04   7.4419092e-04
   1.3855000e+04   7.4471975e-04
   1.3860000e+04   7.4530726e-04
   1.3865000e+04   7.4594902e-04
   1.3870000e+04   7.4663826e-04
   1.3875000e+04   7.4736684e-04
   1.3880000e+04   7.4812764e-04
   1.3885000e+04   7.4891280e-04
   1.3890000e+04   7.4971436e-04
   1.3895000e+04   7.5052518e-04
   1.3900000e+04   7.5132415e-04
   1.3905000e+04   7.5211439e-04
   1.3910000e+04   7.5291149e-04
   1.3915000e+04   7.5370390e-04
   1.3920000e+04   7.5447805e-04
   1.3925000e+04   7.5500850e-04
   1.3930000e+04   7.5542891e-04
   1.3935000e+04   7.5601488e-04
   1.3940000e+04   7.5670063e-04
   1.3945000e+04   7.5735840e-04
   1.3950000e+04   7.5795810e-04
   1.3955000e+04   7.5849519e-04
   1.3960000e+04   7.5895797e-04
   1.3965000e+04   7.5936946e-04
   1.3970000e+04   7.5972404e-04
   1.3975000e+04   7.5995217e-04
   1.3980000e+04   7.5999119e-04
   1.3985000e+04   7.5986099e-04
   1.3990000e+04   7.5951544e-04
   1.3995000e+04   7.5890033e-04
   1.4000000e+04   7.5845824e-04
   1.4005000e+04   7.5813853e-04
   1.4010000e+04   7.5776814e-04
   1.4015000e+04   7.5735999e-04
   1.4020000e+04   7.5692477e-04
   1.4025000e+04   7.5644913e-04
   1.4030000e+04   7.5590802e-04
   1.4035000e+04   7.5527955e-04
   1.4040000e+04   7.5428743e-04
   1.4045000e+04   7.5286694e-04
   1.4050000e+04   7.5132037e-04
   1.4055000e+04   7.4956945e-04
   1.4060000e+04   7.4756250e-04
   1.4065000e+04   7.4540088e-04
   1.4070000e+04   7.4316069e-04
   1.4075000e+04   7.4085168e-04
   1.4080000e+04   7.3849271e-04
   1.4085000e+04   7.3613229e-04
   1.4090000e+04   7.3379355e-04
   1.4095000e+04   7.3145348e-04
   1.4100000e+04   7.2909533e-04
   1.4105000e+04   7.2672186e-04
   1.4110000e+04   7.2432856e-04
   1.4115000e+04   7.2194370e-04
   1.4120000e+04   7.1959936e-04
   1.4125000e+04   7.1730592e-04
   1.4130000e+04   7.1504903e-04
   1.4135000e+04   7.1285806e-04
   1.4140000e+04   7.1074653e-04
   1.4145000e+04   7.0828330e-04
   1.4150000e+04   7.0551908e-04
   1.4155000e+04   7.0298220e-04
   1.4160000e+04   7.0078105e-04
   1.4165000e+04   6.9895100e-04
   1.4170000e+04   6.9741337e-04
   1.4175000e+04   6.9611570e-04
   1.4180000e+04   6.9490825e-04
   1.4185000e+04   6.9383357e-04
   1.4190000e+04   6.9295948e-04
   1.4195000e+04   6.9222419e-04
   1.4200000e+04   6.9156799e-04
   1.4205000e+04   6.9095354e-04
   1.4210000e+04   6.9035535e-04
   1.4215000e+04   6.8988562e-04
   1.4220000e+04   6.8897513e-04
   1.4225000e+04   6.8823545e-04
   1.4230000e+04   6.8758760e-04
   1.4235000e+04   6.8706104e-04
   1.4240000e+04   6.8666573e-04
   1.4245000e+04   6.8640376e-04
   1.4250000e+04   6.8622512e-04
   1.4255000e+04   6.8595618e-04
   1.4260000e+04   6.8578252e-04
   1.4265000e+04   6.8568494e-04
   1.4270000e+04   6.8563565e-04
   1.4275000e+04   6.8558392e-04
   1.4280000e+04   6.8547266e-04
   1.4285000e+04   6.8521161e-04
   1.4290000e+04   6.8489922e-04
   1.4295000e+04   6.8459159e-04
   1.4300000e+04   6.8428425e-04
   1.4305000e+04   6.8397364e-04
   1.4310000e+04   6.8371287e-04
   1.4315000e+04   6.8349870e-04
   1.4320000e+04   6.8332280e-04
   1.4325000e+04   6.8317738e-04
   1.4330000e+04   6.8304996e-04
   1.4335000e+04   6.8289753e-04
   1.4340000e+04   6.8270109e-04
   1.4345000e+04   6.8249285e-04
   1.4350000e+04   6.8228650e-04
   1.4355000e+04   6.8206865e-04
   1.4360000e+04   6.8181219e-04
   1.4365000e+04   6.8148412e-04
   1.4370000e+04   6.8106323e-04
   1.4375000e+04   6.8053326e-04
   1.4380000e+04   6.7987644e-04
   1.4385000e+04   6.7909695e-04
   1.4390000e+04   6.7821265e-04
   1.4395000e+04   6.7723634e-04
   1.4400000e+04   6.7620110e-04
   1.4405000e+04   6.7512511e-04
   1.4410000e+04   6.7401114e-04
   1.4415000e+04   6.7285920e-04
   1.4420000e+04   6.7167228e-04
   1.4425000e+04   6.7045217e-04
   1.4430000e+04   6.6918609e-04
   1.4435000e+04   6.6787459e-04
   1.4440000e+04   6.6652854e-04
   1.4445000e+04   6.6517437e-04
   1.4450000e+04   6.6381177e-04
   1.4455000e+04   6.6245646e-04
   1.4460000e+04   6.6112359e-04
   1.4465000e+04   6.5984430e-04
   1.4470000e+04   6.5847583e-04
   1.4475000e+04   6.5710888e-04
   1.4480000e+04   6.5575727e-04
   1.4485000e+04   6.5444661e-04
   1.4490000e+04   6.5319966e-04
   1.4495000e+04   6.5202607e-04
   1.4500000e+04   6.5092725e-04
   1.4505000e+04   6.4990020e-04
   1.4510000e+04   6.4894196e-04
   1.4515000e+04   6.4805389e-04
   1.4520000e+04   6.4724034e-04
   1.4525000e+04   6.4650735e-04
   1.4530000e+04   6.4586091e-04
   1.4535000e+04   6.4530542e-04
   1.4540000e+04   6.4484275e-04
   1.4545000e+04   6.4447213e-04
   1.4550000e+04   6.4419052e-04
   1.4555000e+04   6.4399336e-04
   1.4560000e+04   6.4386741e-04
   1.4565000e+04   6.4379832e-04
   1.4570000e+04   6.4378516e-04
   1.4575000e+04   6.4383212e-04
   1.4580000e+04   6.4394043e-04
   1.4585000e+04   6.4410241e-04
   1.4590000e+04   6.4431483e-04
   1.4595000e+04   6.4457044e-04
   1.4600000e+04   6.4485170e-04
   1.4605000e+04   6.4514250e-04
   1.4610000e+04   6.4543752e-04
   1.4615000e+04   6.4573841e-04
   1.4620000e+04   6.4604699e-04
   1.4625000e+04   6.4636061e-04
   1.4630000e+04   6.4667274e-04
   1.4635000e+04   6.4697463e-04
   1.4640000e+04   6.4725682e-04
   1.4645000e+04   6.4751021e-04
   1.4650000e+04   6.4769613e-04
   1.4655000e+04   6.4781137e-04
   1.4660000e+04   6.4787317e-04
   1.4665000e+04   6.4789268e-04
   1.4670000e+04   6.4786651e-04
   1.4675000e+04   6.4778659e-04
   1.4680000e+04   6.4763509e-04
   1.4685000e+04   6.4741471e-04
   1.4690000e+04   6.4712386e-04
   1.4695000e+04   6.4674711e-04
   1.4700000e+04   6.4628630e-04
   1.4705000e+04   6.4574318e-04
   1.4710000e+04   6.4512219e-04
   1.4715000e+04   6.4442295e-04
   1.4720000e+04   6.4365275e-04
   1.4725000e+04   6.4281408e-04
   1.4730000e+04   6.4190627e-04
   1.4735000e+04   6.4093119e-04
   1.4740000e+04   6.3989271e-04
   1.4745000e+04   6.3879469e-04
   1.4750000e+04   6.3764184e-04
   1.4755000e+04   6.3643973e-04
   1.4760000e+04   6.3519385e-04
   1.4765000e+04   6.3390943e-04
   1.4770000e+04   6.3259185e-04
   1.4775000e+04   6.3124685e-04
   1.4780000e+04   6.2987094e-04
   1.4785000e+04   6.2847812e-04
   1.4790000e+04   6.2722739e-04
   1.4795000e+04   6.2558673e-04
   1.4800000e+04   6.2405330e-04
   1.4805000e+04   6.2247344e-04
   1.4810000e+04   6.2095152e-04
   1.4815000e+04   6.1954462e-04
   1.4820000e+04   6.1819571e-04
   1.4825000e+04   6.1687552e-04
   1.4830000e+04   6.1558930e-04
   1.4835000e+04   6.1435338e-04
   1.4840000e+04   6.1317412e-04
   1.4845000e+04   6.1204902e-04
   1.4850000e+04   6.1095256e-04
   1.4855000e+04   6.0987566e-04
   1.4860000e+04   6.0883204e-04
   1.4865000e+04   6.0783015e-04
   1.4870000e+04   6.0688309e-04
   1.4875000e+04   6.0599963e-04
   1.4880000e+04   6.0517830e-04
   1.4885000e+04   6.0441423e-04
   1.4890000e+04   6.0370466e-04
   1.4895000e+04   6.0304246e-04
   1.4900000e+04   6.0242100e-04
   1.4905000e+04   6.0184097e-04
   1.4910000e+04   6.0130798e-04
   1.4915000e+04   6.0082270e-04
   1.4920000e+04   6.0036961e-04
   1.4925000e+04   5.9995532e-04
   1.4930000e+04   5.9957609e-04
   1.4935000e+04   5.9922475e-04
   1.4940000e+04   5.9886871e-04
   1.4945000e+04   5.9853455e-04
   1.4950000e+04   5.9824836e-04
   1.4955000e+04   5.9799762e-04
   1.4960000e+04   5.9774328e-04
   1.4965000e+04   5.9748013e-04
   1.4970000e+04   5.9721769e-04
   1.4975000e+04   5.9696430e-04
   1.4980000e+04   5.9672141e-04
   1.4985000e+04   5.9648427e-04
   1.4990000e+04   5.9624594e-04
   1.4995000e+04   5.9600162e-04
   1.5000000e+04   5.9575083e-04
   1.5005000e+04   5.9549664e-04
   1.5010000e+04   5.9524314e-04
   1.5015000e+04   5.9499296e-04
   1.5020000e+04   5.9474600e-04
   1.5025000e+04   5.9449985e-04
   1.5030000e+04   5.9425044e-04
   1.5035000e+04   5.9399333e-04
   1.5040000e+04   5.9370844e-04
   1.5045000e+04   5.9339713e-04
   1.5050000e+04   5.9304838e-04
   1.5055000e+04   5.9268820e-04
   1.5060000e+04   5.9231482e-04
   1.5065000e+04   5.9192352e-04
   1.5070000e+04   5.9150690e-04
   1.5075000e+04   5.9105880e-04
   1.5080000e+04   5.9057449e-04
   1.5085000e+04   5.9004991e-04
   1.5090000e+04   5.8948406e-04
   1.5095000e+04   5.8887665e-04
   1.5100000e+04   5.8824836e-04
   1.5105000e+04   5.8759313e-04
   1.5110000e+04   5.8689857e-04
   1.5115000e+04   5.8616461e-04
   1.5120000e+04   5.8539799e-04
   1.5125000e+04   5.8458098e-04
   1.5130000e+04   5.8375744e-04
   1.5135000e+04   5.8292799e-04
   1.5140000e+04   5.8208703e-04
   1.5145000e+04   5.8123226e-04
   1.5150000e+04   5.8036317e-04
   1.5155000e+04   5.7947830e-04
   1.5160000e+04   5.7857622e-04
   1.5165000e+04   5.7765941e-04
   1.5170000e+04   5.7668279e-04
   1.5175000e+04   5.7570311e-04
   1.5180000e+04   5.7476094e-04
   1.5185000e+04   5.7386209e-04
   1.5190000e+04   5.7298445e-04
   1.5195000e+04   5.7212258e-04
   1.5200000e+04   5.7128133e-04
   1.5205000e+04   5.7047554e-04
   1.5210000e+04   5.6971059e-04
   1.5215000e+04   5.6898493e-04
   1.5220000e+04   5.6829360e-04
   1.5225000e+04   5.6763119e-04
   1.5230000e+04   5.6698703e-04
   1.5235000e+04   5.6636203e-04
   1.5240000e+04   5.6576048e-04
   1.5245000e+04   5.6518520e-04
   1.5250000e+04   5.6463959e-04
   1.5255000e+04   5.6412534e-04
   1.5260000e+04   5.6364149e-04
   1.5265000e+04   5.6318823e-04
   1.5270000e+04   5.6276594e-04
   1.5275000e+04   5.6237397e-04
   1.5280000e+04   5.6201124e-04
   1.5285000e+04   5.6167671e-04
   1.5290000e+04   5.6136939e-04
   1.5295000e+04   5.6108208e-04
   1.5300000e+04   5.6080394e-04
   1.5305000e+04   5.6055852e-04
   1.5310000e+04   5.6034245e-04
   1.5315000e+04   5.6014975e-04
   1.5320000e+04   5.5996370e-04
   1.5325000e+04   5.5979931e-04
   1.5330000e+04   5.5965573e-04
   1.5335000e+04   5.5952192e-04
   1.5340000e+04   5.5940647e-04
   1.5345000e+04   5.5930545e-04
   1.5350000e+04   5.5921477e-04
   1.5355000e+04   5.5913115e-04
   1.5360000e+04   5.5909983e-04
   1.5365000e+04   5.5894095e-04
   1.5370000e+04   5.5878534e-04
   1.5375000e+04   5.5863282e-04
   1.5380000e+04   5.5847897e-04
   1.5385000e+04   5.5827832e-04
   1.5390000e+04   5.5805824e-04
   1.5395000e+04   5.5782121e-04
   1.5400000e+04   5.5756973e-04
   1.5405000e+04   5.5730683e-04
   1.5410000e+04   5.5702575e-04
   1.5415000e+04   5.5672765e-04
   1.5420000e+04   5.5638786e-04
   1.5425000e+04   5.5601329e-04
   1.5430000e+04   5.5560066e-04
   1.5435000e+04   5.5515342e-04
   1.5440000e+04   5.5467747e-04
   1.5445000e+04   5.5417678e-04
   1.5450000e+04   5.5365246e-04
   1.5455000e+04   5.5306022e-04
   1.5460000e+04   5.5244833e-04
   1.5465000e+04   5.5185237e-04
   1.5470000e+04   5.5125028e-04
   1.5475000e+04   5.5061878e-04
   1.5480000e+04   5.4995588e-04
   1.5485000e+04   5.4922099e-04
   1.5490000e+04   5.4848322e-04
   1.5495000e+04   5.4775202e-04
   1.5500000e+04   5.4699922e-04
   1.5505000e+04   5.4620702e-04
   1.5510000e+04   5.4537022e-04
   1.5515000e+04   5.4448964e-04
   1.5520000e+04   5.4356627e-04
   1.5525000e+04   5.4260405e-04
   1.5530000e+04   5.4160726e-04
   1.5535000e+04   5.4058060e-04
   1.5540000e+04   5.3952214e-04
   1.5545000e+04   5.3843441e-04
   1.5550000e+04   5.3732046e-04
   1.5555000e+04   5.3618381e-04
   1.5560000e+04   5.3502914e-04
   1.5565000e+04   5.3389670e-04
   1.5570000e+04   5.3278253e-04
   1.5575000e+04   5.3167947e-04
   1.5580000e+04   5.3059001e-04
   1.5585000e+04   5.2952415e-04
   1.5590000e+04   5.2848879e-04
   1.5595000e+04   5.2745339e-04
   1.5600000e+04   5.2644730e-04
   1.5605000e+04   5.2547082e-04
   1.5610000e+04   5.2452501e-04
   1.5615000e+04   5.2361429e-04
   1.5620000e+04   5.2275077e-04
   1.5625000e+04   5.2193887e-04
   1.5630000e+04   5.2118179e-04
   1.5635000e+04   5.2048168e-04
   1.5640000e+04   5.1983747e-04
   1.5645000e+04   5.1923395e-04
   1.5650000e+04   5.1868299e-04
   1.5655000e+04   5.1817894e-04
   1.5660000e+04   5.1774576e-04
   1.5665000e+04   5.1736718e-04
   1.5670000e+04   5.1703958e-04
   1.5675000e+04   5.1676260e-04
   1.5680000e+04   5.1653531e-04
   1.5685000e+04   5.1635594e-04
   1.5690000e+04   5.1622206e-04
   1.5695000e+04   5.1613079e-04
   1.5700000e+04   5.1607648e-04
   1.5705000e+04   5.1605364e-04
   1.5710000e+04   5.1597246e-04
   1.5715000e+04   5.1594177e-04
   1.5720000e+04   5.1600993e-04
   1.5725000e+04   5.1607011e-04
   1.5730000e+04   5.1612406e-04
   1.5735000e+04   5.1624545e-04
   1.5740000e+04   5.1642319e-04
   1.5745000e+04   5.1660523e-04
   1.5750000e+04   5.1675895e-04
   1.5755000e+04   5.1688243e-04
   1.5760000e+04   5.1697968e-04
   1.5765000e+04   5.1705849e-04
   1.5770000e+04   5.1711308e-04
   1.5775000e+04   5.1713862e-04
   1.5780000e+04   5.1712953e-04
   1.5785000e+04   5.1708830e-04
   1.5790000e+04   5.1700531e-04
   1.5795000e+04   5.1686983e-04
   1.5800000e+04   5.1669740e-04
   1.5805000e+04   5.1649597e-04
   1.5810000e+04   5.1625752e-04
   1.5815000e+04   5.1596956e-04
   1.5820000e+04   5.1562002e-04
   1.5825000e+04   5.1516965e-04
   1.5830000e+04   5.1466344e-04
   1.5835000e+04   5.1412698e-04
   1.5840000e+04   5.1356146e-04
   1.5845000e+04   5.1295747e-04
   1.5850000e+04   5.1230543e-04
   1.5855000e+04   5.1160027e-04
   1.5860000e+04   5.1084250e-04
   1.5865000e+04   5.1003719e-04
   1.5870000e+04   5.0919160e-04
   1.5875000e+04   5.0831014e-04
   1.5880000e+04   5.0740138e-04
   1.5885000e+04   5.0647064e-04
   1.5890000e+04   5.0551975e-04
   1.5895000e+04   5.0454997e-04
   1.5900000e+04   5.0356414e-04
   1.5905000e+04   5.0256240e-04
   1.5910000e+04   5.0155643e-04
   1.5915000e+04   5.0055048e-04
   1.5920000e+04   4.9954780e-04
   1.5925000e+04   4.9854764e-04
   1.5930000e+04   4.9756231e-04
   1.5935000e+04   4.9659519e-04
   1.5940000e+04   4.9565280e-04
   1.5945000e+04   4.9474031e-04
   1.5950000e+04   4.9386185e-04
   1.5955000e+04   4.9302116e-04
   1.5960000e+04   4.9222186e-04
   1.5965000e+04   4.9146769e-04
   1.5970000e+04   4.9076238e-04
   1.5975000e+04   4.9010935e-04
   1.5980000e+04   4.8951158e-04
   1.5985000e+04   4.8897018e-04
   1.5990000e+04   4.8848808e-04
   1.5995000e+04   4.8806732e-04
   1.6000000e+04   4.8770830e-04
   1.6005000e+04   4.8741024e-04
   1.6010000e+04   4.8717162e-04
   1.6015000e+04   4.8699054e-04
   1.6020000e+04   4.8686484e-04
   1.6025000e+04   4.8679211e-04
   1.6030000e+04   4.8676962e-04
   1.6035000e+04   4.8679337e-04
   1.6040000e+04   4.8685344e-04
   1.6045000e+04   4.8694879e-04
   1.6050000e+04   4.8708631e-04
   1.6055000e+04   4.8725681e-04
   1.6060000e+04   4.8745435e-04
   1.6065000e+04   4.8767185e-04
   1.6070000e+04   4.8790405e-04
   1.6075000e+04   4.8814619e-04
   1.6080000e+04   4.8839359e-04
   1.6085000e+04   4.8864146e-04
   1.6090000e+04   4.8888504e-04
   1.6095000e+04   4.8911970e-04
   1.6100000e+04   4.8934100e-04
   1.6105000e+04   4.8954467e-04
   1.6110000e+04   4.8972657e-04
   1.6115000e+04   4.8988268e-04
   1.6120000e+04   4.9000915e-04
   1.6125000e+04   4.9009950e-04
   1.6130000e+04   4.9014425e-04
   1.6135000e+04   4.9015803e-04
   1.6140000e+04   4.9014579e-04
   1.6145000e+04   4.9006263e-04
   1.6150000e+04   4.8995227e-04
   1.6155000e+04   4.8980922e-04
   1.6160000e+04   4.8961241e-04
   1.6165000e+04   4.8937320e-04
   1.6170000e+04   4.8907830e-04
   1.6175000e+04   4.8872212e-04
   1.6180000e+04   4.8830378e-04
   1.6185000e+04   4.8782696e-04
   1.6190000e+04   4.8729768e-04
   1.6195000e+04   4.8672073e-04
   1.6200000e+04   4.8609579e-04
   1.6205000e+04   4.8542517e-04
   1.6210000e+04   4.8470770e-04
   1.6215000e+04   4.8395339e-04
   1.6220000e+04   4.8316428e-04
   1.6225000e+04   4.8234656e-04
   1.6230000e+04   4.8149982e-04
   1.6235000e+04   4.8062548e-04
   1.6240000e+04   4.7972950e-04
   1.6245000e+04   4.7882587e-04
   1.6250000e+04   4.7791955e-04
   1.6255000e+04   4.7701173e-04
   1.6260000e+04   4.7610568e-04
   1.6265000e+04   4.7520573e-04
   1.6270000e+04   4.7431686e-04
   1.6275000e+04   4.7344324e-04
   1.6280000e+04   4.7258860e-04
   1.6285000e+04   4.7175643e-04
   1.6290000e+04   4.7094997e-04
   1.6295000e+04   4.7017225e-04
   1.6300000e+04   4.6942589e-04
   1.6305000e+04   4.6871314e-04
   1.6310000e+04   4.6803584e-04
   1.6315000e+04   4.6739452e-04
   1.6320000e+04   4.6679150e-04
   1.6325000e+04   4.6622886e-04
   1.6330000e+04   4.6570748e-04
   1.6335000e+04   4.6522713e-04
   1.6340000e+04   4.6477504e-04
   1.6345000e+04   4.6436176e-04
   1.6350000e+04   4.6400636e-04
   1.6355000e+04   4.6370755e-04
   1.6360000e+04   4.6344585e-04
   1.6365000e+04   4.6322244e-04
   1.6370000e+04   4.6303956e-04
   1.6375000e+04   4.6290868e-04
   1.6380000e+04   4.6282145e-04
   1.6385000e+04   4.6276259e-04
   1.6390000e+04   4.6273463e-04
   1.6395000e+04   4.6273532e-04
   1.6400000e+04   4.6276761e-04
   1.6405000e+04   4.6282816e-04
   1.6410000e+04   4.6289058e-04
   1.6415000e+04   4.6299806e-04
   1.6420000e+04   4.6316428e-04
   1.6425000e+04   4.6334251e-04
   1.6430000e+04   4.6375541e-04
   1.6435000e+04   4.6372544e-04
   1.6440000e+04   4.6389491e-04
   1.6445000e+04   4.6415379e-04
   1.6450000e+04   4.6448292e-04
   1.6455000e+04   4.6480168e-04
   1.6460000e+04   4.6504901e-04
   1.6465000e+04   4.6518881e-04
   1.6470000e+04   4.6522732e-04
   1.6475000e+04   4.6521462e-04
   1.6480000e+04   4.6519337e-04
   1.6485000e+04   4.6517994e-04
   1.6490000e+04   4.6517675e-04
   1.6495000e+04   4.6518435e-04
   1.6500000e+04   4.6520352e-04
   1.6505000e+04   4.6523492e-04
   1.6510000e+04   4.6525604e-04
   1.6515000e+04   4.6526199e-04
   1.6520000e+04   4.6523435e-04
   1.6525000e+04   4.6516254e-04
   1.6530000e+04   4.6504242e-04
   1.6535000e+04   4.6487023e-04
   1.6540000e+04   4.6464765e-04
   1.6545000e+04   4.6439192e-04
   1.6550000e+04   4.6410532e-04
   1.6555000e+04   4.6379590e-04
   1.6560000e+04   4.6349808e-04
   1.6565000e+04   4.6322215e-04
   1.6570000e+04   4.6295814e-04
   1.6575000e+04   4.6268951e-04
   1.6580000e+04   4.6241342e-04
   1.6585000e+04   4.6211830e-04
   1.6590000e+04   4.6180897e-04
   1.6595000e+04   4.6148156e-04
   1.6600000e+04   4.6113820e-04
   1.6605000e+04   4.6078301e-04
   1.6610000e+04   4.6042028e-04
   1.6615000e+04   4.6005395e-04
   1.6620000e+04   4.5968681e-04
   1.6625000e+04   4.5932083e-04
   1.6630000e+04   4.5895388e-04
   1.6635000e+04   4.5858821e-04
   1.6640000e+04   4.5822913e-04
   1.6645000e+04   4.5787879e-04
   1.6650000e+04   4.5752831e-04
   1.6655000e+04   4.5719064e-04
   1.6660000e+04   4.5686223e-04
   1.6665000e+04   4.5654339e-04
   1.6670000e+04   4.5623486e-04
   1.6675000e+04   4.5593852e-04
   1.6680000e+04   4.5565666e-04
   1.6685000e+04   4.5539128e-04
   1.6690000e+04   4.5514379e-04
   1.6695000e+04   4.5491576e-04
   1.6700000e+04   4.5470849e-04
   1.6705000e+04   4.5452204e-04
   1.6710000e+04   4.5435523e-04
   1.6715000e+04   4.5420672e-04
   1.6720000e+04   4.5407594e-04
   1.6725000e+04   4.5396241e-04
   1.6730000e+04   4.5386734e-04
   1.6735000e+04   4.5379217e-04
   1.6740000e+04   4.5373753e-04
   1.6745000e+04   4.5370369e-04
   1.6750000e+04   4.5369062e-04
   1.6755000e+04   4.5369825e-04
   1.6760000e+04   4.5372646e-04
   1.6765000e+04   4.5377502e-04
   1.6770000e+04   4.5384349e-04
   1.6775000e+04   4.5393116e-04
   1.6780000e+04   4.5403711e-04
   1.6785000e+04   4.5416029e-04
   1.6790000e+04   4.5429958e-04
   1.6795000e+04   4.5445387e-04
   1.6800000e+04   4.5462203e-04
   1.6805000e+04   4.5480286e-04
   1.6810000e+04   4.5499504e-04
   1.6815000e+04   4.5519522e-04
   1.6820000e+04   4.5541227e-04
   1.6825000e+04   4.5562574e-04
   1.6830000e+04   4.5584653e-04
   1.6835000e+04   4.5607358e-04
   1.6840000e+04   4.5630112e-04
   1.6845000e+04   4.5652673e-04
   1.6850000e+04   4.5674846e-04
   1.6855000e+04   4.5696466e-04
   1.6860000e+04   4.5717370e-04
   1.6865000e+04   4.5737380e-04
   1.6870000e+04   4.5756306e-04
   1.6875000e+04   4.5773968e-04
   1.6880000e+04   4.5790157e-04
   1.6885000e+04   4.5805207e-04
   1.6890000e+04   4.5816189e-04
   1.6895000e+04   4.5824719e-04
   1.6900000e+04   4.5831924e-04
   1.6905000e+04   4.5838159e-04
   1.6910000e+04   4.5844020e-04
   1.6915000e+04   4.5842848e-04
   1.6920000e+04   4.5840404e-04
   1.6925000e+04   4.5836202e-04
   1.6930000e+04   4.5830845e-04
   1.6935000e+04   4.5823948e-04
   1.6940000e+04   4.5814966e-04
   1.6945000e+04   4.5803680e-04
   1.6950000e+04   4.5790254e-04
   1.6955000e+04   4.5774848e-04
   1.6960000e+04   4.5757527e-04
   1.6965000e+04   4.5738344e-04
   1.6970000e+04   4.5717335e-04
   1.6975000e+04   4.5693816e-04
   1.6980000e+04   4.5668895e-04
   1.6985000e+04   4.5642919e-04
   1.6990000e+04   4.5615581e-04
   1.6995000e+04   4.5587058e-04
   1.7000000e+04   4.5557495e-04
   1.7005000e+04   4.5526942e-04
   1.7010000e+04   4.5495763e-04
   1.7015000e+04   4.5464266e-04
   1.7020000e+04   4.5432647e-04
   1.7025000e+04   4.5401048e-04
   1.7030000e+04   4.5369536e-04
   1.7035000e+04   4.5338315e-04
   1.7040000e+04   4.5307626e-04
   1.7045000e+04   4.5277680e-04
   1.7050000e+04   4.5248697e-04
   1.7055000e+04   4.5220821e-04
   1.7060000e+04   4.5194106e-04
   1.7065000e+04   4.5168843e-04
   1.7070000e+04   4.5145251e-04
   1.7075000e+04   4.5123409e-04
   1.7080000e+04   4.5103361e-04
   1.7085000e+04   4.5085428e-04
   1.7090000e+04   4.5069834e-04
   1.7095000e+04   4.5056701e-04
   1.7100000e+04   4.5046099e-04
   1.7105000e+04   4.5038082e-04
   1.7110000e+04   4.5032706e-04
   1.7115000e+04   4.5030027e-04
   1.7120000e+04   4.5030090e-04
   1.7125000e+04   4.5032914e-04
   1.7130000e+04   4.5040790e-04
   1.7135000e+04   4.5046476e-04
   1.7140000e+04   4.5057132e-04
   1.7145000e+04   4.5071476e-04
   1.7150000e+04   4.5086760e-04
   1.7155000e+04   4.5103840e-04
   1.7160000e+04   4.5123417e-04
   1.7165000e+04   4.5144604e-04
   1.7170000e+04   4.5167100e-04
   1.7175000e+04   4.5222078e-04
   1.7180000e+04   4.5212057e-04
   1.7185000e+04   4.5235371e-04
   1.7190000e+04   4.5258926e-04
   1.7195000e+04   4.5282571e-04
   1.7200000e+04   4.5307533e-04
   1.7205000e+04   4.5328400e-04
   1.7210000e+04   4.5348460e-04
   1.7215000e+04   4.5366821e-04
   1.7220000e+04   4.5383485e-04
   1.7225000e+04   4.5398972e-04
   1.7230000e+04   4.5414253e-04
   1.7235000e+04   4.5429418e-04
   1.7240000e+04   4.5443769e-04
   1.7245000e+04   4.5456439e-04
   1.7250000e+04   4.5467368e-04
   1.7255000e+04   4.5476520e-04
   1.7260000e+04   4.5484567e-04
   1.7265000e+04   4.5491101e-04
   1.7270000e+04   4.5495589e-04
   1.7275000e+04   4.5497314e-04
   1.7280000e+04   4.5496171e-04
   1.7285000e+04   4.5492125e-04
   1.7290000e+04   4.5485096e-04
   1.7295000e+04   4.5475417e-04
   1.7300000e+04   4.5463596e-04
   1.7305000e+04   4.5450033e-04
   1.7310000e+04   4.5434680e-04
   1.7315000e+04   4.5416410e-04
   1.7320000e+04   4.5396355e-04
   1.7325000e+04   4.5374961e-04
   1.7330000e+04   4.5351934e-04
   1.7335000e+04   4.5326991e-04
   1.7340000e+04   4.5300095e-04
   1.7345000e+04   4.5271281e-04
   1.7350000e+04   4.5240391e-04
   1.7355000e+04   4.5206433e-04
   1.7360000e+04   4.5171672e-04
   1.7365000e+04   4.5137498e-04
   1.7370000e+04   4.5103379e-04
   1.7375000e+04   4.5069160e-04
   1.7380000e+04   4.5034939e-04
   1.7385000e+04   4.5000889e-04
   1.7390000e+04   4.4967156e-04
   1.7395000e+04   4.4933854e-04
   1.7400000e+04   4.4901094e-04
   1.7405000e+04   4.4869101e-04
   1.7410000e+04   4.4838150e-04
   1.7415000e+04   4.4808490e-04
   1.7420000e+04   4.4780215e-04
   1.7425000e+04   4.4753711e-04
   1.7430000e+04   4.4729245e-04
   1.7435000e+04   4.4706833e-04
   1.7440000e+04   4.4686822e-04
   1.7445000e+04   4.4669428e-04
   1.7450000e+04   4.4654727e-04
   1.7455000e+04   4.4642706e-04
   1.7460000e+04   4.4633347e-04
   1.7465000e+04   4.4626610e-04
   1.7470000e+04   4.4622464e-04
   1.7475000e+04   4.4620875e-04
   1.7480000e+04   4.4621811e-04
   1.7485000e+04   4.4625249e-04
   1.7490000e+04   4.4631109e-04
   1.7495000e+04   4.4639459e-04
   1.7500000e+04   4.4650282e-04
   1.7505000e+04   4.4663415e-04
   1.7510000e+04   4.4678712e-04
   1.7515000e+04   4.4696001e-04
   1.7520000e+04   4.4715144e-04
   1.7525000e+04   4.4735860e-04
   1.7530000e+04   4.4757941e-04
   1.7535000e+04   4.4781159e-04
   1.7540000e+04   4.4805005e-04
   1.7545000e+04   4.4829507e-04
   1.7550000e+04   4.4854692e-04
   1.7555000e+04   4.4880342e-04
   1.7560000e+04   4.4905516e-04
   1.7565000e+04   4.4929822e-04
   1.7570000e+04   4.4954023e-04
   1.7575000e+04   4.4978082e-04
   1.7580000e+04   4.5001574e-04
   1.7585000e+04   4.5023844e-04
   1.7590000e+04   4.5044609e-04
   1.7595000e+04   4.5063675e-04
   1.7600000e+04   4.5080955e-04
   1.7605000e+04   4.5096393e-04
   1.7610000e+04   4.5109888e-04
   1.7615000e+04   4.5121270e-04
   1.7620000e+04   4.5130350e-04
   1.7625000e+04   4.5137000e-04
   1.7630000e+04   4.5141087e-04
   1.7635000e+04   4.5142514e-04
   1.7640000e+04   4.5141208e-04
   1.7645000e+04   4.5137117e-04
   1.7650000e+04   4.5130216e-04
   1.7655000e+04   4.5120495e-04
   1.7660000e+04   4.5107986e-04
   1.7665000e+04   4.5092778e-04
   1.7670000e+04   4.5074963e-04
   1.7675000e+04   4.5054636e-04
   1.7680000e+04   4.5031905e-04
   1.7685000e+04   4.5006950e-04
   1.7690000e+04   4.4979947e-04
   1.7695000e+04   4.4951252e-04
   1.7700000e+04   4.4921062e-04
   1.7705000e+04   4.4889415e-04
   1.7710000e+04   4.4856320e-04
   1.7715000e+04   4.4821882e-04
   1.7720000e+04   4.4786355e-04
   1.7725000e+04   4.4750099e-04
   1.7730000e+04   4.4713488e-04
   1.7735000e+04   4.4676843e-04
   1.7740000e+04   4.4640410e-04
   1.7745000e+04   4.4604383e-04
   1.7750000e+04   4.4568937e-04
   1.7755000e+04   4.4534246e-04
   1.7760000e+04   4.4500481e-04
   1.7765000e+04   4.4467806e-04
   1.7770000e+04   4.4436381e-04
   1.7775000e+04   4.4406358e-04
   1.7780000e+04   4.4377940e-04
   1.7785000e+04   4.4351300e-04
   1.7790000e+04   4.4326461e-04
   1.7795000e+04   4.4303373e-04
   1.7800000e+04   4.4282025e-04
   1.7805000e+04   4.4262484e-04
   1.7810000e+04   4.4244876e-04
   1.7815000e+04   4.4229394e-04
   1.7820000e+04   4.4216155e-04
   1.7825000e+04   4.4205202e-04
   1.7830000e+04   4.4196515e-04
   1.7835000e+04   4.4189706e-04
   1.7840000e+04   4.4183487e-04
   1.7845000e+04   4.4178401e-04
   1.7850000e+04   4.4175360e-04
   1.7855000e+04   4.4175147e-04
   1.7860000e+04   4.4177670e-04
   1.7865000e+04   4.4182079e-04
   1.7870000e+04   4.4187605e-04
   1.7875000e+04   4.4193956e-04
   1.7880000e+04   4.4201321e-04
   1.7885000e+04   4.4209919e-04
   1.7890000e+04   4.4219741e-04
   1.7895000e+04   4.4230593e-04
   1.7900000e+04   4.4242206e-04
   1.7905000e+04   4.4254325e-04
   1.7910000e+04   4.4266766e-04
   1.7915000e+04   4.4279405e-04
   1.7920000e+04   4.4292137e-04
   1.7925000e+04   4.4304839e-04
   1.7930000e+04   4.4317346e-04
   1.7935000e+04   4.4329453e-04
   1.7940000e+04   4.4340933e-04
   1.7945000e+04   4.4351690e-04
   1.7950000e+04   4.4361595e-04
   1.7955000e+04   4.4370747e-04
   1.7960000e+04   4.4378801e-04
   1.7965000e+04   4.4385215e-04
   1.7970000e+04   4.4389527e-04
   1.7975000e+04   4.4391560e-04
   1.7980000e+04   4.4391397e-04
   1.7985000e+04   4.4389352e-04
   1.7990000e+04   4.4385730e-04
   1.7995000e+04   4.4380725e-04
   1.8000000e+04   4.4374394e-04
   1.8005000e+04   4.4366728e-04
   1.8010000e+04   4.4357709e-04
   1.8015000e+04   4.4347379e-04
   1.8020000e+04   4.4335778e-04
   1.8025000e+04   4.4322915e-04
   1.8030000e+04   4.4308815e-04
   1.8035000e+04   4.4293523e-04
   1.8040000e+04   4.4277123e-04
   1.8045000e+04   4.4259737e-04
   1.8050000e+04   4.4241519e-04
   1.8055000e+04   4.4222636e-04
   1.8060000e+04   4.4203437e-04
   1.8065000e+04   4.4184482e-04
   1.8070000e+04   4.4167392e-04
   1.8075000e+04   4.4152164e-04
   1.8080000e+04   4.4137070e-04
   1.8085000e+04   4.4120217e-04
   1.8090000e+04   4.4100769e-04
   1.8095000e+04   4.4079257e-04
   1.8100000e+04   4.4057024e-04
   1.8105000e+04   4.4035408e-04
   1.8110000e+04   4.4015233e-04
   1.8115000e+04   4.3996767e-04
   1.8120000e+04   4.3979978e-04
   1.8125000e+04   4.3964769e-04
   1.8130000e+04   4.3951070e-04
   1.8135000e+04   4.3938790e-04
   1.8140000e+04   4.3927770e-04
   1.8145000e+04   4.3917810e-04
   1.8150000e+04   4.3908742e-04
   1.8155000e+04   4.3900515e-04
   1.8160000e+04   4.3893208e-04
   1.8165000e+04   4.3886993e-04
   1.8170000e+04   4.3882059e-04
   1.8175000e+04   4.3878565e-04
   1.8180000e+04   4.3876586e-04
   1.8185000e+04   4.3876250e-04
   1.8190000e+04   4.3877265e-04
   1.8195000e+04   4.3879768e-04
   1.8200000e+04   4.3883562e-04
   1.8205000e+04   4.3888471e-04
   1.8210000e+04   4.3894464e-04
   1.8215000e+04   4.3901478e-04
   1.8220000e+04   4.3909436e-04
   1.8225000e+04   4.3918274e-04
   1.8230000e+04   4.3927929e-04
   1.8235000e+04   4.3938337e-04
   1.8240000e+04   4.3949426e-04
   1.8245000e+04   4.3961103e-04
   1.8250000e+04   4.3973250e-04
   1.8255000e+04   4.3985849e-04
   1.8260000e+04   4.3998797e-04
   1.8265000e+04   4.4012135e-04
   1.8270000e+04   4.4025660e-04
   1.8275000e+04   4.4039081e-04
   1.8280000e+04   4.4052144e-04
   1.8285000e+04   4.4064696e-04
   1.8290000e+04   4.4076704e-04
   1.8295000e+04   4.4088218e-04
   1.8300000e+04   4.4099227e-04
   1.8305000e+04   4.4109757e-04
   1.8310000e+04   4.4119741e-04
   1.8315000e+04   4.4129078e-04
   1.8320000e+04   4.4137662e-04
   1.8325000e+04   4.4145400e-04
   1.8330000e+04   4.4152212e-04
   1.8335000e+04   4.4158019e-04
   1.8340000e+04   4.4162751e-04
   1.8345000e+04   4.4166339e-04
   1.8350000e+04   4.4168732e-04
   1.8355000e+04   4.4169894e-04
   1.8360000e+04   4.4169804e-04
   1.8365000e+04   4.4168452e-04
   1.8370000e+04   4.4165835e-04
   1.8375000e+04   4.4161953e-04
   1.8380000e+04   4.4156813e-04
   1.8385000e+04   4.4150424e-04
   1.8390000e+04   4.4142804e-04
   1.8395000e+04   4.4133977e-04
   1.8400000e+04   4.4123975e-04
   1.8405000e+04   4.4112830e-04
   1.8410000e+04   4.4100557e-04
   1.8415000e+04   4.4087255e-04
   1.8420000e+04   4.4073001e-04
   1.8425000e+04   4.4057826e-04
   1.8430000e+04   4.4041777e-04
   1.8435000e+04   4.4024920e-04
   1.8440000e+04   4.4007340e-04
   1.8445000e+04   4.3989070e-04
   1.8450000e+04   4.3970202e-04
   1.8455000e+04   4.3950819e-04
   1.8460000e+04   4.3930985e-04
   1.8465000e+04   4.3910780e-04
   1.8470000e+04   4.3890291e-04
   1.8475000e+04   4.3869607e-04
   1.8480000e+04   4.3848822e-04
   1.8485000e+04   4.3828025e-04
   1.8490000e+04   4.3807306e-04
   1.8495000e+04   4.3786748e-04
   1.8500000e+04   4.3766444e-04
   1.8505000e+04   4.3746493e-04
   1.8510000e+04   4.3726965e-04
   1.8515000e+04   4.3707941e-04
   1.8520000e+04   4.3689506e-04
   1.8525000e+04   4.3671741e-04
   1.8530000e+04   4.3654724e-04
   1.8535000e+04   4.3638529e-04
   1.8540000e+04   4.3623216e-04
   1.8545000e+04   4.3608865e-04
   1.8550000e+04   4.3595542e-04
   1.8555000e+04   4.3583299e-04
   1.8560000e+04   4.3572169e-04
   1.8565000e+04   4.3562190e-04
   1.8570000e+04   4.3553391e-04
   1.8575000e+04   4.3545791e-04
   1.8580000e+04   4.3539385e-04
   1.8585000e+04   4.3534165e-04
   1.8590000e+04   4.3530141e-04
   1.8595000e+04   4.3527310e-04
   1.8600000e+04   4.3525641e-04
   1.8605000e+04   4.3525098e-04
   1.8610000e+04   4.3525636e-04
   1.8615000e+04   4.3527207e-04
   1.8620000e+04   4.3529750e-04
   1.8625000e+04   4.3533200e-04
   1.8630000e+04   4.3537483e-04
   1.8635000e+04   4.3542519e-04
   1.8640000e+04   4.3548225e-04
   1.8645000e+04   4.3554510e-04
   1.8650000e+04   4.3561281e-04
   1.8655000e+04   4.3568442e-04
   1.8660000e+04   4.3575894e-04
   1.8665000e+04   4.3583535e-04
   1.8670000e+04   4.3591264e-04
   1.8675000e+04   4.3598978e-04
   1.8680000e+04   4.3606575e-04
   1.8685000e+04   4.3613955e-04
   1.8690000e+04   4.3621019e-04
   1.8695000e+04   4.3627595e-04
   1.8700000e+04   4.3634368e-04
   1.8705000e+04   4.3642103e-04
   1.8710000e+04   4.3651893e-04
   1.8715000e+04   4.3662145e-04
   1.8720000e+04   4.3670348e-04
   1.8725000e+04   4.3674689e-04
   1.8730000e+04   4.3674915e-04
   1.8735000e+04   4.3672084e-04
   1.8740000e+04   4.3667682e-04
   1.8745000e+04   4.3662833e-04
   1.8750000e+04   4.3658012e-04
   1.8755000e+04   4.3653214e-04
   1.8760000e+04   4.3648254e-04
   1.8765000e+04   4.3642942e-04
   1.8770000e+04   4.3637088e-04
   1.8775000e+04   4.3630443e-04
   1.8780000e+04   4.3622696e-04
   1.8785000e+04   4.3613557e-04
   1.8790000e+04   4.3602863e-04
   1.8795000e+04   4.3590639e-04
   1.8800000e+04   4.3577082e-04
   1.8805000e+04   4.3562479e-04
   1.8810000e+04   4.3547127e-04
   1.8815000e+04   4.3531272e-04
   1.8820000e+04   4.3515087e-04
   1.8825000e+04   4.3498687e-04
   1.8830000e+04   4.3482146e-04
   1.8835000e+04   4.3465504e-04
   1.8840000e+04   4.3448801e-04
   1.8845000e+04   4.3432051e-04
   1.8850000e+04   4.3415268e-04
   1.8855000e+04   4.3398494e-04
   1.8860000e+04   4.3381814e-04
   1.8865000e+04   4.3365358e-04
   1.8870000e+04   4.3349282e-04
   1.8875000e+04   4.3333746e-04
   1.8880000e+04   4.3318897e-04
   1.8885000e+04   4.3304861e-04
   1.8890000e+04   4.3291739e-04
   1.8895000e+04   4.3279614e-04
   1.8900000e+04   4.3268555e-04
   1.8905000e+04   4.3258619e-04
   1.8910000e+04   4.3249879e-04
   1.8915000e+04   4.3242372e-04
   1.8920000e+04   4.3236185e-04
   1.8925000e+04   4.3231322e-04
   1.8930000e+04   4.3227751e-04
   1.8935000e+04   4.3225447e-04
   1.8940000e+04   4.3224414e-04
   1.8945000e+04   4.3224678e-04
   1.8950000e+04   4.3226268e-04
   1.8955000e+04   4.3229184e-04
   1.8960000e+04   4.3233394e-04
   1.8965000e+04   4.3238835e-04
   1.8970000e+04   4.3245428e-04
   1.8975000e+04   4.3253083e-04
   1.8980000e+04   4.3261705e-04
   1.8985000e+04   4.3271192e-04
   1.8990000e+04   4.3281442e-04
   1.8995000e+04   4.3292294e-04
   1.9000000e+04   4.3303658e-04
   1.9005000e+04   4.3315427e-04
   1.9010000e+04   4.3327479e-04
   1.9015000e+04   4.3339694e-04
   1.9020000e+04   4.3351954e-04
   1.9025000e+04   4.3364147e-04
   1.9030000e+04   4.3376164e-04
   1.9035000e+04   4.3387898e-04
   1.9040000e+04   4.3399244e-04
   1.9045000e+04   4.3410097e-04
   1.9050000e+04   4.3420354e-04
   1.9055000e+04   4.3429917e-04
   1.9060000e+04   4.3438692e-04
   1.9065000e+04   4.3446591e-04
   1.9070000e+04   4.3453534e-04
   1.9075000e+04   4.3459445e-04
   1.9080000e+04   4.3464259e-04
   1.9085000e+04   4.3467914e-04
   1.9090000e+04   4.3470358e-04
   1.9095000e+04   4.3471546e-04
   1.9100000e+04   4.3471442e-04
   1.9105000e+04   4.3470018e-04
   1.9110000e+04   4.3467258e-04
   1.9115000e+04   4.3463154e-04
   1.9120000e+04   4.3457710e-04
   1.9125000e+04   4.3450939e-04
   1.9130000e+04   4.3442863e-04
   1.9135000e+04   4.3433517e-04
   1.9140000e+04   4.3422942e-04
   1.9145000e+04   4.3411192e-04
   1.9150000e+04   4.3398327e-04
   1.9155000e+04   4.3384411e-04
   1.9160000e+04   4.3369525e-04
   1.9165000e+04   4.3353756e-04
   1.9170000e+04   4.3337191e-04
   1.9175000e+04   4.3319922e-04
   1.9180000e+04   4.3302046e-04
   1.9185000e+04   4.3283665e-04
   1.9190000e+04   4.3264884e-04
   1.9195000e+04   4.3245808e-04
   1.9200000e+04   4.3226543e-04
   1.9205000e+04   4.3207196e-04
   1.9210000e+04   4.3187873e-04
   1.9215000e+04   4.3168680e-04
   1.9220000e+04   4.3149720e-04
   1.9225000e+04   4.3131096e-04
   1.9230000e+04   4.3112902e-04
   1.9235000e+04   4.3095233e-04
   1.9240000e+04   4.3078178e-04
   1.9245000e+04   4.3061822e-04
   1.9250000e+04   4.3046240e-04
   1.9255000e+04   4.3031500e-04
   1.9260000e+04   4.3017663e-04
   1.9265000e+04   4.3004786e-04
   1.9270000e+04   4.2992915e-04
   1.9275000e+04   4.2982088e-04
   1.9280000e+04   4.2972334e-04
   1.9285000e+04   4.2963673e-04
   1.9290000e+04   4.2956120e-04
   1.9295000e+04   4.2949678e-04
   1.9300000e+04   4.2944342e-04
   1.9305000e+04   4.2940098e-04
   1.9310000e+04   4.2936922e-04
   1.9315000e+04   4.2934785e-04
   1.9320000e+04   4.2933649e-04
   1.9325000e+04   4.2933469e-04
   1.9330000e+04   4.2934194e-04
   1.9335000e+04   4.2935766e-04
   1.9340000e+04   4.2938124e-04
   1.9345000e+04   4.2941201e-04
   1.9350000e+04   4.2944926e-04
   1.9355000e+04   4.2949225e-04
   1.9360000e+04   4.2954020e-04
   1.9365000e+04   4.2959232e-04
   1.9370000e+04   4.2964779e-04
   1.9375000e+04   4.2970579e-04
   1.9380000e+04   4.2976551e-04
   1.9385000e+04   4.2982610e-04
   1.9390000e+04   4.2988675e-04
   1.9395000e+04   4.2994666e-04
   1.9400000e+04   4.3000505e-04
   1.9405000e+04   4.3006114e-04
   1.9410000e+04   4.3011420e-04
   1.9415000e+04   4.3016361e-04
   1.9420000e+04   4.3021363e-04
   1.9425000e+04   4.3027207e-04
   1.9430000e+04   4.3034226e-04
   1.9435000e+04   4.3041081e-04
   1.9440000e+04   4.3046065e-04
   1.9445000e+04   4.3048170e-04
   1.9450000e+04   4.3047505e-04
   1.9455000e+04   4.3044959e-04
   1.9460000e+04   4.3041553e-04
   1.9465000e+04   4.3037951e-04
   1.9470000e+04   4.3034360e-04
   1.9475000e+04   4.3030702e-04
   1.9480000e+04   4.3026832e-04
   1.9485000e+04   4.3022627e-04
   1.9490000e+04   4.3017976e-04
   1.9495000e+04   4.3012726e-04
   1.9500000e+04   4.3006695e-04
   1.9505000e+04   4.2999725e-04
   1.9510000e+04   4.2991750e-04
   1.9515000e+04   4.2982826e-04
   1.9520000e+04   4.2973106e-04
   1.9525000e+04   4.2962786e-04
   1.9530000e+04   4.2952052e-04
   1.9535000e+04   4.2941045e-04
   1.9540000e+04   4.2929870e-04
   1.9545000e+04   4.2918584e-04
   1.9550000e+04   4.2907217e-04
   1.9555000e+04   4.2895788e-04
   1.9560000e+04   4.2884310e-04
   1.9565000e+04   4.2872803e-04
   1.9570000e+04   4.2861300e-04
   1.9575000e+04   4.2849845e-04
   1.9580000e+04   4.2838502e-04
   1.9585000e+04   4.2827343e-04
   1.9590000e+04   4.2816449e-04
   1.9595000e+04   4.2805896e-04
   1.9600000e+04   4.2795760e-04
   1.9605000e+04   4.2786102e-04
   1.9610000e+04   4.2776971e-04
   1.9615000e+04   4.2768408e-04
   1.9620000e+04   4.2760448e-04
   1.9625000e+04   4.2753122e-04
   1.9630000e+04   4.2746457e-04
   1.9635000e+04   4.2740479e-04
   1.9640000e+04   4.2735213e-04
   1.9645000e+04   4.2730685e-04
   1.9650000e+04   4.2726916e-04
   1.9655000e+04   4.2723920e-04
   1.9660000e+04   4.2721705e-04
   1.9665000e+04   4.2720273e-04
   1.9670000e+04   4.2719617e-04
   1.9675000e+04   4.2719723e-04
   1.9680000e+04   4.2720570e-04
   1.9685000e+04   4.2722129e-04
   1.9690000e+04   4.2724366e-04
   1.9695000e+04   4.2727240e-04
   1.9700000e+04   4.2730708e-04
   1.9705000e+04   4.2734719e-04
   1.9710000e+04   4.2739223e-04
   1.9715000e+04   4.2744139e-04
   1.9720000e+04   4.2749435e-04
   1.9725000e+04   4.2755045e-04
   1.9730000e+04   4.2760910e-04
   1.9735000e+04   4.2766968e-04
   1.9740000e+04   4.2773158e-04
   1.9745000e+04   4.2779421e-04
   1.9750000e+04   4.2785701e-04
   1.9755000e+04   4.2791939e-04
   1.9760000e+04   4.2798078e-04
   1.9765000e+04   4.2804062e-04
   1.9770000e+04   4.2809833e-04
   1.9775000e+04   4.2815335e-04
   1.9780000e+04   4.2820514e-04
   1.9785000e+04   4.2825316e-04
   1.9790000e+04   4.2829689e-04
   1.9795000e+04   4.2833584e-04
   1.9800000e+04   4.2836953e-04
   1.9805000e+04   4.2839749e-04
   1.9810000e+04   4.2841931e-04
   1.9815000e+04   4.2843459e-04
   1.9820000e+04   4.2844297e-04
   1.9825000e+04   4.2844414e-04
   1.9830000e+04   4.2843783e-04
   1.9835000e+04   4.2842382e-04
   1.9840000e+04   4.2840194e-04
   1.9845000e+04   4.2837207e-04
   1.9850000e+04   4.2833413e-04
   1.9855000e+04   4.2828816e-04
   1.9860000e+04   4.2823421e-04
   1.9865000e+04   4.2817234e-04
   1.9870000e+04   4.2810273e-04
   1.9875000e+04   4.2802560e-04
   1.9880000e+04   4.2794119e-04
   1.9885000e+04   4.2784983e-04
   1.9890000e+04   4.2775185e-04
   1.9895000e+04   4.2764765e-04
   1.9900000e+04   4.2753764e-04
   1.9905000e+04   4.2742229e-04
   1.9910000e+04   4.2730208e-04
   1.9915000e+04   4.2717755e-04
   1.9920000e+04   4.2704926e-04
   1.9925000e+04   4.2691778e-04
   1.9930000e+04   4.2678372e-04
   1.9935000e+04   4.2664768e-04
   1.9940000e+04   4.2651028e-04
   1.9945000e+04   4.2637218e-04
   1.9950000e+04   4.2623404e-04
   1.9955000e+04   4.2609650e-04
   1.9960000e+04   4.2596018e-04
   1.9965000e+04   4.2582573e-04
   1.9970000e+04   4.2569377e-04
   1.9975000e+04   4.2556491e-04
   1.9980000e+04   4.2543970e-04
   1.9985000e+04   4.2531874e-04
   1.9990000e+04   4.2520260e-04
   1.9995000e+04   4.2509178e-04
   2.0000000e+04   4.2498677e-04
   2.0005000e+04   4.2488800e-04
   2.0010000e+04   4.2479588e-04
   2.0015000e+04   4.2471074e-04
   2.0020000e+04   4.2463287e-04
   2.0025000e+04   4.2456252e-04
   2.0030000e+04   4.2449990e-04
   2.0035000e+04   4.2444514e-04
   2.0040000e+04   4.2439834e-04
   2.0045000e+04   4.2435952e-04
   2.0050000e+04   4.2432867e-04
   2.0055000e+04   4.2430570e-04
   2.0060000e+04   4.2429048e-04
   2.0065000e+04   4.2428281e-04
   2.0070000e+04   4.2428245e-04
   2.0075000e+04   4.2428909e-04
   2.0080000e+04   4.2430213e-04
   2.0085000e+04   4.2432322e-04
   2.0090000e+04   4.2435350e-04
   2.0095000e+04   4.2439689e-04
   2.0100000e+04   4.2444940e-04
   2.0105000e+04   4.2450376e-04
   2.0110000e+04   4.2455395e-04
   2.0115000e+04   4.2459807e-04
   2.0120000e+04   4.2463809e-04
   2.0125000e+04   4.2467755e-04
   2.0130000e+04   4.2471925e-04
   2.0135000e+04   4.2476421e-04
   2.0140000e+04   4.2481200e-04
   2.0145000e+04   4.2486152e-04
   2.0150000e+04   4.2491162e-04
   2.0155000e+04   4.2496108e-04
   2.0160000e+04   4.2500852e-04
   2.0165000e+04   4.2505233e-04
   2.0170000e+04   4.2509092e-04
   2.0175000e+04   4.2512301e-04
   2.0180000e+04   4.2514788e-04
   2.0185000e+04   4.2516535e-04
   2.0190000e+04   4.2517562e-04
   2.0195000e+04   4.2517897e-04
   2.0200000e+04   4.2517563e-04
   2.0205000e+04   4.2516566e-04
   2.0210000e+04   4.2514896e-04
   2.0215000e+04   4.2512532e-04
   2.0220000e+04   4.2509446e-04
   2.0225000e+04   4.2505607e-04
   2.0230000e+04   4.2500988e-04
   2.0235000e+04   4.2495569e-04
   2.0240000e+04   4.2489348e-04
   2.0245000e+04   4.2482333e-04
   2.0250000e+04   4.2474547e-04
   2.0255000e+04   4.2466025e-04
   2.0260000e+04   4.2456812e-04
   2.0265000e+04   4.2446964e-04
   2.0270000e+04   4.2436541e-04
   2.0275000e+04   4.2425603e-04
   2.0280000e+04   4.2414213e-04
   2.0285000e+04   4.2402433e-04
   2.0290000e+04   4.2390323e-04
   2.0295000e+04   4.2377951e-04
   2.0300000e+04   4.2365382e-04
   2.0305000e+04   4.2352690e-04
   2.0310000e+04   4.2339948e-04
   2.0315000e+04   4.2327237e-04
   2.0320000e+04   4.2314643e-04
   2.0325000e+04   4.2302263e-04
   2.0330000e+04   4.2290182e-04
   2.0335000e+04   4.2278445e-04
   2.0340000e+04   4.2267082e-04
   2.0345000e+04   4.2256136e-04
   2.0350000e+04   4.2245666e-04
   2.0355000e+04   4.2235750e-04
   2.0360000e+04   4.2226464e-04
   2.0365000e+04   4.2217873e-04
   2.0370000e+04   4.2210025e-04
   2.0375000e+04   4.2202955e-04
   2.0380000e+04   4.2196691e-04
   2.0385000e+04   4.2191253e-04
   2.0390000e+04   4.2186656e-04
   2.0395000e+04   4.2182912e-04
   2.0400000e+04   4.2180022e-04
   2.0405000e+04   4.2177983e-04
   2.0410000e+04   4.2176788e-04
   2.0415000e+04   4.2176426e-04
   2.0420000e+04   4.2176883e-04
   2.0425000e+04   4.2178139e-04
   2.0430000e+04   4.2180171e-04
   2.0435000e+04   4.2182946e-04
   2.0440000e+04   4.2186426e-04
   2.0445000e+04   4.2190567e-04
   2.0450000e+04   4.2195318e-04
   2.0455000e+04   4.2200623e-04
   2.0460000e+04   4.2206419e-04
   2.0465000e+04   4.2212640e-04
   2.0470000e+04   4.2219217e-04
   2.0475000e+04   4.2226077e-04
   2.0480000e+04   4.2233143e-04
   2.0485000e+04   4.2240339e-04
   2.0490000e+04   4.2247587e-04
   2.0495000e+04   4.2254808e-04
   2.0500000e+04   4.2261924e-04
   2.0505000e+04   4.2268858e-04
   2.0510000e+04   4.2275533e-04
   2.0515000e+04   4.2281876e-04
   2.0520000e+04   4.2287819e-04
   2.0525000e+04   4.2293293e-04
   2.0530000e+04   4.2298239e-04
   2.0535000e+04   4.2302595e-04
   2.0540000e+04   4.2306311e-04
   2.0545000e+04   4.2309344e-04
   2.0550000e+04   4.2311651e-04
   2.0555000e+04   4.2313199e-04
   2.0560000e+04   4.2313956e-04
   2.0565000e+04   4.2313898e-04
   2.0570000e+04   4.2313008e-04
   2.0575000e+04   4.2311276e-04
   2.0580000e+04   4.2308698e-04
   2.0585000e+04   4.2305276e-04
   2.0590000e+04   4.2301019e-04
   2.0595000e+04   4.2295942e-04
   2.0600000e+04   4.2290064e-04
   2.0605000e+04   4.2283412e-04
   2.0610000e+04   4.2276018e-04
   2.0615000e+04   4.2267918e-04
   2.0620000e+04   4.2259156e-04
   2.0625000e+04   4.2249777e-04
   2.0630000e+04   4.2239832e-04
   2.0635000e+04   4.2229375e-04
   2.0640000e+04   4.2218463e-04
   2.0645000e+04   4.2207161e-04
   2.0650000e+04   4.2195532e-04
   2.0655000e+04   4.2183642e-04
   2.0660000e+04   4.2171557e-04
   2.0665000e+04   4.2159345e-04
   2.0670000e+04   4.2147075e-04
   2.0675000e+04   4.2134814e-04
   2.0680000e+04   4.2122637e-04
   2.0685000e+04   4.2110621e-04
   2.0690000e+04   4.2098843e-04
   2.0695000e+04   4.2087360e-04
   2.0700000e+04   4.2076209e-04
   2.0705000e+04   4.2065428e-04
   2.0710000e+04   4.2055059e-04
   2.0715000e+04   4.2045154e-04
   2.0720000e+04   4.2035769e-04
   2.0725000e+04   4.2026956e-04
   2.0730000e+04   4.2018759e-04
   2.0735000e+04   4.2011216e-04
   2.0740000e+04   4.2004354e-04
   2.0745000e+04   4.1998192e-04
   2.0750000e+04   4.1992741e-04
   2.0755000e+04   4.1988004e-04
   2.0760000e+04   4.1983976e-04
   2.0765000e+04   4.1980645e-04
   2.0770000e+04   4.1977997e-04
   2.0775000e+04   4.1976013e-04
   2.0780000e+04   4.1974673e-04
   2.0785000e+04   4.1973954e-04
   2.0790000e+04   4.1973829e-04
   2.0795000e+04   4.1974268e-04
   2.0800000e+04   4.1975236e-04
   2.0805000e+04   4.1976690e-04
   2.0810000e+04   4.1978585e-04
   2.0815000e+04   4.1980867e-04
   2.0820000e+04   4.1983482e-04
   2.0825000e+04   4.1986369e-04
   2.0830000e+04   4.1989468e-04
   2.0835000e+04   4.1992717e-04
   2.0840000e+04   4.1996052e-04
   2.0845000e+04   4.1999413e-04
   2.0850000e+04   4.2002738e-04
   2.0855000e+04   4.2005970e-04
   2.0860000e+04   4.2009050e-04
   2.0865000e+04   4.2011922e-04
   2.0870000e+04   4.2014534e-04
   2.0875000e+04   4.2016833e-04
   2.0880000e+04   4.2018771e-04
   2.0885000e+04   4.2020304e-04
   2.0890000e+04   4.2021390e-04
   2.0895000e+04   4.2021991e-04
   2.0900000e+04   4.2022075e-04
   2.0905000e+04   4.2021614e-04
   2.0910000e+04   4.2020586e-04
   2.0915000e+04   4.2018973e-04
   2.0920000e+04   4.2016763e-04
   2.0925000e+04   4.2013947e-04
   2.0930000e+04   4.2010524e-04
   2.0935000e+04   4.2006495e-04
   2.0940000e+04   4.2001870e-04
   2.0945000e+04   4.1996659e-04
   2.0950000e+04   4.1990886e-04
   2.0955000e+04   4.1984569e-04
   2.0960000e+04   4.1977723e-04
   2.0965000e+04   4.1970365e-04
   2.0970000e+04   4.1962520e-04
   2.0975000e+04   4.1954226e-04
   2.0980000e+04   4.1945526e-04
   2.0985000e+04   4.1936469e-04
   2.0990000e+04   4.1927103e-04
   2.0995000e+04   4.1917477e-04
   2.1000000e+04   4.1907638e-04
   2.1005000e+04   4.1897647e-04
   2.1010000e+04   4.1887562e-04
   2.1015000e+04   4.1877453e-04
   2.1020000e+04   4.1867354e-04
   2.1025000e+04   4.1857283e-04
   2.1030000e+04   4.1847264e-04
   2.1035000e+04   4.1837344e-04
   2.1040000e+04   4.1827591e-04
   2.1045000e+04   4.1818080e-04
   2.1050000e+04   4.1808878e-04
   2.1055000e+04   4.1800040e-04
   2.1060000e+04   4.1791609e-04
   2.1065000e+04   4.1783618e-04
   2.1070000e+04   4.1776101e-04
   2.1075000e+04   4.1769089e-04
   2.1080000e+04   4.1762610e-04
   2.1085000e+04   4.1756687e-04
   2.1090000e+04   4.1751340e-04
   2.1095000e+04   4.1746584e-04
   2.1100000e+04   4.1742431e-04
   2.1105000e+04   4.1738892e-04
   2.1110000e+04   4.1735972e-04
   2.1115000e+04   4.1733676e-04
   2.1120000e+04   4.1732000e-04
   2.1125000e+04   4.1730939e-04
   2.1130000e+04   4.1730481e-04
   2.1135000e+04   4.1730611e-04
   2.1140000e+04   4.1731310e-04
   2.1145000e+04   4.1732555e-04
   2.1150000e+04   4.1734320e-04
   2.1155000e+04   4.1736575e-04
   2.1160000e+04   4.1739288e-04
   2.1165000e+04   4.1742420e-04
   2.1170000e+04   4.1745935e-04
   2.1175000e+04   4.1749791e-04
   2.1180000e+04   4.1753943e-04
   2.1185000e+04   4.1758347e-04
   2.1190000e+04   4.1762955e-04
   2.1195000e+04   4.1767719e-04
   2.1200000e+04   4.1772590e-04
   2.1205000e+04   4.1777519e-04
   2.1210000e+04   4.1782456e-04
   2.1215000e+04   4.1787353e-04
   2.1220000e+04   4.1792156e-04
   2.1225000e+04   4.1796825e-04
   2.1230000e+04   4.1801313e-04
   2.1235000e+04   4.1805570e-04
   2.1240000e+04   4.1809555e-04
   2.1245000e+04   4.1813226e-04
   2.1250000e+04   4.1816546e-04
   2.1255000e+04   4.1819478e-04
   2.1260000e+04   4.1821988e-04
   2.1265000e+04   4.1824042e-04
   2.1270000e+04   4.1825612e-04
   2.1275000e+04   4.1826673e-04
   2.1280000e+04   4.1827205e-04
   2.1285000e+04   4.1827189e-04
   2.1290000e+04   4.1826612e-04
   2.1295000e+04   4.1825465e-04
   2.1300000e+04   4.1823740e-04
   2.1305000e+04   4.1821434e-04
   2.1310000e+04   4.1818548e-04
   2.1315000e+04   4.1815087e-04
   2.1320000e+04   4.1811059e-04
   2.1325000e+04   4.1806475e-04
   2.1330000e+04   4.1801353e-04
   2.1335000e+04   4.1795710e-04
   2.1340000e+04   4.1789568e-04
   2.1345000e+04   4.1782951e-04
   2.1350000e+04   4.1775886e-04
   2.1355000e+04   4.1768403e-04
   2.1360000e+04   4.1760534e-04
   2.1365000e+04   4.1752314e-04
   2.1370000e+04   4.1743779e-04
   2.1375000e+04   4.1734967e-04
   2.1380000e+04   4.1725917e-04
   2.1385000e+04   4.1716670e-04
   2.1390000e+04   4.1707267e-04
   2.1395000e+04   4.1697752e-04
   2.1400000e+04   4.1688166e-04
   2.1405000e+04   4.1678553e-04
   2.1410000e+04   4.1668955e-04
   2.1415000e+04   4.1659415e-04
   2.1420000e+04   4.1649972e-04
   2.1425000e+04   4.1640668e-04
   2.1430000e+04   4.1631541e-04
   2.1435000e+04   4.1622630e-04
   2.1440000e+04   4.1613972e-04
   2.1445000e+04   4.1605611e-04
   2.1450000e+04   4.1597580e-04
   2.1455000e+04   4.1589900e-04
   2.1460000e+04   4.1582587e-04
   2.1465000e+04   4.1575654e-04
   2.1470000e+04   4.1569117e-04
   2.1475000e+04   4.1562995e-04
   2.1480000e+04   4.1557309e-04
   2.1485000e+04   4.1552075e-04
   2.1490000e+04   4.1547306e-04
   2.1495000e+04   4.1543010e-04
   2.1500000e+04   4.1539190e-04
   2.1505000e+04   4.1535843e-04
   2.1510000e+04   4.1532963e-04
   2.1515000e+04   4.1530535e-04
   2.1520000e+04   4.1528544e-04
   2.1525000e+04   4.1526968e-04
   2.1530000e+04   4.1525785e-04
   2.1535000e+04   4.1524973e-04
   2.1540000e+04   4.1524509e-04
   2.1545000e+04   4.1524369e-04
   2.1550000e+04   4.1524528e-04
   2.1555000e+04   4.1524958e-04
   2.1560000e+04   4.1525630e-04
   2.1565000e+04   4.1526512e-04
   2.1570000e+04   4.1527568e-04
   2.1575000e+04   4.1528761e-04
   2.1580000e+04   4.1530052e-04
   2.1585000e+04   4.1531401e-04
   2.1590000e+04   4.1532767e-04
   2.1595000e+04   4.1534113e-04
   2.1600000e+04   4.1535399e-04
   2.1605000e+04   4.1536585e-04
   2.1610000e+04   4.1537631e-04
   2.1615000e+04   4.1538500e-04
   2.1620000e+04   4.1539159e-04
   2.1625000e+04   4.1539578e-04
   2.1630000e+04   4.1539732e-04
   2.1635000e+04   4.1539593e-04
   2.1640000e+04   4.1539139e-04
   2.1645000e+04   4.1538346e-04
   2.1650000e+04   4.1537194e-04
   2.1655000e+04   4.1535666e-04
   2.1660000e+04   4.1533749e-04
   2.1665000e+04   4.1531433e-04
   2.1670000e+04   4.1528713e-04
   2.1675000e+04   4.1525591e-04
   2.1680000e+04   4.1522069e-04
   2.1685000e+04   4.1518146e-04
   2.1690000e+04   4.1513817e-04
   2.1695000e+04   4.1509087e-04
   2.1700000e+04   4.1503967e-04
   2.1705000e+04   4.1498481e-04
   2.1710000e+04   4.1492654e-04
   2.1715000e+04   4.1486513e-04
   2.1720000e+04   4.1480084e-04
   2.1725000e+04   4.1473393e-04
   2.1730000e+04   4.1466468e-04
   2.1735000e+04   4.1459338e-04
   2.1740000e+04   4.1452036e-04
   2.1745000e+04   4.1444596e-04
   2.1750000e+04   4.1437054e-04
   2.1755000e+04   4.1429445e-04
   2.1760000e+04   4.1421809e-04
   2.1765000e+04   4.1414183e-04
   2.1770000e+04   4.1406607e-04
   2.1775000e+04   4.1399120e-04
   2.1780000e+04   4.1391763e-04
   2.1785000e+04   4.1384574e-04
   2.1790000e+04   4.1377592e-04
   2.1795000e+04   4.1370853e-04
   2.1800000e+04   4.1364393e-04
   2.1805000e+04   4.1358245e-04
   2.1810000e+04   4.1352441e-04
   2.1815000e+04   4.1347010e-04
   2.1820000e+04   4.1341977e-04
   2.1825000e+04   4.1337367e-04
   2.1830000e+04   4.1333198e-04
   2.1835000e+04   4.1329489e-04
   2.1840000e+04   4.1326253e-04
   2.1845000e+04   4.1323499e-04
   2.1850000e+04   4.1321234e-04
   2.1855000e+04   4.1319460e-04
   2.1860000e+04   4.1318176e-04
   2.1865000e+04   4.1317377e-04
   2.1870000e+04   4.1317055e-04
   2.1875000e+04   4.1317197e-04
   2.1880000e+04   4.1317787e-04
   2.1885000e+04   4.1318807e-04
   2.1890000e+04   4.1320236e-04
   2.1895000e+04   4.1322046e-04
   2.1900000e+04   4.1324211e-04
   2.1905000e+04   4.1326700e-04
   2.1910000e+04   4.1329478e-04
   2.1915000e+04   4.1332511e-04
   2.1920000e+04   4.1335760e-04
   2.1925000e+04   4.1339186e-04
   2.1930000e+04   4.1342747e-04
   2.1935000e+04   4.1346402e-04
   2.1940000e+04   4.1350106e-04
   2.1945000e+04   4.1353817e-04
   2.1950000e+04   4.1357491e-04
   2.1955000e+04   4.1361082e-04
   2.1960000e+04   4.1364550e-04
   2.1965000e+04   4.1367850e-04
   2.1970000e+04   4.1370941e-04
   2.1975000e+04   4.1373784e-04
   2.1980000e+04   4.1376340e-04
   2.1985000e+04   4.1378574e-04
   2.1990000e+04   4.1380452e-04
   2.1995000e+04   4.1381939e-04
   2.2000000e+04   4.1383009e-04
   2.2005000e+04   4.1383636e-04
   2.2010000e+04   4.1383800e-04
   2.2015000e+04   4.1383480e-04
   2.2020000e+04   4.1382660e-04
   2.2025000e+04   4.1381330e-04
   2.2030000e+04   4.1379480e-04
   2.2035000e+04   4.1377108e-04
   2.2040000e+04   4.1374211e-04
   2.2045000e+04   4.1370792e-04
   2.2050000e+04   4.1366859e-04
   2.2055000e+04   4.1362420e-04
   2.2060000e+04   4.1357489e-04
   2.2065000e+04   4.1352084e-04
   2.2070000e+04   4.1346224e-04
   2.2075000e+04   4.1339932e-04
   2.2080000e+04   4.1333236e-04
   2.2085000e+04   4.1326163e-04
   2.2090000e+04   4.1318745e-04
   2.2095000e+04   4.1311016e-04
   2.2100000e+04   4.1303011e-04
   2.2105000e+04   4.1294768e-04
   2.2110000e+04   4.1286326e-04
   2.2115000e+04   4.1277724e-04
   2.2120000e+04   4.1269003e-04
   2.2125000e+04   4.1260204e-04
   2.2130000e+04   4.1251368e-04
   2.2135000e+04   4.1242538e-04
   2.2140000e+04   4.1233754e-04
   2.2145000e+04   4.1225055e-04
   2.2150000e+04   4.1216481e-04
   2.2155000e+04   4.1208070e-04
   2.2160000e+04   4.1199856e-04
   2.2165000e+04   4.1191876e-04
   2.2170000e+04   4.1184170e-04
   2.2175000e+04   4.1176777e-04
   2.2180000e+04   4.1169789e-04
   2.2185000e+04   4.1163233e-04
   2.2190000e+04   4.1157073e-04
   2.2195000e+04   4.1151256e-04
   2.2200000e+04   4.1145748e-04
   2.2205000e+04   4.1140558e-04
   2.2210000e+04   4.1135726e-04
   2.2215000e+04   4.1131300e-04
   2.2220000e+04   4.1127319e-04
   2.2225000e+04   4.1123806e-04
   2.2230000e+04   4.1120767e-04
   2.2235000e+04   4.1118200e-04
   2.2240000e+04   4.1116091e-04
   2.2245000e+04   4.1114417e-04
   2.2250000e+04   4.1113145e-04
   2.2255000e+04   4.1112234e-04
   2.2260000e+04   4.1111645e-04
   2.2265000e+04   4.1111341e-04
   2.2270000e+04   4.1111295e-04
   2.2275000e+04   4.1111486e-04
   2.2280000e+04   4.1111896e-04
   2.2285000e+04   4.1112510e-04
   2.2290000e+04   4.1113306e-04
   2.2295000e+04   4.1114258e-04
   2.2300000e+04   4.1115333e-04
   2.2305000e+04   4.1116496e-04
   2.2310000e+04   4.1117707e-04
   2.2315000e+04   4.1118926e-04
   2.2320000e+04   4.1120112e-04
   2.2325000e+04   4.1121224e-04
   2.2330000e+04   4.1122225e-04
   2.2335000e+04   4.1123082e-04
   2.2340000e+04   4.1123765e-04
   2.2345000e+04   4.1124248e-04
   2.2350000e+04   4.1124508e-04
   2.2355000e+04   4.1124528e-04
   2.2360000e+04   4.1124291e-04
   2.2365000e+04   4.1123784e-04
   2.2370000e+04   4.1122987e-04
   2.2375000e+04   4.1121875e-04
   2.2380000e+04   4.1120429e-04
   2.2385000e+04   4.1118638e-04
   2.2390000e+04   4.1116500e-04
   2.2395000e+04   4.1114019e-04
   2.2400000e+04   4.1111201e-04
   2.2405000e+04   4.1108056e-04
   2.2410000e+04   4.1104591e-04
   2.2415000e+04   4.1100816e-04
   2.2420000e+04   4.1096744e-04
   2.2425000e+04   4.1092388e-04
   2.2430000e+04   4.1087763e-04
   2.2435000e+04   4.1082886e-04
   2.2440000e+04   4.1077774e-04
   2.2445000e+04   4.1072446e-04
   2.2450000e+04   4.1066923e-04
   2.2455000e+04   4.1061229e-04
   2.2460000e+04   4.1055388e-04
   2.2465000e+04   4.1049426e-04
   2.2470000e+04   4.1043371e-04
   2.2475000e+04   4.1037251e-04
   2.2480000e+04   4.1031095e-04
   2.2485000e+04   4.1024932e-04
   2.2490000e+04   4.1018792e-04
   2.2495000e+04   4.1012703e-04
   2.2500000e+04   4.1006695e-04
   2.2505000e+04   4.1000795e-04
   2.2510000e+04   4.0995033e-04
   2.2515000e+04   4.0989434e-04
   2.2520000e+04   4.0984025e-04
   2.2525000e+04   4.0978829e-04
   2.2530000e+04   4.0973871e-04
   2.2535000e+04   4.0969171e-04
   2.2540000e+04   4.0964748e-04
   2.2545000e+04   4.0960618e-04
   2.2550000e+04   4.0956797e-04
   2.2555000e+04   4.0953295e-04
   2.2560000e+04   4.0950123e-04
   2.2565000e+04   4.0947287e-04
   2.2570000e+04   4.0944790e-04
   2.2575000e+04   4.0942636e-04
   2.2580000e+04   4.0940823e-04
   2.2585000e+04   4.0939347e-04
   2.2590000e+04   4.0938194e-04
   2.2595000e+04   4.0937329e-04
   2.2600000e+04   4.0936808e-04
   2.2605000e+04   4.0936610e-04
   2.2610000e+04   4.0936708e-04
   2.2615000e+04   4.0937077e-04
   2.2620000e+04   4.0937694e-04
   2.2625000e+04   4.0938538e-04
   2.2630000e+04   4.0939587e-04
   2.2635000e+04   4.0940818e-04
   2.2640000e+04   4.0942207e-04
   2.2645000e+04   4.0943729e-04
   2.2650000e+04   4.0945357e-04
   2.2655000e+04   4.0947066e-04
   2.2660000e+04   4.0948818e-04
   2.2665000e+04   4.0950598e-04
   2.2670000e+04   4.0952384e-04
   2.2675000e+04   4.0954149e-04
   2.2680000e+04   4.0955863e-04
   2.2685000e+04   4.0957493e-04
   2.2690000e+04   4.0959010e-04
   2.2695000e+04   4.0960387e-04
   2.2700000e+04   4.0961600e-04
   2.2705000e+04   4.0962626e-04
   2.2710000e+04   4.0963443e-04
   2.2715000e+04   4.0964029e-04
   2.2720000e+04   4.0964365e-04
   2.2725000e+04   4.0964430e-04
   2.2730000e+04   4.0964211e-04
   2.2735000e+04   4.0963691e-04
   2.2740000e+04   4.0962859e-04
   2.2745000e+04   4.0961704e-04
   2.2750000e+04   4.0960218e-04
   2.2755000e+04   4.0958394e-04
   2.2760000e+04   4.0956229e-04
   2.2765000e+04   4.0953722e-04
   2.2770000e+04   4.0950872e-04
   2.2775000e+04   4.0947681e-04
   2.2780000e+04   4.0944156e-04
   2.2785000e+04   4.0940301e-04
   2.2790000e+04   4.0936126e-04
   2.2795000e+04   4.0931642e-04
   2.2800000e+04   4.0926861e-04
   2.2805000e+04   4.0921797e-04
   2.2810000e+04   4.0916467e-04
   2.2815000e+04   4.0910888e-04
   2.2820000e+04   4.0905080e-04
   2.2825000e+04   4.0899063e-04
   2.2830000e+04   4.0892860e-04
   2.2835000e+04   4.0886493e-04
   2.2840000e+04   4.0879986e-04
   2.2845000e+04   4.0873364e-04
   2.2850000e+04   4.0866653e-04
   2.2855000e+04   4.0859877e-04
   2.2860000e+04   4.0853064e-04
   2.2865000e+04   4.0846239e-04
   2.2870000e+04   4.0839428e-04
   2.2875000e+04   4.0832657e-04
   2.2880000e+04   4.0825951e-04
   2.2885000e+04   4.0819334e-04
   2.2890000e+04   4.0812830e-04
   2.2895000e+04   4.0806462e-04
   2.2900000e+04   4.0800252e-04
   2.2905000e+04   4.0794219e-04
   2.2910000e+04   4.0788384e-04
   2.2915000e+04   4.0782764e-04
   2.2920000e+04   4.0777374e-04
   2.2925000e+04   4.0772230e-04
   2.2930000e+04   4.0767343e-04
   2.2935000e+04   4.0762725e-04
   2.2940000e+04   4.0758385e-04
   2.2945000e+04   4.0754329e-04
   2.2950000e+04   4.0750563e-04
   2.2955000e+04   4.0747089e-04
   2.2960000e+04   4.0743909e-04
   2.2965000e+04   4.0741021e-04
   2.2970000e+04   4.0738422e-04
   2.2975000e+04   4.0736109e-04
   2.2980000e+04   4.0734074e-04
   2.2985000e+04   4.0732309e-04
   2.2990000e+04   4.0730806e-04
   2.2995000e+04   4.0729554e-04
   2.3000000e+04   4.0728535e-04
   2.3005000e+04   4.0727730e-04
   2.3010000e+04   4.0727120e-04
   2.3015000e+04   4.0726689e-04
   2.3020000e+04   4.0726419e-04
   2.3025000e+04   4.0726293e-04
   2.3030000e+04   4.0726292e-04
   2.3035000e+04   4.0726395e-04
   2.3040000e+04   4.0726581e-04
   2.3045000e+04   4.0726826e-04
   2.3050000e+04   4.0727109e-04
   2.3055000e+04   4.0727406e-04
   2.3060000e+04   4.0727696e-04
   2.3065000e+04   4.0727960e-04
   2.3070000e+04   4.0728182e-04
   2.3075000e+04   4.0728347e-04
   2.3080000e+04   4.0728422e-04
   2.3085000e+04   4.0728373e-04
   2.3090000e+04   4.0728171e-04
   2.3095000e+04   4.0727800e-04
   2.3100000e+04   4.0727252e-04
   2.3105000e+04   4.0726523e-04
   2.3110000e+04   4.0725609e-04
   2.3115000e+04   4.0724501e-04
   2.3120000e+04   4.0723188e-04
   2.3125000e+04   4.0721661e-04
   2.3130000e+04   4.0719912e-04
   2.3135000e+04   4.0717934e-04
   2.3140000e+04   4.0715726e-04
   2.3145000e+04   4.0713283e-04
   2.3150000e+04   4.0710606e-04
   2.3155000e+04   4.0707696e-04
   2.3160000e+04   4.0704557e-04
   2.3165000e+04   4.0701196e-04
   2.3170000e+04   4.0697622e-04
   2.3175000e+04   4.0693846e-04
   2.3180000e+04   4.0689880e-04
   2.3185000e+04   4.0685737e-04
   2.3190000e+04   4.0681432e-04
   2.3195000e+04   4.0676914e-04
   2.3200000e+04   4.0672295e-04
   2.3205000e+04   4.0667603e-04
   2.3210000e+04   4.0662843e-04
   2.3215000e+04   4.0658019e-04
   2.3220000e+04   4.0653144e-04
   2.3225000e+04   4.0648236e-04
   2.3230000e+04   4.0643316e-04
   2.3235000e+04   4.0638406e-04
   2.3240000e+04   4.0633526e-04
   2.3245000e+04   4.0628698e-04
   2.3250000e+04   4.0623940e-04
   2.3255000e+04   4.0619275e-04
   2.3260000e+04   4.0614723e-04
   2.3265000e+04   4.0610305e-04
   2.3270000e+04   4.0606040e-04
   2.3275000e+04   4.0601946e-04
   2.3280000e+04   4.0598038e-04
   2.3285000e+04   4.0594330e-04
   2.3290000e+04   4.0590834e-04
   2.3295000e+04   4.0587559e-04
   2.3300000e+04   4.0584514e-04
   2.3305000e+04   4.0581705e-04
   2.3310000e+04   4.0579138e-04
   2.3315000e+04   4.0576820e-04
   2.3320000e+04   4.0574751e-04
   2.3325000e+04   4.0572933e-04
   2.3330000e+04   4.0571363e-04
   2.3335000e+04   4.0570039e-04
   2.3340000e+04   4.0568955e-04
   2.3345000e+04   4.0568104e-04
   2.3350000e+04   4.0567476e-04
   2.3355000e+04   4.0567060e-04
   2.3360000e+04   4.0566833e-04
   2.3365000e+04   4.0566791e-04
   2.3370000e+04   4.0566921e-04
   2.3375000e+04   4.0567209e-04
   2.3380000e+04   4.0567634e-04
   2.3385000e+04   4.0568175e-04
   2.3390000e+04   4.0568810e-04
   2.3395000e+04   4.0569518e-04
   2.3400000e+04   4.0570278e-04
   2.3405000e+04   4.0571069e-04
   2.3410000e+04   4.0571868e-04
   2.3415000e+04   4.0572653e-04
   2.3420000e+04   4.0573401e-04
   2.3425000e+04   4.0574089e-04
   2.3430000e+04   4.0574694e-04
   2.3435000e+04   4.0575195e-04
   2.3440000e+04   4.0575571e-04
   2.3445000e+04   4.0575800e-04
   2.3450000e+04   4.0575865e-04
   2.3455000e+04   4.0575746e-04
   2.3460000e+04   4.0575427e-04
   2.3465000e+04   4.0574892e-04
   2.3470000e+04   4.0574127e-04
   2.3475000e+04   4.0573121e-04
   2.3480000e+04   4.0571862e-04
   2.3485000e+04   4.0570342e-04
   2.3490000e+04   4.0568554e-04
   2.3495000e+04   4.0566493e-04
   2.3500000e+04   4.0564156e-04
   2.3505000e+04   4.0561542e-04
   2.3510000e+04   4.0558651e-04
   2.3515000e+04   4.0555487e-04
   2.3520000e+04   4.0552054e-04
   2.3525000e+04   4.0548359e-04
   2.3530000e+04   4.0544409e-04
   2.3535000e+04   4.0540217e-04
   2.3540000e+04   4.0535792e-04
   2.3545000e+04   4.0531150e-04
   2.3550000e+04   4.0526304e-04
   2.3555000e+04   4.0521272e-04
   2.3560000e+04   4.0516071e-04
   2.3565000e+04   4.0510719e-04
   2.3570000e+04   4.0505237e-04
   2.3575000e+04   4.0499645e-04
   2.3580000e+04   4.0493966e-04
   2.3585000e+04   4.0488219e-04
   2.3590000e+04   4.0482429e-04
   2.3595000e+04   4.0476617e-04
   2.3600000e+04   4.0470806e-04
   2.3605000e+04   4.0465019e-04
   2.3610000e+04   4.0459277e-04
   2.3615000e+04   4.0453603e-04
   2.3620000e+04   4.0448017e-04
   2.3625000e+04   4.0442543e-04
   2.3630000e+04   4.0437198e-04
   2.3635000e+04   4.0432001e-04
   2.3640000e+04   4.0426966e-04
   2.3645000e+04   4.0422109e-04
   2.3650000e+04   4.0417443e-04
   2.3655000e+04   4.0412982e-04
   2.3660000e+04   4.0408739e-04
   2.3665000e+04   4.0404724e-04
   2.3670000e+04   4.0400946e-04
   2.3675000e+04   4.0397411e-04
   2.3680000e+04   4.0394123e-04
   2.3685000e+04   4.0391085e-04
   2.3690000e+04   4.0388297e-04
   2.3695000e+04   4.0385758e-04
   2.3700000e+04   4.0383464e-04
   2.3705000e+04   4.0381411e-04
   2.3710000e+04   4.0379592e-04
   2.3715000e+04   4.0377998e-04
   2.3720000e+04   4.0376622e-04
   2.3725000e+04   4.0375456e-04
   2.3730000e+04   4.0374488e-04
   2.3735000e+04   4.0373700e-04
   2.3740000e+04   4.0373068e-04
   2.3745000e+04   4.0372573e-04
   2.3750000e+04   4.0372199e-04
   2.3755000e+04   4.0371930e-04
   2.3760000e+04   4.0371753e-04
   2.3765000e+04   4.0371652e-04
   2.3770000e+04   4.0371608e-04
   2.3775000e+04   4.0371599e-04
   2.3780000e+04   4.0371607e-04
   2.3785000e+04   4.0371609e-04
   2.3790000e+04   4.0371586e-04
   2.3795000e+04   4.0371519e-04
   2.3800000e+04   4.0371388e-04
   2.3805000e+04   4.0371175e-04
   2.3810000e+04   4.0370862e-04
   2.3815000e+04   4.0370431e-04
   2.3820000e+04   4.0369868e-04
   2.3825000e+04   4.0369160e-04
   2.3830000e+04   4.0367302e-04
   2.3835000e+04   4.0362682e-04
   2.3840000e+04   4.0357455e-04
   2.3845000e+04   4.0352490e-04
   2.3850000e+04   4.0348035e-04
   2.3855000e+04   4.0344476e-04
   2.3860000e+04   4.0341975e-04
   2.3865000e+04   4.0340191e-04
   2.3870000e+04   4.0338494e-04
   2.3875000e+04   4.0336379e-04
   2.3880000e+04   4.0333702e-04
   2.3885000e+04   4.0330636e-04
   2.3890000e+04   4.0327448e-04
   2.3895000e+04   4.0324325e-04
   2.3900000e+04   4.0321291e-04
   2.3905000e+04   4.0318251e-04
   2.3910000e+04   4.0315069e-04
   2.3915000e+04   4.0311652e-04
   2.3920000e+04   4.0307983e-04
   2.3925000e+04   4.0304116e-04
   2.3930000e+04   4.0300152e-04
   2.3935000e+04   4.0296198e-04
   2.3940000e+04   4.0292346e-04
   2.3945000e+04   4.0288660e-04
   2.3950000e+04   4.0285173e-04
   2.3955000e+04   4.0281890e-04
   2.3960000e+04   4.0278797e-04
   2.3965000e+04   4.0275861e-04
   2.3970000e+04   4.0273039e-04
   2.3975000e+04   4.0270284e-04
   2.3980000e+04   4.0267550e-04
   2.3985000e+04   4.0264796e-04
   2.3990000e+04   4.0261995e-04
   2.3995000e+04   4.0259124e-04
   2.4000000e+04   4.0256171e-04
   2.4005000e+04   4.0253164e-04
   2.4010000e+04   4.0250108e-04
   2.4015000e+04   4.0247012e-04
   2.4020000e+04   4.0243900e-04
   2.4025000e+04   4.0240792e-04
   2.4030000e+04   4.0237702e-04
   2.4035000e+04   4.0234645e-04
   2.4040000e+04   4.0231633e-04
   2.4045000e+04   4.0228679e-04
   2.4050000e+04   4.0225791e-04
   2.4055000e+04   4.0222995e-04
   2.4060000e+04   4.0220316e-04
   2.4065000e+04   4.0217772e-04
   2.4070000e+04   4.0215383e-04
   2.4075000e+04   4.0213165e-04
   2.4080000e+04   4.0211135e-04
   2.4085000e+04   4.0209310e-04
   2.4090000e+04   4.0207706e-04
   2.4095000e+04   4.0206335e-04
   2.4100000e+04   4.0205205e-04
   2.4105000e+04   4.0204319e-04
   2.4110000e+04   4.0203676e-04
   2.4115000e+04   4.0203267e-04
   2.4120000e+04   4.0203079e-04
   2.4125000e+04   4.0203093e-04
   2.4130000e+04   4.0202855e-04
   2.4135000e+04   4.0202697e-04
   2.4140000e+04   4.0202789e-04
   2.4145000e+04   4.0203086e-04
   2.4150000e+04   4.0203601e-04
   2.4155000e+04   4.0204321e-04
   2.4160000e+04   4.0205162e-04
   2.4165000e+04   4.0206000e-04
   2.4170000e+04   4.0206689e-04
   2.4175000e+04   4.0207204e-04
   2.4180000e+04   4.0207508e-04
   2.4185000e+04   4.0207583e-04
   2.4190000e+04   4.0207420e-04
   2.4195000e+04   4.0207012e-04
   2.4200000e+04   4.0206358e-04
   2.4205000e+04   4.0205461e-04
   2.4210000e+04   4.0204333e-04
   2.4215000e+04   4.0202994e-04
   2.4220000e+04   4.0201463e-04
   2.4225000e+04   4.0199757e-04
   2.4230000e+04   4.0197891e-04
   2.4235000e+04   4.0195870e-04
   2.4240000e+04   4.0193696e-04
   2.4245000e+04   4.0191366e-04
   2.4250000e+04   4.0188873e-04
   2.4255000e+04   4.0186209e-04
   2.4260000e+04   4.0183364e-04
   2.4265000e+04   4.0180331e-04
   2.4270000e+04   4.0177107e-04
   2.4275000e+04   4.0173692e-04
   2.4280000e+04   4.0170089e-04
   2.4285000e+04   4.0166226e-04
   2.4290000e+04   4.0161817e-04
   2.4295000e+04   4.0157177e-04
   2.4300000e+04   4.0152468e-04
   2.4305000e+04   4.0147771e-04
   2.4310000e+04   4.0143133e-04
   2.4315000e+04   4.0138563e-04
   2.4320000e+04   4.0134021e-04
   2.4325000e+04   4.0129448e-04
   2.4330000e+04   4.0124803e-04
   2.4335000e+04   4.0120082e-04
   2.4340000e+04   4.0115314e-04
   2.4345000e+04   4.0110537e-04
   2.4350000e+04   4.0105775e-04
   2.4355000e+04   4.0101037e-04
   2.4360000e+04   4.0096316e-04
   2.4365000e+04   4.0091592e-04
   2.4370000e+04   4.0086872e-04
   2.4375000e+04   4.0082190e-04
   2.4380000e+04   4.0077573e-04
   2.4385000e+04   4.0073048e-04
   2.4390000e+04   4.0068638e-04
   2.4395000e+04   4.0064366e-04
   2.4400000e+04   4.0060252e-04
   2.4405000e+04   4.0056319e-04
   2.4410000e+04   4.0052581e-04
   2.4415000e+04   4.0049050e-04
   2.4420000e+04   4.0045732e-04
   2.4425000e+04   4.0042628e-04
   2.4430000e+04   4.0039736e-04
   2.4435000e+04   4.0037052e-04
   2.4440000e+04   4.0034573e-04
   2.4445000e+04   4.0032293e-04
   2.4450000e+04   4.0030206e-04
   2.4455000e+04   4.0028306e-04
   2.4460000e+04   4.0026587e-04
   2.4465000e+04   4.0025041e-04
   2.4470000e+04   4.0023622e-04
   2.4475000e+04   4.0022383e-04
   2.4480000e+04   4.0021310e-04
   2.4485000e+04   4.0020385e-04
   2.4490000e+04   4.0019589e-04
   2.4495000e+04   4.0018904e-04
   2.4500000e+04   4.0018314e-04
   2.4505000e+04   4.0017804e-04
   2.4510000e+04   4.0017355e-04
   2.4515000e+04   4.0016949e-04
   2.4520000e+04   4.0016569e-04
   2.4525000e+04   4.0016195e-04
   2.4530000e+04   4.0015808e-04
   2.4535000e+04   4.0015391e-04
   2.4540000e+04   4.0014928e-04
   2.4545000e+04   4.0014401e-04
   2.4550000e+04   4.0013795e-04
   2.4555000e+04   4.0013095e-04
   2.4560000e+04   4.0012284e-04
   2.4565000e+04   4.0011350e-04
   2.4570000e+04   4.0010279e-04
   2.4575000e+04   4.0009060e-04
   2.4580000e+04   4.0007682e-04
   2.4585000e+04   4.0006137e-04
   2.4590000e+04   4.0004418e-04
   2.4595000e+04   4.0002043e-04
   2.4600000e+04   3.9999162e-04
   2.4605000e+04   3.9996740e-04
   2.4610000e+04   3.9994563e-04
   2.4615000e+04   3.9992395e-04
   2.4620000e+04   3.9990077e-04
   2.4625000e+04   3.9987534e-04
   2.4630000e+04   3.9984683e-04
   2.4635000e+04   3.9981628e-04
   2.4640000e+04   3.9978385e-04
   2.4645000e+04   3.9974949e-04
   2.4650000e+04   3.9971325e-04
   2.4655000e+04   3.9967533e-04
   2.4660000e+04   3.9963279e-04
   2.4665000e+04   3.9958875e-04
   2.4670000e+04   3.9954608e-04
   2.4675000e+04   3.9950587e-04
   2.4680000e+04   3.9946646e-04
   2.4685000e+04   3.9942793e-04
   2.4690000e+04   3.9938955e-04
   2.4695000e+04   3.9935109e-04
   2.4700000e+04   3.9931274e-04
   2.4705000e+04   3.9927491e-04
   2.4710000e+04   3.9923794e-04
   2.4715000e+04   3.9920206e-04
   2.4720000e+04   3.9916737e-04
   2.4725000e+04   3.9913392e-04
   2.4730000e+04   3.9910176e-04
   2.4735000e+04   3.9907101e-04
   2.4740000e+04   3.9904163e-04
   2.4745000e+04   3.9901386e-04
   2.4750000e+04   3.9898793e-04
   2.4755000e+04   3.9896397e-04
   2.4760000e+04   3.9894197e-04
   2.4765000e+04   3.9892186e-04
   2.4770000e+04   3.9890357e-04
   2.4775000e+04   3.9888698e-04
   2.4780000e+04   3.9887188e-04
   2.4785000e+04   3.9885842e-04
   2.4790000e+04   3.9884670e-04
   2.4795000e+04   3.9883669e-04
   2.4800000e+04   3.9882821e-04
   2.4805000e+04   3.9882111e-04
   2.4810000e+04   3.9881534e-04
   2.4815000e+04   3.9881080e-04
   2.4820000e+04   3.9880740e-04
   2.4825000e+04   3.9880504e-04
   2.4830000e+04   3.9880360e-04
   2.4835000e+04   3.9880298e-04
   2.4840000e+04   3.9880305e-04
   2.4845000e+04   3.9880367e-04
   2.4850000e+04   3.9880472e-04
   2.4855000e+04   3.9880605e-04
   2.4860000e+04   3.9880752e-04
   2.4865000e+04   3.9880898e-04
   2.4870000e+04   3.9881029e-04
   2.4875000e+04   3.9881130e-04
   2.4880000e+04   3.9881188e-04
   2.4885000e+04   3.9881188e-04
   2.4890000e+04   3.9881117e-04
   2.4895000e+04   3.9880963e-04
   2.4900000e+04   3.9880715e-04
   2.4905000e+04   3.9880362e-04
   2.4910000e+04   3.9879894e-04
   2.4915000e+04   3.9879302e-04
   2.4920000e+04   3.9878579e-04
   2.4925000e+04   3.9877717e-04
   2.4930000e+04   3.9876711e-04
   2.4935000e+04   3.9875554e-04
   2.4940000e+04   3.9874243e-04
   2.4945000e+04   3.9872773e-04
   2.4950000e+04   3.9871142e-04
   2.4955000e+04   3.9869347e-04
   2.4960000e+04   3.9867387e-04
   2.4965000e+04   3.9865261e-04
   2.4970000e+04   3.9862969e-04
   2.4975000e+04   3.9860513e-04
   2.4980000e+04   3.9857894e-04
   2.4985000e+04   3.9855115e-04
   2.4990000e+04   3.9852179e-04
   2.4995000e+04   3.9849091e-04
   2.5000000e+04   3.9845855e-04
   2.5005000e+04   3.9842477e-04
   2.5010000e+04   3.9838965e-04
   2.5015000e+04   3.9835326e-04
   2.5020000e+04   3.9831569e-04
   2.5025000e+04   3.9827702e-04
   2.5030000e+04   3.9823735e-04
   2.5035000e+04   3.9819680e-04
   2.5040000e+04   3.9815546e-04
   2.5045000e+04   3.9811346e-04
   2.5050000e+04   3.9807092e-04
   2.5055000e+04   3.9802798e-04
   2.5060000e+04   3.9798474e-04
   2.5065000e+04   3.9794132e-04
   2.5070000e+04   3.9789784e-04
   2.5075000e+04   3.9785441e-04
   2.5080000e+04   3.9781119e-04
   2.5085000e+04   3.9776831e-04
   2.5090000e+04   3.9772590e-04
   2.5095000e+04   3.9768407e-04
   2.5100000e+04   3.9764295e-04
   2.5105000e+04   3.9760264e-04
   2.5110000e+04   3.9756324e-04
   2.5115000e+04   3.9752480e-04
   2.5120000e+04   3.9748670e-04
   2.5125000e+04   3.9745011e-04
   2.5130000e+04   3.9741512e-04
   2.5135000e+04   3.9738161e-04
   2.5140000e+04   3.9734947e-04
   2.5145000e+04   3.9731866e-04
   2.5150000e+04   3.9728914e-04
   2.5155000e+04   3.9726031e-04
   2.5160000e+04   3.9723285e-04
   2.5165000e+04   3.9720711e-04
   2.5170000e+04   3.9718294e-04
   2.5175000e+04   3.9716018e-04
   2.5180000e+04   3.9713867e-04
   2.5185000e+04   3.9711806e-04
   2.5190000e+04   3.9709855e-04
   2.5195000e+04   3.9708030e-04
   2.5200000e+04   3.9706322e-04
   2.5205000e+04   3.9704714e-04
   2.5210000e+04   3.9703194e-04
   2.5215000e+04   3.9701751e-04
   2.5220000e+04   3.9700375e-04
   2.5225000e+04   3.9699059e-04
   2.5230000e+04   3.9697793e-04
   2.5235000e+04   3.9696569e-04
   2.5240000e+04   3.9695378e-04
   2.5245000e+04   3.9694208e-04
   2.5250000e+04   3.9693053e-04
   2.5255000e+04   3.9691900e-04
   2.5260000e+04   3.9690743e-04
   2.5265000e+04   3.9689572e-04
   2.5270000e+04   3.9688379e-04
   2.5275000e+04   3.9687155e-04
   2.5280000e+04   3.9685893e-04
   2.5285000e+04   3.9684586e-04
   2.5290000e+04   3.9682546e-04
   2.5295000e+04   3.9680445e-04
   2.5300000e+04   3.9678893e-04
   2.5305000e+04   3.9677653e-04
   2.5310000e+04   3.9676493e-04
   2.5315000e+04   3.9675262e-04
   2.5320000e+04   3.9673890e-04
   2.5325000e+04   3.9672350e-04
   2.5330000e+04   3.9670644e-04
   2.5335000e+04   3.9668773e-04
   2.5340000e+04   3.9666735e-04
   2.5345000e+04   3.9664534e-04
   2.5350000e+04   3.9662185e-04
   2.5355000e+04   3.9659718e-04
   2.5360000e+04   3.9657047e-04
   2.5365000e+04   3.9654212e-04
   2.5370000e+04   3.9651414e-04
   2.5375000e+04   3.9648715e-04
   2.5380000e+04   3.9646076e-04
   2.5385000e+04   3.9643426e-04
   2.5390000e+04   3.9640710e-04
   2.5395000e+04   3.9637905e-04
   2.5400000e+04   3.9635031e-04
   2.5405000e+04   3.9632120e-04
   2.5410000e+04   3.9629206e-04
   2.5415000e+04   3.9626307e-04
   2.5420000e+04   3.9623434e-04
   2.5425000e+04   3.9620590e-04
   2.5430000e+04   3.9617776e-04
   2.5435000e+04   3.9614998e-04
   2.5440000e+04   3.9612265e-04
   2.5445000e+04   3.9609587e-04
   2.5450000e+04   3.9606977e-04
   2.5455000e+04   3.9604443e-04
   2.5460000e+04   3.9601993e-04
   2.5465000e+04   3.9599633e-04
   2.5470000e+04   3.9597367e-04
   2.5475000e+04   3.9595197e-04
   2.5480000e+04   3.9593128e-04
   2.5485000e+04   3.9591162e-04
   2.5490000e+04   3.9589302e-04
   2.5495000e+04   3.9587550e-04
   2.5500000e+04   3.9585906e-04
   2.5505000e+04   3.9584372e-04
   2.5510000e+04   3.9582947e-04
   2.5515000e+04   3.9581632e-04
   2.5520000e+04   3.9580424e-04
   2.5525000e+04   3.9579322e-04
   2.5530000e+04   3.9578323e-04
   2.5535000e+04   3.9577423e-04
   2.5540000e+04   3.9576618e-04
   2.5545000e+04   3.9575901e-04
   2.5550000e+04   3.9575267e-04
   2.5555000e+04   3.9574708e-04
   2.5560000e+04   3.9574215e-04
   2.5565000e+04   3.9573780e-04
   2.5570000e+04   3.9573392e-04
   2.5575000e+04   3.9573041e-04
   2.5580000e+04   3.9572706e-04
   2.5585000e+04   3.9572383e-04
   2.5590000e+04   3.9572074e-04
   2.5595000e+04   3.9571764e-04
   2.5600000e+04   3.9571441e-04
   2.5605000e+04   3.9571089e-04
   2.5610000e+04   3.9570698e-04
   2.5615000e+04   3.9570257e-04
   2.5620000e+04   3.9569755e-04
   2.5625000e+04   3.9569183e-04
   2.5630000e+04   3.9568533e-04
   2.5635000e+04   3.9567796e-04
   2.5640000e+04   3.9566964e-04
   2.5645000e+04   3.9566032e-04
   2.5650000e+04   3.9564992e-04
   2.5655000e+04   3.9563839e-04
   2.5660000e+04   3.9562567e-04
   2.5665000e+04   3.9561173e-04
   2.5670000e+04   3.9559651e-04
   2.5675000e+04   3.9557999e-04
   2.5680000e+04   3.9556209e-04
   2.5685000e+04   3.9554239e-04
   2.5690000e+04   3.9552162e-04
   2.5695000e+04   3.9549973e-04
   2.5700000e+04   3.9547665e-04
   2.5705000e+04   3.9545229e-04
   2.5710000e+04   3.9542663e-04
   2.5715000e+04   3.9539966e-04
   2.5720000e+04   3.9537121e-04
   2.5725000e+04   3.9534142e-04
   2.5730000e+04   3.9531070e-04
   2.5735000e+04   3.9527906e-04
   2.5740000e+04   3.9524649e-04
   2.5745000e+04   3.9521302e-04
   2.5750000e+04   3.9517870e-04
   2.5755000e+04   3.9514347e-04
   2.5760000e+04   3.9510677e-04
   2.5765000e+04   3.9506990e-04
   2.5770000e+04   3.9503280e-04
   2.5775000e+04   3.9499524e-04
   2.5780000e+04   3.9495764e-04
   2.5785000e+04   3.9492000e-04
   2.5790000e+04   3.9488232e-04
   2.5795000e+04   3.9484460e-04
   2.5800000e+04   3.9480690e-04
   2.5805000e+04   3.9476928e-04
   2.5810000e+04   3.9473184e-04
   2.5815000e+04   3.9469466e-04
   2.5820000e+04   3.9465782e-04
   2.5825000e+04   3.9462144e-04
   2.5830000e+04   3.9458561e-04
   2.5835000e+04   3.9455042e-04
   2.5840000e+04   3.9451595e-04
   2.5845000e+04   3.9448228e-04
   2.5850000e+04   3.9444947e-04
   2.5855000e+04   3.9441757e-04
   2.5860000e+04   3.9438660e-04
   2.5865000e+04   3.9435660e-04
   2.5870000e+04   3.9432757e-04
   2.5875000e+04   3.9429954e-04
   2.5880000e+04   3.9427250e-04
   2.5885000e+04   3.9424646e-04
   2.5890000e+04   3.9422142e-04
   2.5895000e+04   3.9419736e-04
   2.5900000e+04   3.9417427e-04
   2.5905000e+04   3.9415210e-04
   2.5910000e+04   3.9413085e-04
   2.5915000e+04   3.9411050e-04
   2.5920000e+04   3.9409104e-04
   2.5925000e+04   3.9407240e-04
   2.5930000e+04   3.9405453e-04
   2.5935000e+04   3.9403738e-04
   2.5940000e+04   3.9402087e-04
   2.5945000e+04   3.9400495e-04
   2.5950000e+04   3.9398957e-04
   2.5955000e+04   3.9397462e-04
   2.5960000e+04   3.9395980e-04
   2.5965000e+04   3.9394552e-04
   2.5970000e+04   3.9393170e-04
   2.5975000e+04   3.9391819e-04
   2.5980000e+04   3.9390490e-04
   2.5985000e+04   3.9389172e-04
   2.5990000e+04   3.9387857e-04
   2.5995000e+04   3.9386539e-04
   2.6000000e+04   3.9385210e-04
   2.6005000e+04   3.9383863e-04
   2.6010000e+04   3.9382493e-04
   2.6015000e+04   3.9381093e-04
   2.6020000e+04   3.9379658e-04
   2.6025000e+04   3.9378182e-04
   2.6030000e+04   3.9376641e-04
   2.6035000e+04   3.9375061e-04
   2.6040000e+04   3.9373439e-04
   2.6045000e+04   3.9371768e-04
   2.6050000e+04   3.9370040e-04
   2.6055000e+04   3.9368250e-04
   2.6060000e+04   3.9366396e-04
   2.6065000e+04   3.9364479e-04
   2.6070000e+04   3.9362497e-04
   2.6075000e+04   3.9360453e-04
   2.6080000e+04   3.9358349e-04
   2.6085000e+04   3.9356182e-04
   2.6090000e+04   3.9353948e-04
   2.6095000e+04   3.9351670e-04
   2.6100000e+04   3.9349345e-04
   2.6105000e+04   3.9346978e-04
   2.6110000e+04   3.9344575e-04
   2.6115000e+04   3.9342143e-04
   2.6120000e+04   3.9339685e-04
   2.6125000e+04   3.9337204e-04
   2.6130000e+04   3.9334704e-04
   2.6135000e+04   3.9332191e-04
   2.6140000e+04   3.9329672e-04
   2.6145000e+04   3.9327154e-04
   2.6150000e+04   3.9324644e-04
   2.6155000e+04   3.9322152e-04
   2.6160000e+04   3.9319684e-04
   2.6165000e+04   3.9317247e-04
   2.6170000e+04   3.9314848e-04
   2.6175000e+04   3.9312492e-04
   2.6180000e+04   3.9310186e-04
   2.6185000e+04   3.9307935e-04
   2.6190000e+04   3.9305743e-04
   2.6195000e+04   3.9303616e-04
   2.6200000e+04   3.9301558e-04
   2.6205000e+04   3.9299573e-04
   2.6210000e+04   3.9297665e-04
   2.6215000e+04   3.9295838e-04
   2.6220000e+04   3.9294094e-04
   2.6225000e+04   3.9292436e-04
   2.6230000e+04   3.9290865e-04
   2.6235000e+04   3.9289383e-04
   2.6240000e+04   3.9287991e-04
   2.6245000e+04   3.9286687e-04
   2.6250000e+04   3.9285471e-04
   2.6255000e+04   3.9284341e-04
   2.6260000e+04   3.9283294e-04
   2.6265000e+04   3.9282329e-04
   2.6270000e+04   3.9281440e-04
   2.6275000e+04   3.9280623e-04
   2.6280000e+04   3.9279875e-04
   2.6285000e+04   3.9279189e-04
   2.6290000e+04   3.9278559e-04
   2.6295000e+04   3.9277979e-04
   2.6300000e+04   3.9277442e-04
   2.6305000e+04   3.9276940e-04
   2.6310000e+04   3.9276466e-04
   2.6315000e+04   3.9276011e-04
   2.6320000e+04   3.9275566e-04
   2.6325000e+04   3.9275124e-04
   2.6330000e+04   3.9274674e-04
   2.6335000e+04   3.9274210e-04
   2.6340000e+04   3.9273711e-04
   2.6345000e+04   3.9273173e-04
   2.6350000e+04   3.9272603e-04
   2.6355000e+04   3.9271990e-04
   2.6360000e+04   3.9271320e-04
   2.6365000e+04   3.9270586e-04
   2.6370000e+04   3.9269780e-04
   2.6375000e+04   3.9268894e-04
   2.6380000e+04   3.9267921e-04
   2.6385000e+04   3.9266853e-04
   2.6390000e+04   3.9265683e-04
   2.6395000e+04   3.9264406e-04
   2.6400000e+04   3.9263018e-04
   2.6405000e+04   3.9261517e-04
   2.6410000e+04   3.9259901e-04
   2.6415000e+04   3.9258170e-04
   2.6420000e+04   3.9256321e-04
   2.6425000e+04   3.9254309e-04
   2.6430000e+04   3.9252188e-04
   2.6435000e+04   3.9249965e-04
   2.6440000e+04   3.9247633e-04
   2.6445000e+04   3.9245181e-04
   2.6450000e+04   3.9242602e-04
   2.6455000e+04   3.9239912e-04
   2.6460000e+04   3.9237122e-04
   2.6465000e+04   3.9234237e-04
   2.6470000e+04   3.9231257e-04
   2.6475000e+04   3.9228185e-04
   2.6480000e+04   3.9225024e-04
   2.6485000e+04   3.9221783e-04
   2.6490000e+04   3.9218469e-04
   2.6495000e+04   3.9215091e-04
   2.6500000e+04   3.9211660e-04
   2.6505000e+04   3.9208183e-04
   2.6510000e+04   3.9204670e-04
   2.6515000e+04   3.9201128e-04
   2.6520000e+04   3.9197567e-04
   2.6525000e+04   3.9193995e-04
   2.6530000e+04   3.9190421e-04
   2.6535000e+04   3.9186853e-04
   2.6540000e+04   3.9183298e-04
   2.6545000e+04   3.9179767e-04
   2.6550000e+04   3.9176264e-04
   2.6555000e+04   3.9172790e-04
   2.6560000e+04   3.9169368e-04
   2.6565000e+04   3.9166003e-04
   2.6570000e+04   3.9162701e-04
   2.6575000e+04   3.9159465e-04
   2.6580000e+04   3.9156301e-04
   2.6585000e+04   3.9153175e-04
   2.6590000e+04   3.9150113e-04
   2.6595000e+04   3.9147171e-04
   2.6600000e+04   3.9144342e-04
   2.6605000e+04   3.9141618e-04
   2.6610000e+04   3.9138990e-04
   2.6615000e+04   3.9136451e-04
   2.6620000e+04   3.9134000e-04
   2.6625000e+04   3.9131635e-04
   2.6630000e+04   3.9129355e-04
   2.6635000e+04   3.9127161e-04
   2.6640000e+04   3.9125052e-04
   2.6645000e+04   3.9123027e-04
   2.6650000e+04   3.9121087e-04
   2.6655000e+04   3.9119230e-04
   2.6660000e+04   3.9117454e-04
   2.6665000e+04   3.9115756e-04
   2.6670000e+04   3.9114130e-04
   2.6675000e+04   3.9112572e-04
   2.6680000e+04   3.9111072e-04
   2.6685000e+04   3.9109624e-04
   2.6690000e+04   3.9108219e-04
   2.6695000e+04   3.9106849e-04
   2.6700000e+04   3.9105507e-04
   2.6705000e+04   3.9104184e-04
   2.6710000e+04   3.9102876e-04
   2.6715000e+04   3.9101574e-04
   2.6720000e+04   3.9100275e-04
   2.6725000e+04   3.9098971e-04
   2.6730000e+04   3.9097636e-04
   2.6735000e+04   3.9096294e-04
   2.6740000e+04   3.9094670e-04
   2.6745000e+04   3.9092668e-04
   2.6750000e+04   3.9091082e-04
   2.6755000e+04   3.9089774e-04
   2.6760000e+04   3.9088577e-04
   2.6765000e+04   3.9087350e-04
   2.6770000e+04   3.9086049e-04
   2.6775000e+04   3.9084664e-04
   2.6780000e+04   3.9083192e-04
   2.6785000e+04   3.9081622e-04
   2.6790000e+04   3.9079880e-04
   2.6795000e+04   3.9078061e-04
   2.6800000e+04   3.9076172e-04
   2.6805000e+04   3.9074209e-04
   2.6810000e+04   3.9072194e-04
   2.6815000e+04   3.9070147e-04
   2.6820000e+04   3.9068086e-04
   2.6825000e+04   3.9066017e-04
   2.6830000e+04   3.9063939e-04
   2.6835000e+04   3.9061846e-04
   2.6840000e+04   3.9059728e-04
   2.6845000e+04   3.9057579e-04
   2.6850000e+04   3.9055394e-04
   2.6855000e+04   3.9053173e-04
   2.6860000e+04   3.9050786e-04
   2.6865000e+04   3.9048354e-04
   2.6870000e+04   3.9045980e-04
   2.6875000e+04   3.9043697e-04
   2.6880000e+04   3.9041485e-04
   2.6885000e+04   3.9039309e-04
   2.6890000e+04   3.9037141e-04
   2.6895000e+04   3.9034976e-04
   2.6900000e+04   3.9032828e-04
   2.6905000e+04   3.9030714e-04
   2.6910000e+04   3.9028648e-04
   2.6915000e+04   3.9026637e-04
   2.6920000e+04   3.9024683e-04
   2.6925000e+04   3.9022786e-04
   2.6930000e+04   3.9020947e-04
   2.6935000e+04   3.9019167e-04
   2.6940000e+04   3.9017449e-04
   2.6945000e+04   3.9015794e-04
   2.6950000e+04   3.9014206e-04
   2.6955000e+04   3.9012685e-04
   2.6960000e+04   3.9011232e-04
   2.6965000e+04   3.9009847e-04
   2.6970000e+04   3.9008518e-04
   2.6975000e+04   3.9007259e-04
   2.6980000e+04   3.9006068e-04
   2.6985000e+04   3.9004943e-04
   2.6990000e+04   3.9003881e-04
   2.6995000e+04   3.9002878e-04
   2.7000000e+04   3.9001919e-04
   2.7005000e+04   3.9001015e-04
   2.7010000e+04   3.9000165e-04
   2.7015000e+04   3.8999361e-04
   2.7020000e+04   3.8998598e-04
   2.7025000e+04   3.8997867e-04
   2.7030000e+04   3.8997162e-04
   2.7035000e+04   3.8996476e-04
   2.7040000e+04   3.8995802e-04
   2.7045000e+04   3.8995134e-04
   2.7050000e+04   3.8994465e-04
   2.7055000e+04   3.8993787e-04
   2.7060000e+04   3.8993090e-04
   2.7065000e+04   3.8992368e-04
   2.7070000e+04   3.8991614e-04
   2.7075000e+04   3.8990822e-04
   2.7080000e+04   3.8989987e-04
   2.7085000e+04   3.8989104e-04
   2.7090000e+04   3.8988166e-04
   2.7095000e+04   3.8987169e-04
   2.7100000e+04   3.8986032e-04
   2.7105000e+04   3.8984848e-04
   2.7110000e+04   3.8983626e-04
   2.7115000e+04   3.8982331e-04
   2.7120000e+04   3.8980890e-04
   2.7125000e+04   3.8979413e-04
   2.7130000e+04   3.8977900e-04
   2.7135000e+04   3.8976327e-04
   2.7140000e+04   3.8974674e-04
   2.7145000e+04   3.8972863e-04
   2.7150000e+04   3.8970973e-04
   2.7155000e+04   3.8969022e-04
   2.7160000e+04   3.8967000e-04
   2.7165000e+04   3.8964893e-04
   2.7170000e+04   3.8962616e-04
   2.7175000e+04   3.8960287e-04
   2.7180000e+04   3.8957900e-04
   2.7185000e+04   3.8955446e-04
   2.7190000e+04   3.8952917e-04
   2.7195000e+04   3.8950312e-04
   2.7200000e+04   3.8947600e-04
   2.7205000e+04   3.8944720e-04
   2.7210000e+04   3.8941856e-04
   2.7215000e+04   3.8938997e-04
   2.7220000e+04   3.8936121e-04
   2.7225000e+04   3.8933215e-04
   2.7230000e+04   3.8930273e-04
   2.7235000e+04   3.8927299e-04
   2.7240000e+04   3.8924297e-04
   2.7245000e+04   3.8921274e-04
   2.7250000e+04   3.8918235e-04
   2.7255000e+04   3.8915186e-04
   2.7260000e+04   3.8912132e-04
   2.7265000e+04   3.8909082e-04
   2.7270000e+04   3.8906044e-04
   2.7275000e+04   3.8903027e-04
   2.7280000e+04   3.8900040e-04
   2.7285000e+04   3.8897088e-04
   2.7290000e+04   3.8894177e-04
   2.7295000e+04   3.8891313e-04
   2.7300000e+04   3.8888499e-04
   2.7305000e+04   3.8885737e-04
   2.7310000e+04   3.8883031e-04
   2.7315000e+04   3.8880383e-04
   2.7320000e+04   3.8877795e-04
   2.7325000e+04   3.8875270e-04
   2.7330000e+04   3.8872808e-04
   2.7335000e+04   3.8870411e-04
   2.7340000e+04   3.8868080e-04
   2.7345000e+04   3.8865814e-04
   2.7350000e+04   3.8863613e-04
   2.7355000e+04   3.8861476e-04
   2.7360000e+04   3.8859401e-04
   2.7365000e+04   3.8857387e-04
   2.7370000e+04   3.8855431e-04
   2.7375000e+04   3.8853531e-04
   2.7380000e+04   3.8851667e-04
   2.7385000e+04   3.8849841e-04
   2.7390000e+04   3.8848078e-04
   2.7395000e+04   3.8846365e-04
   2.7400000e+04   3.8783099e-04
   2.7405000e+04   3.8655718e-04
   2.7410000e+04   3.8539600e-04
   2.7415000e+04   3.8464343e-04
   2.7420000e+04   3.8409250e-04
   2.7425000e+04   3.8350885e-04
   2.7430000e+04   3.8278212e-04
   2.7435000e+04   3.8188859e-04
   2.7440000e+04   3.8084406e-04
   2.7445000e+04   3.7966272e-04
   2.7450000e+04   3.7836008e-04
   2.7455000e+04   3.7696987e-04
   2.7460000e+04   3.7552044e-04
   2.7465000e+04   3.7402776e-04
   2.7470000e+04   3.7249914e-04
   2.7475000e+04   3.7093655e-04
   2.7480000e+04   3.6933671e-04
   2.7485000e+04   3.6775591e-04
   2.7490000e+04   3.6601999e-04
   2.7495000e+04   3.6430669e-04
   2.7500000e+04   3.6245060e-04
   2.7505000e+04   3.6050613e-04
   2.7510000e+04   3.5855373e-04
   2.7515000e+04   3.5658151e-04
   2.7520000e+04   3.5457414e-04
   2.7525000e+04   3.5252415e-04
   2.7530000e+04   3.5043026e-04
   2.7535000e+04   3.4829501e-04
   2.7540000e+04   3.4612234e-04
   2.7545000e+04   3.4391642e-04
   2.7550000e+04   3.4168168e-04
   2.7555000e+04   3.3942317e-04
   2.7560000e+04   3.3714678e-04
   2.7565000e+04   3.3462966e-04
   2.7570000e+04   3.3204326e-04
   2.7575000e+04   3.2972816e-04
   2.7580000e+04   3.2758900e-04
   2.7585000e+04   3.2540892e-04
   2.7590000e+04   3.2316148e-04
   2.7595000e+04   3.2089780e-04
   2.7600000e+04   3.1866495e-04
   2.7605000e+04   3.1646438e-04
   2.7610000e+04   3.1403756e-04
   2.7615000e+04   3.1126829e-04
   2.7620000e+04   3.0883921e-04
   2.7625000e+04   3.0679494e-04
   2.7630000e+04   3.0471629e-04
   2.7635000e+04   3.0252671e-04
   2.7640000e+04   3.0032474e-04
   2.7645000e+04   2.9823392e-04
   2.7650000e+04   2.9615560e-04
   2.7655000e+04   2.9406000e-04
   2.7660000e+04   2.9206988e-04
   2.7665000e+04   2.9013014e-04
   2.7670000e+04   2.8812482e-04
   2.7675000e+04   2.8603081e-04
   2.7680000e+04   2.8398227e-04
   2.7685000e+04   2.8223225e-04
   2.7690000e+04   2.8072026e-04
   2.7695000e+04   2.7926122e-04
   2.7700000e+04   2.7776820e-04
   2.7705000e+04   2.7614394e-04
   2.7710000e+04   2.7477287e-04
   2.7715000e+04   2.7382406e-04
   2.7720000e+04   2.7275177e-04
   2.7725000e+04   2.7176870e-04
   2.7730000e+04   2.7081388e-04
   2.7735000e+04   2.6996100e-04
   2.7740000e+04   2.6923164e-04
   2.7745000e+04   2.6860824e-04
   2.7750000e+04   2.6805868e-04
   2.7755000e+04   2.6756515e-04
   2.7760000e+04   2.6709762e-04
   2.7765000e+04   2.6676145e-04
   2.7770000e+04   2.6647759e-04
   2.7775000e+04   2.6789835e-04
   2.7780000e+04   2.6652521e-04
   2.7785000e+04   2.6688345e-04
   2.7790000e+04   2.6722666e-04
   2.7795000e+04   2.6747874e-04
   2.7800000e+04   2.6768597e-04
   2.7805000e+04   2.6791705e-04
   2.7810000e+04   2.6820856e-04
   2.7815000e+04   2.6858264e-04
   2.7820000e+04   2.6897949e-04
   2.7825000e+04   2.6960543e-04
   2.7830000e+04   2.7010160e-04
   2.7835000e+04   2.7090734e-04
   2.7840000e+04   2.7179611e-04
   2.7845000e+04   2.7269087e-04
   2.7850000e+04   2.7359615e-04
   2.7855000e+04   2.7454204e-04
   2.7860000e+04   2.7539670e-04
   2.7865000e+04   2.7632668e-04
   2.7870000e+04   2.7755326e-04
   2.7875000e+04   2.7849269e-04
   2.7880000e+04   2.7966759e-04
   2.7885000e+04   2.8092717e-04
   2.7890000e+04   2.8219264e-04
   2.7895000e+04   2.8341512e-04
   2.7900000e+04   2.8458582e-04
   2.7905000e+04   2.8572874e-04
   2.7910000e+04   2.8685754e-04
   2.7915000e+04   2.8797803e-04
   2.7920000e+04   2.8909138e-04
   2.7925000e+04   2.9021624e-04
   2.7930000e+04   2.9136797e-04
   2.7935000e+04   2.9255399e-04
   2.7940000e+04   2.9377248e-04
   2.7945000e+04   2.9501100e-04
   2.7950000e+04   2.9625611e-04
   2.7955000e+04   2.9743388e-04
   2.7960000e+04   2.9862955e-04
   2.7965000e+04   2.9986332e-04
   2.7970000e+04   3.0113800e-04
   2.7975000e+04   3.0244075e-04
   2.7980000e+04   3.0381374e-04
   2.7985000e+04   3.0521949e-04
   2.7990000e+04   3.0646989e-04
   2.7995000e+04   3.0757010e-04
   2.8000000e+04   3.0858872e-04
   2.8005000e+04   3.0953596e-04
   2.8010000e+04   3.1044360e-04
   2.8015000e+04   3.1129666e-04
   2.8020000e+04   3.1219090e-04
   2.8025000e+04   3.1316043e-04
   2.8030000e+04   3.1414147e-04
   2.8035000e+04   3.1512009e-04
   2.8040000e+04   3.1609944e-04
   2.8045000e+04   3.1699684e-04
   2.8050000e+04   3.1786133e-04
   2.8055000e+04   3.1875007e-04
   2.8060000e+04   3.1939210e-04
   2.8065000e+04   3.1966119e-04
   2.8070000e+04   3.2003683e-04
   2.8075000e+04   3.2074903e-04
   2.8080000e+04   3.2152542e-04
   2.8085000e+04   3.2223561e-04
   2.8090000e+04   3.2289995e-04
   2.8095000e+04   3.2354457e-04
   2.8100000e+04   3.2414075e-04
   2.8105000e+04   3.2464175e-04
   2.8110000e+04   3.2498711e-04
   2.8115000e+04   3.2515841e-04
   2.8120000e+04   3.2518098e-04
   2.8125000e+04   3.2510998e-04
   2.8130000e+04   3.2499710e-04
   2.8135000e+04   3.2487728e-04
   2.8140000e+04   3.2476305e-04
   2.8145000e+04   3.2465476e-04
   2.8150000e+04   3.2453096e-04
   2.8155000e+04   3.2437864e-04
   2.8160000e+04   3.2417262e-04
   2.8165000e+04   3.2387433e-04
   2.8170000e+04   3.2350259e-04
   2.8175000e+04   3.2308052e-04
   2.8180000e+04   3.2260977e-04
   2.8185000e+04   3.2211039e-04
   2.8190000e+04   3.2152925e-04
   2.8195000e+04   3.2064127e-04
   2.8200000e+04   3.1952131e-04
   2.8205000e+04   3.1847044e-04
   2.8210000e+04   3.1757028e-04
   2.8215000e+04   3.1675229e-04
   2.8220000e+04   3.1588180e-04
   2.8225000e+04   3.1499032e-04
   2.8230000e+04   3.1403120e-04
   2.8235000e+04   3.1303650e-04
   2.8240000e+04   3.1196904e-04
   2.8245000e+04   3.1081587e-04
   2.8250000e+04   3.0954211e-04
   2.8255000e+04   3.0813084e-04
   2.8260000e+04   3.0666290e-04
   2.8265000e+04   3.0518729e-04
   2.8270000e+04   3.0371051e-04
   2.8275000e+04   3.0221474e-04
   2.8280000e+04   3.0067794e-04
   2.8285000e+04   2.9908577e-04
   2.8290000e+04   2.9743438e-04
   2.8295000e+04   2.9570548e-04
   2.8300000e+04   2.9385347e-04
   2.8305000e+04   2.9190501e-04
   2.8310000e+04   2.8994862e-04
   2.8315000e+04   2.8801586e-04
   2.8320000e+04   2.8609642e-04
   2.8325000e+04   2.8417014e-04
   2.8330000e+04   2.8222074e-04
   2.8335000e+04   2.8023411e-04
   2.8340000e+04   2.7822071e-04
   2.8345000e+04   2.7617979e-04
   2.8350000e+04   2.7410931e-04
   2.8355000e+04   2.7202585e-04
   2.8360000e+04   2.6994404e-04
   2.8365000e+04   2.6787305e-04
   2.8370000e+04   2.6582113e-04
   2.8375000e+04   2.6379665e-04
   2.8380000e+04   2.6180615e-04
   2.8385000e+04   2.5985350e-04
   2.8390000e+04   2.5794087e-04
   2.8395000e+04   2.5607031e-04
   2.8400000e+04   2.5424465e-04
   2.8405000e+04   2.5245910e-04
   2.8410000e+04   2.5068019e-04
   2.8415000e+04   2.4865992e-04
   2.8420000e+04   2.4685680e-04
   2.8425000e+04   2.4548736e-04
   2.8430000e+04   2.4406895e-04
   2.8435000e+04   2.4271326e-04
   2.8440000e+04   2.4138020e-04
   2.8445000e+04   2.4000861e-04
   2.8450000e+04   2.3881027e-04
   2.8455000e+04   2.3787725e-04
   2.8460000e+04   2.3697660e-04
   2.8465000e+04   2.3620811e-04
   2.8470000e+04   2.3554353e-04
   2.8475000e+04   2.3497626e-04
   2.8480000e+04   2.3449452e-04
   2.8485000e+04   2.3407663e-04
   2.8490000e+04   2.3370240e-04
   2.8495000e+04   2.3335953e-04
   2.8500000e+04   2.3304886e-04
   2.8505000e+04   2.3277575e-04
   2.8510000e+04   2.3254984e-04
   2.8515000e+04   2.3238401e-04
   2.8520000e+04   2.3229269e-04
   2.8525000e+04   2.3229290e-04
   2.8530000e+04   2.3239246e-04
   2.8535000e+04   2.3260166e-04
   2.8540000e+04   2.3285749e-04
   2.8545000e+04   2.3327523e-04
   2.8550000e+04   2.3383238e-04
   2.8555000e+04   2.3449679e-04
   2.8560000e+04   2.3518935e-04
   2.8565000e+04   2.3586432e-04
   2.8570000e+04   2.3661152e-04
   2.8575000e+04   2.3742377e-04
   2.8580000e+04   2.3827274e-04
   2.8585000e+04   2.3915904e-04
   2.8590000e+04   2.4009252e-04
   2.8595000e+04   2.4106434e-04
   2.8600000e+04   2.4231654e-04
   2.8605000e+04   2.4313750e-04
   2.8610000e+04   2.4419577e-04
   2.8615000e+04   2.4535776e-04
   2.8620000e+04   2.4667224e-04
   2.8625000e+04   2.4814352e-04
   2.8630000e+04   2.4976972e-04
   2.8635000e+04   2.5136861e-04
   2.8640000e+04   2.5288525e-04
   2.8645000e+04   2.5417710e-04
   2.8650000e+04   2.5545451e-04
   2.8655000e+04   2.5676000e-04
   2.8660000e+04   2.5814114e-04
   2.8665000e+04   2.5959008e-04
   2.8670000e+04   2.6107916e-04
   2.8675000e+04   2.6259953e-04
   2.8680000e+04   2.6413702e-04
   2.8685000e+04   2.6586027e-04
   2.8690000e+04   2.6720425e-04
   2.8695000e+04   2.6873416e-04
   2.8700000e+04   2.7025158e-04
   2.8705000e+04   2.7174972e-04
   2.8710000e+04   2.7322328e-04
   2.8715000e+04   2.7466606e-04
   2.8720000e+04   2.7607249e-04
   2.8725000e+04   2.7744158e-04
   2.8730000e+04   2.7877686e-04
   2.8735000e+04   2.8007591e-04
   2.8740000e+04   2.8133521e-04
   2.8745000e+04   2.8256152e-04
   2.8750000e+04   2.8375334e-04
   2.8755000e+04   2.8491517e-04
   2.8760000e+04   2.8604797e-04
   2.8765000e+04   2.8715008e-04
   2.8770000e+04   2.8822290e-04
   2.8775000e+04   2.8926405e-04
   2.8780000e+04   2.9026560e-04
   2.8785000e+04   2.9122271e-04
   2.8790000e+04   2.9213191e-04
   2.8795000e+04   2.9299100e-04
   2.8800000e+04   2.9380143e-04
   2.8805000e+04   2.9456528e-04
   2.8810000e+04   2.9528173e-04
   2.8815000e+04   2.9595260e-04
   2.8820000e+04   2.9657600e-04
   2.8825000e+04   2.9715054e-04
   2.8830000e+04   2.9767510e-04
   2.8835000e+04   2.9814566e-04
   2.8840000e+04   2.9856584e-04
   2.8845000e+04   2.9893935e-04
   2.8850000e+04   2.9926549e-04
   2.8855000e+04   2.9954015e-04
   2.8860000e+04   2.9975691e-04
   2.8865000e+04   2.9990272e-04
   2.8870000e+04   2.9998366e-04
   2.8875000e+04   3.0001177e-04
   2.8880000e+04   2.9998834e-04
   2.8885000e+04   2.9991736e-04
   2.8890000e+04   2.9979084e-04
   2.8895000e+04   2.9960270e-04
   2.8900000e+04   2.9935245e-04
   2.8905000e+04   2.9904272e-04
   2.8910000e+04   2.9866691e-04
   2.8915000e+04   2.9822066e-04
   2.8920000e+04   2.9771697e-04
   2.8925000e+04   2.9715918e-04
   2.8930000e+04   2.9654824e-04
   2.8935000e+04   2.9586507e-04
   2.8940000e+04   2.9511966e-04
   2.8945000e+04   2.9431150e-04
   2.8950000e+04   2.9343379e-04
   2.8955000e+04   2.9248521e-04
   2.8960000e+04   2.9147652e-04
   2.8965000e+04   2.9041813e-04
   2.8970000e+04   2.8931510e-04
   2.8975000e+04   2.8816212e-04
   2.8980000e+04   2.8696030e-04
   2.8985000e+04   2.8570516e-04
   2.8990000e+04   2.8439525e-04
   2.8995000e+04   2.8303674e-04
   2.9000000e+04   2.8161968e-04
   2.9005000e+04   2.8015612e-04
   2.9010000e+04   2.7865405e-04
   2.9015000e+04   2.7712317e-04
   2.9020000e+04   2.7556070e-04
   2.9025000e+04   2.7396412e-04
   2.9030000e+04   2.7233264e-04
   2.9035000e+04   2.7066189e-04
   2.9040000e+04   2.6895870e-04
   2.9045000e+04   2.6722691e-04
   2.9050000e+04   2.6546905e-04
   2.9055000e+04   2.6368641e-04
   2.9060000e+04   2.6188489e-04
   2.9065000e+04   2.6007057e-04
   2.9070000e+04   2.5824725e-04
   2.9075000e+04   2.5641521e-04
   2.9080000e+04   2.5457570e-04
   2.9085000e+04   2.5273375e-04
   2.9090000e+04   2.5089300e-04
   2.9095000e+04   2.4905990e-04
   2.9100000e+04   2.4723514e-04
   2.9105000e+04   2.4541438e-04
   2.9110000e+04   2.4360339e-04
   2.9115000e+04   2.4180788e-04
   2.9120000e+04   2.4003647e-04
   2.9125000e+04   2.3829126e-04
   2.9130000e+04   2.3657222e-04
   2.9135000e+04   2.3488098e-04
   2.9140000e+04   2.3322649e-04
   2.9145000e+04   2.3161479e-04
   2.9150000e+04   2.3004920e-04
   2.9155000e+04   2.2853433e-04
   2.9160000e+04   2.2707445e-04
   2.9165000e+04   2.2567375e-04
   2.9170000e+04   2.2433668e-04
   2.9175000e+04   2.2306532e-04
   2.9180000e+04   2.2186660e-04
   2.9185000e+04   2.2074659e-04
   2.9190000e+04   2.1970987e-04
   2.9195000e+04   2.1875991e-04
   2.9200000e+04   2.1789952e-04
   2.9205000e+04   2.1713123e-04
   2.9210000e+04   2.1645632e-04
   2.9215000e+04   2.1587637e-04
   2.9220000e+04   2.1539503e-04
   2.9225000e+04   2.1501419e-04
   2.9230000e+04   2.1473398e-04
   2.9235000e+04   2.1455337e-04
   2.9240000e+04   2.1447077e-04
   2.9245000e+04   2.1448430e-04
   2.9250000e+04   2.1459188e-04
   2.9255000e+04   2.1479119e-04
   2.9260000e+04   2.1507950e-04
   2.9265000e+04   2.1545367e-04
   2.9270000e+04   2.1591017e-04
   2.9275000e+04   2.1644514e-04
   2.9280000e+04   2.1705270e-04
   2.9285000e+04   2.1773000e-04
   2.9290000e+04   2.1847475e-04
   2.9295000e+04   2.1928214e-04
   2.9300000e+04   2.2014728e-04
   2.9305000e+04   2.2106557e-04
   2.9310000e+04   2.2203260e-04
   2.9315000e+04   2.2304414e-04
   2.9320000e+04   2.2409607e-04
   2.9325000e+04   2.2518444e-04
   2.9330000e+04   2.2630282e-04
   2.9335000e+04   2.2744731e-04
   2.9340000e+04   2.2862139e-04
   2.9345000e+04   2.2982079e-04
   2.9350000e+04   2.3104044e-04
   2.9355000e+04   2.3227643e-04
   2.9360000e+04   2.3352239e-04
   2.9365000e+04   2.3477922e-04
   2.9370000e+04   2.3604658e-04
   2.9375000e+04   2.3732284e-04
   2.9380000e+04   2.3860184e-04
   2.9385000e+04   2.3987984e-04
   2.9390000e+04   2.4113255e-04
   2.9395000e+04   2.4251991e-04
   2.9400000e+04   2.4366587e-04
   2.9405000e+04   2.4489738e-04
   2.9410000e+04   2.4620124e-04
   2.9415000e+04   2.4743335e-04
   2.9420000e+04   2.4863376e-04
   2.9425000e+04   2.4983798e-04
   2.9430000e+04   2.5101422e-04
   2.9435000e+04   2.5216106e-04
   2.9440000e+04   2.5328241e-04
   2.9445000e+04   2.5438457e-04
   2.9450000e+04   2.5545062e-04
   2.9455000e+04   2.5649631e-04
   2.9460000e+04   2.5753129e-04
   2.9465000e+04   2.5853543e-04
   2.9470000e+04   2.5952473e-04
   2.9475000e+04   2.6042226e-04
   2.9480000e+04   2.6130737e-04
   2.9485000e+04   2.6218050e-04
   2.9490000e+04   2.6303874e-04
   2.9495000e+04   2.6381735e-04
   2.9500000e+04   2.6458754e-04
   2.9505000e+04   2.6531437e-04
   2.9510000e+04   2.6599270e-04
   2.9515000e+04   2.6662983e-04
   2.9520000e+04   2.6721608e-04
   2.9525000e+04   2.6774266e-04
   2.9530000e+04   2.6831522e-04
   2.9535000e+04   2.6865422e-04
   2.9540000e+04   2.6903718e-04
   2.9545000e+04   2.6934139e-04
   2.9550000e+04   2.6957247e-04
   2.9555000e+04   2.6968750e-04
   2.9560000e+04   2.6980999e-04
   2.9565000e+04   2.6993724e-04
   2.9570000e+04   2.7000375e-04
   2.9575000e+04   2.7000399e-04
   2.9580000e+04   2.6995042e-04
   2.9585000e+04   2.6984705e-04
   2.9590000e+04   2.6970141e-04
   2.9595000e+04   2.6951196e-04
   2.9600000e+04   2.6927038e-04
   2.9605000e+04   2.6898398e-04
   2.9610000e+04   2.6866228e-04
   2.9615000e+04   2.6827125e-04
   2.9620000e+04   2.6782423e-04
   2.9625000e+04   2.6736407e-04
   2.9630000e+04   2.6687972e-04
   2.9635000e+04   2.6632277e-04
   2.9640000e+04   2.6566127e-04
   2.9645000e+04   2.6494828e-04
   2.9650000e+04   2.6423621e-04
   2.9655000e+04   2.6344343e-04
   2.9660000e+04   2.6260893e-04
   2.9665000e+04   2.6175735e-04
   2.9670000e+04   2.6088827e-04
   2.9675000e+04   2.5998269e-04
   2.9680000e+04   2.5902451e-04
   2.9685000e+04   2.5800936e-04
   2.9690000e+04   2.5694142e-04
   2.9695000e+04   2.5582617e-04
   2.9700000e+04   2.5466976e-04
   2.9705000e+04   2.5347254e-04
   2.9710000e+04   2.5223659e-04
   2.9715000e+04   2.5096191e-04
   2.9720000e+04   2.4964685e-04
   2.9725000e+04   2.4829129e-04
   2.9730000e+04   2.4689801e-04
   2.9735000e+04   2.4547132e-04
   2.9740000e+04   2.4401389e-04
   2.9745000e+04   2.4252946e-04
   2.9750000e+04   2.4102057e-04
   2.9755000e+04   2.3948971e-04
   2.9760000e+04   2.3794020e-04
   2.9765000e+04   2.3637585e-04
   2.9770000e+04   2.3480094e-04
   2.9775000e+04   2.3322318e-04
   2.9780000e+04   2.3164305e-04
   2.9785000e+04   2.3006596e-04
   2.9790000e+04   2.2849908e-04
   2.9795000e+04   2.2694074e-04
   2.9800000e+04   2.2536986e-04
   2.9805000e+04   2.2380067e-04
   2.9810000e+04   2.2224826e-04
   2.9815000e+04   2.2071544e-04
   2.9820000e+04   2.1920317e-04
   2.9825000e+04   2.1771753e-04
   2.9830000e+04   2.1626617e-04
   2.9835000e+04   2.1485390e-04
   2.9840000e+04   2.1348333e-04
   2.9845000e+04   2.1215649e-04
   2.9850000e+04   2.1087581e-04
   2.9855000e+04   2.0964397e-04
   2.9860000e+04   2.0846365e-04
   2.9865000e+04   2.0733728e-04
   2.9870000e+04   2.0626685e-04
   2.9875000e+04   2.0525400e-04
   2.9880000e+04   2.0429926e-04
   2.9885000e+04   2.0339565e-04
   2.9890000e+04   2.0255998e-04
   2.9895000e+04   2.0179334e-04
   2.9900000e+04   2.0109400e-04
   2.9905000e+04   2.0046208e-04
   2.9910000e+04   1.9989862e-04
   2.9915000e+04   1.9937358e-04
   2.9920000e+04   1.9889750e-04
   2.9925000e+04   1.9849688e-04
   2.9930000e+04   1.9817885e-04
   2.9935000e+04   1.9793819e-04
   2.9940000e+04   1.9776830e-04
   2.9945000e+04   1.9766214e-04
   2.9950000e+04   1.9761665e-04
   2.9955000e+04   1.9763376e-04
   2.9960000e+04   1.9770853e-04
   2.9965000e+04   1.9785427e-04
   2.9970000e+04   1.9807604e-04
   2.9975000e+04   1.9837503e-04
   2.9980000e+04   1.9874857e-04
   2.9985000e+04   1.9919158e-04
   2.9990000e+04   1.9969908e-04
   2.9995000e+04   2.0026769e-04
   3.0000000e+04   2.0089574e-04
   3.0005000e+04   2.0158238e-04
   3.0010000e+04   2.0232666e-04
   3.0015000e+04   2.0312695e-04
   3.0020000e+04   2.0398087e-04
   3.0025000e+04   2.0488560e-04
   3.0030000e+04   2.0583611e-04
   3.0035000e+04   2.0683067e-04
   3.0040000e+04   2.0786804e-04
   3.0045000e+04   2.0894284e-04
   3.0050000e+04   2.1005544e-04
   3.0055000e+04   2.1120640e-04
   3.0060000e+04   2.1239206e-04
   3.0065000e+04   2.1360871e-04
   3.0070000e+04   2.1485301e-04
   3.0075000e+04   2.1612129e-04
   3.0080000e+04   2.1741166e-04
   3.0085000e+04   2.1872127e-04
   3.0090000e+04   2.2004729e-04
   3.0095000e+04   2.2138680e-04
   3.0100000e+04   2.2275834e-04
   3.0105000e+04   2.2426691e-04
   3.0110000e+04   2.2597654e-04
   3.0115000e+04   2.2770761e-04
   3.0120000e+04   2.2923959e-04
   3.0125000e+04   2.3053283e-04
   3.0130000e+04   2.3166382e-04
   3.0135000e+04   2.3275285e-04
   3.0140000e+04   2.3389348e-04
   3.0145000e+04   2.3511783e-04
   3.0150000e+04   2.3640367e-04
   3.0155000e+04   2.3770935e-04
   3.0160000e+04   2.3900366e-04
   3.0165000e+04   2.4027311e-04
   3.0170000e+04   2.4150867e-04
   3.0175000e+04   2.4273908e-04
   3.0180000e+04   2.4388018e-04
   3.0185000e+04   2.4500246e-04
   3.0190000e+04   2.4608184e-04
   3.0195000e+04   2.4711425e-04
   3.0200000e+04   2.4810034e-04
   3.0205000e+04   2.4903793e-04
   3.0210000e+04   2.4993116e-04
   3.0215000e+04   2.5079679e-04
   3.0220000e+04   2.5163681e-04
   3.0225000e+04   2.5244956e-04
   3.0230000e+04   2.5322983e-04
   3.0235000e+04   2.5396430e-04
   3.0240000e+04   2.5466224e-04
   3.0245000e+04   2.5532696e-04
   3.0250000e+04   2.5595282e-04
   3.0255000e+04   2.5652336e-04
   3.0260000e+04   2.5693972e-04
   3.0265000e+04   2.5734499e-04
   3.0270000e+04   2.5771129e-04
   3.0275000e+04   2.5804445e-04
   3.0280000e+04   2.5833787e-04
   3.0285000e+04   2.5858158e-04
   3.0290000e+04   2.5877096e-04
   3.0295000e+04   2.5890535e-04
   3.0300000e+04   2.5899191e-04
   3.0305000e+04   2.5903431e-04
   3.0310000e+04   2.5903108e-04
   3.0315000e+04   2.5896643e-04
   3.0320000e+04   2.5884248e-04
   3.0325000e+04   2.5866729e-04
   3.0330000e+04   2.5844698e-04
   3.0335000e+04   2.5817766e-04
   3.0340000e+04   2.5785399e-04
   3.0345000e+04   2.5747386e-04
   3.0350000e+04   2.5703288e-04
   3.0355000e+04   2.5651494e-04
   3.0360000e+04   2.5592947e-04
   3.0365000e+04   2.5528675e-04
   3.0370000e+04   2.5458965e-04
   3.0375000e+04   2.5384102e-04
   3.0380000e+04   2.5304213e-04
   3.0385000e+04   2.5219058e-04
   3.0390000e+04   2.5128587e-04
   3.0395000e+04   2.5032928e-04
   3.0400000e+04   2.4932377e-04
   3.0405000e+04   2.4827131e-04
   3.0410000e+04   2.4717326e-04
   3.0415000e+04   2.4601810e-04
   3.0420000e+04   2.4480938e-04
   3.0425000e+04   2.4355630e-04
   3.0430000e+04   2.4226698e-04
   3.0435000e+04   2.4094602e-04
   3.0440000e+04   2.3959887e-04
   3.0445000e+04   2.3822538e-04
   3.0450000e+04   2.3682377e-04
   3.0455000e+04   2.3539390e-04
   3.0460000e+04   2.3393814e-04
   3.0465000e+04   2.3246191e-04
   3.0470000e+04   2.3097037e-04
   3.0475000e+04   2.2946713e-04
   3.0480000e+04   2.2795430e-04
   3.0485000e+04   2.2643293e-04
   3.0490000e+04   2.2490424e-04
   3.0495000e+04   2.2337012e-04
   3.0500000e+04   2.2183272e-04
   3.0505000e+04   2.2029440e-04
   3.0510000e+04   2.1875771e-04
   3.0515000e+04   2.1722528e-04
   3.0520000e+04   2.1569987e-04
   3.0525000e+04   2.1418432e-04
   3.0530000e+04   2.1268157e-04
   3.0535000e+04   2.1119468e-04
   3.0540000e+04   2.0972682e-04
   3.0545000e+04   2.0828126e-04
   3.0550000e+04   2.0686132e-04
   3.0555000e+04   2.0547034e-04
   3.0560000e+04   2.0411159e-04
   3.0565000e+04   2.0278821e-04
   3.0570000e+04   2.0150321e-04
   3.0575000e+04   2.0025940e-04
   3.0580000e+04   1.9905941e-04
   3.0585000e+04   1.9790569e-04
   3.0590000e+04   1.9679925e-04
   3.0595000e+04   1.9574322e-04
   3.0600000e+04   1.9474071e-04
   3.0605000e+04   1.9379406e-04
   3.0610000e+04   1.9290508e-04
   3.0615000e+04   1.9207534e-04
   3.0620000e+04   1.9130646e-04
   3.0625000e+04   1.9060011e-04
   3.0630000e+04   1.8995795e-04
   3.0635000e+04   1.8938147e-04
   3.0640000e+04   1.8887191e-04
   3.0645000e+04   1.8843018e-04
   3.0650000e+04   1.8805687e-04
   3.0655000e+04   1.8775221e-04
   3.0660000e+04   1.8751620e-04
   3.0665000e+04   1.8734857e-04
   3.0670000e+04   1.8724882e-04
   3.0675000e+04   1.8721629e-04
   3.0680000e+04   1.8725010e-04
   3.0685000e+04   1.8734926e-04
   3.0690000e+04   1.8751263e-04
   3.0695000e+04   1.8773898e-04
   3.0700000e+04   1.8802698e-04
   3.0705000e+04   1.8837520e-04
   3.0710000e+04   1.8878213e-04
   3.0715000e+04   1.8924617e-04
   3.0720000e+04   1.8976560e-04
   3.0725000e+04   1.9033860e-04
   3.0730000e+04   1.9096322e-04
   3.0735000e+04   1.9163743e-04
   3.0740000e+04   1.9235905e-04
   3.0745000e+04   1.9312585e-04
   3.0750000e+04   1.9393550e-04
   3.0755000e+04   1.9478561e-04
   3.0760000e+04   1.9567374e-04
   3.0765000e+04   1.9660659e-04
   3.0770000e+04   1.9755486e-04
   3.0775000e+04   1.9854149e-04
   3.0780000e+04   1.9954636e-04
   3.0785000e+04   2.0059133e-04
   3.0790000e+04   2.0166603e-04
   3.0795000e+04   2.0275685e-04
   3.0800000e+04   2.0386361e-04
   3.0805000e+04   2.0498184e-04
   3.0810000e+04   2.0611108e-04
   3.0815000e+04   2.0725014e-04
   3.0820000e+04   2.0839861e-04
   3.0825000e+04   2.0953622e-04
   3.0830000e+04   2.1069378e-04
   3.0835000e+04   2.1186462e-04
   3.0840000e+04   2.1302338e-04
   3.0845000e+04   2.1418041e-04
   3.0850000e+04   2.1533830e-04
   3.0855000e+04   2.1648972e-04
   3.0860000e+04   2.1763095e-04
   3.0865000e+04   2.1875724e-04
   3.0870000e+04   2.1987760e-04
   3.0875000e+04   2.2098922e-04
   3.0880000e+04   2.2208646e-04
   3.0885000e+04   2.2316436e-04
   3.0890000e+04   2.2421892e-04
   3.0895000e+04   2.2524760e-04
   3.0900000e+04   2.2624854e-04
   3.0905000e+04   2.2722025e-04
   3.0910000e+04   2.2816437e-04
   3.0915000e+04   2.2906852e-04
   3.0920000e+04   2.2994071e-04
   3.0925000e+04   2.3077969e-04
   3.0930000e+04   2.3158411e-04
   3.0935000e+04   2.3235226e-04
   3.0940000e+04   2.3308192e-04
   3.0945000e+04   2.3377078e-04
   3.0950000e+04   2.3440808e-04
   3.0955000e+04   2.3499529e-04
   3.0960000e+04   2.3554448e-04
   3.0965000e+04   2.3603983e-04
   3.0970000e+04   2.3649666e-04
   3.0975000e+04   2.3691469e-04
   3.0980000e+04   2.3727025e-04
   3.0985000e+04   2.3755239e-04
   3.0990000e+04   2.3778388e-04
   3.0995000e+04   2.3795936e-04
   3.1000000e+04   2.3807656e-04
   3.1005000e+04   2.3813886e-04
   3.1010000e+04   2.3815074e-04
   3.1015000e+04   2.3811426e-04
   3.1020000e+04   2.3804457e-04
   3.1025000e+04   2.3810023e-04
   3.1030000e+04   2.3851611e-04
   3.1035000e+04   2.3917328e-04
   3.1040000e+04   2.3961164e-04
   3.1045000e+04   2.3958937e-04
   3.1050000e+04   2.3916196e-04
   3.1055000e+04   2.3854364e-04
   3.1060000e+04   2.3789524e-04
   3.1065000e+04   2.3726062e-04
   3.1070000e+04   2.3663372e-04
   3.1075000e+04   2.3599805e-04
   3.1080000e+04   2.3534823e-04
   3.1085000e+04   2.3468307e-04
   3.1090000e+04   2.3399129e-04
   3.1095000e+04   2.3325245e-04
   3.1100000e+04   2.3245144e-04
   3.1105000e+04   2.3158986e-04
   3.1110000e+04   2.3068409e-04
   3.1115000e+04   2.2975410e-04
   3.1120000e+04   2.2881228e-04
   3.1125000e+04   2.2785851e-04
   3.1130000e+04   2.2688134e-04
   3.1135000e+04   2.2586705e-04
   3.1140000e+04   2.2480000e-04
   3.1145000e+04   2.2367018e-04
   3.1150000e+04   2.2247333e-04
   3.1155000e+04   2.2121246e-04
   3.1160000e+04   2.1989746e-04
   3.1165000e+04   2.1854325e-04
   3.1170000e+04   2.1716671e-04
   3.1175000e+04   2.1578390e-04
   3.1180000e+04   2.1440676e-04
   3.1185000e+04   2.1304405e-04
   3.1190000e+04   2.1169842e-04
   3.1195000e+04   2.1036702e-04
   3.1200000e+04   2.0904384e-04
   3.1205000e+04   2.0772273e-04
   3.1210000e+04   2.0639854e-04
   3.1215000e+04   2.0506691e-04
   3.1220000e+04   2.0372605e-04
   3.1225000e+04   2.0237712e-04
   3.1230000e+04   2.0102255e-04
   3.1235000e+04   1.9965933e-04
   3.1240000e+04   1.9829957e-04
   3.1245000e+04   1.9694310e-04
   3.1250000e+04   1.9559809e-04
   3.1255000e+04   1.9427826e-04
   3.1260000e+04   1.9299125e-04
   3.1265000e+04   1.9173195e-04
   3.1270000e+04   1.9049445e-04
   3.1275000e+04   1.8927752e-04
   3.1280000e+04   1.8808613e-04
   3.1285000e+04   1.8692931e-04
   3.1290000e+04   1.8581682e-04
   3.1295000e+04   1.8475630e-04
   3.1300000e+04   1.8375229e-04
   3.1305000e+04   1.8280681e-04
   3.1310000e+04   1.8192048e-04
   3.1315000e+04   1.8109325e-04
   3.1320000e+04   1.8032449e-04
   3.1325000e+04   1.7961301e-04
   3.1330000e+04   1.7895728e-04
   3.1335000e+04   1.7835611e-04
   3.1340000e+04   1.7780934e-04
   3.1345000e+04   1.7731828e-04
   3.1350000e+04   1.7688517e-04
   3.1355000e+04   1.7651250e-04
   3.1360000e+04   1.7620444e-04
   3.1365000e+04   1.7596409e-04
   3.1370000e+04   1.7579311e-04
   3.1375000e+04   1.7569176e-04
   3.1380000e+04   1.7565931e-04
   3.1385000e+04   1.7569432e-04
   3.1390000e+04   1.7579501e-04
   3.1395000e+04   1.7593486e-04
   3.1400000e+04   1.7609875e-04
   3.1405000e+04   1.7632585e-04
   3.1410000e+04   1.7663282e-04
   3.1415000e+04   1.7701081e-04
   3.1420000e+04   1.7745059e-04
   3.1425000e+04   1.7793344e-04
   3.1430000e+04   1.7845762e-04
   3.1435000e+04   1.7903952e-04
   3.1440000e+04   1.7968469e-04
   3.1445000e+04   1.8038983e-04
   3.1450000e+04   1.8114833e-04
   3.1455000e+04   1.8195018e-04
   3.1460000e+04   1.8279346e-04
   3.1465000e+04   1.8367266e-04
   3.1470000e+04   1.8458441e-04
   3.1475000e+04   1.8552726e-04
   3.1480000e+04   1.8650030e-04
   3.1485000e+04   1.8749466e-04
   3.1490000e+04   1.8851990e-04
   3.1495000e+04   1.8957348e-04
   3.1500000e+04   1.9064874e-04
   3.1505000e+04   1.9173939e-04
   3.1510000e+04   1.9285066e-04
   3.1515000e+04   1.9397868e-04
   3.1520000e+04   1.9510982e-04
   3.1525000e+04   1.9625614e-04
   3.1530000e+04   1.9741844e-04
   3.1535000e+04   1.9859057e-04
   3.1540000e+04   1.9976550e-04
   3.1545000e+04   2.0094011e-04
   3.1550000e+04   2.0211322e-04
   3.1555000e+04   2.0328169e-04
   3.1560000e+04   2.0444549e-04
   3.1565000e+04   2.0560215e-04
   3.1570000e+04   2.0675010e-04
   3.1575000e+04   2.0788998e-04
   3.1580000e+04   2.0902020e-04
   3.1585000e+04   2.1012454e-04
   3.1590000e+04   2.1121282e-04
   3.1595000e+04   2.1229851e-04
   3.1600000e+04   2.1337632e-04
   3.1605000e+04   2.1444929e-04
   3.1610000e+04   2.1545532e-04
   3.1615000e+04   2.1654945e-04
   3.1620000e+04   2.1768586e-04
   3.1625000e+04   2.1891688e-04
   3.1630000e+04   2.2001280e-04
   3.1635000e+04   2.2090833e-04
   3.1640000e+04   2.2164725e-04
   3.1645000e+04   2.2231036e-04
   3.1650000e+04   2.2296644e-04
   3.1655000e+04   2.2365859e-04
   3.1660000e+04   2.2437750e-04
   3.1665000e+04   2.2509207e-04
   3.1670000e+04   2.2577579e-04
   3.1675000e+04   2.2641232e-04
   3.1680000e+04   2.2699581e-04
   3.1685000e+04   2.2752396e-04
   3.1690000e+04   2.2799424e-04
   3.1695000e+04   2.2840354e-04
   3.1700000e+04   2.2874634e-04
   3.1705000e+04   2.2902040e-04
   3.1710000e+04   2.2923501e-04
   3.1715000e+04   2.2939711e-04
   3.1720000e+04   2.2951025e-04
   3.1725000e+04   2.2957578e-04
   3.1730000e+04   2.2959436e-04
   3.1735000e+04   2.2956569e-04
   3.1740000e+04   2.2948747e-04
   3.1745000e+04   2.2935666e-04
   3.1750000e+04   2.2917362e-04
   3.1755000e+04   2.2893999e-04
   3.1760000e+04   2.2865682e-04
   3.1765000e+04   2.2832390e-04
   3.1770000e+04   2.2793763e-04
   3.1775000e+04   2.2749820e-04
   3.1780000e+04   2.2700755e-04
   3.1785000e+04   2.2646814e-04
   3.1790000e+04   2.2588211e-04
   3.1795000e+04   2.2525139e-04
   3.1800000e+04   2.2457785e-04
   3.1805000e+04   2.2386332e-04
   3.1810000e+04   2.2310958e-04
   3.1815000e+04   2.2231769e-04
   3.1820000e+04   2.2148928e-04
   3.1825000e+04   2.2062642e-04
   3.1830000e+04   2.1973047e-04
   3.1835000e+04   2.1880211e-04
   3.1840000e+04   2.1784161e-04
   3.1845000e+04   2.1684917e-04
   3.1850000e+04   2.1582514e-04
   3.1855000e+04   2.1476900e-04
   3.1860000e+04   2.1368263e-04
   3.1865000e+04   2.1256545e-04
   3.1870000e+04   2.1141096e-04
   3.1875000e+04   2.1024056e-04
   3.1880000e+04   2.0905532e-04
   3.1885000e+04   2.0785286e-04
   3.1890000e+04   2.0663346e-04
   3.1895000e+04   2.0539890e-04
   3.1900000e+04   2.0414860e-04
   3.1905000e+04   2.0288791e-04
   3.1910000e+04   2.0162149e-04
   3.1915000e+04   2.0035030e-04
   3.1920000e+04   1.9907502e-04
   3.1925000e+04   1.9779687e-04
   3.1930000e+04   1.9651774e-04
   3.1935000e+04   1.9523989e-04
   3.1940000e+04   1.9396575e-04
   3.1945000e+04   1.9269786e-04
   3.1950000e+04   1.9143955e-04
   3.1955000e+04   1.9019824e-04
   3.1960000e+04   1.8897313e-04
   3.1965000e+04   1.8776146e-04
   3.1970000e+04   1.8656290e-04
   3.1975000e+04   1.8538021e-04
   3.1980000e+04   1.8421832e-04
   3.1985000e+04   1.8308260e-04
   3.1990000e+04   1.8197760e-04
   3.1995000e+04   1.8090656e-04
   3.2000000e+04   1.7986970e-04
   3.2005000e+04   1.7886570e-04
   3.2010000e+04   1.7789929e-04
   3.2015000e+04   1.7697690e-04
   3.2020000e+04   1.7609875e-04
   3.2025000e+04   1.7526334e-04
   3.2030000e+04   1.7447006e-04
   3.2035000e+04   1.7371974e-04
   3.2040000e+04   1.7301425e-04
   3.2045000e+04   1.7235590e-04
   3.2050000e+04   1.7174683e-04
   3.2055000e+04   1.7118885e-04
   3.2060000e+04   1.7068339e-04
   3.2065000e+04   1.7023161e-04
   3.2070000e+04   1.6983448e-04
   3.2075000e+04   1.6949283e-04
   3.2080000e+04   1.6920727e-04
   3.2085000e+04   1.6897824e-04
   3.2090000e+04   1.6880596e-04
   3.2095000e+04   1.6869041e-04
   3.2100000e+04   1.6863142e-04
   3.2105000e+04   1.6862869e-04
   3.2110000e+04   1.6868181e-04
   3.2115000e+04   1.6879033e-04
   3.2120000e+04   1.6895370e-04
   3.2125000e+04   1.6917136e-04
   3.2130000e+04   1.6944265e-04
   3.2135000e+04   1.6976684e-04
   3.2140000e+04   1.7014308e-04
   3.2145000e+04   1.7057041e-04
   3.2150000e+04   1.7104770e-04
   3.2155000e+04   1.7157370e-04
   3.2160000e+04   1.7214698e-04
   3.2165000e+04   1.7276559e-04
   3.2170000e+04   1.7343253e-04
   3.2175000e+04   1.7413398e-04
   3.2180000e+04   1.7488210e-04
   3.2185000e+04   1.7565470e-04
   3.2190000e+04   1.7646539e-04
   3.2195000e+04   1.7732756e-04
   3.2200000e+04   1.7822465e-04
   3.2205000e+04   1.7914278e-04
   3.2210000e+04   1.8008546e-04
   3.2215000e+04   1.8105067e-04
   3.2220000e+04   1.8203829e-04
   3.2225000e+04   1.8303895e-04
   3.2230000e+04   1.8405561e-04
   3.2235000e+04   1.8509927e-04
   3.2240000e+04   1.8616190e-04
   3.2245000e+04   1.8722557e-04
   3.2250000e+04   1.8829935e-04
   3.2255000e+04   1.8938421e-04
   3.2260000e+04   1.9047718e-04
   3.2265000e+04   1.9157488e-04
   3.2270000e+04   1.9267343e-04
   3.2275000e+04   1.9376924e-04
   3.2280000e+04   1.9485942e-04
   3.2285000e+04   1.9594174e-04
   3.2290000e+04   1.9700407e-04
   3.2295000e+04   1.9805721e-04
   3.2300000e+04   1.9909919e-04
   3.2305000e+04   2.0012184e-04
   3.2310000e+04   2.0113383e-04
   3.2315000e+04   2.0213223e-04
   3.2320000e+04   2.0310918e-04
   3.2325000e+04   2.0406134e-04
   3.2330000e+04   2.0498658e-04
   3.2335000e+04   2.0587942e-04
   3.2340000e+04   2.0673845e-04
   3.2345000e+04   2.0756848e-04
   3.2350000e+04   2.0836731e-04
   3.2355000e+04   2.0913559e-04
   3.2360000e+04   2.0985336e-04
   3.2365000e+04   2.1056162e-04
   3.2370000e+04   2.1118620e-04
   3.2375000e+04   2.1178997e-04
   3.2380000e+04   2.1235892e-04
   3.2385000e+04   2.1289513e-04
   3.2390000e+04   2.1336478e-04
   3.2395000e+04   2.1379470e-04
   3.2400000e+04   2.1416987e-04
   3.2405000e+04   2.1450352e-04
   3.2410000e+04   2.1479896e-04
   3.2415000e+04   2.1505015e-04
   3.2420000e+04   2.1525488e-04
   3.2425000e+04   2.1541991e-04
   3.2430000e+04   2.1554060e-04
   3.2435000e+04   2.1561491e-04
   3.2440000e+04   2.1564602e-04
   3.2445000e+04   2.1561946e-04
   3.2450000e+04   2.1552971e-04
   3.2455000e+04   2.1539288e-04
   3.2460000e+04   2.1521189e-04
   3.2465000e+04   2.1497364e-04
   3.2470000e+04   2.1469344e-04
   3.2475000e+04   2.1437923e-04
   3.2480000e+04   2.1403002e-04
   3.2485000e+04   2.1343058e-04
   3.2490000e+04   2.1266569e-04
   3.2495000e+04   2.1193513e-04
   3.2500000e+04   2.1128292e-04
   3.2505000e+04   2.1066179e-04
   3.2510000e+04   2.1003110e-04
   3.2515000e+04   2.0936220e-04
   3.2520000e+04   2.0863211e-04
   3.2525000e+04   2.0783046e-04
   3.2530000e+04   2.0696404e-04
   3.2535000e+04   2.0604848e-04
   3.2540000e+04   2.0510206e-04
   3.2545000e+04   2.0413510e-04
   3.2550000e+04   2.0315068e-04
   3.2555000e+04   2.0214877e-04
   3.2560000e+04   2.0112933e-04
   3.2565000e+04   2.0009372e-04
   3.2570000e+04   1.9904448e-04
   3.2575000e+04   1.9798500e-04
   3.2580000e+04   1.9691797e-04
   3.2585000e+04   1.9584606e-04
   3.2590000e+04   1.9476942e-04
   3.2595000e+04   1.9368650e-04
   3.2600000e+04   1.9259582e-04
   3.2605000e+04   1.9149649e-04
   3.2610000e+04   1.9038864e-04
   3.2615000e+04   1.8927322e-04
   3.2620000e+04   1.8815185e-04
   3.2625000e+04   1.8702705e-04
   3.2630000e+04   1.8590152e-04
   3.2635000e+04   1.8477796e-04
   3.2640000e+04   1.8365901e-04
   3.2645000e+04   1.8254895e-04
   3.2650000e+04   1.8144959e-04
   3.2655000e+04   1.8036833e-04
   3.2660000e+04   1.7930521e-04
   3.2665000e+04   1.7825541e-04
   3.2670000e+04   1.7721736e-04
   3.2675000e+04   1.7618500e-04
   3.2680000e+04   1.7516889e-04
   3.2685000e+04   1.7416801e-04
   3.2690000e+04   1.7319148e-04
   3.2695000e+04   1.7224651e-04
   3.2700000e+04   1.7132873e-04
   3.2705000e+04   1.7042992e-04
   3.2710000e+04   1.6954841e-04
   3.2715000e+04   1.6869182e-04
   3.2720000e+04   1.6786740e-04
   3.2725000e+04   1.6707686e-04
   3.2730000e+04   1.6631875e-04
   3.2735000e+04   1.6559231e-04
   3.2740000e+04   1.6489945e-04
   3.2745000e+04   1.6424416e-04
   3.2750000e+04   1.6363060e-04
   3.2755000e+04   1.6306241e-04
   3.2760000e+04   1.6254294e-04
   3.2765000e+04   1.6206725e-04
   3.2770000e+04   1.6162964e-04
   3.2775000e+04   1.6114616e-04
   3.2780000e+04   1.6073572e-04
   3.2785000e+04   1.6043194e-04
   3.2790000e+04   1.6016997e-04
   3.2795000e+04   1.5994075e-04
   3.2800000e+04   1.5975519e-04
   3.2805000e+04   1.5962457e-04
   3.2810000e+04   1.5955047e-04
   3.2815000e+04   1.5952631e-04
   3.2820000e+04   1.5954500e-04
   3.2825000e+04   1.5960513e-04
   3.2830000e+04   1.5971172e-04
   3.2835000e+04   1.5987268e-04
   3.2840000e+04   1.6009446e-04
   3.2845000e+04   1.6037988e-04
   3.2850000e+04   1.6072841e-04
   3.2855000e+04   1.6113783e-04
   3.2860000e+04   1.6160548e-04
   3.2865000e+04   1.6212864e-04
   3.2870000e+04   1.6270431e-04
   3.2875000e+04   1.6332168e-04
   3.2880000e+04   1.6391306e-04
   3.2885000e+04   1.6453913e-04
   3.2890000e+04   1.6522657e-04
   3.2895000e+04   1.6593153e-04
   3.2900000e+04   1.6668195e-04
   3.2905000e+04   1.6749525e-04
   3.2910000e+04   1.6836381e-04
   3.2915000e+04   1.6927218e-04
   3.2920000e+04   1.7020604e-04
   3.2925000e+04   1.7115584e-04
   3.2930000e+04   1.7211669e-04
   3.2935000e+04   1.7308701e-04
   3.2940000e+04   1.7406706e-04
   3.2945000e+04   1.7505763e-04
   3.2950000e+04   1.7605912e-04
   3.2955000e+04   1.7705897e-04
   3.2960000e+04   1.7811591e-04
   3.2965000e+04   1.7915946e-04
   3.2970000e+04   1.8022143e-04
   3.2975000e+04   1.8129116e-04
   3.2980000e+04   1.8235284e-04
   3.2985000e+04   1.8340436e-04
   3.2990000e+04   1.8444561e-04
   3.2995000e+04   1.8547999e-04
   3.3000000e+04   1.8650916e-04
   3.3005000e+04   1.8753234e-04
   3.3010000e+04   1.8854700e-04
   3.3015000e+04   1.8954997e-04
   3.3020000e+04   1.9053706e-04
   3.3025000e+04   1.9150643e-04
   3.3030000e+04   1.9245731e-04
   3.3035000e+04   1.9338836e-04
   3.3040000e+04   1.9429774e-04
   3.3045000e+04   1.9518342e-04
   3.3050000e+04   1.9604349e-04
   3.3055000e+04   1.9687760e-04
   3.3060000e+04   1.9768400e-04
   3.3065000e+04   1.9846376e-04
   3.3070000e+04   1.9922020e-04
   3.3075000e+04   1.9989562e-04
   3.3080000e+04   2.0057230e-04
   3.3085000e+04   2.0113889e-04
   3.3090000e+04   2.0170899e-04
   3.3095000e+04   2.0226413e-04
   3.3100000e+04   2.0280001e-04
   3.3105000e+04   2.0330524e-04
   3.3110000e+04   2.0377057e-04
   3.3115000e+04   2.0419204e-04
   3.3120000e+04   2.0456973e-04
   3.3125000e+04   2.0490031e-04
   3.3130000e+04   2.0518639e-04
   3.3135000e+04   2.0545514e-04
   3.3140000e+04   2.0572762e-04
   3.3145000e+04   2.0603131e-04
   3.3150000e+04   2.0627510e-04
   3.3155000e+04   2.0639372e-04
   3.3160000e+04   2.0638217e-04
   3.3165000e+04   2.0627330e-04
   3.3170000e+04   2.0611145e-04
   3.3175000e+04   2.0592624e-04
   3.3180000e+04   2.0572431e-04
   3.3185000e+04   2.0550375e-04
   3.3190000e+04   2.0525409e-04
   3.3195000e+04   2.0496574e-04
   3.3200000e+04   2.0463408e-04
   3.3205000e+04   2.0425701e-04
   3.3210000e+04   2.0383325e-04
   3.3215000e+04   2.0336214e-04
   3.3220000e+04   2.0284390e-04
   3.3225000e+04   2.0227841e-04
   3.3230000e+04   2.0166938e-04
   3.3235000e+04   2.0102175e-04
   3.3240000e+04   2.0033902e-04
   3.3245000e+04   1.9962514e-04
   3.3250000e+04   1.9888242e-04
   3.3255000e+04   1.9811346e-04
   3.3260000e+04   1.9732181e-04
   3.3265000e+04   1.9650786e-04
   3.3270000e+04   1.9567339e-04
   3.3275000e+04   1.9481760e-04
   3.3280000e+04   1.9393606e-04
   3.3285000e+04   1.9302645e-04
   3.3290000e+04   1.9209075e-04
   3.3295000e+04   1.9113346e-04
   3.3300000e+04   1.9015940e-04
   3.3305000e+04   1.8917197e-04
   3.3310000e+04   1.8817337e-04
   3.3315000e+04   1.8716467e-04
   3.3320000e+04   1.8614780e-04
   3.3325000e+04   1.8512358e-04
   3.3330000e+04   1.8409231e-04
   3.3335000e+04   1.8305439e-04
   3.3340000e+04   1.8201088e-04
   3.3345000e+04   1.8096350e-04
   3.3350000e+04   1.7991424e-04
   3.3355000e+04   1.7886494e-04
   3.3360000e+04   1.7781701e-04
   3.3365000e+04   1.7677146e-04
   3.3370000e+04   1.7572912e-04
   3.3375000e+04   1.7468731e-04
   3.3380000e+04   1.7364705e-04
   3.3385000e+04   1.7261897e-04
   3.3390000e+04   1.7160265e-04
   3.3395000e+04   1.7059719e-04
   3.3400000e+04   1.6960314e-04
   3.3405000e+04   1.6862211e-04
   3.3410000e+04   1.6765628e-04
   3.3415000e+04   1.6670810e-04
   3.3420000e+04   1.6578015e-04
   3.3425000e+04   1.6487632e-04
   3.3430000e+04   1.6400024e-04
   3.3435000e+04   1.6315146e-04
   3.3440000e+04   1.6233186e-04
   3.3445000e+04   1.6154251e-04
   3.3450000e+04   1.6078513e-04
   3.3455000e+04   1.6006242e-04
   3.3460000e+04   1.5937748e-04
   3.3465000e+04   1.5873393e-04
   3.3470000e+04   1.5813720e-04
   3.3475000e+04   1.5758542e-04
   3.3480000e+04   1.5707649e-04
   3.3485000e+04   1.5661016e-04
   3.3490000e+04   1.5618772e-04
   3.3495000e+04   1.5581103e-04
   3.3500000e+04   1.5548161e-04
   3.3505000e+04   1.5520033e-04
   3.3510000e+04   1.5496744e-04
   3.3515000e+04   1.5478291e-04
   3.3520000e+04   1.5464660e-04
   3.3525000e+04   1.5455839e-04
   3.3530000e+04   1.5451808e-04
   3.3535000e+04   1.5452535e-04
   3.3540000e+04   1.5457970e-04
   3.3545000e+04   1.5468048e-04
   3.3550000e+04   1.5482695e-04
   3.3555000e+04   1.5501828e-04
   3.3560000e+04   1.5525362e-04
   3.3565000e+04   1.5553208e-04
   3.3570000e+04   1.5585275e-04
   3.3575000e+04   1.5621468e-04
   3.3580000e+04   1.5661684e-04
   3.3585000e+04   1.5705812e-04
   3.3590000e+04   1.5753733e-04
   3.3595000e+04   1.5805322e-04
   3.3600000e+04   1.5861313e-04
   3.3605000e+04   1.5919767e-04
   3.3610000e+04   1.5978546e-04
   3.3615000e+04   1.6035464e-04
   3.3620000e+04   1.6097463e-04
   3.3625000e+04   1.6168119e-04
   3.3630000e+04   1.6240184e-04
   3.3635000e+04   1.6315151e-04
   3.3640000e+04   1.6391344e-04
   3.3645000e+04   1.6468469e-04
   3.3650000e+04   1.6545004e-04
   3.3655000e+04   1.6621335e-04
   3.3660000e+04   1.6700997e-04
   3.3665000e+04   1.6780659e-04
   3.3670000e+04   1.6860428e-04
   3.3675000e+04   1.6941217e-04
   3.3680000e+04   1.7023779e-04
   3.3685000e+04   1.7107574e-04
   3.3690000e+04   1.7192025e-04
   3.3695000e+04   1.7276441e-04
   3.3700000e+04   1.7360362e-04
   3.3705000e+04   1.7443672e-04
   3.3710000e+04   1.7526505e-04
   3.3715000e+04   1.7609040e-04
   3.3720000e+04   1.7691347e-04
   3.3725000e+04   1.7773349e-04
   3.3730000e+04   1.7854870e-04
   3.3735000e+04   1.7935713e-04
   3.3740000e+04   1.8015685e-04
   3.3745000e+04   1.8094728e-04
   3.3750000e+04   1.8172766e-04
   3.3755000e+04   1.8249720e-04
   3.3760000e+04   1.8325457e-04
   3.3765000e+04   1.8399826e-04
   3.3770000e+04   1.8472679e-04
   3.3775000e+04   1.8543907e-04
   3.3780000e+04   1.8613133e-04
   3.3785000e+04   1.8679504e-04
   3.3790000e+04   1.8744061e-04
   3.3795000e+04   1.8807060e-04
   3.3800000e+04   1.8867208e-04
   3.3805000e+04   1.8925187e-04
   3.3810000e+04   1.8981009e-04
   3.3815000e+04   1.9034540e-04
   3.3820000e+04   1.9085310e-04
   3.3825000e+04   1.9132990e-04
   3.3830000e+04   1.9173679e-04
   3.3835000e+04   1.9212121e-04
   3.3840000e+04   1.9249026e-04
   3.3845000e+04   1.9283196e-04
   3.3850000e+04   1.9313924e-04
   3.3855000e+04   1.9340806e-04
   3.3860000e+04   1.9363804e-04
   3.3865000e+04   1.9382519e-04
   3.3870000e+04   1.9396459e-04
   3.3875000e+04   1.9405302e-04
   3.3880000e+04   1.9409580e-04
   3.3885000e+04   1.9409263e-04
   3.3890000e+04   1.9403582e-04
   3.3895000e+04   1.9393043e-04
   3.3900000e+04   1.9378199e-04
   3.3905000e+04   1.9359276e-04
   3.3910000e+04   1.9336150e-04
   3.3915000e+04   1.9308536e-04
   3.3920000e+04   1.9276169e-04
   3.3925000e+04   1.9237823e-04
   3.3930000e+04   1.9193521e-04
   3.3935000e+04   1.9144793e-04
   3.3940000e+04   1.9092530e-04
   3.3945000e+04   1.9036892e-04
   3.3950000e+04   1.8977682e-04
   3.3955000e+04   1.8914672e-04
   3.3960000e+04   1.8847800e-04
   3.3965000e+04   1.8777204e-04
   3.3970000e+04   1.8703176e-04
   3.3975000e+04   1.8626062e-04
   3.3980000e+04   1.8546190e-04
   3.3985000e+04   1.8463828e-04
   3.3990000e+04   1.8379187e-04
   3.3995000e+04   1.8292447e-04
   3.4000000e+04   1.8203778e-04
   3.4005000e+04   1.8113351e-04
   3.4010000e+04   1.8021346e-04
   3.4015000e+04   1.7927942e-04
   3.4020000e+04   1.7833322e-04
   3.4025000e+04   1.7737698e-04
   3.4030000e+04   1.7641294e-04
   3.4035000e+04   1.7544391e-04
   3.4040000e+04   1.7447112e-04
   3.4045000e+04   1.7349432e-04
   3.4050000e+04   1.7251290e-04
   3.4055000e+04   1.7152704e-04
   3.4060000e+04   1.7053818e-04
   3.4065000e+04   1.6954879e-04
   3.4070000e+04   1.6856094e-04
   3.4075000e+04   1.6757759e-04
   3.4080000e+04   1.6660165e-04
   3.4085000e+04   1.6563494e-04
   3.4090000e+04   1.6467998e-04
   3.4095000e+04   1.6373665e-04
   3.4100000e+04   1.6280140e-04
   3.4105000e+04   1.6187743e-04
   3.4110000e+04   1.6097130e-04
   3.4115000e+04   1.6009142e-04
   3.4120000e+04   1.5923306e-04
   3.4125000e+04   1.5838735e-04
   3.4130000e+04   1.5754904e-04
   3.4135000e+04   1.5672011e-04
   3.4140000e+04   1.5590816e-04
   3.4145000e+04   1.5512218e-04
   3.4150000e+04   1.5436922e-04
   3.4155000e+04   1.5365341e-04
   3.4160000e+04   1.5296784e-04
   3.4165000e+04   1.5232600e-04
   3.4170000e+04   1.5173051e-04
   3.4175000e+04   1.5117861e-04
   3.4180000e+04   1.5066753e-04
   3.4185000e+04   1.5019471e-04
   3.4190000e+04   1.4975793e-04
   3.4195000e+04   1.4935558e-04
   3.4200000e+04   1.4898722e-04
   3.4205000e+04   1.4865372e-04
   3.4210000e+04   1.4835382e-04
   3.4215000e+04   1.4809087e-04
   3.4220000e+04   1.4787113e-04
   3.4225000e+04   1.4769768e-04
   3.4230000e+04   1.4757089e-04
   3.4235000e+04   1.4748986e-04
   3.4240000e+04   1.4745339e-04
   3.4245000e+04   1.4746040e-04
   3.4250000e+04   1.4751006e-04
   3.4255000e+04   1.4760171e-04
   3.4260000e+04   1.4773487e-04
   3.4265000e+04   1.4790913e-04
   3.4270000e+04   1.4812422e-04
   3.4275000e+04   1.4837997e-04
   3.4280000e+04   1.4867628e-04
   3.4285000e+04   1.4901306e-04
   3.4290000e+04   1.4939010e-04
   3.4295000e+04   1.4980694e-04
   3.4300000e+04   1.5026282e-04
   3.4305000e+04   1.5075666e-04
   3.4310000e+04   1.5128710e-04
   3.4315000e+04   1.5185258e-04
   3.4320000e+04   1.5245143e-04
   3.4325000e+04   1.5308025e-04
   3.4330000e+04   1.5373873e-04
   3.4335000e+04   1.5442707e-04
   3.4340000e+04   1.5512331e-04
   3.4345000e+04   1.5579985e-04
   3.4350000e+04   1.5648084e-04
   3.4355000e+04   1.5717887e-04
   3.4360000e+04   1.5792495e-04
   3.4365000e+04   1.5870203e-04
   3.4370000e+04   1.5952018e-04
   3.4375000e+04   1.6036733e-04
   3.4380000e+04   1.6122691e-04
   3.4385000e+04   1.6208739e-04
   3.4390000e+04   1.6294463e-04
   3.4395000e+04   1.6380035e-04
   3.4400000e+04   1.6465778e-04
   3.4405000e+04   1.6551860e-04
   3.4410000e+04   1.6638220e-04
   3.4415000e+04   1.6724749e-04
   3.4420000e+04   1.6811320e-04
   3.4425000e+04   1.6897783e-04
   3.4430000e+04   1.6983424e-04
   3.4435000e+04   1.7068639e-04
   3.4440000e+04   1.7154862e-04
   3.4445000e+04   1.7241905e-04
   3.4450000e+04   1.7326589e-04
   3.4455000e+04   1.7403774e-04
   3.4460000e+04   1.7482045e-04
   3.4465000e+04   1.7560221e-04
   3.4470000e+04   1.7638124e-04
   3.4475000e+04   1.7714893e-04
   3.4480000e+04   1.7789764e-04
   3.4485000e+04   1.7862415e-04
   3.4490000e+04   1.7932896e-04
   3.4495000e+04   1.8001378e-04
   3.4500000e+04   1.8067958e-04
   3.4505000e+04   1.8132576e-04
   3.4510000e+04   1.8195080e-04
   3.4515000e+04   1.8256704e-04
   3.4520000e+04   1.8311698e-04
   3.4525000e+04   1.8365171e-04
   3.4530000e+04   1.8416339e-04
   3.4535000e+04   1.8465451e-04
   3.4540000e+04   1.8511945e-04
   3.4545000e+04   1.8555429e-04
   3.4550000e+04   1.8595616e-04
   3.4555000e+04   1.8632223e-04
   3.4560000e+04   1.8664629e-04
   3.4565000e+04   1.8692925e-04
   3.4570000e+04   1.8716420e-04
   3.4575000e+04   1.8735921e-04
   3.4580000e+04   1.8752056e-04
   3.4585000e+04   1.8764865e-04
   3.4590000e+04   1.8774007e-04
   3.4595000e+04   1.8779094e-04
   3.4600000e+04   1.8779882e-04
   3.4605000e+04   1.8776150e-04
   3.4610000e+04   1.8768073e-04
   3.4615000e+04   1.8755860e-04
   3.4620000e+04   1.8739597e-04
   3.4625000e+04   1.8719285e-04
   3.4630000e+04   1.8694697e-04
   3.4635000e+04   1.8665859e-04
   3.4640000e+04   1.8632923e-04
   3.4645000e+04   1.8595902e-04
   3.4650000e+04   1.8554750e-04
   3.4655000e+04   1.8509480e-04
   3.4660000e+04   1.8460436e-04
   3.4665000e+04   1.8409169e-04
   3.4670000e+04   1.8357492e-04
   3.4675000e+04   1.8304302e-04
   3.4680000e+04   1.8246501e-04
   3.4685000e+04   1.8181421e-04
   3.4690000e+04   1.8107289e-04
   3.4695000e+04   1.8027145e-04
   3.4700000e+04   1.7944459e-04
   3.4705000e+04   1.7860962e-04
   3.4710000e+04   1.7777122e-04
   3.4715000e+04   1.7692803e-04
   3.4720000e+04   1.7607603e-04
   3.4725000e+04   1.7520960e-04
   3.4730000e+04   1.7432485e-04
   3.4735000e+04   1.7342110e-04
   3.4740000e+04   1.7250057e-04
   3.4745000e+04   1.7156698e-04
   3.4750000e+04   1.7062428e-04
   3.4755000e+04   1.6967579e-04
   3.4760000e+04   1.6872390e-04
   3.4765000e+04   1.6777036e-04
   3.4770000e+04   1.6681671e-04
   3.4775000e+04   1.6586465e-04
   3.4780000e+04   1.6491602e-04
   3.4785000e+04   1.6397258e-04
   3.4790000e+04   1.6303580e-04
   3.4795000e+04   1.6210678e-04
   3.4800000e+04   1.6118646e-04
   3.4805000e+04   1.6027577e-04
   3.4810000e+04   1.5937585e-04
   3.4815000e+04   1.5848880e-04
   3.4820000e+04   1.5761621e-04
   3.4825000e+04   1.5676135e-04
   3.4830000e+04   1.5592562e-04
   3.4835000e+04   1.5510888e-04
   3.4840000e+04   1.5431025e-04
   3.4845000e+04   1.5352918e-04
   3.4850000e+04   1.5274900e-04
   3.4855000e+04   1.5199773e-04
   3.4860000e+04   1.5127806e-04
   3.4865000e+04   1.5058589e-04
   3.4870000e+04   1.4991879e-04
   3.4875000e+04   1.4927665e-04
   3.4880000e+04   1.4866544e-04
   3.4885000e+04   1.4808592e-04
   3.4890000e+04   1.4754154e-04
   3.4895000e+04   1.4703257e-04
   3.4900000e+04   1.4656796e-04
   3.4905000e+04   1.4614520e-04
   3.4910000e+04   1.4575506e-04
   3.4915000e+04   1.4538788e-04
   3.4920000e+04   1.4503925e-04
   3.4925000e+04   1.4471050e-04
   3.4930000e+04   1.4440904e-04
   3.4935000e+04   1.4414446e-04
   3.4940000e+04   1.4392326e-04
   3.4945000e+04   1.4374967e-04
   3.4950000e+04   1.4362437e-04
   3.4955000e+04   1.4354627e-04
   3.4960000e+04   1.4351375e-04
   3.4965000e+04   1.4352489e-04
   3.4970000e+04   1.4357737e-04
   3.4975000e+04   1.4366859e-04
   3.4980000e+04   1.4379608e-04
   3.4985000e+04   1.4395802e-04
   3.4990000e+04   1.4415351e-04
   3.4995000e+04   1.4438254e-04
   3.5000000e+04   1.4464564e-04
   3.5005000e+04   1.4494345e-04
   3.5010000e+04   1.4527635e-04
   3.5015000e+04   1.4564425e-04
   3.5020000e+04   1.4604648e-04
   3.5025000e+04   1.4648184e-04
   3.5030000e+04   1.4694864e-04
   3.5035000e+04   1.4744488e-04
   3.5040000e+04   1.4796841e-04
   3.5045000e+04   1.4847053e-04
   3.5050000e+04   1.4893889e-04
   3.5055000e+04   1.4941155e-04
   3.5060000e+04   1.4994654e-04
   3.5065000e+04   1.5055927e-04
   3.5070000e+04   1.5123797e-04
   3.5075000e+04   1.5193822e-04
   3.5080000e+04   1.5263455e-04
   3.5085000e+04   1.5331214e-04
   3.5090000e+04   1.5395621e-04
   3.5095000e+04   1.5459026e-04
   3.5100000e+04   1.5527889e-04
   3.5105000e+04   1.5599151e-04
   3.5110000e+04   1.5669396e-04
   3.5115000e+04   1.5739790e-04
   3.5120000e+04   1.5809885e-04
   3.5125000e+04   1.5880255e-04
   3.5130000e+04   1.5951444e-04
   3.5135000e+04   1.6023771e-04
   3.5140000e+04   1.6097219e-04
   3.5145000e+04   1.6171431e-04
   3.5150000e+04   1.6245942e-04
   3.5155000e+04   1.6320327e-04
   3.5160000e+04   1.6394256e-04
   3.5165000e+04   1.6467475e-04
   3.5170000e+04   1.6539766e-04
   3.5175000e+04   1.6610927e-04
   3.5180000e+04   1.6680764e-04
   3.5185000e+04   1.6749090e-04
   3.5190000e+04   1.6815925e-04
   3.5195000e+04   1.6880635e-04
   3.5200000e+04   1.6943658e-04
   3.5205000e+04   1.7004993e-04
   3.5210000e+04   1.7064566e-04
   3.5215000e+04   1.7122275e-04
   3.5220000e+04   1.7177978e-04
   3.5225000e+04   1.7231546e-04
   3.5230000e+04   1.7282882e-04
   3.5235000e+04   1.7330219e-04
   3.5240000e+04   1.7376031e-04
   3.5245000e+04   1.7420551e-04
   3.5250000e+04   1.7463019e-04
   3.5255000e+04   1.7503037e-04
   3.5260000e+04   1.7540414e-04
   3.5265000e+04   1.7575035e-04
   3.5270000e+04   1.7606770e-04
   3.5275000e+04   1.7635351e-04
   3.5280000e+04   1.7661158e-04
   3.5285000e+04   1.7684085e-04
   3.5290000e+04   1.7702904e-04
   3.5295000e+04   1.7718454e-04
   3.5300000e+04   1.7731053e-04
   3.5305000e+04   1.7740599e-04
   3.5310000e+04   1.7746912e-04
   3.5315000e+04   1.7749804e-04
   3.5320000e+04   1.7749388e-04
   3.5325000e+04   1.7745407e-04
   3.5330000e+04   1.7737558e-04
   3.5335000e+04   1.7725702e-04
   3.5340000e+04   1.7709843e-04
   3.5345000e+04   1.7690032e-04
   3.5350000e+04   1.7666302e-04
   3.5355000e+04   1.7638640e-04
   3.5360000e+04   1.7607006e-04
   3.5365000e+04   1.7571368e-04
   3.5370000e+04   1.7531722e-04
   3.5375000e+04   1.7488098e-04
   3.5380000e+04   1.7440562e-04
   3.5385000e+04   1.7389200e-04
   3.5390000e+04   1.7334121e-04
   3.5395000e+04   1.7275445e-04
   3.5400000e+04   1.7213309e-04
   3.5405000e+04   1.7147863e-04
   3.5410000e+04   1.7079275e-04
   3.5415000e+04   1.7007725e-04
   3.5420000e+04   1.6933409e-04
   3.5425000e+04   1.6856529e-04
   3.5430000e+04   1.6777298e-04
   3.5435000e+04   1.6695932e-04
   3.5440000e+04   1.6612650e-04
   3.5445000e+04   1.6527674e-04
   3.5450000e+04   1.6441224e-04
   3.5455000e+04   1.6353528e-04
   3.5460000e+04   1.6264819e-04
   3.5465000e+04   1.6175323e-04
   3.5470000e+04   1.6085187e-04
   3.5475000e+04   1.5994602e-04
   3.5480000e+04   1.5903762e-04
   3.5485000e+04   1.5812867e-04
   3.5490000e+04   1.5722131e-04
   3.5495000e+04   1.5631768e-04
   3.5500000e+04   1.5542013e-04
   3.5505000e+04   1.5453224e-04
   3.5510000e+04   1.5365457e-04
   3.5515000e+04   1.5278478e-04
   3.5520000e+04   1.5192405e-04
   3.5525000e+04   1.5107188e-04
   3.5530000e+04   1.5023142e-04
   3.5535000e+04   1.4940614e-04
   3.5540000e+04   1.4859748e-04
   3.5545000e+04   1.4780701e-04
   3.5550000e+04   1.4703700e-04
   3.5555000e+04   1.4629029e-04
   3.5560000e+04   1.4557038e-04
   3.5565000e+04   1.4488099e-04
   3.5570000e+04   1.4422515e-04
   3.5575000e+04   1.4360051e-04
   3.5580000e+04   1.4300227e-04
   3.5585000e+04   1.4242652e-04
   3.5590000e+04   1.4187239e-04
   3.5595000e+04   1.4134224e-04
   3.5600000e+04   1.4084004e-04
   3.5605000e+04   1.4036972e-04
   3.5610000e+04   1.3993411e-04
   3.5615000e+04   1.3953490e-04
   3.5620000e+04   1.3917303e-04
   3.5625000e+04   1.3884904e-04
   3.5630000e+04   1.3856312e-04
   3.5635000e+04   1.3831504e-04
   3.5640000e+04   1.3810412e-04
   3.5645000e+04   1.3792944e-04
   3.5650000e+04   1.3779013e-04
   3.5655000e+04   1.3768569e-04
   3.5660000e+04   1.3761611e-04
   3.5665000e+04   1.3758182e-04
   3.5670000e+04   1.3758347e-04
   3.5675000e+04   1.3762176e-04
   3.5680000e+04   1.3767216e-04
   3.5685000e+04   1.3776487e-04
   3.5690000e+04   1.3791512e-04
   3.5695000e+04   1.3811005e-04
   3.5700000e+04   1.3833966e-04
   3.5705000e+04   1.3860287e-04
   3.5710000e+04   1.3890033e-04
   3.5715000e+04   1.3923094e-04
   3.5720000e+04   1.3959146e-04
   3.5725000e+04   1.3997828e-04
   3.5730000e+04   1.4038933e-04
   3.5735000e+04   1.4082459e-04
   3.5740000e+04   1.4128531e-04
   3.5745000e+04   1.4177185e-04
   3.5750000e+04   1.4228410e-04
   3.5755000e+04   1.4282394e-04
   3.5760000e+04   1.4338953e-04
   3.5765000e+04   1.4397864e-04
   3.5770000e+04   1.4458905e-04
   3.5775000e+04   1.4521869e-04
   3.5780000e+04   1.4586553e-04
   3.5785000e+04   1.4652760e-04
   3.5790000e+04   1.4720305e-04
   3.5795000e+04   1.4789042e-04
   3.5800000e+04   1.4858860e-04
   3.5805000e+04   1.4924194e-04
   3.5810000e+04   1.4982292e-04
   3.5815000e+04   1.5043332e-04
   3.5820000e+04   1.5111056e-04
   3.5825000e+04   1.5183179e-04
   3.5830000e+04   1.5257524e-04
   3.5835000e+04   1.5332598e-04
   3.5840000e+04   1.5407109e-04
   3.5845000e+04   1.5479230e-04
   3.5850000e+04   1.5550175e-04
   3.5855000e+04   1.5622531e-04
   3.5860000e+04   1.5695413e-04
   3.5865000e+04   1.5767677e-04
   3.5870000e+04   1.5839417e-04
   3.5875000e+04   1.5910103e-04
   3.5880000e+04   1.5979644e-04
   3.5885000e+04   1.6048098e-04
   3.5890000e+04   1.6115578e-04
   3.5895000e+04   1.6182164e-04
   3.5900000e+04   1.6247848e-04
   3.5905000e+04   1.6312529e-04
   3.5910000e+04   1.6378999e-04
   3.5915000e+04   1.6435681e-04
   3.5920000e+04   1.6492212e-04
   3.5925000e+04   1.6548471e-04
   3.5930000e+04   1.6604307e-04
   3.5935000e+04   1.6659020e-04
   3.5940000e+04   1.6711736e-04
   3.5945000e+04   1.6761909e-04
   3.5950000e+04   1.6809403e-04
   3.5955000e+04   1.6854316e-04
   3.5960000e+04   1.6896775e-04
   3.5965000e+04   1.6936840e-04
   3.5970000e+04   1.6975378e-04
   3.5975000e+04   1.7009184e-04
   3.5980000e+04   1.7041283e-04
   3.5985000e+04   1.7070616e-04
   3.5990000e+04   1.7097160e-04
   3.5995000e+04   1.7120839e-04
   3.6000000e+04   1.7141589e-04
   3.6005000e+04   1.7159555e-04
   3.6010000e+04   1.7174673e-04
   3.6015000e+04   1.7186851e-04
   3.6020000e+04   1.7195999e-04
   3.6025000e+04   1.7202038e-04
   3.6030000e+04   1.7204896e-04
   3.6035000e+04   1.7204457e-04
   3.6040000e+04   1.7200656e-04
   3.6045000e+04   1.7193321e-04
   3.6050000e+04   1.7182411e-04
   3.6055000e+04   1.7168162e-04
   3.6060000e+04   1.7150735e-04
   3.6065000e+04   1.7129887e-04
   3.6070000e+04   1.7105605e-04
   3.6075000e+04   1.7078115e-04
   3.6080000e+04   1.7047227e-04
   3.6085000e+04   1.7012587e-04
   3.6090000e+04   1.6974115e-04
   3.6095000e+04   1.6932040e-04
   3.6100000e+04   1.6886689e-04
   3.6105000e+04   1.6838291e-04
   3.6110000e+04   1.6786938e-04
   3.6115000e+04   1.6732638e-04
   3.6120000e+04   1.6675376e-04
   3.6125000e+04   1.6615173e-04
   3.6130000e+04   1.6552068e-04
   3.6135000e+04   1.6486186e-04
   3.6140000e+04   1.6417756e-04
   3.6145000e+04   1.6346948e-04
   3.6150000e+04   1.6273930e-04
   3.6155000e+04   1.6198865e-04
   3.6160000e+04   1.6121913e-04
   3.6165000e+04   1.6043235e-04
   3.6170000e+04   1.5963001e-04
   3.6175000e+04   1.5881391e-04
   3.6180000e+04   1.5798596e-04
   3.6185000e+04   1.5714813e-04
   3.6190000e+04   1.5630205e-04
   3.6195000e+04   1.5546480e-04
   3.6200000e+04   1.5465800e-04
   3.6205000e+04   1.5389227e-04
   3.6210000e+04   1.5312876e-04
   3.6215000e+04   1.5230673e-04
   3.6220000e+04   1.5142819e-04
   3.6225000e+04   1.5052616e-04
   3.6230000e+04   1.4962986e-04
   3.6235000e+04   1.4875761e-04
   3.6240000e+04   1.4791803e-04
   3.6245000e+04   1.4710948e-04
   3.6250000e+04   1.4632520e-04
   3.6255000e+04   1.4555920e-04
   3.6260000e+04   1.4480893e-04
   3.6265000e+04   1.4407465e-04
   3.6270000e+04   1.4335775e-04
   3.6275000e+04   1.4265976e-04
   3.6280000e+04   1.4198193e-04
   3.6285000e+04   1.4132521e-04
   3.6290000e+04   1.4069030e-04
   3.6295000e+04   1.4007796e-04
   3.6300000e+04   1.3948925e-04
   3.6305000e+04   1.3892570e-04
   3.6310000e+04   1.3838922e-04
   3.6315000e+04   1.3788176e-04
   3.6320000e+04   1.3740502e-04
   3.6325000e+04   1.3696029e-04
   3.6330000e+04   1.3654846e-04
   3.6335000e+04   1.3617018e-04
   3.6340000e+04   1.3582595e-04
   3.6345000e+04   1.3551620e-04
   3.6350000e+04   1.3524084e-04
   3.6355000e+04   1.3500023e-04
   3.6360000e+04   1.3479517e-04
   3.6365000e+04   1.3462524e-04
   3.6370000e+04   1.3448989e-04
   3.6375000e+04   1.3438855e-04
   3.6380000e+04   1.3432079e-04
   3.6385000e+04   1.3428595e-04
   3.6390000e+04   1.3428375e-04
   3.6395000e+04   1.3431458e-04
   3.6400000e+04   1.3437874e-04
   3.6405000e+04   1.3447622e-04
   3.6410000e+04   1.3460672e-04
   3.6415000e+04   1.3476975e-04
   3.6420000e+04   1.3496459e-04
   3.6425000e+04   1.3519041e-04
   3.6430000e+04   1.3544622e-04
   3.6435000e+04   1.3573093e-04
   3.6440000e+04   1.3604338e-04
   3.6445000e+04   1.3638234e-04
   3.6450000e+04   1.3674663e-04
   3.6455000e+04   1.3713510e-04
   3.6460000e+04   1.3754666e-04
   3.6465000e+04   1.3798035e-04
   3.6470000e+04   1.3843524e-04
   3.6475000e+04   1.3891047e-04
   3.6480000e+04   1.3939089e-04
   3.6485000e+04   1.3989963e-04
   3.6490000e+04   1.4044284e-04
   3.6495000e+04   1.4099150e-04
   3.6500000e+04   1.4155970e-04
   3.6505000e+04   1.4214051e-04
   3.6510000e+04   1.4274236e-04
   3.6515000e+04   1.4328224e-04
   3.6520000e+04   1.4382490e-04
   3.6525000e+04   1.4435510e-04
   3.6530000e+04   1.4491335e-04
   3.6535000e+04   1.4551141e-04
   3.6540000e+04   1.4613353e-04
   3.6545000e+04   1.4676103e-04
   3.6550000e+04   1.4736466e-04
   3.6555000e+04   1.4797089e-04
   3.6560000e+04   1.4861201e-04
   3.6565000e+04   1.4921034e-04
   3.6570000e+04   1.4982765e-04
   3.6575000e+04   1.5043287e-04
   3.6580000e+04   1.5102707e-04
   3.6585000e+04   1.5161293e-04
   3.6590000e+04   1.5219353e-04
   3.6595000e+04   1.5277129e-04
   3.6600000e+04   1.5334884e-04
   3.6605000e+04   1.5391745e-04
   3.6610000e+04   1.5448326e-04
   3.6615000e+04   1.5504619e-04
   3.6620000e+04   1.5560502e-04
   3.6625000e+04   1.5615774e-04
   3.6630000e+04   1.5670094e-04
   3.6635000e+04   1.5723114e-04
   3.6640000e+04   1.5774564e-04
   3.6645000e+04   1.5824230e-04
   3.6650000e+04   1.5871947e-04
   3.6655000e+04   1.5917615e-04
   3.6660000e+04   1.5961158e-04
   3.6665000e+04   1.6002482e-04
   3.6670000e+04   1.6041525e-04
   3.6675000e+04   1.6078300e-04
   3.6680000e+04   1.6112787e-04
   3.6685000e+04   1.6144973e-04
   3.6690000e+04   1.6174844e-04
   3.6695000e+04   1.6202381e-04
   3.6700000e+04   1.6227561e-04
   3.6705000e+04   1.6250356e-04
   3.6710000e+04   1.6270731e-04
   3.6715000e+04   1.6288646e-04
   3.6720000e+04   1.6304055e-04
   3.6725000e+04   1.6316905e-04
   3.6730000e+04   1.6327142e-04
   3.6735000e+04   1.6334707e-04
   3.6740000e+04   1.6339536e-04
   3.6745000e+04   1.6341569e-04
   3.6750000e+04   1.6340753e-04
   3.6755000e+04   1.6337037e-04
   3.6760000e+04   1.6330378e-04
   3.6765000e+04   1.6320742e-04
   3.6770000e+04   1.6308107e-04
   3.6775000e+04   1.6292457e-04
   3.6780000e+04   1.6273782e-04
   3.6785000e+04   1.6252076e-04
   3.6790000e+04   1.6227333e-04
   3.6795000e+04   1.6199549e-04
   3.6800000e+04   1.6168717e-04
   3.6805000e+04   1.6134836e-04
   3.6810000e+04   1.6097906e-04
   3.6815000e+04   1.6057939e-04
   3.6820000e+04   1.6014948e-04
   3.6825000e+04   1.5968974e-04
   3.6830000e+04   1.5920060e-04
   3.6835000e+04   1.5868254e-04
   3.6840000e+04   1.5813620e-04
   3.6845000e+04   1.5756236e-04
   3.6850000e+04   1.5696203e-04
   3.6855000e+04   1.5633642e-04
   3.6860000e+04   1.5568690e-04
   3.6865000e+04   1.5501499e-04
   3.6870000e+04   1.5432230e-04
   3.6875000e+04   1.5361053e-04
   3.6880000e+04   1.5288144e-04
   3.6885000e+04   1.5213686e-04
   3.6890000e+04   1.5137865e-04
   3.6895000e+04   1.5060875e-04
   3.6900000e+04   1.4982912e-04
   3.6905000e+04   1.4904174e-04
   3.6910000e+04   1.4824862e-04
   3.6915000e+04   1.4745181e-04
   3.6920000e+04   1.4665304e-04
   3.6925000e+04   1.4585437e-04
   3.6930000e+04   1.4505915e-04
   3.6935000e+04   1.4427070e-04
   3.6940000e+04   1.4348758e-04
   3.6945000e+04   1.4271177e-04
   3.6950000e+04   1.4194506e-04
   3.6955000e+04   1.4118923e-04
   3.6960000e+04   1.4044718e-04
   3.6965000e+04   1.3971879e-04
   3.6970000e+04   1.3900301e-04
   3.6975000e+04   1.3830060e-04
   3.6980000e+04   1.3761432e-04
   3.6985000e+04   1.3694770e-04
   3.6990000e+04   1.3630379e-04
   3.6995000e+04   1.3568476e-04
   3.7000000e+04   1.3509209e-04
   3.7005000e+04   1.3452691e-04
   3.7010000e+04   1.3399005e-04
   3.7015000e+04   1.3348213e-04
   3.7020000e+04   1.3300342e-04
   3.7025000e+04   1.3255388e-04
   3.7030000e+04   1.3213323e-04
   3.7035000e+04   1.3174110e-04
   3.7040000e+04   1.3137723e-04
   3.7045000e+04   1.3104165e-04
   3.7050000e+04   1.3073470e-04
   3.7055000e+04   1.3045700e-04
   3.7060000e+04   1.3020940e-04
   3.7065000e+04   1.2999275e-04
   3.7070000e+04   1.2980784e-04
   3.7075000e+04   1.2965528e-04
   3.7080000e+04   1.2953545e-04
   3.7085000e+04   1.2944848e-04
   3.7090000e+04   1.2939434e-04
   3.7095000e+04   1.2937288e-04
   3.7100000e+04   1.2938389e-04
   3.7105000e+04   1.2942717e-04
   3.7110000e+04   1.2950257e-04
   3.7115000e+04   1.2958799e-04
   3.7120000e+04   1.2970823e-04
   3.7125000e+04   1.2987896e-04
   3.7130000e+04   1.3008990e-04
   3.7135000e+04   1.3033154e-04
   3.7140000e+04   1.3060234e-04
   3.7145000e+04   1.3090294e-04
   3.7150000e+04   1.3123292e-04
   3.7155000e+04   1.3159000e-04
   3.7160000e+04   1.3197120e-04
   3.7165000e+04   1.3237430e-04
   3.7170000e+04   1.3279858e-04
   3.7175000e+04   1.3324433e-04
   3.7180000e+04   1.3371193e-04
   3.7185000e+04   1.3420120e-04
   3.7190000e+04   1.3471113e-04
   3.7195000e+04   1.3524021e-04
   3.7200000e+04   1.3578667e-04
   3.7205000e+04   1.3634874e-04
   3.7210000e+04   1.3692464e-04
   3.7215000e+04   1.3751259e-04
   3.7220000e+04   1.3811083e-04
   3.7225000e+04   1.3871774e-04
   3.7230000e+04   1.3933190e-04
   3.7235000e+04   1.3995221e-04
   3.7240000e+04   1.4057781e-04
   3.7245000e+04   1.4120802e-04
   3.7250000e+04   1.4184217e-04
   3.7255000e+04   1.4245506e-04
   3.7260000e+04   1.4295260e-04
   3.7265000e+04   1.4345765e-04
   3.7270000e+04   1.4402916e-04
   3.7275000e+04   1.4464598e-04
   3.7280000e+04   1.4528186e-04
   3.7285000e+04   1.4590962e-04
   3.7290000e+04   1.4653184e-04
   3.7295000e+04   1.4715518e-04
   3.7300000e+04   1.4776559e-04
   3.7305000e+04   1.4835778e-04
   3.7310000e+04   1.4893853e-04
   3.7315000e+04   1.4950964e-04
   3.7320000e+04   1.5007244e-04
   3.7325000e+04   1.5062643e-04
   3.7330000e+04   1.5117040e-04
   3.7335000e+04   1.5170334e-04
   3.7340000e+04   1.5222476e-04
   3.7345000e+04   1.5273453e-04
   3.7350000e+04   1.5323253e-04
   3.7355000e+04   1.5371832e-04
   3.7360000e+04   1.5419094e-04
   3.7365000e+04   1.5464892e-04
   3.7370000e+04   1.5509047e-04
   3.7375000e+04   1.5551362e-04
   3.7380000e+04   1.5591653e-04
   3.7385000e+04   1.5629757e-04
   3.7390000e+04   1.5665547e-04
   3.7395000e+04   1.5698973e-04
   3.7400000e+04   1.5730712e-04
   3.7405000e+04   1.5757854e-04
   3.7410000e+04   1.5782425e-04
   3.7415000e+04   1.5804754e-04
   3.7420000e+04   1.5825085e-04
   3.7425000e+04   1.5843393e-04
   3.7430000e+04   1.5859456e-04
   3.7435000e+04   1.5873070e-04
   3.7440000e+04   1.5884147e-04
   3.7445000e+04   1.5892600e-04
   3.7450000e+04   1.5898255e-04
   3.7455000e+04   1.5901534e-04
   3.7460000e+04   1.5902533e-04
   3.7465000e+04   1.5901237e-04
   3.7470000e+04   1.5897552e-04
   3.7475000e+04   1.5891378e-04
   3.7480000e+04   1.5882512e-04
   3.7485000e+04   1.5870854e-04
   3.7490000e+04   1.5856544e-04
   3.7495000e+04   1.5839568e-04
   3.7500000e+04   1.5819742e-04
   3.7505000e+04   1.5796964e-04
   3.7510000e+04   1.5771294e-04
   3.7515000e+04   1.5742850e-04
   3.7520000e+04   1.5711754e-04
   3.7525000e+04   1.5678066e-04
   3.7530000e+04   1.5641791e-04
   3.7535000e+04   1.5602912e-04
   3.7540000e+04   1.5561418e-04
   3.7545000e+04   1.5517319e-04
   3.7550000e+04   1.5470652e-04
   3.7555000e+04   1.5421479e-04
   3.7560000e+04   1.5369875e-04
   3.7565000e+04   1.5315929e-04
   3.7570000e+04   1.5259730e-04
   3.7575000e+04   1.5201373e-04
   3.7580000e+04   1.5140961e-04
   3.7585000e+04   1.5078609e-04
   3.7590000e+04   1.5014446e-04
   3.7595000e+04   1.4948607e-04
   3.7600000e+04   1.4881251e-04
   3.7605000e+04   1.4812532e-04
   3.7610000e+04   1.4742592e-04
   3.7615000e+04   1.4671567e-04
   3.7620000e+04   1.4599602e-04
   3.7625000e+04   1.4526851e-04
   3.7630000e+04   1.4453487e-04
   3.7635000e+04   1.4379689e-04
   3.7640000e+04   1.4305640e-04
   3.7645000e+04   1.4231523e-04
   3.7650000e+04   1.4157517e-04
   3.7655000e+04   1.4083796e-04
   3.7660000e+04   1.4010566e-04
   3.7665000e+04   1.3937996e-04
   3.7670000e+04   1.3866376e-04
   3.7675000e+04   1.3795807e-04
   3.7680000e+04   1.3726354e-04
   3.7685000e+04   1.3657970e-04
   3.7690000e+04   1.3590658e-04
   3.7695000e+04   1.3524531e-04
   3.7700000e+04   1.3459809e-04
   3.7705000e+04   1.3398444e-04
   3.7710000e+04   1.3342221e-04
   3.7715000e+04   1.3291452e-04
   3.7720000e+04   1.3242351e-04
   3.7725000e+04   1.3191076e-04
   3.7730000e+04   1.3135835e-04
   3.7735000e+04   1.3078976e-04
   3.7740000e+04   1.3024656e-04
   3.7745000e+04   1.2975165e-04
   3.7750000e+04   1.2930737e-04
   3.7755000e+04   1.2890815e-04
   3.7760000e+04   1.2854854e-04
   3.7765000e+04   1.2822279e-04
   3.7770000e+04   1.2792629e-04
   3.7775000e+04   1.2765665e-04
   3.7780000e+04   1.2741360e-04
   3.7785000e+04   1.2719821e-04
   3.7790000e+04   1.2701205e-04
   3.7795000e+04   1.2685645e-04
   3.7800000e+04   1.2673205e-04
   3.7805000e+04   1.2663881e-04
   3.7810000e+04   1.2657639e-04
   3.7815000e+04   1.2654459e-04
   3.7820000e+04   1.2654360e-04
   3.7825000e+04   1.2657382e-04
   3.7830000e+04   1.2663558e-04
   3.7835000e+04   1.2672895e-04
   3.7840000e+04   1.2685361e-04
   3.7845000e+04   1.2700893e-04
   3.7850000e+04   1.2719408e-04
   3.7855000e+04   1.2739934e-04
   3.7860000e+04   1.2762481e-04
   3.7865000e+04   1.2788853e-04
   3.7870000e+04   1.2818680e-04
   3.7875000e+04   1.2851051e-04
   3.7880000e+04   1.2885620e-04
   3.7885000e+04   1.2922270e-04
   3.7890000e+04   1.2960919e-04
   3.7895000e+04   1.3001420e-04
   3.7900000e+04   1.3043579e-04
   3.7905000e+04   1.3087228e-04
   3.7910000e+04   1.3132276e-04
   3.7915000e+04   1.3178701e-04
   3.7920000e+04   1.3226508e-04
   3.7925000e+04   1.3275672e-04
   3.7930000e+04   1.3326126e-04
   3.7935000e+04   1.3377757e-04
   3.7940000e+04   1.3430430e-04
   3.7945000e+04   1.3484000e-04
   3.7950000e+04   1.3538323e-04
   3.7955000e+04   1.3593229e-04
   3.7960000e+04   1.3648611e-04
   3.7965000e+04   1.3704300e-04
   3.7970000e+04   1.3760148e-04
   3.7975000e+04   1.3813218e-04
   3.7980000e+04   1.3858070e-04
   3.7985000e+04   1.3902195e-04
   3.7990000e+04   1.3949948e-04
   3.7995000e+04   1.4003449e-04
   3.8000000e+04   1.4058971e-04
   3.8005000e+04   1.4115975e-04
   3.8010000e+04   1.4173156e-04
   3.8015000e+04   1.4228139e-04
   3.8020000e+04   1.4280294e-04
   3.8025000e+04   1.4330112e-04
   3.8030000e+04   1.4378511e-04
   3.8035000e+04   1.4426161e-04
   3.8040000e+04   1.4473356e-04
   3.8045000e+04   1.4519628e-04
   3.8050000e+04   1.4564251e-04
   3.8055000e+04   1.4608006e-04
   3.8060000e+04   1.4650962e-04
   3.8065000e+04   1.4693232e-04
   3.8070000e+04   1.4734769e-04
   3.8075000e+04   1.4775390e-04
   3.8080000e+04   1.4814859e-04
   3.8085000e+04   1.4852917e-04
   3.8090000e+04   1.4889357e-04
   3.8095000e+04   1.4923995e-04
   3.8100000e+04   1.4956670e-04
   3.8105000e+04   1.4987242e-04
   3.8110000e+04   1.5015600e-04
   3.8115000e+04   1.5041682e-04
   3.8120000e+04   1.5065467e-04
   3.8125000e+04   1.5086964e-04
   3.8130000e+04   1.5106199e-04
   3.8135000e+04   1.5123197e-04
   3.8140000e+04   1.5137978e-04
   3.8145000e+04   1.5150545e-04
   3.8150000e+04   1.5160896e-04
   3.8155000e+04   1.5169020e-04
   3.8160000e+04   1.5174908e-04
   3.8165000e+04   1.5178549e-04
   3.8170000e+04   1.5179940e-04
   3.8175000e+04   1.5179077e-04
   3.8180000e+04   1.5175956e-04
   3.8185000e+04   1.5170570e-04
   3.8190000e+04   1.5162911e-04
   3.8195000e+04   1.5152963e-04
   3.8200000e+04   1.5140710e-04
   3.8205000e+04   1.5126135e-04
   3.8210000e+04   1.5109222e-04
   3.8215000e+04   1.5089824e-04
   3.8220000e+04   1.5067398e-04
   3.8225000e+04   1.5043181e-04
   3.8230000e+04   1.5017036e-04
   3.8235000e+04   1.4988759e-04
   3.8240000e+04   1.4958207e-04
   3.8245000e+04   1.4925303e-04
   3.8250000e+04   1.4890024e-04
   3.8255000e+04   1.4852373e-04
   3.8260000e+04   1.4812360e-04
   3.8265000e+04   1.4770000e-04
   3.8270000e+04   1.4725323e-04
   3.8275000e+04   1.4678367e-04
   3.8280000e+04   1.4629215e-04
   3.8285000e+04   1.4577947e-04
   3.8290000e+04   1.4524655e-04
   3.8295000e+04   1.4469423e-04
   3.8300000e+04   1.4412375e-04
   3.8305000e+04   1.4353600e-04
   3.8310000e+04   1.4293175e-04
   3.8315000e+04   1.4231192e-04
   3.8320000e+04   1.4167775e-04
   3.8325000e+04   1.4103082e-04
   3.8330000e+04   1.4037300e-04
   3.8335000e+04   1.3970621e-04
   3.8340000e+04   1.3903238e-04
   3.8345000e+04   1.3835338e-04
   3.8350000e+04   1.3767105e-04
   3.8355000e+04   1.3698666e-04
   3.8360000e+04   1.3630031e-04
   3.8365000e+04   1.3561607e-04
   3.8370000e+04   1.3493658e-04
   3.8375000e+04   1.3426256e-04
   3.8380000e+04   1.3360016e-04
   3.8385000e+04   1.3294609e-04
   3.8390000e+04   1.3230224e-04
   3.8395000e+04   1.3167067e-04
   3.8400000e+04   1.3104994e-04
   3.8405000e+04   1.3043886e-04
   3.8410000e+04   1.2983991e-04
   3.8415000e+04   1.2925736e-04
   3.8420000e+04   1.2869504e-04
   3.8425000e+04   1.2815527e-04
   3.8430000e+04   1.2763916e-04
   3.8435000e+04   1.2714727e-04
   3.8440000e+04   1.2668013e-04
   3.8445000e+04   1.2623829e-04
   3.8450000e+04   1.2582223e-04
   3.8455000e+04   1.2543214e-04
   3.8460000e+04   1.2506797e-04
   3.8465000e+04   1.2472948e-04
   3.8470000e+04   1.2441646e-04
   3.8475000e+04   1.2412887e-04
   3.8480000e+04   1.2386695e-04
   3.8485000e+04   1.2363116e-04
   3.8490000e+04   1.2342214e-04
   3.8495000e+04   1.2324056e-04
   3.8500000e+04   1.2308703e-04
   3.8505000e+04   1.2296199e-04
   3.8510000e+04   1.2286571e-04
   3.8515000e+04   1.2279823e-04
   3.8520000e+04   1.2275947e-04
   3.8525000e+04   1.2274922e-04
   3.8530000e+04   1.2276726e-04
   3.8535000e+04   1.2281337e-04
   3.8540000e+04   1.2288738e-04
   3.8545000e+04   1.2296366e-04
   3.8550000e+04   1.2308006e-04
   3.8555000e+04   1.2324361e-04
   3.8560000e+04   1.2343808e-04
   3.8565000e+04   1.2365691e-04
   3.8570000e+04   1.2390008e-04
   3.8575000e+04   1.2416907e-04
   3.8580000e+04   1.2446377e-04
   3.8585000e+04   1.2478236e-04
   3.8590000e+04   1.2512309e-04
   3.8595000e+04   1.2548324e-04
   3.8600000e+04   1.2586086e-04
   3.8605000e+04   1.2625555e-04
   3.8610000e+04   1.2666796e-04
   3.8615000e+04   1.2709877e-04
   3.8620000e+04   1.2755016e-04
   3.8625000e+04   1.2802059e-04
   3.8630000e+04   1.2850681e-04
   3.8635000e+04   1.2900593e-04
   3.8640000e+04   1.2951590e-04
   3.8645000e+04   1.3003527e-04
   3.8650000e+04   1.3056278e-04
   3.8655000e+04   1.3109715e-04
   3.8660000e+04   1.3163710e-04
   3.8665000e+04   1.3218150e-04
   3.8670000e+04   1.3272656e-04
   3.8675000e+04   1.3327602e-04
   3.8680000e+04   1.3383009e-04
   3.8685000e+04   1.3438603e-04
   3.8690000e+04   1.3494259e-04
   3.8695000e+04   1.3549903e-04
   3.8700000e+04   1.3605466e-04
   3.8705000e+04   1.3660866e-04
   3.8710000e+04   1.3705592e-04
   3.8715000e+04   1.3747712e-04
   3.8720000e+04   1.3794187e-04
   3.8725000e+04   1.3845037e-04
   3.8730000e+04   1.3898035e-04
   3.8735000e+04   1.3951371e-04
   3.8740000e+04   1.4003639e-04
   3.8745000e+04   1.4053837e-04
   3.8750000e+04   1.4101662e-04
   3.8755000e+04   1.4147520e-04
   3.8760000e+04   1.4192045e-04
   3.8765000e+04   1.4235670e-04
   3.8770000e+04   1.4278490e-04
   3.8775000e+04   1.4320360e-04
   3.8780000e+04   1.4361067e-04
   3.8785000e+04   1.4402552e-04
   3.8790000e+04   1.4436577e-04
   3.8795000e+04   1.4470713e-04
   3.8800000e+04   1.4504250e-04
   3.8805000e+04   1.4537388e-04
   3.8810000e+04   1.4569707e-04
   3.8815000e+04   1.4600642e-04
   3.8820000e+04   1.4629815e-04
   3.8825000e+04   1.4657084e-04
   3.8830000e+04   1.4682440e-04
   3.8835000e+04   1.4705885e-04
   3.8840000e+04   1.4727569e-04
   3.8845000e+04   1.4746897e-04
   3.8850000e+04   1.4763996e-04
   3.8855000e+04   1.4779033e-04
   3.8860000e+04   1.4791859e-04
   3.8865000e+04   1.4802489e-04
   3.8870000e+04   1.4810948e-04
   3.8875000e+04   1.4817254e-04
   3.8880000e+04   1.4821380e-04
   3.8885000e+04   1.4823223e-04
   3.8890000e+04   1.4823062e-04
   3.8895000e+04   1.4820872e-04
   3.8900000e+04   1.4816612e-04
   3.8905000e+04   1.4810249e-04
   3.8910000e+04   1.4801753e-04
   3.8915000e+04   1.4790994e-04
   3.8920000e+04   1.4777917e-04
   3.8925000e+04   1.4762636e-04
   3.8930000e+04   1.4745353e-04
   3.8935000e+04   1.4726142e-04
   3.8940000e+04   1.4704933e-04
   3.8945000e+04   1.4681444e-04
   3.8950000e+04   1.4655818e-04
   3.8955000e+04   1.4627960e-04
   3.8960000e+04   1.4597569e-04
   3.8965000e+04   1.4564501e-04
   3.8970000e+04   1.4528904e-04
   3.8975000e+04   1.4491074e-04
   3.8980000e+04   1.4451254e-04
   3.8985000e+04   1.4409558e-04
   3.8990000e+04   1.4365998e-04
   3.8995000e+04   1.4320547e-04
   3.9000000e+04   1.4273197e-04
   3.9005000e+04   1.4223979e-04
   3.9010000e+04   1.4172985e-04
   3.9015000e+04   1.4120329e-04
   3.9020000e+04   1.4066141e-04
   3.9025000e+04   1.4010549e-04
   3.9030000e+04   1.3953662e-04
   3.9035000e+04   1.3895565e-04
   3.9040000e+04   1.3836353e-04
   3.9045000e+04   1.3776156e-04
   3.9050000e+04   1.3715131e-04
   3.9055000e+04   1.3653449e-04
   3.9060000e+04   1.3591284e-04
   3.9065000e+04   1.3528796e-04
   3.9070000e+04   1.3466136e-04
   3.9075000e+04   1.3403442e-04
   3.9080000e+04   1.3340841e-04
   3.9085000e+04   1.3278455e-04
   3.9090000e+04   1.3216397e-04
   3.9095000e+04   1.3154777e-04
   3.9100000e+04   1.3093706e-04
   3.9105000e+04   1.3033298e-04
   3.9110000e+04   1.2973672e-04
   3.9115000e+04   1.2914952e-04
   3.9120000e+04   1.2857261e-04
   3.9125000e+04   1.2800726e-04
   3.9130000e+04   1.2745466e-04
   3.9135000e+04   1.2691601e-04
   3.9140000e+04   1.2639244e-04
   3.9145000e+04   1.2588501e-04
   3.9150000e+04   1.2539477e-04
   3.9155000e+04   1.2492268e-04
   3.9160000e+04   1.2446970e-04
   3.9165000e+04   1.2403672e-04
   3.9170000e+04   1.2362463e-04
   3.9175000e+04   1.2323429e-04
   3.9180000e+04   1.2286652e-04
   3.9185000e+04   1.2252213e-04
   3.9190000e+04   1.2220188e-04
   3.9195000e+04   1.2190647e-04
   3.9200000e+04   1.2163656e-04
   3.9205000e+04   1.2139272e-04
   3.9210000e+04   1.2117545e-04
   3.9215000e+04   1.2098519e-04
   3.9220000e+04   1.2082229e-04
   3.9225000e+04   1.2068700e-04
   3.9230000e+04   1.2055979e-04
   3.9235000e+04   1.2045643e-04
   3.9240000e+04   1.2040048e-04
   3.9245000e+04   1.2038470e-04
   3.9250000e+04   1.2039879e-04
   3.9255000e+04   1.2043960e-04
   3.9260000e+04   1.2050690e-04
   3.9265000e+04   1.2060072e-04
   3.9270000e+04   1.2072004e-04
   3.9275000e+04   1.2086312e-04
   3.9280000e+04   1.2102858e-04
   3.9285000e+04   1.2121602e-04
   3.9290000e+04   1.2142588e-04
   3.9295000e+04   1.2165875e-04
   3.9300000e+04   1.2191481e-04
   3.9305000e+04   1.2219355e-04
   3.9310000e+04   1.2249388e-04
   3.9315000e+04   1.2281443e-04
   3.9320000e+04   1.2315373e-04
   3.9325000e+04   1.2351030e-04
   3.9330000e+04   1.2388262e-04
   3.9335000e+04   1.2426920e-04
   3.9340000e+04   1.2466863e-04
   3.9345000e+04   1.2507962e-04
   3.9350000e+04   1.2550113e-04
   3.9355000e+04   1.2593230e-04
   3.9360000e+04   1.2637242e-04
   3.9365000e+04   1.2682081e-04
   3.9370000e+04   1.2727677e-04
   3.9375000e+04   1.2773954e-04
   3.9380000e+04   1.2820825e-04
   3.9385000e+04   1.2868204e-04
   3.9390000e+04   1.2915847e-04
   3.9395000e+04   1.2963656e-04
   3.9400000e+04   1.3012001e-04
   3.9405000e+04   1.3060755e-04
   3.9410000e+04   1.3109607e-04
   3.9415000e+04   1.3158417e-04
   3.9420000e+04   1.3207117e-04
   3.9425000e+04   1.3255658e-04
   3.9430000e+04   1.3294808e-04
   3.9435000e+04   1.3332229e-04
   3.9440000e+04   1.3373497e-04
   3.9445000e+04   1.3418328e-04
   3.9450000e+04   1.3464801e-04
   3.9455000e+04   1.3511323e-04
   3.9460000e+04   1.3556647e-04
   3.9465000e+04   1.3599969e-04
   3.9470000e+04   1.3641110e-04
   3.9475000e+04   1.3680421e-04
   3.9480000e+04   1.3718405e-04
   3.9485000e+04   1.3755443e-04
   3.9490000e+04   1.3791436e-04
   3.9495000e+04   1.3825366e-04
   3.9500000e+04   1.3858168e-04
   3.9505000e+04   1.3889897e-04
   3.9510000e+04   1.3920643e-04
   3.9515000e+04   1.3950325e-04
   3.9520000e+04   1.3978814e-04
   3.9525000e+04   1.4005995e-04
   3.9530000e+04   1.4031787e-04
   3.9535000e+04   1.4056132e-04
   3.9540000e+04   1.4078965e-04
   3.9545000e+04   1.4100197e-04
   3.9550000e+04   1.4119725e-04
   3.9555000e+04   1.4137449e-04
   3.9560000e+04   1.4153286e-04
   3.9565000e+04   1.4167205e-04
   3.9570000e+04   1.4179203e-04
   3.9575000e+04   1.4189291e-04
   3.9580000e+04   1.4197484e-04
   3.9585000e+04   1.4203795e-04
   3.9590000e+04   1.4208233e-04
   3.9595000e+04   1.4210800e-04
   3.9600000e+04   1.4211493e-04
   3.9605000e+04   1.4210299e-04
   3.9610000e+04   1.4206341e-04
   3.9615000e+04   1.4200970e-04
   3.9620000e+04   1.4194073e-04
   3.9625000e+04   1.4185458e-04
   3.9630000e+04   1.4174971e-04
   3.9635000e+04   1.4162532e-04
   3.9640000e+04   1.4148099e-04
   3.9645000e+04   1.4131641e-04
   3.9650000e+04   1.4113132e-04
   3.9655000e+04   1.4092548e-04
   3.9660000e+04   1.4069878e-04
   3.9665000e+04   1.4045132e-04
   3.9670000e+04   1.4018334e-04
   3.9675000e+04   1.3989521e-04
   3.9680000e+04   1.3958733e-04
   3.9685000e+04   1.3926008e-04
   3.9690000e+04   1.3891385e-04
   3.9695000e+04   1.3854903e-04
   3.9700000e+04   1.3816602e-04
   3.9705000e+04   1.3776543e-04
   3.9710000e+04   1.3734773e-04
   3.9715000e+04   1.3691302e-04
   3.9720000e+04   1.3646136e-04
   3.9725000e+04   1.3599311e-04
   3.9730000e+04   1.3550907e-04
   3.9735000e+04   1.3501044e-04
   3.9740000e+04   1.3449858e-04
   3.9745000e+04   1.3397486e-04
   3.9750000e+04   1.3344053e-04
   3.9755000e+04   1.3289678e-04
   3.9760000e+04   1.3234477e-04
   3.9765000e+04   1.3178566e-04
   3.9770000e+04   1.3122029e-04
   3.9775000e+04   1.3064961e-04
   3.9780000e+04   1.3007452e-04
   3.9785000e+04   1.2949792e-04
   3.9790000e+04   1.2892048e-04
   3.9795000e+04   1.2834588e-04
   3.9800000e+04   1.2777351e-04
   3.9805000e+04   1.2720335e-04
   3.9810000e+04   1.2663798e-04
   3.9815000e+04   1.2607830e-04
   3.9820000e+04   1.2552371e-04
   3.9825000e+04   1.2497522e-04
   3.9830000e+04   1.2443619e-04
   3.9835000e+04   1.2391027e-04
   3.9840000e+04   1.2340016e-04
   3.9845000e+04   1.2290739e-04
   3.9850000e+04   1.2243270e-04
   3.9855000e+04   1.2197654e-04
   3.9860000e+04   1.2153928e-04
   3.9865000e+04   1.2112131e-04
   3.9870000e+04   1.2072301e-04
   3.9875000e+04   1.2034472e-04
   3.9880000e+04   1.1998670e-04
   3.9885000e+04   1.1964922e-04
   3.9890000e+04   1.1933258e-04
   3.9895000e+04   1.1903718e-04
   3.9900000e+04   1.1876354e-04
   3.9905000e+04   1.1851226e-04
   3.9910000e+04   1.1828399e-04
   3.9915000e+04   1.1807933e-04
   3.9920000e+04   1.1789877e-04
   3.9925000e+04   1.1774268e-04
   3.9930000e+04   1.1761124e-04
   3.9935000e+04   1.1750455e-04
   3.9940000e+04   1.1742262e-04
   3.9945000e+04   1.1736545e-04
   3.9950000e+04   1.1733304e-04
   3.9955000e+04   1.1732542e-04
   3.9960000e+04   1.1734262e-04
   3.9965000e+04   1.1738468e-04
   3.9970000e+04   1.1742954e-04
   3.9975000e+04   1.1750932e-04
   3.9980000e+04   1.1763029e-04
   3.9985000e+04   1.1778039e-04
   3.9990000e+04   1.1795350e-04
   3.9995000e+04   1.1814856e-04
   4.0000000e+04   1.1836608e-04
   4.0005000e+04   1.1860767e-04
   4.0010000e+04   1.1887316e-04
   4.0015000e+04   1.1915828e-04
   4.0020000e+04   1.1945817e-04
   4.0025000e+04   1.1977049e-04
   4.0030000e+04   1.2009564e-04
   4.0035000e+04   1.2043590e-04
   4.0040000e+04   1.2079369e-04
   4.0045000e+04   1.2116998e-04
   4.0050000e+04   1.2156387e-04
   4.0055000e+04   1.2197302e-04
   4.0060000e+04   1.2239450e-04
   4.0065000e+04   1.2282554e-04
   4.0070000e+04   1.2326399e-04
   4.0075000e+04   1.2370671e-04
   4.0080000e+04   1.2415439e-04
   4.0085000e+04   1.2461273e-04
   4.0090000e+04   1.2507994e-04
   4.0095000e+04   1.2555055e-04
   4.0100000e+04   1.2602315e-04
   4.0105000e+04   1.2649783e-04
   4.0110000e+04   1.2697480e-04
   4.0115000e+04   1.2745371e-04
   4.0120000e+04   1.2793377e-04
   4.0125000e+04   1.2841411e-04
   4.0130000e+04   1.2889405e-04
   4.0135000e+04   1.2937307e-04
   4.0140000e+04   1.2985063e-04
   4.0145000e+04   1.3032606e-04
   4.0150000e+04   1.3078104e-04
   4.0155000e+04   1.3116866e-04
   4.0160000e+04   1.3153872e-04
   4.0165000e+04   1.3193833e-04
   4.0170000e+04   1.3236744e-04
   4.0175000e+04   1.3280992e-04
   4.0180000e+04   1.3325125e-04
   4.0185000e+04   1.3368010e-04
   4.0190000e+04   1.3408915e-04
   4.0195000e+04   1.3447679e-04
   4.0200000e+04   1.3484610e-04
   4.0205000e+04   1.3520147e-04
   4.0210000e+04   1.3554560e-04
   4.0215000e+04   1.3587879e-04
   4.0220000e+04   1.3619969e-04
   4.0225000e+04   1.3650665e-04
   4.0230000e+04   1.3679856e-04
   4.0235000e+04   1.3707505e-04
   4.0240000e+04   1.3733629e-04
   4.0245000e+04   1.3758646e-04
   4.0250000e+04   1.3781341e-04
   4.0255000e+04   1.3800544e-04
   4.0260000e+04   1.3818884e-04
   4.0265000e+04   1.3836304e-04
   4.0270000e+04   1.3852985e-04
   4.0275000e+04   1.3867723e-04
   4.0280000e+04   1.3880817e-04
   4.0285000e+04   1.3892006e-04
   4.0290000e+04   1.3901257e-04
   4.0295000e+04   1.3908663e-04
   4.0300000e+04   1.3914292e-04
   4.0305000e+04   1.3918170e-04
   4.0310000e+04   1.3920288e-04
   4.0315000e+04   1.3920631e-04
   4.0320000e+04   1.3919199e-04
   4.0325000e+04   1.3916000e-04
   4.0330000e+04   1.3910994e-04
   4.0335000e+04   1.3904139e-04
   4.0340000e+04   1.3895663e-04
   4.0345000e+04   1.3885555e-04
   4.0350000e+04   1.3873570e-04
   4.0355000e+04   1.3859775e-04
   4.0360000e+04   1.3844292e-04
   4.0365000e+04   1.3827160e-04
   4.0370000e+04   1.3808357e-04
   4.0375000e+04   1.3787754e-04
   4.0380000e+04   1.3765418e-04
   4.0385000e+04   1.3741192e-04
   4.0390000e+04   1.3714788e-04
   4.0395000e+04   1.3686102e-04
   4.0400000e+04   1.3655287e-04
   4.0405000e+04   1.3622608e-04
   4.0410000e+04   1.3588289e-04
   4.0415000e+04   1.3552426e-04
   4.0420000e+04   1.3515022e-04
   4.0425000e+04   1.3476050e-04
   4.0430000e+04   1.3435503e-04
   4.0435000e+04   1.3393421e-04
   4.0440000e+04   1.3349885e-04
   4.0445000e+04   1.3305003e-04
   4.0450000e+04   1.3258890e-04
   4.0455000e+04   1.3211657e-04
   4.0460000e+04   1.3163404e-04
   4.0465000e+04   1.3114226e-04
   4.0470000e+04   1.3064176e-04
   4.0475000e+04   1.3013370e-04
   4.0480000e+04   1.2961937e-04
   4.0485000e+04   1.2909993e-04
   4.0490000e+04   1.2857649e-04
   4.0495000e+04   1.2805011e-04
   4.0500000e+04   1.2752191e-04
   4.0505000e+04   1.2699303e-04
   4.0510000e+04   1.2646465e-04
   4.0515000e+04   1.2593792e-04
   4.0520000e+04   1.2541395e-04
   4.0525000e+04   1.2489383e-04
   4.0530000e+04   1.2437857e-04
   4.0535000e+04   1.2386917e-04
   4.0540000e+04   1.2336662e-04
   4.0545000e+04   1.2287187e-04
   4.0550000e+04   1.2238589e-04
   4.0555000e+04   1.2190962e-04
   4.0560000e+04   1.2144401e-04
   4.0565000e+04   1.2098998e-04
   4.0570000e+04   1.2054845e-04
   4.0575000e+04   1.2012029e-04
   4.0580000e+04   1.1970636e-04
   4.0585000e+04   1.1930749e-04
   4.0590000e+04   1.1892448e-04
   4.0595000e+04   1.1855810e-04
   4.0600000e+04   1.1820908e-04
   4.0605000e+04   1.1787813e-04
   4.0610000e+04   1.1756591e-04
   4.0615000e+04   1.1727309e-04
   4.0620000e+04   1.1699888e-04
   4.0625000e+04   1.1673985e-04
   4.0630000e+04   1.1650212e-04
   4.0635000e+04   1.1628910e-04
   4.0640000e+04   1.1610178e-04
   4.0645000e+04   1.1593988e-04
   4.0650000e+04   1.1580242e-04
   4.0655000e+04   1.1568852e-04
   4.0660000e+04   1.1559760e-04
   4.0665000e+04   1.1551792e-04
   4.0670000e+04   1.1545380e-04
   4.0675000e+04   1.1542628e-04
   4.0680000e+04   1.1543147e-04
   4.0685000e+04   1.1546206e-04
   4.0690000e+04   1.1551547e-04
   4.0695000e+04   1.1559134e-04
   4.0700000e+04   1.1568985e-04
   4.0705000e+04   1.1581061e-04
   4.0710000e+04   1.1595269e-04
   4.0715000e+04   1.1611510e-04
   4.0720000e+04   1.1629723e-04
   4.0725000e+04   1.1649891e-04
   4.0730000e+04   1.1672004e-04
   4.0735000e+04   1.1696030e-04
   4.0740000e+04   1.1721900e-04
   4.0745000e+04   1.1749514e-04
   4.0750000e+04   1.1778754e-04
   4.0755000e+04   1.1809500e-04
   4.0760000e+04   1.1841630e-04
   4.0765000e+04   1.1875023e-04
   4.0770000e+04   1.1909560e-04
   4.0775000e+04   1.1945126e-04
   4.0780000e+04   1.1981615e-04
   4.0785000e+04   1.2018933e-04
   4.0790000e+04   1.2057001e-04
   4.0795000e+04   1.2095748e-04
   4.0800000e+04   1.2135107e-04
   4.0805000e+04   1.2175012e-04
   4.0810000e+04   1.2215395e-04
   4.0815000e+04   1.2255780e-04
   4.0820000e+04   1.2296506e-04
   4.0825000e+04   1.2337805e-04
   4.0830000e+04   1.2379486e-04
   4.0835000e+04   1.2421388e-04
   4.0840000e+04   1.2463403e-04
   4.0845000e+04   1.2505428e-04
   4.0850000e+04   1.2547354e-04
   4.0855000e+04   1.2589083e-04
   4.0860000e+04   1.2630538e-04
   4.0865000e+04   1.2671669e-04
   4.0870000e+04   1.2712441e-04
   4.0875000e+04   1.2752815e-04
   4.0880000e+04   1.2792732e-04
   4.0885000e+04   1.2829058e-04
   4.0890000e+04   1.2858562e-04
   4.0895000e+04   1.2888347e-04
   4.0900000e+04   1.2921409e-04
   4.0905000e+04   1.2956592e-04
   4.0910000e+04   1.2992318e-04
   4.0915000e+04   1.3026950e-04
   4.0920000e+04   1.3059014e-04
   4.0925000e+04   1.3088903e-04
   4.0930000e+04   1.3116851e-04
   4.0935000e+04   1.3143367e-04
   4.0940000e+04   1.3168767e-04
   4.0945000e+04   1.3193100e-04
   4.0950000e+04   1.3216253e-04
   4.0955000e+04   1.3238079e-04
   4.0960000e+04   1.3258488e-04
   4.0965000e+04   1.3277458e-04
   4.0970000e+04   1.3295021e-04
   4.0975000e+04   1.3311218e-04
   4.0980000e+04   1.3326068e-04
   4.0985000e+04   1.3339562e-04
   4.0990000e+04   1.3351671e-04
   4.0995000e+04   1.3362345e-04
   4.1000000e+04   1.3371532e-04
   4.1005000e+04   1.3379172e-04
   4.1010000e+04   1.3385208e-04
   4.1015000e+04   1.3389590e-04
   4.1020000e+04   1.3392266e-04
   4.1025000e+04   1.3393204e-04
   4.1030000e+04   1.3392399e-04
   4.1035000e+04   1.3389854e-04
   4.1040000e+04   1.3385582e-04
   4.1045000e+04   1.3379599e-04
   4.1050000e+04   1.3371926e-04
   4.1055000e+04   1.3362302e-04
   4.1060000e+04   1.3351008e-04
   4.1065000e+04   1.3338343e-04
   4.1070000e+04   1.3324222e-04
   4.1075000e+04   1.3308557e-04
   4.1080000e+04   1.3291299e-04
   4.1085000e+04   1.3272436e-04
   4.1090000e+04   1.3251984e-04
   4.1095000e+04   1.3229967e-04
   4.1100000e+04   1.3206403e-04
   4.1105000e+04   1.3181302e-04
   4.1110000e+04   1.3154674e-04
   4.1115000e+04   1.3126539e-04
   4.1120000e+04   1.3096908e-04
   4.1125000e+04   1.3065840e-04
   4.1130000e+04   1.3033356e-04
   4.1135000e+04   1.2999449e-04
   4.1140000e+04   1.2964113e-04
   4.1145000e+04   1.2927365e-04
   4.1150000e+04   1.2889258e-04
   4.1155000e+04   1.2849871e-04
   4.1160000e+04   1.2809299e-04
   4.1165000e+04   1.2767532e-04
   4.1170000e+04   1.2724585e-04
   4.1175000e+04   1.2680691e-04
   4.1180000e+04   1.2635837e-04
   4.1185000e+04   1.2590354e-04
   4.1190000e+04   1.2544503e-04
   4.1195000e+04   1.2498094e-04
   4.1200000e+04   1.2451180e-04
   4.1205000e+04   1.2403795e-04
   4.1210000e+04   1.2355837e-04
   4.1215000e+04   1.2307279e-04
   4.1220000e+04   1.2258322e-04
   4.1225000e+04   1.2209310e-04
   4.1230000e+04   1.2160556e-04
   4.1235000e+04   1.2112274e-04
   4.1240000e+04   1.2064513e-04
   4.1245000e+04   1.2017380e-04
   4.1250000e+04   1.1971026e-04
   4.1255000e+04   1.1925576e-04
   4.1260000e+04   1.1881124e-04
   4.1265000e+04   1.1837743e-04
   4.1270000e+04   1.1795496e-04
   4.1275000e+04   1.1754440e-04
   4.1280000e+04   1.1714639e-04
   4.1285000e+04   1.1676162e-04
   4.1290000e+04   1.1639084e-04
   4.1295000e+04   1.1603489e-04
   4.1300000e+04   1.1569461e-04
   4.1305000e+04   1.1537083e-04
   4.1310000e+04   1.1506433e-04
   4.1315000e+04   1.1477577e-04
   4.1320000e+04   1.1450570e-04
   4.1325000e+04   1.1425455e-04
   4.1330000e+04   1.1402264e-04
   4.1335000e+04   1.1381026e-04
   4.1340000e+04   1.1361763e-04
   4.1345000e+04   1.1344501e-04
   4.1350000e+04   1.1329264e-04
   4.1355000e+04   1.1316077e-04
   4.1360000e+04   1.1304969e-04
   4.1365000e+04   1.1295966e-04
   4.1370000e+04   1.1289093e-04
   4.1375000e+04   1.1284373e-04
   4.1380000e+04   1.1281822e-04
   4.1385000e+04   1.1281451e-04
   4.1390000e+04   1.1283264e-04
   4.1395000e+04   1.1286250e-04
   4.1400000e+04   1.1290814e-04
   4.1405000e+04   1.1298834e-04
   4.1410000e+04   1.1309905e-04
   4.1415000e+04   1.1323211e-04
   4.1420000e+04   1.1338478e-04
   4.1425000e+04   1.1355664e-04
   4.1430000e+04   1.1374765e-04
   4.1435000e+04   1.1395709e-04
   4.1440000e+04   1.1418359e-04
   4.1445000e+04   1.1442588e-04
   4.1450000e+04   1.1468323e-04
   4.1455000e+04   1.1495549e-04
   4.1460000e+04   1.1524287e-04
   4.1465000e+04   1.1554745e-04
   4.1470000e+04   1.1586771e-04
   4.1475000e+04   1.1619984e-04
   4.1480000e+04   1.1654092e-04
   4.1485000e+04   1.1689040e-04
   4.1490000e+04   1.1724783e-04
   4.1495000e+04   1.1760823e-04
   4.1500000e+04   1.1798214e-04
   4.1505000e+04   1.1836999e-04
   4.1510000e+04   1.1876305e-04
   4.1515000e+04   1.1915907e-04
   4.1520000e+04   1.1955789e-04
   4.1525000e+04   1.1995973e-04
   4.1530000e+04   1.2036422e-04
   4.1535000e+04   1.2077071e-04
   4.1540000e+04   1.2118335e-04
   4.1545000e+04   1.2159892e-04
   4.1550000e+04   1.2201511e-04
   4.1555000e+04   1.2243036e-04
   4.1560000e+04   1.2284421e-04
   4.1565000e+04   1.2325660e-04
   4.1570000e+04   1.2366729e-04
   4.1575000e+04   1.2407572e-04
   4.1580000e+04   1.2448111e-04
   4.1585000e+04   1.2488266e-04
   4.1590000e+04   1.2527961e-04
   4.1595000e+04   1.2567133e-04
   4.1600000e+04   1.2603304e-04
   4.1605000e+04   1.2635904e-04
   4.1610000e+04   1.2665557e-04
   4.1615000e+04   1.2696535e-04
   4.1620000e+04   1.2729742e-04
   4.1625000e+04   1.2764057e-04
   4.1630000e+04   1.2798194e-04
   4.1635000e+04   1.2831097e-04
   4.1640000e+04   1.2862072e-04
   4.1645000e+04   1.2890917e-04
   4.1650000e+04   1.2917838e-04
   4.1655000e+04   1.2943187e-04
   4.1660000e+04   1.2967215e-04
   4.1665000e+04   1.2989984e-04
   4.1670000e+04   1.3011416e-04
   4.1675000e+04   1.3031394e-04
   4.1680000e+04   1.3049842e-04
   4.1685000e+04   1.3067251e-04
   4.1690000e+04   1.3081760e-04
   4.1695000e+04   1.3093702e-04
   4.1700000e+04   1.3104735e-04
   4.1705000e+04   1.3115035e-04
   4.1710000e+04   1.3124523e-04
   4.1715000e+04   1.3132848e-04
   4.1720000e+04   1.3139463e-04
   4.1725000e+04   1.3144518e-04
   4.1730000e+04   1.3147908e-04
   4.1735000e+04   1.3149700e-04
   4.1740000e+04   1.3149949e-04
   4.1745000e+04   1.3148670e-04
   4.1750000e+04   1.3145861e-04
   4.1755000e+04   1.3141510e-04
   4.1760000e+04   1.3135619e-04
   4.1765000e+04   1.3128206e-04
   4.1770000e+04   1.3119304e-04
   4.1775000e+04   1.3108949e-04
   4.1780000e+04   1.3097096e-04
   4.1785000e+04   1.3083731e-04
   4.1790000e+04   1.3069077e-04
   4.1795000e+04   1.3053129e-04
   4.1800000e+04   1.3035816e-04
   4.1805000e+04   1.3017097e-04
   4.1810000e+04   1.2996984e-04
   4.1815000e+04   1.2975515e-04
   4.1820000e+04   1.2952586e-04
   4.1825000e+04   1.2927785e-04
   4.1830000e+04   1.2901126e-04
   4.1835000e+04   1.2872845e-04
   4.1840000e+04   1.2843185e-04
   4.1845000e+04   1.2812279e-04
   4.1850000e+04   1.2780152e-04
   4.1855000e+04   1.2746776e-04
   4.1860000e+04   1.2712137e-04
   4.1865000e+04   1.2676265e-04
   4.1870000e+04   1.2639239e-04
   4.1875000e+04   1.2601166e-04
   4.1880000e+04   1.2562158e-04
   4.1885000e+04   1.2522312e-04
   4.1890000e+04   1.2481704e-04
   4.1895000e+04   1.2440393e-04
   4.1900000e+04   1.2398435e-04
   4.1905000e+04   1.2355888e-04
   4.1910000e+04   1.2312822e-04
   4.1915000e+04   1.2269317e-04
   4.1920000e+04   1.2225456e-04
   4.1925000e+04   1.2181287e-04
   4.1930000e+04   1.2136960e-04
   4.1935000e+04   1.2092604e-04
   4.1940000e+04   1.2048321e-04
   4.1945000e+04   1.2004190e-04
   4.1950000e+04   1.1960288e-04
   4.1955000e+04   1.1916687e-04
   4.1960000e+04   1.1873470e-04
   4.1965000e+04   1.1830720e-04
   4.1970000e+04   1.1788524e-04
   4.1975000e+04   1.1746970e-04
   4.1980000e+04   1.1706143e-04
   4.1985000e+04   1.1666129e-04
   4.1990000e+04   1.1627012e-04
   4.1995000e+04   1.1588878e-04
   4.2000000e+04   1.1551810e-04
   4.2005000e+04   1.1515889e-04
   4.2010000e+04   1.1481193e-04
   4.2015000e+04   1.1447796e-04
   4.2020000e+04   1.1415765e-04
   4.2025000e+04   1.1385164e-04
   4.2030000e+04   1.1356052e-04
   4.2035000e+04   1.1328482e-04
   4.2040000e+04   1.1302506e-04
   4.2045000e+04   1.1278170e-04
   4.2050000e+04   1.1255520e-04
   4.2055000e+04   1.1234597e-04
   4.2060000e+04   1.1215441e-04
   4.2065000e+04   1.1198088e-04
   4.2070000e+04   1.1182571e-04
   4.2075000e+04   1.1168921e-04
   4.2080000e+04   1.1157164e-04
   4.2085000e+04   1.1147236e-04
   4.2090000e+04   1.1138779e-04
   4.2095000e+04   1.1132336e-04
   4.2100000e+04   1.1126245e-04
   4.2105000e+04   1.1123181e-04
   4.2110000e+04   1.1123487e-04
   4.2115000e+04   1.1126345e-04
   4.2120000e+04   1.1131247e-04
   4.2125000e+04   1.1137993e-04
   4.2130000e+04   1.1146534e-04
   4.2135000e+04   1.1156846e-04
   4.2140000e+04   1.1168866e-04
   4.2145000e+04   1.1182522e-04
   4.2150000e+04   1.1197769e-04
   4.2155000e+04   1.1214614e-04
   4.2160000e+04   1.1233097e-04
   4.2165000e+04   1.1253248e-04
   4.2170000e+04   1.1275064e-04
   4.2175000e+04   1.1298493e-04
   4.2180000e+04   1.1323446e-04
   4.2185000e+04   1.1349808e-04
   4.2190000e+04   1.1377453e-04
   4.2195000e+04   1.1406250e-04
   4.2200000e+04   1.1436066e-04
   4.2205000e+04   1.1466779e-04
   4.2210000e+04   1.1498275e-04
   4.2215000e+04   1.1530459e-04
   4.2220000e+04   1.1563043e-04
   4.2225000e+04   1.1595820e-04
   4.2230000e+04   1.1629497e-04
   4.2235000e+04   1.1664055e-04
   4.2240000e+04   1.1698988e-04
   4.2245000e+04   1.1734181e-04
   4.2250000e+04   1.1769622e-04
   4.2255000e+04   1.1805285e-04
   4.2260000e+04   1.1841099e-04
   4.2265000e+04   1.1876889e-04
   4.2270000e+04   1.1912574e-04
   4.2275000e+04   1.1948190e-04
   4.2280000e+04   1.1983765e-04
   4.2285000e+04   1.2019278e-04
   4.2290000e+04   1.2054658e-04
   4.2295000e+04   1.2089800e-04
   4.2300000e+04   1.2124599e-04
   4.2305000e+04   1.2158970e-04
   4.2310000e+04   1.2192831e-04
   4.2315000e+04   1.2226148e-04
   4.2320000e+04   1.2258872e-04
   4.2325000e+04   1.2290947e-04
   4.2330000e+04   1.2322312e-04
   4.2335000e+04   1.2352906e-04
   4.2340000e+04   1.2382582e-04
   4.2345000e+04   1.2404820e-04
   4.2350000e+04   1.2423746e-04
   4.2355000e+04   1.2444727e-04
   4.2360000e+04   1.2468122e-04
   4.2365000e+04   1.2491949e-04
   4.2370000e+04   1.2515475e-04
   4.2375000e+04   1.2537818e-04
   4.2380000e+04   1.2558346e-04
   4.2385000e+04   1.2576772e-04
   4.2390000e+04   1.2593233e-04
   4.2395000e+04   1.2608088e-04
   4.2400000e+04   1.2621641e-04
   4.2405000e+04   1.2634010e-04
   4.2410000e+04   1.2645162e-04
   4.2415000e+04   1.2655005e-04
   4.2420000e+04   1.2663481e-04
   4.2425000e+04   1.2670591e-04
   4.2430000e+04   1.2676387e-04
   4.2435000e+04   1.2680934e-04
   4.2440000e+04   1.2684280e-04
   4.2445000e+04   1.2686440e-04
   4.2450000e+04   1.2687390e-04
   4.2455000e+04   1.2687079e-04
   4.2460000e+04   1.2685443e-04
   4.2465000e+04   1.2681894e-04
   4.2470000e+04   1.2677098e-04
   4.2475000e+04   1.2671210e-04
   4.2480000e+04   1.2664030e-04
   4.2485000e+04   1.2655384e-04
   4.2490000e+04   1.2645178e-04
   4.2495000e+04   1.2633390e-04
   4.2500000e+04   1.2620043e-04
   4.2505000e+04   1.2605180e-04
   4.2510000e+04   1.2588852e-04
   4.2515000e+04   1.2571124e-04
   4.2520000e+04   1.2552053e-04
   4.2525000e+04   1.2531731e-04
   4.2530000e+04   1.2510210e-04
   4.2535000e+04   1.2487511e-04
   4.2540000e+04   1.2463634e-04
   4.2545000e+04   1.2438587e-04
   4.2550000e+04   1.2412389e-04
   4.2555000e+04   1.2385071e-04
   4.2560000e+04   1.2356668e-04
   4.2565000e+04   1.2327212e-04
   4.2570000e+04   1.2296693e-04
   4.2575000e+04   1.2265026e-04
   4.2580000e+04   1.2232224e-04
   4.2585000e+04   1.2198337e-04
   4.2590000e+04   1.2163685e-04
   4.2595000e+04   1.2128430e-04
   4.2600000e+04   1.2092617e-04
   4.2605000e+04   1.2056298e-04
   4.2610000e+04   1.2019357e-04
   4.2615000e+04   1.1981629e-04
   4.2620000e+04   1.1943113e-04
   4.2625000e+04   1.1903995e-04
   4.2630000e+04   1.1864510e-04
   4.2635000e+04   1.1824837e-04
   4.2640000e+04   1.1785084e-04
   4.2645000e+04   1.1745315e-04
   4.2650000e+04   1.1705584e-04
   4.2655000e+04   1.1665960e-04
   4.2660000e+04   1.1626527e-04
   4.2665000e+04   1.1587374e-04
   4.2670000e+04   1.1548551e-04
   4.2675000e+04   1.1510148e-04
   4.2680000e+04   1.1472240e-04
   4.2685000e+04   1.1434889e-04
   4.2690000e+04   1.1398154e-04
   4.2695000e+04   1.1362103e-04
   4.2700000e+04   1.1326824e-04
   4.2705000e+04   1.1292414e-04
   4.2710000e+04   1.1258980e-04
   4.2715000e+04   1.1226627e-04
   4.2720000e+04   1.1195452e-04
   4.2725000e+04   1.1165543e-04
   4.2730000e+04   1.1136975e-04
   4.2735000e+04   1.1109817e-04
   4.2740000e+04   1.1084125e-04
   4.2745000e+04   1.1059952e-04
   4.2750000e+04   1.1037344e-04
   4.2755000e+04   1.1016343e-04
   4.2760000e+04   1.0996989e-04
   4.2765000e+04   1.0979316e-04
   4.2770000e+04   1.0963359e-04
   4.2775000e+04   1.0949146e-04
   4.2780000e+04   1.0936703e-04
   4.2785000e+04   1.0926052e-04
   4.2790000e+04   1.0917211e-04
   4.2795000e+04   1.0910193e-04
   4.2800000e+04   1.0905007e-04
   4.2805000e+04   1.0901657e-04
   4.2810000e+04   1.0900142e-04
   4.2815000e+04   1.0899996e-04
   4.2820000e+04   1.0900692e-04
   4.2825000e+04   1.0904133e-04
   4.2830000e+04   1.0910133e-04
   4.2835000e+04   1.0918166e-04
   4.2840000e+04   1.0927978e-04
   4.2845000e+04   1.0939473e-04
   4.2850000e+04   1.0952617e-04
   4.2855000e+04   1.0967370e-04
   4.2860000e+04   1.0983664e-04
   4.2865000e+04   1.1001426e-04
   4.2870000e+04   1.1020605e-04
   4.2875000e+04   1.1041176e-04
   4.2880000e+04   1.1063128e-04
   4.2885000e+04   1.1086443e-04
   4.2890000e+04   1.1111081e-04
   4.2895000e+04   1.1136979e-04
   4.2900000e+04   1.1164058e-04
   4.2905000e+04   1.1192230e-04
   4.2910000e+04   1.1221572e-04
   4.2915000e+04   1.1252007e-04
   4.2920000e+04   1.1283245e-04
   4.2925000e+04   1.1314058e-04
   4.2930000e+04   1.1345662e-04
   4.2935000e+04   1.1378452e-04
   4.2940000e+04   1.1411802e-04
   4.2945000e+04   1.1445618e-04
   4.2950000e+04   1.1479940e-04
   4.2955000e+04   1.1514731e-04
   4.2960000e+04   1.1549838e-04
   4.2965000e+04   1.1585064e-04
   4.2970000e+04   1.1620085e-04
   4.2975000e+04   1.1655064e-04
   4.2980000e+04   1.1690141e-04
   4.2985000e+04   1.1725416e-04
   4.2990000e+04   1.1761070e-04
   4.2995000e+04   1.1796787e-04
   4.3000000e+04   1.1832314e-04
   4.3005000e+04   1.1867471e-04
   4.3010000e+04   1.1902196e-04
   4.3015000e+04   1.1936479e-04
   4.3020000e+04   1.1970305e-04
   4.3025000e+04   1.2003636e-04
   4.3030000e+04   1.2036412e-04
   4.3035000e+04   1.2068565e-04
   4.3040000e+04   1.2099997e-04
   4.3045000e+04   1.2130692e-04
   4.3050000e+04   1.2160630e-04
   4.3055000e+04   1.2189760e-04
   4.3060000e+04   1.2214323e-04
   4.3065000e+04   1.2234365e-04
   4.3070000e+04   1.2254494e-04
   4.3075000e+04   1.2276671e-04
   4.3080000e+04   1.2300205e-04
   4.3085000e+04   1.2323802e-04
   4.3090000e+04   1.2346362e-04
   4.3095000e+04   1.2367093e-04
   4.3100000e+04   1.2385642e-04
   4.3105000e+04   1.2402113e-04
   4.3110000e+04   1.2416860e-04
   4.3115000e+04   1.2430213e-04
   4.3120000e+04   1.2442323e-04
   4.3125000e+04   1.2453176e-04
   4.3130000e+04   1.2462737e-04
   4.3135000e+04   1.2471155e-04
   4.3140000e+04   1.2475964e-04
   4.3145000e+04   1.2479901e-04
   4.3150000e+04   1.2482998e-04
   4.3155000e+04   1.2485356e-04
   4.3160000e+04   1.2486775e-04
   4.3165000e+04   1.2487016e-04
   4.3170000e+04   1.2485950e-04
   4.3175000e+04   1.2483554e-04
   4.3180000e+04   1.2479844e-04
   4.3185000e+04   1.2474828e-04
   4.3190000e+04   1.2468493e-04
   4.3195000e+04   1.2460818e-04
   4.3200000e+04   1.2451791e-04
   4.3205000e+04   1.2441423e-04
   4.3210000e+04   1.2429662e-04
   4.3215000e+04   1.2416631e-04
   4.3220000e+04   1.2402427e-04
   4.3225000e+04   1.2387081e-04
   4.3230000e+04   1.2370622e-04
   4.3235000e+04   1.2353082e-04
   4.3240000e+04   1.2334509e-04
   4.3245000e+04   1.2314923e-04
   4.3250000e+04   1.2294044e-04
   4.3255000e+04   1.2271546e-04
   4.3260000e+04   1.2247534e-04
   4.3265000e+04   1.2222346e-04
   4.3270000e+04   1.2196255e-04
   4.3275000e+04   1.2169373e-04
   4.3280000e+04   1.2141667e-04
   4.3285000e+04   1.2113030e-04
   4.3290000e+04   1.2083379e-04
   4.3295000e+04   1.2052708e-04
   4.3300000e+04   1.2021099e-04
   4.3305000e+04   1.1988645e-04
   4.3310000e+04   1.1955505e-04
   4.3315000e+04   1.1921859e-04
   4.3320000e+04   1.1887667e-04
   4.3325000e+04   1.1852884e-04
   4.3330000e+04   1.1817525e-04
   4.3335000e+04   1.1781765e-04
   4.3340000e+04   1.1745767e-04
   4.3345000e+04   1.1709551e-04
   4.3350000e+04   1.1673127e-04
   4.3355000e+04   1.1636527e-04
   4.3360000e+04   1.1599814e-04
   4.3365000e+04   1.1563048e-04
   4.3370000e+04   1.1526284e-04
   4.3375000e+04   1.1489649e-04
   4.3380000e+04   1.1453237e-04
   4.3385000e+04   1.1417110e-04
   4.3390000e+04   1.1381319e-04
   4.3395000e+04   1.1345918e-04
   4.3400000e+04   1.1310971e-04
   4.3405000e+04   1.1276552e-04
   4.3410000e+04   1.1242740e-04
   4.3415000e+04   1.1209616e-04
   4.3420000e+04   1.1177254e-04
   4.3425000e+04   1.1145725e-04
   4.3430000e+04   1.1115096e-04
   4.3435000e+04   1.1085433e-04
   4.3440000e+04   1.1056799e-04
   4.3445000e+04   1.1029255e-04
   4.3450000e+04   1.1002863e-04
   4.3455000e+04   1.0977677e-04
   4.3460000e+04   1.0953753e-04
   4.3465000e+04   1.0931138e-04
   4.3470000e+04   1.0909877e-04
   4.3475000e+04   1.0890010e-04
   4.3480000e+04   1.0871573e-04
   4.3485000e+04   1.0854597e-04
   4.3490000e+04   1.0839110e-04
   4.3495000e+04   1.0825136e-04
   4.3500000e+04   1.0812696e-04
   4.3505000e+04   1.0801806e-04
   4.3510000e+04   1.0792480e-04
   4.3515000e+04   1.0784732e-04
   4.3520000e+04   1.0777747e-04
   4.3525000e+04   1.0771759e-04
   4.3530000e+04   1.0767992e-04
   4.3535000e+04   1.0766493e-04
   4.3540000e+04   1.0767034e-04
   4.3545000e+04   1.0769426e-04
   4.3550000e+04   1.0773517e-04
   4.3555000e+04   1.0779195e-04
   4.3560000e+04   1.0786370e-04
   4.3565000e+04   1.0794971e-04
   4.3570000e+04   1.0804955e-04
   4.3575000e+04   1.0816304e-04
   4.3580000e+04   1.0829024e-04
   4.3585000e+04   1.0843133e-04
   4.3590000e+04   1.0858644e-04
   4.3595000e+04   1.0875558e-04
   4.3600000e+04   1.0893856e-04
   4.3605000e+04   1.0913496e-04
   4.3610000e+04   1.0934420e-04
   4.3615000e+04   1.0956551e-04
   4.3620000e+04   1.0979800e-04
   4.3625000e+04   1.1004069e-04
   4.3630000e+04   1.1029257e-04
   4.3635000e+04   1.1055268e-04
   4.3640000e+04   1.1082010e-04
   4.3645000e+04   1.1109404e-04
   4.3650000e+04   1.1136887e-04
   4.3655000e+04   1.1164841e-04
   4.3660000e+04   1.1193800e-04
   4.3665000e+04   1.1223531e-04
   4.3670000e+04   1.1253537e-04
   4.3675000e+04   1.1283734e-04
   4.3680000e+04   1.1314137e-04
   4.3685000e+04   1.1344730e-04
   4.3690000e+04   1.1375303e-04
   4.3695000e+04   1.1405808e-04
   4.3700000e+04   1.1436259e-04
   4.3705000e+04   1.1466677e-04
   4.3710000e+04   1.1497054e-04
   4.3715000e+04   1.1527344e-04
   4.3720000e+04   1.1557467e-04
   4.3725000e+04   1.1587329e-04
   4.3730000e+04   1.1616843e-04
   4.3735000e+04   1.1645943e-04
   4.3740000e+04   1.1674581e-04
   4.3745000e+04   1.1702709e-04
   4.3750000e+04   1.1730287e-04
   4.3755000e+04   1.1757264e-04
   4.3760000e+04   1.1783588e-04
   4.3765000e+04   1.1809206e-04
   4.3770000e+04   1.1834070e-04
   4.3775000e+04   1.1858137e-04
   4.3780000e+04   1.1881367e-04
   4.3785000e+04   1.1903724e-04
   4.3790000e+04   1.1925167e-04
   4.3795000e+04   1.1944646e-04
   4.3800000e+04   1.1957257e-04
   4.3805000e+04   1.1968028e-04
   4.3810000e+04   1.1981041e-04
   4.3815000e+04   1.1995501e-04
   4.3820000e+04   1.2010368e-04
   4.3825000e+04   1.2024650e-04
   4.3830000e+04   1.2037606e-04
   4.3835000e+04   1.2048687e-04
   4.3840000e+04   1.2057735e-04
   4.3845000e+04   1.2064979e-04
   4.3850000e+04   1.2070786e-04
   4.3855000e+04   1.2075426e-04
   4.3860000e+04   1.2078981e-04
   4.3865000e+04   1.2081411e-04
   4.3870000e+04   1.2082642e-04
   4.3875000e+04   1.2082642e-04
   4.3880000e+04   1.2081439e-04
   4.3885000e+04   1.2078671e-04
   4.3890000e+04   1.2074726e-04
   4.3895000e+04   1.2070181e-04
   4.3900000e+04   1.2064912e-04
   4.3905000e+04   1.2058742e-04
   4.3910000e+04   1.2051518e-04
   4.3915000e+04   1.2043129e-04
   4.3920000e+04   1.2033500e-04
   4.3925000e+04   1.2022579e-04
   4.3930000e+04   1.2010338e-04
   4.3935000e+04   1.1996763e-04
   4.3940000e+04   1.1981879e-04
   4.3945000e+04   1.1965727e-04
   4.3950000e+04   1.1948393e-04
   4.3955000e+04   1.1929940e-04
   4.3960000e+04   1.1910410e-04
   4.3965000e+04   1.1889834e-04
   4.3970000e+04   1.1868205e-04
   4.3975000e+04   1.1845627e-04
   4.3980000e+04   1.1822073e-04
   4.3985000e+04   1.1797566e-04
   4.3990000e+04   1.1772021e-04
   4.3995000e+04   1.1745663e-04
   4.4000000e+04   1.1718631e-04
   4.4005000e+04   1.1691045e-04
   4.4010000e+04   1.1663005e-04
   4.4015000e+04   1.1634430e-04
   4.4020000e+04   1.1605103e-04
   4.4025000e+04   1.1575063e-04
   4.4030000e+04   1.1544407e-04
   4.4035000e+04   1.1513275e-04
   4.4040000e+04   1.1481781e-04
   4.4045000e+04   1.1449996e-04
   4.4050000e+04   1.1417963e-04
   4.4055000e+04   1.1385730e-04
   4.4060000e+04   1.1353353e-04
   4.4065000e+04   1.1320908e-04
   4.4070000e+04   1.1288466e-04
   4.4075000e+04   1.1256093e-04
   4.4080000e+04   1.1223834e-04
   4.4085000e+04   1.1191711e-04
   4.4090000e+04   1.1159707e-04
   4.4095000e+04   1.1127896e-04
   4.4100000e+04   1.1096335e-04
   4.4105000e+04   1.1065067e-04
   4.4110000e+04   1.1034133e-04
   4.4115000e+04   1.1003589e-04
   4.4120000e+04   1.0973505e-04
   4.4125000e+04   1.0943963e-04
   4.4130000e+04   1.0915050e-04
   4.4135000e+04   1.0886853e-04
   4.4140000e+04   1.0859454e-04
   4.4145000e+04   1.0832930e-04
   4.4150000e+04   1.0807352e-04
   4.4155000e+04   1.0782787e-04
   4.4160000e+04   1.0759302e-04
   4.4165000e+04   1.0736958e-04
   4.4170000e+04   1.0715816e-04
   4.4175000e+04   1.0695934e-04
   4.4180000e+04   1.0677369e-04
   4.4185000e+04   1.0660171e-04
   4.4190000e+04   1.0644387e-04
   4.4195000e+04   1.0630058e-04
   4.4200000e+04   1.0617220e-04
   4.4205000e+04   1.0605900e-04
   4.4210000e+04   1.0596119e-04
   4.4215000e+04   1.0587892e-04
   4.4220000e+04   1.0580705e-04
   4.4225000e+04   1.0574829e-04
   4.4230000e+04   1.0571026e-04
   4.4235000e+04   1.0569130e-04
   4.4240000e+04   1.0568923e-04
   4.4245000e+04   1.0570271e-04
   4.4250000e+04   1.0573105e-04
   4.4255000e+04   1.0577390e-04
   4.4260000e+04   1.0583101e-04
   4.4265000e+04   1.0590213e-04
   4.4270000e+04   1.0598704e-04
   4.4275000e+04   1.0608561e-04
   4.4280000e+04   1.0619775e-04
   4.4285000e+04   1.0632339e-04
   4.4290000e+04   1.0646240e-04
   4.4295000e+04   1.0661454e-04
   4.4300000e+04   1.0677945e-04
   4.4305000e+04   1.0695667e-04
   4.4310000e+04   1.0714566e-04
   4.4315000e+04   1.0734582e-04
   4.4320000e+04   1.0755653e-04
   4.4325000e+04   1.0777715e-04
   4.4330000e+04   1.0800705e-04
   4.4335000e+04   1.0824563e-04
   4.4340000e+04   1.0849231e-04
   4.4345000e+04   1.0874654e-04
   4.4350000e+04   1.0900776e-04
   4.4355000e+04   1.0927308e-04
   4.4360000e+04   1.0953834e-04
   4.4365000e+04   1.0981457e-04
   4.4370000e+04   1.1010271e-04
   4.4375000e+04   1.1039602e-04
   4.4380000e+04   1.1069263e-04
   4.4385000e+04   1.1099143e-04
   4.4390000e+04   1.1129137e-04
   4.4395000e+04   1.1159004e-04
   4.4400000e+04   1.1188864e-04
   4.4405000e+04   1.1218909e-04
   4.4410000e+04   1.1249093e-04
   4.4415000e+04   1.1279346e-04
   4.4420000e+04   1.1309581e-04
   4.4425000e+04   1.1339695e-04
   4.4430000e+04   1.1369747e-04
   4.4435000e+04   1.1399627e-04
   4.4440000e+04   1.1429198e-04
   4.4445000e+04   1.1458365e-04
   4.4450000e+04   1.1487064e-04
   4.4455000e+04   1.1515251e-04
   4.4460000e+04   1.1542886e-04
   4.4465000e+04   1.1569929e-04
   4.4470000e+04   1.1596335e-04
   4.4475000e+04   1.1622063e-04
   4.4480000e+04   1.1647068e-04
   4.4485000e+04   1.1671306e-04
   4.4490000e+04   1.1694739e-04
   4.4495000e+04   1.1717294e-04
   4.4500000e+04   1.1738958e-04
   4.4505000e+04   1.1759716e-04
   4.4510000e+04   1.1779536e-04
   4.4515000e+04   1.1796466e-04
   4.4520000e+04   1.1807859e-04
   4.4525000e+04   1.1818395e-04
   4.4530000e+04   1.1830829e-04
   4.4535000e+04   1.1844719e-04
   4.4540000e+04   1.1858808e-04
   4.4545000e+04   1.1872026e-04
   4.4550000e+04   1.1883594e-04
   4.4555000e+04   1.1893115e-04
   4.4560000e+04   1.1900586e-04
   4.4565000e+04   1.1906436e-04
   4.4570000e+04   1.1911269e-04
   4.4575000e+04   1.1913173e-04
   4.4580000e+04   1.1914375e-04
   4.4585000e+04   1.1914806e-04
   4.4590000e+04   1.1914465e-04
   4.4595000e+04   1.1913151e-04
   4.4600000e+04   1.1910692e-04
   4.4605000e+04   1.1907047e-04
   4.4610000e+04   1.1902273e-04
   4.4615000e+04   1.1896451e-04
   4.4620000e+04   1.1889633e-04
   4.4625000e+04   1.1881815e-04
   4.4630000e+04   1.1872953e-04
   4.4635000e+04   1.1862970e-04
   4.4640000e+04   1.1851877e-04
   4.4645000e+04   1.1839693e-04
   4.4650000e+04   1.1826437e-04
   4.4655000e+04   1.1812125e-04
   4.4660000e+04   1.1796831e-04
   4.4665000e+04   1.1780597e-04
   4.4670000e+04   1.1763423e-04
   4.4675000e+04   1.1745287e-04
   4.4680000e+04   1.1726104e-04
   4.4685000e+04   1.1705637e-04
   4.4690000e+04   1.1683885e-04
   4.4695000e+04   1.1661154e-04
   4.4700000e+04   1.1637728e-04
   4.4705000e+04   1.1613762e-04
   4.4710000e+04   1.1589254e-04
   4.4715000e+04   1.1564102e-04
   4.4720000e+04   1.1538197e-04
   4.4725000e+04   1.1511504e-04
   4.4730000e+04   1.1484088e-04
   4.4735000e+04   1.1456069e-04
   4.4740000e+04   1.1427572e-04
   4.4745000e+04   1.1398686e-04
   4.4750000e+04   1.1369462e-04
   4.4755000e+04   1.1339930e-04
   4.4760000e+04   1.1310111e-04
   4.4765000e+04   1.1280039e-04
   4.4770000e+04   1.1249757e-04
   4.4775000e+04   1.1219301e-04
   4.4780000e+04   1.1188727e-04
   4.4785000e+04   1.1158163e-04
   4.4790000e+04   1.1127648e-04
   4.4795000e+04   1.1097218e-04
   4.4800000e+04   1.1066910e-04
   4.4805000e+04   1.1036765e-04
   4.4810000e+04   1.1006788e-04
   4.4815000e+04   1.0977047e-04
   4.4820000e+04   1.0947623e-04
   4.4825000e+04   1.0918583e-04
   4.4830000e+04   1.0889982e-04
   4.4835000e+04   1.0861866e-04
   4.4840000e+04   1.0834284e-04
   4.4845000e+04   1.0807288e-04
   4.4850000e+04   1.0780933e-04
   4.4855000e+04   1.0755278e-04
   4.4860000e+04   1.0730380e-04
   4.4865000e+04   1.0706294e-04
   4.4870000e+04   1.0683071e-04
   4.4875000e+04   1.0660763e-04
   4.4880000e+04   1.0639416e-04
   4.4885000e+04   1.0619079e-04
   4.4890000e+04   1.0599798e-04
   4.4895000e+04   1.0581616e-04
   4.4900000e+04   1.0564503e-04
   4.4905000e+04   1.0547438e-04
   4.4910000e+04   1.0532295e-04
   4.4915000e+04   1.0519023e-04
   4.4920000e+04   1.0507260e-04
   4.4925000e+04   1.0496829e-04
   4.4930000e+04   1.0487651e-04
   4.4935000e+04   1.0479697e-04
   4.4940000e+04   1.0472952e-04
   4.4945000e+04   1.0467406e-04
   4.4950000e+04   1.0463061e-04
   4.4955000e+04   1.0459939e-04
   4.4960000e+04   1.0458080e-04
   4.4965000e+04   1.0457524e-04
   4.4970000e+04   1.0458303e-04
   4.4975000e+04   1.0460432e-04
   4.4980000e+04   1.0463530e-04
   4.4985000e+04   1.0467973e-04
   4.4990000e+04   1.0473875e-04
   4.4995000e+04   1.0481228e-04
   4.5000000e+04   1.0489956e-04
   4.5005000e+04   1.0499950e-04
   4.5010000e+04   1.0511112e-04
   4.5015000e+04   1.0523370e-04
   4.5020000e+04   1.0536679e-04
   4.5025000e+04   1.0551011e-04
   4.5030000e+04   1.0566345e-04
   4.5035000e+04   1.0582663e-04
   4.5040000e+04   1.0599945e-04
   4.5045000e+04   1.0618168e-04
   4.5050000e+04   1.0637307e-04
   4.5055000e+04   1.0657328e-04
   4.5060000e+04   1.0678189e-04
   4.5065000e+04   1.0699837e-04
   4.5070000e+04   1.0722210e-04
   4.5075000e+04   1.0745238e-04
   4.5080000e+04   1.0768248e-04
   4.5085000e+04   1.0791817e-04
   4.5090000e+04   1.0816464e-04
   4.5095000e+04   1.0841860e-04
   4.5100000e+04   1.0867451e-04
   4.5105000e+04   1.0893147e-04
   4.5110000e+04   1.0918987e-04
   4.5115000e+04   1.0944979e-04
   4.5120000e+04   1.0971053e-04
   4.5125000e+04   1.0997100e-04
   4.5130000e+04   1.1023017e-04
   4.5135000e+04   1.1048683e-04
   4.5140000e+04   1.1074179e-04
   4.5145000e+04   1.1099563e-04
   4.5150000e+04   1.1124830e-04
   4.5155000e+04   1.1149912e-04
   4.5160000e+04   1.1174712e-04
   4.5165000e+04   1.1199140e-04
   4.5170000e+04   1.1223127e-04
   4.5175000e+04   1.1246627e-04
   4.5180000e+04   1.1269607e-04
   4.5185000e+04   1.1292031e-04
   4.5190000e+04   1.1313866e-04
   4.5195000e+04   1.1335071e-04
   4.5200000e+04   1.1355608e-04
   4.5205000e+04   1.1375436e-04
   4.5210000e+04   1.1394515e-04
   4.5215000e+04   1.1412815e-04
   4.5220000e+04   1.1430305e-04
   4.5225000e+04   1.1446957e-04
   4.5230000e+04   1.1462742e-04
   4.5235000e+04   1.1477634e-04
   4.5240000e+04   1.1491606e-04
   4.5245000e+04   1.1504630e-04
   4.5250000e+04   1.1512558e-04
   4.5255000e+04   1.1516617e-04
   4.5260000e+04   1.1521591e-04
   4.5265000e+04   1.1528696e-04
   4.5270000e+04   1.1536231e-04
   4.5275000e+04   1.1543556e-04
   4.5280000e+04   1.1549867e-04
   4.5285000e+04   1.1554614e-04
   4.5290000e+04   1.1557540e-04
   4.5295000e+04   1.1558759e-04
   4.5300000e+04   1.1558589e-04
   4.5305000e+04   1.1557321e-04
   4.5310000e+04   1.1555091e-04
   4.5315000e+04   1.1551405e-04
   4.5320000e+04   1.1546912e-04
   4.5325000e+04   1.1541615e-04
   4.5330000e+04   1.1535428e-04
   4.5335000e+04   1.1528320e-04
   4.5340000e+04   1.1520318e-04
   4.5345000e+04   1.1511453e-04
   4.5350000e+04   1.1501737e-04
   4.5355000e+04   1.1491153e-04
   4.5360000e+04   1.1479658e-04
   4.5365000e+04   1.1467207e-04
   4.5370000e+04   1.1453766e-04
   4.5375000e+04   1.1439318e-04
   4.5380000e+04   1.1423862e-04
   4.5385000e+04   1.1407423e-04
   4.5390000e+04   1.1389944e-04
   4.5395000e+04   1.1371481e-04
   4.5400000e+04   1.1351916e-04
   4.5405000e+04   1.1331423e-04
   4.5410000e+04   1.1310192e-04
   4.5415000e+04   1.1288245e-04
   4.5420000e+04   1.1265819e-04
   4.5425000e+04   1.1242947e-04
   4.5430000e+04   1.1219499e-04
   4.5435000e+04   1.1195383e-04
   4.5440000e+04   1.1170644e-04
   4.5445000e+04   1.1145405e-04
   4.5450000e+04   1.1119793e-04
   4.5455000e+04   1.1093896e-04
   4.5460000e+04   1.1067762e-04
   4.5465000e+04   1.1041422e-04
   4.5470000e+04   1.1014908e-04
   4.5475000e+04   1.0988267e-04
   4.5480000e+04   1.0961548e-04
   4.5485000e+04   1.0934803e-04
   4.5490000e+04   1.0908071e-04
   4.5495000e+04   1.0881378e-04
   4.5500000e+04   1.0854742e-04
   4.5505000e+04   1.0828181e-04
   4.5510000e+04   1.0801714e-04
   4.5515000e+04   1.0775371e-04
   4.5520000e+04   1.0749191e-04
   4.5525000e+04   1.0723218e-04
   4.5530000e+04   1.0697502e-04
   4.5535000e+04   1.0672091e-04
   4.5540000e+04   1.0647035e-04
   4.5545000e+04   1.0622382e-04
   4.5550000e+04   1.0598177e-04
   4.5555000e+04   1.0574466e-04
   4.5560000e+04   1.0551298e-04
   4.5565000e+04   1.0528720e-04
   4.5570000e+04   1.0506785e-04
   4.5575000e+04   1.0485544e-04
   4.5580000e+04   1.0465055e-04
   4.5585000e+04   1.0445373e-04
   4.5590000e+04   1.0426558e-04
   4.5595000e+04   1.0408668e-04
   4.5600000e+04   1.0391759e-04
   4.5605000e+04   1.0375888e-04
   4.5610000e+04   1.0361106e-04
   4.5615000e+04   1.0347217e-04
   4.5620000e+04   1.0333445e-04
   4.5625000e+04   1.0321727e-04
   4.5630000e+04   1.0311980e-04
   4.5635000e+04   1.0303751e-04
   4.5640000e+04   1.0296852e-04
   4.5645000e+04   1.0291212e-04
   4.5650000e+04   1.0286804e-04
   4.5655000e+04   1.0283597e-04
   4.5660000e+04   1.0281559e-04
   4.5665000e+04   1.0280676e-04
   4.5670000e+04   1.0280964e-04
   4.5675000e+04   1.0282467e-04
   4.5680000e+04   1.0285231e-04
   4.5685000e+04   1.0289287e-04
   4.5690000e+04   1.0294641e-04
   4.5695000e+04   1.0301276e-04
   4.5700000e+04   1.0309157e-04
   4.5705000e+04   1.0318234e-04
   4.5710000e+04   1.0328456e-04
   4.5715000e+04   1.0339765e-04
   4.5720000e+04   1.0352109e-04
   4.5725000e+04   1.0365438e-04
   4.5730000e+04   1.0379713e-04
   4.5735000e+04   1.0394903e-04
   4.5740000e+04   1.0410982e-04
   4.5745000e+04   1.0427929e-04
   4.5750000e+04   1.0445719e-04
   4.5755000e+04   1.0464326e-04
   4.5760000e+04   1.0483715e-04
   4.5765000e+04   1.0503847e-04
   4.5770000e+04   1.0524678e-04
   4.5775000e+04   1.0546162e-04
   4.5780000e+04   1.0568249e-04
   4.5785000e+04   1.0590887e-04
   4.5790000e+04   1.0613717e-04
   4.5795000e+04   1.0636547e-04
   4.5800000e+04   1.0660400e-04
   4.5805000e+04   1.0685267e-04
   4.5810000e+04   1.0710389e-04
   4.5815000e+04   1.0735615e-04
   4.5820000e+04   1.0760985e-04
   4.5825000e+04   1.0786296e-04
   4.5830000e+04   1.0811875e-04
   4.5835000e+04   1.0837665e-04
   4.5840000e+04   1.0863517e-04
   4.5845000e+04   1.0889259e-04
   4.5850000e+04   1.0914782e-04
   4.5855000e+04   1.0940058e-04
   4.5860000e+04   1.0965108e-04
   4.5865000e+04   1.0989957e-04
   4.5870000e+04   1.1014707e-04
   4.5875000e+04   1.1039250e-04
   4.5880000e+04   1.1063363e-04
   4.5885000e+04   1.1086993e-04
   4.5890000e+04   1.1110161e-04
   4.5895000e+04   1.1132819e-04
   4.5900000e+04   1.1154922e-04
   4.5905000e+04   1.1176425e-04
   4.5910000e+04   1.1197281e-04
   4.5915000e+04   1.1217444e-04
   4.5920000e+04   1.1236870e-04
   4.5925000e+04   1.1255521e-04
   4.5930000e+04   1.1273359e-04
   4.5935000e+04   1.1290362e-04
   4.5940000e+04   1.1306495e-04
   4.5945000e+04   1.1321715e-04
   4.5950000e+04   1.1336046e-04
   4.5955000e+04   1.1349485e-04
   4.5960000e+04   1.1361987e-04
   4.5965000e+04   1.1373485e-04
   4.5970000e+04   1.1379436e-04
   4.5975000e+04   1.1382891e-04
   4.5980000e+04   1.1387630e-04
   4.5985000e+04   1.1394069e-04
   4.5990000e+04   1.1401141e-04
   4.5995000e+04   1.1407772e-04
   4.6000000e+04   1.1413435e-04
   4.6005000e+04   1.1416003e-04
   4.6010000e+04   1.1416816e-04
   4.6015000e+04   1.1416304e-04
   4.6020000e+04   1.1414906e-04
   4.6025000e+04   1.1412741e-04
   4.6030000e+04   1.1409713e-04
   4.6035000e+04   1.1405686e-04
   4.6040000e+04   1.1400588e-04
   4.6045000e+04   1.1394428e-04
   4.6050000e+04   1.1387248e-04
   4.6055000e+04   1.1379131e-04
   4.6060000e+04   1.1370160e-04
   4.6065000e+04   1.1360377e-04
   4.6070000e+04   1.1349780e-04
   4.6075000e+04   1.1338368e-04
   4.6080000e+04   1.1326119e-04
   4.6085000e+04   1.1313005e-04
   4.6090000e+04   1.1299007e-04
   4.6095000e+04   1.1284115e-04
   4.6100000e+04   1.1268341e-04
   4.6105000e+04   1.1251709e-04
   4.6110000e+04   1.1234162e-04
   4.6115000e+04   1.1215619e-04
   4.6120000e+04   1.1196123e-04
   4.6125000e+04   1.1175864e-04
   4.6130000e+04   1.1155012e-04
   4.6135000e+04   1.1133647e-04
   4.6140000e+04   1.1111754e-04
   4.6145000e+04   1.1089278e-04
   4.6150000e+04   1.1066192e-04
   4.6155000e+04   1.1042532e-04
   4.6160000e+04   1.1018389e-04
   4.6165000e+04   1.0993872e-04
   4.6170000e+04   1.0969073e-04
   4.6175000e+04   1.0944060e-04
   4.6180000e+04   1.0918870e-04
   4.6185000e+04   1.0893532e-04
   4.6190000e+04   1.0868068e-04
   4.6195000e+04   1.0842505e-04
   4.6200000e+04   1.0816878e-04
   4.6205000e+04   1.0791225e-04
   4.6210000e+04   1.0765584e-04
   4.6215000e+04   1.0739997e-04
   4.6220000e+04   1.0714504e-04
   4.6225000e+04   1.0689146e-04
   4.6230000e+04   1.0663961e-04
   4.6235000e+04   1.0638991e-04
   4.6240000e+04   1.0614277e-04
   4.6245000e+04   1.0589858e-04
   4.6250000e+04   1.0565776e-04
   4.6255000e+04   1.0542070e-04
   4.6260000e+04   1.0518778e-04
   4.6265000e+04   1.0495939e-04
   4.6270000e+04   1.0473592e-04
   4.6275000e+04   1.0451773e-04
   4.6280000e+04   1.0430523e-04
   4.6285000e+04   1.0409881e-04
   4.6290000e+04   1.0389888e-04
   4.6295000e+04   1.0370584e-04
   4.6300000e+04   1.0352012e-04
   4.6305000e+04   1.0334212e-04
   4.6310000e+04   1.0317225e-04
   4.6315000e+04   1.0299867e-04
   4.6320000e+04   1.0283512e-04
   4.6325000e+04   1.0269115e-04
   4.6330000e+04   1.0256226e-04
   4.6335000e+04   1.0244451e-04
   4.6340000e+04   1.0233670e-04
   4.6345000e+04   1.0223872e-04
   4.6350000e+04   1.0215048e-04
   4.6355000e+04   1.0207165e-04
   4.6360000e+04   1.0200183e-04
   4.6365000e+04   1.0194104e-04
   4.6370000e+04   1.0188980e-04
   4.6375000e+04   1.0184894e-04
   4.6380000e+04   1.0181932e-04
   4.6385000e+04   1.0180149e-04
   4.6390000e+04   1.0179565e-04
   4.6395000e+04   1.0180170e-04
   4.6400000e+04   1.0181932e-04
   4.6405000e+04   1.0184808e-04
   4.6410000e+04   1.0188746e-04
   4.6415000e+04   1.0193693e-04
   4.6420000e+04   1.0199275e-04
   4.6425000e+04   1.0205810e-04
   4.6430000e+04   1.0213373e-04
   4.6435000e+04   1.0221976e-04
   4.6440000e+04   1.0231586e-04
   4.6445000e+04   1.0242149e-04
   4.6450000e+04   1.0253610e-04
   4.6455000e+04   1.0265929e-04
   4.6460000e+04   1.0279072e-04
   4.6465000e+04   1.0293006e-04
   4.6470000e+04   1.0307701e-04
   4.6475000e+04   1.0323122e-04
   4.6480000e+04   1.0339237e-04
   4.6485000e+04   1.0356014e-04
   4.6490000e+04   1.0373424e-04
   4.6495000e+04   1.0391434e-04
   4.6500000e+04   1.0410010e-04
   4.6505000e+04   1.0429114e-04
   4.6510000e+04   1.0448083e-04
   4.6515000e+04   1.0467618e-04
   4.6520000e+04   1.0488201e-04
   4.6525000e+04   1.0509474e-04
   4.6530000e+04   1.0530871e-04
   4.6535000e+04   1.0552314e-04
   4.6540000e+04   1.0573870e-04
   4.6545000e+04   1.0595573e-04
   4.6550000e+04   1.0617363e-04
   4.6555000e+04   1.0639128e-04
   4.6560000e+04   1.0660777e-04
   4.6565000e+04   1.0682274e-04
   4.6570000e+04   1.0703622e-04
   4.6575000e+04   1.0724829e-04
   4.6580000e+04   1.0745874e-04
   4.6585000e+04   1.0766658e-04
   4.6590000e+04   1.0787117e-04
   4.6595000e+04   1.0807254e-04
   4.6600000e+04   1.0827061e-04
   4.6605000e+04   1.0846505e-04
   4.6610000e+04   1.0865533e-04
   4.6615000e+04   1.0884082e-04
   4.6620000e+04   1.0902095e-04
   4.6625000e+04   1.0919526e-04
   4.6630000e+04   1.0936344e-04
   4.6635000e+04   1.0952525e-04
   4.6640000e+04   1.0968048e-04
   4.6645000e+04   1.0982890e-04
   4.6650000e+04   1.0997020e-04
   4.6655000e+04   1.1010415e-04
   4.6660000e+04   1.1023050e-04
   4.6665000e+04   1.1034905e-04
   4.6670000e+04   1.1045959e-04
   4.6675000e+04   1.1056193e-04
   4.6680000e+04   1.1065590e-04
   4.6685000e+04   1.1074135e-04
   4.6690000e+04   1.1081813e-04
   4.6695000e+04   1.1088610e-04
   4.6700000e+04   1.1092324e-04
   4.6705000e+04   1.1091558e-04
   4.6710000e+04   1.1090860e-04
   4.6715000e+04   1.1092005e-04
   4.6720000e+04   1.1094305e-04
   4.6725000e+04   1.1096232e-04
   4.6730000e+04   1.1097221e-04
   4.6735000e+04   1.1096802e-04
   4.6740000e+04   1.1094792e-04
   4.6745000e+04   1.1091285e-04
   4.6750000e+04   1.1086380e-04
   4.6755000e+04   1.1080451e-04
   4.6760000e+04   1.1073901e-04
   4.6765000e+04   1.1066673e-04
   4.6770000e+04   1.1058657e-04
   4.6775000e+04   1.1049781e-04
   4.6780000e+04   1.1040035e-04
   4.6785000e+04   1.1029446e-04
   4.6790000e+04   1.1018083e-04
   4.6795000e+04   1.1006011e-04
   4.6800000e+04   1.0993185e-04
   4.6805000e+04   1.0979639e-04
   4.6810000e+04   1.0965446e-04
   4.6815000e+04   1.0950610e-04
   4.6820000e+04   1.0935147e-04
   4.6825000e+04   1.0919022e-04
   4.6830000e+04   1.0902152e-04
   4.6835000e+04   1.0884481e-04
   4.6840000e+04   1.0866035e-04
   4.6845000e+04   1.0846900e-04
   4.6850000e+04   1.0827176e-04
   4.6855000e+04   1.0806942e-04
   4.6860000e+04   1.0786252e-04
   4.6865000e+04   1.0765116e-04
   4.6870000e+04   1.0743579e-04
   4.6875000e+04   1.0721774e-04
   4.6880000e+04   1.0699784e-04
   4.6885000e+04   1.0677654e-04
   4.6890000e+04   1.0655404e-04
   4.6895000e+04   1.0633054e-04
   4.6900000e+04   1.0610624e-04
   4.6905000e+04   1.0588144e-04
   4.6910000e+04   1.0565644e-04
   4.6915000e+04   1.0543154e-04
   4.6920000e+04   1.0520705e-04
   4.6925000e+04   1.0498324e-04
   4.6930000e+04   1.0476041e-04
   4.6935000e+04   1.0453880e-04
   4.6940000e+04   1.0431860e-04
   4.6945000e+04   1.0410058e-04
   4.6950000e+04   1.0388503e-04
   4.6955000e+04   1.0367217e-04
   4.6960000e+04   1.0346202e-04
   4.6965000e+04   1.0325504e-04
   4.6970000e+04   1.0305171e-04
   4.6975000e+04   1.0285248e-04
   4.6980000e+04   1.0265771e-04
   4.6985000e+04   1.0246773e-04
   4.6990000e+04   1.0228287e-04
   4.6995000e+04   1.0210348e-04
   4.7000000e+04   1.0192991e-04
   4.7005000e+04   1.0176256e-04
   4.7010000e+04   1.0160182e-04
   4.7015000e+04   1.0144809e-04
   4.7020000e+04   1.0130176e-04
   4.7025000e+04   1.0116323e-04
   4.7030000e+04   1.0103287e-04
   4.7035000e+04   1.0090915e-04
   4.7040000e+04   1.0077966e-04
   4.7045000e+04   1.0066969e-04
   4.7050000e+04   1.0057916e-04
   4.7055000e+04   1.0050103e-04
   4.7060000e+04   1.0043278e-04
   4.7065000e+04   1.0037451e-04
   4.7070000e+04   1.0032628e-04
   4.7075000e+04   1.0028784e-04
   4.7080000e+04   1.0025856e-04
   4.7085000e+04   1.0023798e-04
   4.7090000e+04   1.0022637e-04
   4.7095000e+04   1.0022436e-04
   4.7100000e+04   1.0023298e-04
   4.7105000e+04   1.0025298e-04
   4.7110000e+04   1.0028452e-04
   4.7115000e+04   1.0032749e-04
   4.7120000e+04   1.0038154e-04
   4.7125000e+04   1.0044623e-04
   4.7130000e+04   1.0052101e-04
   4.7135000e+04   1.0060531e-04
   4.7140000e+04   1.0069853e-04
   4.7145000e+04   1.0080009e-04
   4.7150000e+04   1.0090957e-04
   4.7155000e+04   1.0102666e-04
   4.7160000e+04   1.0115119e-04
   4.7165000e+04   1.0128308e-04
   4.7170000e+04   1.0142222e-04
   4.7175000e+04   1.0156850e-04
   4.7180000e+04   1.0172169e-04
   4.7185000e+04   1.0188153e-04
   4.7190000e+04   1.0204766e-04
   4.7195000e+04   1.0221971e-04
   4.7200000e+04   1.0239727e-04
   4.7205000e+04   1.0257992e-04
   4.7210000e+04   1.0276724e-04
   4.7215000e+04   1.0295882e-04
   4.7220000e+04   1.0315397e-04
   4.7225000e+04   1.0334439e-04
   4.7230000e+04   1.0354156e-04
   4.7235000e+04   1.0374896e-04
   4.7240000e+04   1.0396166e-04
   4.7245000e+04   1.0417517e-04
   4.7250000e+04   1.0438840e-04
   4.7255000e+04   1.0460092e-04
   4.7260000e+04   1.0481561e-04
   4.7265000e+04   1.0503163e-04
   4.7270000e+04   1.0524755e-04
   4.7275000e+04   1.0546224e-04
   4.7280000e+04   1.0567528e-04
   4.7285000e+04   1.0588670e-04
   4.7290000e+04   1.0609654e-04
   4.7295000e+04   1.0630463e-04
   4.7300000e+04   1.0651055e-04
   4.7305000e+04   1.0671376e-04
   4.7310000e+04   1.0691371e-04
   4.7315000e+04   1.0710996e-04
   4.7320000e+04   1.0730209e-04
   4.7325000e+04   1.0748971e-04
   4.7330000e+04   1.0767243e-04
   4.7335000e+04   1.0784984e-04
   4.7340000e+04   1.0802156e-04
   4.7345000e+04   1.0818723e-04
   4.7350000e+04   1.0834653e-04
   4.7355000e+04   1.0849916e-04
   4.7360000e+04   1.0864481e-04
   4.7365000e+04   1.0878320e-04
   4.7370000e+04   1.0891408e-04
   4.7375000e+04   1.0903632e-04
   4.7380000e+04   1.0915062e-04
   4.7385000e+04   1.0925761e-04
   4.7390000e+04   1.0935679e-04
   4.7395000e+04   1.0944739e-04
   4.7400000e+04   1.0952935e-04
   4.7405000e+04   1.0960240e-04
   4.7410000e+04   1.0966697e-04
   4.7415000e+04   1.0972295e-04
   4.7420000e+04   1.0975090e-04
   4.7425000e+04   1.0973143e-04
   4.7430000e+04   1.0971208e-04
   4.7435000e+04   1.0971099e-04
   4.7440000e+04   1.0972216e-04
   4.7445000e+04   1.0973450e-04
   4.7450000e+04   1.0973849e-04
   4.7455000e+04   1.0972802e-04
   4.7460000e+04   1.0970107e-04
   4.7465000e+04   1.0965946e-04
   4.7470000e+04   1.0960666e-04
   4.7475000e+04   1.0954542e-04
   4.7480000e+04   1.0947683e-04
   4.7485000e+04   1.0940063e-04
   4.7490000e+04   1.0931609e-04
   4.7495000e+04   1.0922278e-04
   4.7500000e+04   1.0912085e-04
   4.7505000e+04   1.0901086e-04
   4.7510000e+04   1.0889356e-04
   4.7515000e+04   1.0876952e-04
   4.7520000e+04   1.0863910e-04
   4.7525000e+04   1.0850239e-04
   4.7530000e+04   1.0835937e-04
   4.7535000e+04   1.0820995e-04
   4.7540000e+04   1.0805409e-04
   4.7545000e+04   1.0789075e-04
   4.7550000e+04   1.0771876e-04
   4.7555000e+04   1.0753875e-04
   4.7560000e+04   1.0735239e-04
   4.7565000e+04   1.0716113e-04
   4.7570000e+04   1.0696568e-04
   4.7575000e+04   1.0676609e-04
   4.7580000e+04   1.0656220e-04
   4.7585000e+04   1.0635409e-04
   4.7590000e+04   1.0614225e-04
   4.7595000e+04   1.0592744e-04
   4.7600000e+04   1.0571050e-04
   4.7605000e+04   1.0549212e-04
   4.7610000e+04   1.0527282e-04
   4.7615000e+04   1.0505298e-04
   4.7620000e+04   1.0483289e-04
   4.7625000e+04   1.0461283e-04
   4.7630000e+04   1.0439314e-04
   4.7635000e+04   1.0417415e-04
   4.7640000e+04   1.0395624e-04
   4.7645000e+04   1.0373975e-04
   4.7650000e+04   1.0352503e-04
   4.7655000e+04   1.0331238e-04
   4.7660000e+04   1.0310211e-04
   4.7665000e+04   1.0289450e-04
   4.7670000e+04   1.0268984e-04
   4.7675000e+04   1.0248842e-04
   4.7680000e+04   1.0229053e-04
   4.7685000e+04   1.0209647e-04
   4.7690000e+04   1.0190652e-04
   4.7695000e+04   1.0172098e-04
   4.7700000e+04   1.0154013e-04
   4.7705000e+04   1.0136426e-04
   4.7710000e+04   1.0119364e-04
   4.7715000e+04   1.0102855e-04
   4.7720000e+04   1.0086926e-04
   4.7725000e+04   1.0071608e-04
   4.7730000e+04   1.0056928e-04
   4.7735000e+04   1.0042568e-04
   4.7740000e+04   1.0027504e-04
   4.7745000e+04   1.0014296e-04
   4.7750000e+04   1.0002879e-04
   4.7755000e+04   9.9924901e-05


==> TeX/Tikz/plotdata/flow5_rand3/m50/logarithm.dat <==
   5.0000000e+01   1.1203903e+02
   1.0000000e+02   5.1625954e-01
   1.5000000e+02   4.0020502e-01
   2.0000000e+02   2.4322029e-01
   2.5000000e+02   1.3692295e-01
   3.0000000e+02   5.1515479e-02
   3.5000000e+02   4.3928997e-02
   4.0000000e+02   4.4635699e-02
   4.5000000e+02   4.6460145e-02
   5.0000000e+02   4.7691865e-02
   5.5000000e+02   4.5705533e-02
   6.0000000e+02   4.2078835e-02
   6.5000000e+02   3.8058233e-02
   7.0000000e+02   3.4919581e-02
   7.5000000e+02   3.1437294e-02
   8.0000000e+02   2.7862752e-02
   8.5000000e+02   2.3965955e-02
   9.0000000e+02   1.9595916e-02
   9.5000000e+02   1.7085864e-02
   1.0000000e+03   1.6684632e-02
   1.0500000e+03   1.6754302e-02
   1.1000000e+03   1.5981717e-02
   1.1500000e+03   1.4818134e-02
   1.2000000e+03   1.3709308e-02
   1.2500000e+03   1.2770350e-02
   1.3000000e+03   1.1895269e-02
   1.3500000e+03   1.1069608e-02
   1.4000000e+03   1.0309524e-02
   1.4500000e+03   9.3903014e-03
   1.5000000e+03   8.5182867e-03
   1.5500000e+03   7.9076516e-03
   1.6000000e+03   7.4871941e-03
   1.6500000e+03   7.0854135e-03
   1.7000000e+03   6.6360063e-03
   1.7500000e+03   6.2630129e-03
   1.8000000e+03   5.8305687e-03
   1.8500000e+03   5.4653819e-03
   1.9000000e+03   5.2238985e-03
   1.9500000e+03   5.0026592e-03
   2.0000000e+03   4.8834896e-03
   2.0500000e+03   4.8327930e-03
   2.1000000e+03   4.7829975e-03
   2.1500000e+03   4.5922901e-03
   2.2000000e+03   4.4720505e-03
   2.2500000e+03   4.3474436e-03
   2.3000000e+03   4.2322612e-03
   2.3500000e+03   4.1513345e-03
   2.4000000e+03   4.0839223e-03
   2.4500000e+03   4.0087757e-03
   2.5000000e+03   3.9207706e-03
   2.5500000e+03   3.8501122e-03
   2.6000000e+03   3.7781208e-03
   2.6500000e+03   3.7228835e-03
   2.7000000e+03   3.6868215e-03
   2.7500000e+03   3.6020703e-03
   2.8000000e+03   3.5133467e-03
   2.8500000e+03   3.3779427e-03
   2.9000000e+03   3.3280212e-03
   2.9500000e+03   3.3102902e-03
   3.0000000e+03   3.2734646e-03
   3.0500000e+03   3.2412869e-03
   3.1000000e+03   3.2075420e-03
   3.1500000e+03   3.1730607e-03
   3.2000000e+03   3.1382139e-03
   3.2500000e+03   3.1259356e-03
   3.3000000e+03   3.0672878e-03
   3.3500000e+03   3.0313138e-03
   3.4000000e+03   2.9716367e-03
   3.4500000e+03   2.9271421e-03
   3.5000000e+03   2.8598544e-03
   3.5500000e+03   2.8143410e-03
   3.6000000e+03   2.7821492e-03
   3.6500000e+03   2.7663828e-03
   3.7000000e+03   2.7645157e-03
   3.7500000e+03   2.7719260e-03
   3.8000000e+03   2.7801123e-03
   3.8500000e+03   2.7894476e-03
   3.9000000e+03   2.8035440e-03
   3.9500000e+03   2.8202613e-03
   4.0000000e+03   2.8553011e-03
   4.0500000e+03   2.8437733e-03
   4.1000000e+03   2.8156013e-03
   4.1500000e+03   2.7956873e-03
   4.2000000e+03   2.7538404e-03
   4.2500000e+03   2.7192673e-03
   4.3000000e+03   2.6756375e-03
   4.3500000e+03   2.6483131e-03
   4.4000000e+03   2.6318135e-03
   4.4500000e+03   2.6111520e-03
   4.5000000e+03   2.5866548e-03
   4.5500000e+03   2.5598945e-03
   4.6000000e+03   2.5293189e-03
   4.6500000e+03   2.4868218e-03
   4.7000000e+03   2.4291104e-03
   4.7500000e+03   2.3820345e-03
   4.8000000e+03   2.3589290e-03
   4.8500000e+03   2.3522956e-03
   4.9000000e+03   2.3519750e-03
   4.9500000e+03   2.3594821e-03
   5.0000000e+03   2.3698607e-03
   5.0500000e+03   2.3862023e-03
   5.1000000e+03   2.4027552e-03
   5.1500000e+03   2.4156663e-03
   5.2000000e+03   2.4242116e-03
   5.2500000e+03   2.4257817e-03
   5.3000000e+03   2.4174855e-03
   5.3500000e+03   2.4005224e-03
   5.4000000e+03   2.3873707e-03
   5.4500000e+03   2.3714985e-03
   5.5000000e+03   2.3565580e-03
   5.5500000e+03   2.3430106e-03
   5.6000000e+03   2.3319902e-03
   5.6500000e+03   2.3113068e-03
   5.7000000e+03   2.2927547e-03
   5.7500000e+03   2.2752613e-03
   5.8000000e+03   2.2559551e-03
   5.8500000e+03   2.2357778e-03
   5.9000000e+03   2.2129819e-03
   5.9500000e+03   2.1914997e-03
   6.0000000e+03   2.1679909e-03
   6.0500000e+03   2.1516069e-03
   6.1000000e+03   2.1298118e-03
   6.1500000e+03   2.1067368e-03
   6.2000000e+03   2.0874921e-03
   6.2500000e+03   2.0727414e-03
   6.3000000e+03   2.0640087e-03
   6.3500000e+03   2.0594544e-03
   6.4000000e+03   2.0508688e-03
   6.4500000e+03   2.0383062e-03
   6.5000000e+03   2.0228847e-03
   6.5500000e+03   2.0072652e-03
   6.6000000e+03   1.9890063e-03
   6.6500000e+03   1.9749236e-03
   6.7000000e+03   1.9632565e-03
   6.7500000e+03   1.9432207e-03
   6.8000000e+03   1.9261812e-03
   6.8500000e+03   1.9108135e-03
   6.9000000e+03   1.8966149e-03
   6.9500000e+03   1.8814777e-03
   7.0000000e+03   1.8675802e-03
   7.0500000e+03   1.8542253e-03
   7.1000000e+03   1.8451167e-03
   7.1500000e+03   1.8378385e-03
   7.2000000e+03   1.8328423e-03
   7.2500000e+03   1.8298102e-03
   7.3000000e+03   1.8331826e-03
   7.3500000e+03   1.8413030e-03
   7.4000000e+03   1.8497008e-03
   7.4500000e+03   1.8579069e-03
   7.5000000e+03   1.8580046e-03
   7.5500000e+03   1.8540353e-03
   7.6000000e+03   1.8445887e-03
   7.6500000e+03   1.8361279e-03
   7.7000000e+03   1.8281335e-03
   7.7500000e+03   1.8231449e-03
   7.8000000e+03   1.8173277e-03
   7.8500000e+03   1.8125667e-03
   7.9000000e+03   1.8084634e-03
   7.9500000e+03   1.8020818e-03
   8.0000000e+03   1.7971180e-03
   8.0500000e+03   1.7933589e-03
   8.1000000e+03   1.7889173e-03
   8.1500000e+03   1.7829168e-03
   8.2000000e+03   1.7746420e-03
   8.2500000e+03   1.7618011e-03
   8.3000000e+03   1.7502118e-03
   8.3500000e+03   1.7413554e-03
   8.4000000e+03   1.7329744e-03
   8.4500000e+03   1.7282197e-03
   8.5000000e+03   1.7242416e-03
   8.5500000e+03   1.7123879e-03
   8.6000000e+03   1.7007976e-03
   8.6500000e+03   1.6899281e-03
   8.7000000e+03   1.6781167e-03
   8.7500000e+03   1.6669856e-03
   8.8000000e+03   1.6589947e-03
   8.8500000e+03   1.6532738e-03
   8.9000000e+03   1.6490161e-03
   8.9500000e+03   1.6433911e-03
   9.0000000e+03   1.6371723e-03
   9.0500000e+03   1.6323166e-03
   9.1000000e+03   1.6296899e-03
   9.1500000e+03   1.6285714e-03
   9.2000000e+03   1.6309023e-03
   9.2500000e+03   1.6289222e-03
   9.3000000e+03   1.6302952e-03
   9.3500000e+03   1.6239470e-03
   9.4000000e+03   1.6183024e-03
   9.4500000e+03   1.6114042e-03
   9.5000000e+03   1.6035162e-03
   9.5500000e+03   1.5982131e-03
   9.6000000e+03   1.5933330e-03
   9.6500000e+03   1.5848619e-03
   9.7000000e+03   1.5781812e-03
   9.7500000e+03   1.5656301e-03
   9.8000000e+03   1.5547860e-03
   9.8500000e+03   1.5437417e-03
   9.9000000e+03   1.5341903e-03
   9.9500000e+03   1.5228224e-03
   1.0000000e+04   1.5105286e-03
   1.0050000e+04   1.5007458e-03
   1.0100000e+04   1.4919157e-03
   1.0150000e+04   1.4933666e-03
   1.0200000e+04   1.4877857e-03
   1.0250000e+04   1.4657521e-03
   1.0300000e+04   1.4581282e-03
   1.0350000e+04   1.4525932e-03
   1.0400000e+04   1.4457362e-03
   1.0450000e+04   1.4375652e-03
   1.0500000e+04   1.4270426e-03
   1.0550000e+04   1.4153633e-03
   1.0600000e+04   1.4055984e-03
   1.0650000e+04   1.3953126e-03
   1.0700000e+04   1.3843059e-03
   1.0750000e+04   1.3734943e-03
   1.0800000e+04   1.3634506e-03
   1.0850000e+04   1.3558031e-03
   1.0900000e+04   1.3482942e-03
   1.0950000e+04   1.3420973e-03
   1.1000000e+04   1.3440108e-03
   1.1050000e+04   1.3413836e-03
   1.1100000e+04   1.3400620e-03
   1.1150000e+04   1.3380779e-03
   1.1200000e+04   1.3344140e-03
   1.1250000e+04   1.3308170e-03
   1.1300000e+04   1.3269723e-03
   1.1350000e+04   1.3231667e-03
   1.1400000e+04   1.3182296e-03
   1.1450000e+04   1.3109598e-03
   1.1500000e+04   1.3033872e-03
   1.1550000e+04   1.2958815e-03
   1.1600000e+04   1.2873620e-03
   1.1650000e+04   1.2785611e-03
   1.1700000e+04   1.2702734e-03
   1.1750000e+04   1.2637235e-03
   1.1800000e+04   1.2554273e-03
   1.1850000e+04   1.2469057e-03
   1.1900000e+04   1.2387165e-03
   1.1950000e+04   1.2338019e-03
   1.2000000e+04   1.2281914e-03
   1.2050000e+04   1.2243276e-03
   1.2100000e+04   1.2190298e-03
   1.2150000e+04   1.2119034e-03
   1.2200000e+04   1.2059442e-03
   1.2250000e+04   1.2008591e-03
   1.2300000e+04   1.1966137e-03
   1.2350000e+04   1.1936950e-03
   1.2400000e+04   1.1916333e-03
   1.2450000e+04   1.1898743e-03
   1.2500000e+04   1.1865339e-03
   1.2550000e+04   1.1824180e-03
   1.2600000e+04   1.1780125e-03
   1.2650000e+04   1.1741575e-03
   1.2700000e+04   1.1707244e-03
   1.2750000e+04   1.1683506e-03
   1.2800000e+04   1.1669854e-03
   1.2850000e+04   1.1677592e-03
   1.2900000e+04   1.1686633e-03
   1.2950000e+04   1.1699025e-03
   1.3000000e+04   1.1712595e-03
   1.3050000e+04   1.1728710e-03
   1.3100000e+04   1.1777495e-03
   1.3150000e+04   1.1761343e-03
   1.3200000e+04   1.1769010e-03
   1.3250000e+04   1.1762739e-03
   1.3300000e+04   1.1738173e-03
   1.3350000e+04   1.1707057e-03
   1.3400000e+04   1.1681850e-03
   1.3450000e+04   1.1657055e-03
   1.3500000e+04   1.1642212e-03
   1.3550000e+04   1.1590602e-03
   1.3600000e+04   1.1551597e-03
   1.3650000e+04   1.1519969e-03
   1.3700000e+04   1.1499855e-03
   1.3750000e+04   1.1482893e-03
   1.3800000e+04   1.1470832e-03
   1.3850000e+04   1.1447289e-03
   1.3900000e+04   1.1405863e-03
   1.3950000e+04   1.1361377e-03
   1.4000000e+04   1.1301962e-03
   1.4050000e+04   1.1232638e-03
   1.4100000e+04   1.1153756e-03
   1.4150000e+04   1.1086850e-03
   1.4200000e+04   1.1013393e-03
   1.4250000e+04   1.0926305e-03
   1.4300000e+04   1.0860457e-03
   1.4350000e+04   1.0806379e-03
   1.4400000e+04   1.0726307e-03
   1.4450000e+04   1.0653766e-03
   1.4500000e+04   1.0586142e-03
   1.4550000e+04   1.0528916e-03
   1.4600000e+04   1.0485249e-03
   1.4650000e+04   1.0455255e-03
   1.4700000e+04   1.0429540e-03
   1.4750000e+04   1.0382869e-03
   1.4800000e+04   1.0343388e-03
   1.4850000e+04   1.0330338e-03
   1.4900000e+04   1.0345271e-03
   1.4950000e+04   1.0369138e-03
   1.5000000e+04   1.0381911e-03
   1.5050000e+04   1.0366426e-03
   1.5100000e+04   1.0323390e-03
   1.5150000e+04   1.0249606e-03
   1.5200000e+04   1.0175989e-03
   1.5250000e+04   1.0115749e-03
   1.5300000e+04   1.0072968e-03
   1.5350000e+04   1.0050870e-03
   1.5400000e+04   1.0039693e-03
   1.5450000e+04   1.0038284e-03
   1.5500000e+04   1.0053382e-03
   1.5550000e+04   1.0078558e-03
   1.5600000e+04   1.0106862e-03
   1.5650000e+04   1.0133242e-03
   1.5700000e+04   1.0156584e-03
   1.5750000e+04   1.0167352e-03
   1.5800000e+04   1.0159410e-03
   1.5850000e+04   1.0133572e-03
   1.5900000e+04   1.0103236e-03
   1.5950000e+04   1.0062198e-03
   1.6000000e+04   1.0018627e-03
   1.6050000e+04   9.9751092e-04
   1.6100000e+04   9.9113310e-04
   1.6150000e+04   9.8516844e-04
   1.6200000e+04   9.7884860e-04
   1.6250000e+04   9.7202658e-04
   1.6300000e+04   9.6338267e-04
   1.6350000e+04   9.5612850e-04
   1.6400000e+04   9.5106763e-04
   1.6450000e+04   9.4559165e-04
   1.6500000e+04   9.3825722e-04
   1.6550000e+04   9.3518029e-04
   1.6600000e+04   9.3579282e-04
   1.6650000e+04   9.3783193e-04
   1.6700000e+04   9.4030345e-04
   1.6750000e+04   9.4241799e-04
   1.6800000e+04   9.4359265e-04
   1.6850000e+04   9.4358342e-04
   1.6900000e+04   9.4407848e-04
   1.6950000e+04   9.4393600e-04
   1.7000000e+04   9.4379342e-04
   1.7050000e+04   9.4413017e-04
   1.7100000e+04   9.4526596e-04
   1.7150000e+04   9.4573192e-04
   1.7200000e+04   9.4612247e-04
   1.7250000e+04   9.4662072e-04
   1.7300000e+04   9.4581701e-04
   1.7350000e+04   9.4346572e-04
   1.7400000e+04   9.4054564e-04
   1.7450000e+04   9.3767347e-04
   1.7500000e+04   9.3400896e-04
   1.7550000e+04   9.2563407e-04
   1.7600000e+04   9.1439314e-04
   1.7650000e+04   9.0342625e-04
   1.7700000e+04   8.9553290e-04
   1.7750000e+04   8.8884770e-04
   1.7800000e+04   8.7990951e-04
   1.7850000e+04   8.6723651e-04
   1.7900000e+04   8.5578583e-04
   1.7950000e+04   8.4659469e-04
   1.8000000e+04   8.3868433e-04
   1.8050000e+04   8.3285257e-04
   1.8100000e+04   8.2851210e-04
   1.8150000e+04   8.2404927e-04
   1.8200000e+04   8.2015094e-04
   1.8250000e+04   8.1577197e-04
   1.8300000e+04   8.0901969e-04
   1.8350000e+04   7.9807398e-04
   1.8400000e+04   7.8739401e-04
   1.8450000e+04   7.7968218e-04
   1.8500000e+04   7.7520316e-04
   1.8550000e+04   7.7037154e-04
   1.8600000e+04   7.6506463e-04
   1.8650000e+04   7.5991367e-04
   1.8700000e+04   7.5508576e-04
   1.8750000e+04   7.5024402e-04
   1.8800000e+04   7.4479435e-04
   1.8850000e+04   7.3866971e-04
   1.8900000e+04   7.3232605e-04
   1.8950000e+04   7.2628200e-04
   1.9000000e+04   7.2115264e-04
   1.9050000e+04   7.1688448e-04
   1.9100000e+04   7.1207078e-04
   1.9150000e+04   7.0849387e-04
   1.9200000e+04   7.0336833e-04
   1.9250000e+04   6.9626595e-04
   1.9300000e+04   6.9010541e-04
   1.9350000e+04   6.8485550e-04
   1.9400000e+04   6.8253019e-04
   1.9450000e+04   6.8078078e-04
   1.9500000e+04   6.7921037e-04
   1.9550000e+04   6.7765862e-04
   1.9600000e+04   6.7672092e-04
   1.9650000e+04   6.7653005e-04
   1.9700000e+04   6.7785562e-04
   1.9750000e+04   6.7941004e-04
   1.9800000e+04   6.8101893e-04
   1.9850000e+04   6.8249542e-04
   1.9900000e+04   6.8415177e-04
   1.9950000e+04   6.8619481e-04
   2.0000000e+04   6.8822104e-04
   2.0050000e+04   6.9037186e-04
   2.0100000e+04   6.9237727e-04
   2.0150000e+04   6.9377066e-04
   2.0200000e+04   6.9423683e-04
   2.0250000e+04   6.9438755e-04
   2.0300000e+04   6.9468250e-04
   2.0350000e+04   6.9515318e-04
   2.0400000e+04   6.9592385e-04
   2.0450000e+04   6.9681088e-04
   2.0500000e+04   6.9769329e-04
   2.0550000e+04   6.9854224e-04
   2.0600000e+04   6.9913145e-04
   2.0650000e+04   6.9937799e-04
   2.0700000e+04   6.9918164e-04
   2.0750000e+04   6.9766975e-04
   2.0800000e+04   6.9592204e-04
   2.0850000e+04   6.9438941e-04
   2.0900000e+04   6.9189089e-04
   2.0950000e+04   6.9066517e-04
   2.1000000e+04   6.8934358e-04
   2.1050000e+04   6.8778353e-04
   2.1100000e+04   6.8606131e-04
   2.1150000e+04   6.8485580e-04
   2.1200000e+04   6.8149035e-04
   2.1250000e+04   6.7828546e-04
   2.1300000e+04   6.7474271e-04
   2.1350000e+04   6.7062668e-04
   2.1400000e+04   6.6644534e-04
   2.1450000e+04   6.6136355e-04
   2.1500000e+04   6.5633105e-04
   2.1550000e+04   6.5134107e-04
   2.1600000e+04   6.4630956e-04
   2.1650000e+04   6.4113815e-04
   2.1700000e+04   6.3574696e-04
   2.1750000e+04   6.3034863e-04
   2.1800000e+04   6.2520512e-04
   2.1850000e+04   6.2034492e-04
   2.1900000e+04   6.1569943e-04
   2.1950000e+04   6.1113827e-04
   2.2000000e+04   6.0662610e-04
   2.2050000e+04   6.0182878e-04
   2.2100000e+04   5.9711526e-04
   2.2150000e+04   5.9311585e-04
   2.2200000e+04   5.8990173e-04
   2.2250000e+04   5.8718906e-04
   2.2300000e+04   5.8474974e-04
   2.2350000e+04   5.8228436e-04
   2.2400000e+04   5.8046622e-04
   2.2450000e+04   5.7756658e-04
   2.2500000e+04   5.7918081e-04
   2.2550000e+04   5.7312875e-04
   2.2600000e+04   5.7162174e-04
   2.2650000e+04   5.7011044e-04
   2.2700000e+04   5.6941255e-04
   2.2750000e+04   5.7111047e-04
   2.2800000e+04   5.7293468e-04
   2.2850000e+04   5.7468567e-04
   2.2900000e+04   5.7598091e-04
   2.2950000e+04   5.7683902e-04
   2.3000000e+04   5.7771851e-04
   2.3050000e+04   5.7839492e-04
   2.3100000e+04   5.7910467e-04
   2.3150000e+04   5.8019807e-04
   2.3200000e+04   5.8124219e-04
   2.3250000e+04   5.8211638e-04
   2.3300000e+04   5.8359993e-04
   2.3350000e+04   5.8571245e-04
   2.3400000e+04   5.8844328e-04
   2.3450000e+04   5.9158469e-04
   2.3500000e+04   5.9444826e-04
   2.3550000e+04   5.9723960e-04
   2.3600000e+04   5.9936823e-04
   2.3650000e+04   6.0140673e-04
   2.3700000e+04   6.0292132e-04
   2.3750000e+04   6.0399480e-04
   2.3800000e+04   6.0467430e-04
   2.3850000e+04   6.0520293e-04
   2.3900000e+04   6.0589060e-04
   2.3950000e+04   6.0583248e-04
   2.4000000e+04   6.0583844e-04
   2.4050000e+04   6.0568918e-04
   2.4100000e+04   6.0566676e-04
   2.4150000e+04   6.0380622e-04
   2.4200000e+04   6.0096963e-04
   2.4250000e+04   5.9693840e-04
   2.4300000e+04   5.9118095e-04
   2.4350000e+04   5.8553708e-04
   2.4400000e+04   5.8068283e-04
   2.4450000e+04   5.7538165e-04
   2.4500000e+04   5.7016738e-04
   2.4550000e+04   5.6556180e-04
   2.4600000e+04   5.6150722e-04
   2.4650000e+04   5.5729462e-04
   2.4700000e+04   5.5306426e-04
   2.4750000e+04   5.4904289e-04
   2.4800000e+04   5.4524496e-04
   2.4850000e+04   5.4169803e-04
   2.4900000e+04   5.3843620e-04
   2.4950000e+04   5.3547541e-04
   2.5000000e+04   5.3293537e-04
   2.5050000e+04   5.3085638e-04
   2.5100000e+04   5.2933551e-04
   2.5150000e+04   5.2831008e-04
   2.5200000e+04   5.2766889e-04
   2.5250000e+04   5.2714652e-04
   2.5300000e+04   5.2700801e-04
   2.5350000e+04   5.2755167e-04
   2.5400000e+04   5.2728370e-04
   2.5450000e+04   5.2729621e-04
   2.5500000e+04   5.2782839e-04
   2.5550000e+04   5.2835273e-04
   2.5600000e+04   5.2873654e-04
   2.5650000e+04   5.2904878e-04
   2.5700000e+04   5.2929093e-04
   2.5750000e+04   5.2942949e-04
   2.5800000e+04   5.2941368e-04
   2.5850000e+04   5.2922387e-04
   2.5900000e+04   5.2884595e-04
   2.5950000e+04   5.2830466e-04
   2.6000000e+04   5.2763730e-04
   2.6050000e+04   5.2687217e-04
   2.6100000e+04   5.2603455e-04
   2.6150000e+04   5.2512008e-04
   2.6200000e+04   5.2402345e-04
   2.6250000e+04   5.2297932e-04
   2.6300000e+04   5.2202126e-04
   2.6350000e+04   5.2121715e-04
   2.6400000e+04   5.2068878e-04
   2.6450000e+04   5.2012611e-04
   2.6500000e+04   5.1992502e-04
   2.6550000e+04   5.2008884e-04
   2.6600000e+04   5.2066139e-04
   2.6650000e+04   5.2135499e-04
   2.6700000e+04   5.2193090e-04
   2.6750000e+04   5.2219891e-04
   2.6800000e+04   5.2230847e-04
   2.6850000e+04   5.2275404e-04
   2.6900000e+04   5.2390073e-04
   2.6950000e+04   5.2151035e-04
   2.7000000e+04   5.2055232e-04
   2.7050000e+04   5.1937254e-04
   2.7100000e+04   5.1807687e-04
   2.7150000e+04   5.1661138e-04
   2.7200000e+04   5.1537338e-04
   2.7250000e+04   5.1431512e-04
   2.7300000e+04   5.1344780e-04
   2.7350000e+04   5.1264703e-04
   2.7400000e+04   5.1196848e-04
   2.7450000e+04   5.1145873e-04
   2.7500000e+04   5.1093015e-04
   2.7550000e+04   5.1040775e-04
   2.7600000e+04   5.1002036e-04
   2.7650000e+04   5.0981208e-04
   2.7700000e+04   5.0955490e-04
   2.7750000e+04   5.0936146e-04
   2.7800000e+04   5.0922157e-04
   2.7850000e+04   5.0913238e-04
   2.7900000e+04   5.0908114e-04
   2.7950000e+04   5.0897178e-04
   2.8000000e+04   5.0818167e-04
   2.8050000e+04   5.0703730e-04
   2.8100000e+04   5.0555454e-04
   2.8150000e+04   5.0440760e-04
   2.8200000e+04   5.0358802e-04
   2.8250000e+04   5.0277319e-04
   2.8300000e+04   5.0188977e-04
   2.8350000e+04   5.0080129e-04
   2.8400000e+04   4.9946494e-04
   2.8450000e+04   4.9788283e-04
   2.8500000e+04   4.9608883e-04
   2.8550000e+04   4.9411874e-04
   2.8600000e+04   4.9196193e-04
   2.8650000e+04   4.8962290e-04
   2.8700000e+04   4.8714063e-04
   2.8750000e+04   4.8455733e-04
   2.8800000e+04   4.8185453e-04
   2.8850000e+04   4.7905105e-04
   2.8900000e+04   4.7623760e-04
   2.8950000e+04   4.7345117e-04
   2.9000000e+04   4.7066774e-04
   2.9050000e+04   4.6785206e-04
   2.9100000e+04   4.6494275e-04
   2.9150000e+04   4.6194743e-04
   2.9200000e+04   4.5890630e-04
   2.9250000e+04   4.5586712e-04
   2.9300000e+04   4.5282445e-04
   2.9350000e+04   4.4978668e-04
   2.9400000e+04   4.4678505e-04
   2.9450000e+04   4.4351345e-04
   2.9500000e+04   4.4035338e-04
   2.9550000e+04   4.3727950e-04
   2.9600000e+04   4.3429305e-04
   2.9650000e+04   4.3138129e-04
   2.9700000e+04   4.2853641e-04
   2.9750000e+04   4.2577177e-04
   2.9800000e+04   4.2310018e-04
   2.9850000e+04   4.2053264e-04
   2.9900000e+04   4.1807997e-04
   2.9950000e+04   4.1575571e-04
   3.0000000e+04   4.1356503e-04
   3.0050000e+04   4.1153321e-04
   3.0100000e+04   4.0968689e-04
   3.0150000e+04   4.0796014e-04
   3.0200000e+04   4.0634659e-04
   3.0250000e+04   4.0491356e-04
   3.0300000e+04   4.0357259e-04
   3.0350000e+04   4.0241225e-04
   3.0400000e+04   4.0145688e-04
   3.0450000e+04   4.0069549e-04
   3.0500000e+04   3.9978787e-04
   3.0550000e+04   3.9892097e-04
   3.0600000e+04   3.9821862e-04
   3.0650000e+04   3.9763989e-04
   3.0700000e+04   3.9714777e-04
   3.0750000e+04   3.9676105e-04
   3.0800000e+04   3.9635292e-04
   3.0850000e+04   3.9597541e-04
   3.0900000e+04   3.9587650e-04
   3.0950000e+04   3.9591982e-04
   3.1000000e+04   3.9626196e-04
   3.1050000e+04   3.9676663e-04
   3.1100000e+04   3.9735224e-04
   3.1150000e+04   3.9765783e-04
   3.1200000e+04   3.9818551e-04
   3.1250000e+04   3.9860081e-04
   3.1300000e+04   3.9880841e-04
   3.1350000e+04   3.9938048e-04
   3.1400000e+04   4.0026561e-04
   3.1450000e+04   4.0081813e-04
   3.1500000e+04   4.0092146e-04
   3.1550000e+04   4.0018051e-04
   3.1600000e+04   3.9936566e-04
   3.1650000e+04   3.9880973e-04
   3.1700000e+04   3.9797219e-04
   3.1750000e+04   3.9707101e-04
   3.1800000e+04   3.9614361e-04
   3.1850000e+04   3.9496517e-04
   3.1900000e+04   3.9364040e-04
   3.1950000e+04   3.9225009e-04
   3.2000000e+04   3.9076422e-04
   3.2050000e+04   3.8917025e-04
   3.2100000e+04   3.8745624e-04
   3.2150000e+04   3.8557087e-04
   3.2200000e+04   3.8352227e-04
   3.2250000e+04   3.8145016e-04
   3.2300000e+04   3.7940784e-04
   3.2350000e+04   3.7740440e-04
   3.2400000e+04   3.7548321e-04
   3.2450000e+04   3.7362879e-04
   3.2500000e+04   3.7177110e-04
   3.2550000e+04   3.7000099e-04
   3.2600000e+04   3.6835832e-04
   3.2650000e+04   3.6683136e-04
   3.2700000e+04   3.6535039e-04
   3.2750000e+04   3.6391174e-04
   3.2800000e+04   3.6252482e-04
   3.2850000e+04   3.6120194e-04
   3.2900000e+04   3.5996743e-04
   3.2950000e+04   3.5884804e-04
   3.3000000e+04   3.5788744e-04
   3.3050000e+04   3.5704797e-04
   3.3100000e+04   3.5647383e-04
   3.3150000e+04   3.5616747e-04
   3.3200000e+04   3.5610493e-04
   3.3250000e+04   3.5647896e-04
   3.3300000e+04   3.5672709e-04
   3.3350000e+04   3.5733928e-04
   3.3400000e+04   3.5808780e-04
   3.3450000e+04   3.5901000e-04
   3.3500000e+04   3.6015393e-04
   3.3550000e+04   3.6151114e-04
   3.3600000e+04   3.6299818e-04
   3.3650000e+04   3.6459192e-04
   3.3700000e+04   3.6628267e-04
   3.3750000e+04   3.6800217e-04
   3.3800000e+04   3.6990518e-04
   3.3850000e+04   3.7199328e-04
   3.3900000e+04   3.7419231e-04
   3.3950000e+04   3.7664352e-04
   3.4000000e+04   3.7861690e-04
   3.4050000e+04   3.8073481e-04
   3.4100000e+04   3.8275805e-04
   3.4150000e+04   3.8468310e-04
   3.4200000e+04   3.8632284e-04
   3.4250000e+04   3.8785933e-04
   3.4300000e+04   3.8942329e-04
   3.4350000e+04   3.9086346e-04
   3.4400000e+04   3.9222201e-04
   3.4450000e+04   3.9347087e-04
   3.4500000e+04   3.9457598e-04
   3.4550000e+04   3.9544983e-04
   3.4600000e+04   3.9607169e-04
   3.4650000e+04   3.9643451e-04
   3.4700000e+04   3.9672443e-04
   3.4750000e+04   3.9666177e-04
   3.4800000e+04   3.9653148e-04
   3.4850000e+04   3.9623775e-04
   3.4900000e+04   3.9572399e-04
   3.4950000e+04   3.9496961e-04
   3.5000000e+04   3.9399499e-04
   3.5050000e+04   3.9274606e-04
   3.5100000e+04   3.9135657e-04
   3.5150000e+04   3.8979005e-04
   3.5200000e+04   3.8812700e-04
   3.5250000e+04   3.8648837e-04
   3.5300000e+04   3.8479529e-04
   3.5350000e+04   3.8309945e-04
   3.5400000e+04   3.8133041e-04
   3.5450000e+04   3.7948746e-04
   3.5500000e+04   3.7752147e-04
   3.5550000e+04   3.7548930e-04
   3.5600000e+04   3.7342395e-04
   3.5650000e+04   3.7132911e-04
   3.5700000e+04   3.6919350e-04
   3.5750000e+04   3.6703821e-04
   3.5800000e+04   3.6490850e-04
   3.5850000e+04   3.6278346e-04
   3.5900000e+04   3.6070064e-04
   3.5950000e+04   3.5867862e-04
   3.6000000e+04   3.5667397e-04
   3.6050000e+04   3.5468179e-04
   3.6100000e+04   3.5271736e-04
   3.6150000e+04   3.5079307e-04
   3.6200000e+04   3.4890327e-04
   3.6250000e+04   3.4702317e-04
   3.6300000e+04   3.4507720e-04
   3.6350000e+04   3.4311650e-04
   3.6400000e+04   3.4121424e-04
   3.6450000e+04   3.3937128e-04
   3.6500000e+04   3.3754105e-04
   3.6550000e+04   3.3572407e-04
   3.6600000e+04   3.3395265e-04
   3.6650000e+04   3.3220417e-04
   3.6700000e+04   3.3047541e-04
   3.6750000e+04   3.2875586e-04
   3.6800000e+04   3.2704853e-04
   3.6850000e+04   3.2537766e-04
   3.6900000e+04   3.2376714e-04
   3.6950000e+04   3.2222305e-04
   3.7000000e+04   3.2073119e-04
   3.7050000e+04   3.1925333e-04
   3.7100000e+04   3.1786090e-04
   3.7150000e+04   3.1657293e-04
   3.7200000e+04   3.1538050e-04
   3.7250000e+04   3.1427425e-04
   3.7300000e+04   3.1323433e-04
   3.7350000e+04   3.1222047e-04
   3.7400000e+04   3.1124727e-04
   3.7450000e+04   3.1032374e-04
   3.7500000e+04   3.0944677e-04
   3.7550000e+04   3.0860925e-04
   3.7600000e+04   3.0781307e-04
   3.7650000e+04   3.0705651e-04
   3.7700000e+04   3.0600314e-04
   3.7750000e+04   3.0434016e-04
   3.7800000e+04   3.0266716e-04
   3.7850000e+04   3.0125092e-04
   3.7900000e+04   3.0022664e-04
   3.7950000e+04   2.9935294e-04
   3.8000000e+04   2.9876622e-04
   3.8050000e+04   2.9874751e-04
   3.8100000e+04   2.9905740e-04
   3.8150000e+04   2.9930583e-04
   3.8200000e+04   2.9937630e-04
   3.8250000e+04   2.9927304e-04
   3.8300000e+04   2.9903429e-04
   3.8350000e+04   2.9868429e-04
   3.8400000e+04   2.9822544e-04
   3.8450000e+04   2.9765990e-04
   3.8500000e+04   2.9701371e-04
   3.8550000e+04   2.9629144e-04
   3.8600000e+04   2.9554562e-04
   3.8650000e+04   2.9485258e-04
   3.8700000e+04   2.9422881e-04
   3.8750000e+04   2.9365128e-04
   3.8800000e+04   2.9308401e-04
   3.8850000e+04   2.9248697e-04
   3.8900000e+04   2.9182747e-04
   3.8950000e+04   2.9101823e-04
   3.9000000e+04   2.8995940e-04
   3.9050000e+04   2.8888924e-04
   3.9100000e+04   2.8785126e-04
   3.9150000e+04   2.8679771e-04
   3.9200000e+04   2.8570489e-04
   3.9250000e+04   2.8462654e-04
   3.9300000e+04   2.8363844e-04
   3.9350000e+04   2.8271879e-04
   3.9400000e+04   2.8179686e-04
   3.9450000e+04   2.8073560e-04
   3.9500000e+04   2.7963393e-04
   3.9550000e+04   2.7855862e-04
   3.9600000e+04   2.7750346e-04
   3.9650000e+04   2.7642597e-04
   3.9700000e+04   2.7538631e-04
   3.9750000e+04   2.7440615e-04
   3.9800000e+04   2.7349328e-04
   3.9850000e+04   2.7265084e-04
   3.9900000e+04   2.7188502e-04
   3.9950000e+04   2.7120504e-04
   4.0000000e+04   2.7062038e-04
   4.0050000e+04   2.7013893e-04
   4.0100000e+04   2.6976744e-04
   4.0150000e+04   2.6953758e-04
   4.0200000e+04   2.6949677e-04
   4.0250000e+04   2.6973481e-04
   4.0300000e+04   2.7022200e-04
   4.0350000e+04   2.7075999e-04
   4.0400000e+04   2.7116260e-04
   4.0450000e+04   2.7160651e-04
   4.0500000e+04   2.7217919e-04
   4.0550000e+04   2.7282398e-04
   4.0600000e+04   2.7369782e-04
   4.0650000e+04   2.7465657e-04
   4.0700000e+04   2.7582817e-04
   4.0750000e+04   2.7723727e-04
   4.0800000e+04   2.7874174e-04
   4.0850000e+04   2.8032451e-04
   4.0900000e+04   2.8201082e-04
   4.0950000e+04   2.8380334e-04
   4.1000000e+04   2.8568672e-04
   4.1050000e+04   2.8758155e-04
   4.1100000e+04   2.8942730e-04
   4.1150000e+04   2.9122654e-04
   4.1200000e+04   2.9305149e-04
   4.1250000e+04   2.9497519e-04
   4.1300000e+04   2.9673805e-04
   4.1350000e+04   2.9851294e-04
   4.1400000e+04   3.0031767e-04
   4.1450000e+04   3.0202792e-04
   4.1500000e+04   3.0365234e-04
   4.1550000e+04   3.0514818e-04
   4.1600000e+04   3.0649510e-04
   4.1650000e+04   3.0771033e-04
   4.1700000e+04   3.0880642e-04
   4.1750000e+04   3.0977328e-04
   4.1800000e+04   3.1062923e-04
   4.1850000e+04   3.1141512e-04
   4.1900000e+04   3.1213787e-04
   4.1950000e+04   3.1277537e-04
   4.2000000e+04   3.1332372e-04
   4.2050000e+04   3.1399194e-04
   4.2100000e+04   3.1403216e-04
   4.2150000e+04   3.1404729e-04
   4.2200000e+04   3.1394078e-04
   4.2250000e+04   3.1368676e-04
   4.2300000e+04   3.1328923e-04
   4.2350000e+04   3.1276476e-04
   4.2400000e+04   3.1211311e-04
   4.2450000e+04   3.1131821e-04
   4.2500000e+04   3.1034381e-04
   4.2550000e+04   3.0920235e-04
   4.2600000e+04   3.0788139e-04
   4.2650000e+04   3.0640114e-04
   4.2700000e+04   3.0476932e-04
   4.2750000e+04   3.0301102e-04
   4.2800000e+04   3.0114603e-04
   4.2850000e+04   2.9920460e-04
   4.2900000e+04   2.9719478e-04
   4.2950000e+04   2.9510344e-04
   4.3000000e+04   2.9293923e-04
   4.3050000e+04   2.9074647e-04
   4.3100000e+04   2.8855202e-04
   4.3150000e+04   2.8636760e-04
   4.3200000e+04   2.8419746e-04
   4.3250000e+04   2.8203548e-04
   4.3300000e+04   2.7989565e-04
   4.3350000e+04   2.7778882e-04
   4.3400000e+04   2.7571900e-04
   4.3450000e+04   2.7368943e-04
   4.3500000e+04   2.7165862e-04
   4.3550000e+04   2.6961806e-04
   4.3600000e+04   2.6765403e-04
   4.3650000e+04   2.6581039e-04
   4.3700000e+04   2.6408143e-04
   4.3750000e+04   2.6246189e-04
   4.3800000e+04   2.6096678e-04
   4.3850000e+04   2.5958496e-04
   4.3900000e+04   2.5819631e-04
   4.3950000e+04   2.5699903e-04
   4.4000000e+04   2.5592794e-04
   4.4050000e+04   2.5497876e-04
   4.4100000e+04   2.5415168e-04
   4.4150000e+04   2.5344451e-04
   4.4200000e+04   2.5285952e-04
   4.4250000e+04   2.5238682e-04
   4.4300000e+04   2.5200668e-04
   4.4350000e+04   2.5169234e-04
   4.4400000e+04   2.5141930e-04
   4.4450000e+04   2.5117147e-04
   4.4500000e+04   2.5094188e-04
   4.4550000e+04   2.5072929e-04
   4.4600000e+04   2.5053048e-04
   4.4650000e+04   2.5036675e-04
   4.4700000e+04   2.5022608e-04
   4.4750000e+04   2.5013432e-04
   4.4800000e+04   2.5004711e-04
   4.4850000e+04   2.4992680e-04
   4.4900000e+04   2.4972292e-04
   4.4950000e+04   2.4947936e-04
   4.5000000e+04   2.4920829e-04
   4.5050000e+04   2.4887118e-04
   4.5100000e+04   2.4842468e-04
   4.5150000e+04   2.4786181e-04
   4.5200000e+04   2.4720263e-04
   4.5250000e+04   2.4647584e-04
   4.5300000e+04   2.4569069e-04
   4.5350000e+04   2.4490354e-04
   4.5400000e+04   2.4399954e-04
   4.5450000e+04   2.4305727e-04
   4.5500000e+04   2.4208365e-04
   4.5550000e+04   2.4107960e-04
   4.5600000e+04   2.4012633e-04
   4.5650000e+04   2.3877333e-04
   4.5700000e+04   2.3758509e-04
   4.5750000e+04   2.3641322e-04
   4.5800000e+04   2.3520143e-04
   4.5850000e+04   2.3395908e-04
   4.5900000e+04   2.3266849e-04
   4.5950000e+04   2.3132938e-04
   4.6000000e+04   2.2994476e-04
   4.6050000e+04   2.2853203e-04
   4.6100000e+04   2.2710485e-04
   4.6150000e+04   2.2567401e-04
   4.6200000e+04   2.2425006e-04
   4.6250000e+04   2.2284691e-04
   4.6300000e+04   2.2145391e-04
   4.6350000e+04   2.2010160e-04
   4.6400000e+04   2.1883800e-04
   4.6450000e+04   2.1768442e-04
   4.6500000e+04   2.1661179e-04
   4.6550000e+04   2.1570442e-04
   4.6600000e+04   2.1489540e-04
   4.6650000e+04   2.1422676e-04
   4.6700000e+04   2.1365662e-04
   4.6750000e+04   2.1316046e-04
   4.6800000e+04   2.1271624e-04
   4.6850000e+04   2.1240831e-04
   4.6900000e+04   2.1212131e-04
   4.6950000e+04   2.1198909e-04
   4.7000000e+04   2.1192876e-04
   4.7050000e+04   2.1199413e-04
   4.7100000e+04   2.1217283e-04
   4.7150000e+04   2.1247316e-04
   4.7200000e+04   2.1290298e-04
   4.7250000e+04   2.1347009e-04
   4.7300000e+04   2.1388562e-04
   4.7350000e+04   2.1428651e-04
   4.7400000e+04   2.1480140e-04
   4.7450000e+04   2.1549114e-04
   4.7500000e+04   2.1636221e-04
   4.7550000e+04   2.1741817e-04
   4.7600000e+04   2.1864504e-04
   4.7650000e+04   2.2000775e-04
   4.7700000e+04   2.2146286e-04
   4.7750000e+04   2.2296997e-04
   4.7800000e+04   2.2449661e-04
   4.7850000e+04   2.2618626e-04
   4.7900000e+04   2.2762868e-04
   4.7950000e+04   2.2901116e-04
   4.8000000e+04   2.3048977e-04
   4.8050000e+04   2.3202069e-04
   4.8100000e+04   2.3341107e-04
   4.8150000e+04   2.3481377e-04
   4.8200000e+04   2.3621222e-04
   4.8250000e+04   2.3761333e-04
   4.8300000e+04   2.3898160e-04
   4.8350000e+04   2.4026220e-04
   4.8400000e+04   2.4154143e-04
   4.8450000e+04   2.4277951e-04
   4.8500000e+04   2.4393813e-04
   4.8550000e+04   2.4497947e-04
   4.8600000e+04   2.4591547e-04
   4.8650000e+04   2.4676454e-04
   4.8700000e+04   2.4750849e-04
   4.8750000e+04   2.4816407e-04
   4.8800000e+04   2.4876087e-04
   4.8850000e+04   2.4923740e-04
   4.8900000e+04   2.4966188e-04
   4.8950000e+04   2.4999482e-04
   4.9000000e+04   2.5027863e-04
   4.9050000e+04   2.5044786e-04
   4.9100000e+04   2.5057131e-04
   4.9150000e+04   2.5061416e-04
   4.9200000e+04   2.5057066e-04
   4.9250000e+04   2.5045239e-04
   4.9300000e+04   2.5023044e-04
   4.9350000e+04   2.4999840e-04
   4.9400000e+04   2.4961257e-04
   4.9450000e+04   2.4930999e-04
   4.9500000e+04   2.4901852e-04
   4.9550000e+04   2.4867825e-04
   4.9600000e+04   2.4824066e-04
   4.9650000e+04   2.4765134e-04
   4.9700000e+04   2.4694830e-04
   4.9750000e+04   2.4623185e-04
   4.9800000e+04   2.4554002e-04
   4.9850000e+04   2.4486055e-04
   4.9900000e+04   2.4417723e-04
   4.9950000e+04   2.4344190e-04
   5.0000000e+04   2.4265413e-04
   5.0050000e+04   2.4184844e-04
   5.0100000e+04   2.4104662e-04
   5.0150000e+04   2.4025321e-04
   5.0200000e+04   2.3945977e-04
   5.0250000e+04   2.3866825e-04
   5.0300000e+04   2.3787447e-04
   5.0350000e+04   2.3707316e-04
   5.0400000e+04   2.3626592e-04
   5.0450000e+04   2.3546100e-04
   5.0500000e+04   2.3466764e-04
   5.0550000e+04   2.3389406e-04
   5.0600000e+04   2.3313400e-04
   5.0650000e+04   2.3237936e-04
   5.0700000e+04   2.3162659e-04
   5.0750000e+04   2.3087688e-04
   5.0800000e+04   2.3013529e-04
   5.0850000e+04   2.2939864e-04
   5.0900000e+04   2.2865897e-04
   5.0950000e+04   2.2790283e-04
   5.1000000e+04   2.2711720e-04
   5.1050000e+04   2.2632710e-04
   5.1100000e+04   2.2556758e-04
   5.1150000e+04   2.2484827e-04
   5.1200000e+04   2.2416007e-04
   5.1250000e+04   2.2350482e-04
   5.1300000e+04   2.2286133e-04
   5.1350000e+04   2.2212640e-04
   5.1400000e+04   2.2128834e-04
   5.1450000e+04   2.2038400e-04
   5.1500000e+04   2.1944400e-04
   5.1550000e+04   2.1846199e-04
   5.1600000e+04   2.1740758e-04
   5.1650000e+04   2.1634820e-04
   5.1700000e+04   2.1531895e-04
   5.1750000e+04   2.1429692e-04
   5.1800000e+04   2.1323993e-04
   5.1850000e+04   2.1214273e-04
   5.1900000e+04   2.1102763e-04
   5.1950000e+04   2.0991940e-04
   5.2000000e+04   2.0883317e-04
   5.2050000e+04   2.0777462e-04
   5.2100000e+04   2.0674330e-04
   5.2150000e+04   2.0573437e-04
   5.2200000e+04   2.0473902e-04
   5.2250000e+04   2.0377165e-04
   5.2300000e+04   2.0275891e-04
   5.2350000e+04   2.0185175e-04
   5.2400000e+04   2.0081013e-04
   5.2450000e+04   1.9975965e-04
   5.2500000e+04   1.9872278e-04
   5.2550000e+04   1.9769732e-04
   5.2600000e+04   1.9667129e-04
   5.2650000e+04   1.9555926e-04
   5.2700000e+04   1.9429743e-04
   5.2750000e+04   1.9307030e-04
   5.2800000e+04   1.9191561e-04
   5.2850000e+04   1.9072702e-04
   5.2900000e+04   1.8949653e-04
   5.2950000e+04   1.8822808e-04
   5.3000000e+04   1.8690366e-04
   5.3050000e+04   1.8553988e-04
   5.3100000e+04   1.8415166e-04
   5.3150000e+04   1.8273950e-04
   5.3200000e+04   1.8131426e-04
   5.3250000e+04   1.7984228e-04
   5.3300000e+04   1.7837624e-04
   5.3350000e+04   1.7695967e-04
   5.3400000e+04   1.7558963e-04
   5.3450000e+04   1.7429804e-04
   5.3500000e+04   1.7309160e-04
   5.3550000e+04   1.7193881e-04
   5.3600000e+04   1.7082944e-04
   5.3650000e+04   1.6980826e-04
   5.3700000e+04   1.6890149e-04
   5.3750000e+04   1.6811410e-04
   5.3800000e+04   1.6744636e-04
   5.3850000e+04   1.6689957e-04
   5.3900000e+04   1.6647632e-04
   5.3950000e+04   1.6618094e-04
   5.4000000e+04   1.6602040e-04
   5.4050000e+04   1.6601265e-04
   5.4100000e+04   1.6601053e-04
   5.4150000e+04   1.6625545e-04
   5.4200000e+04   1.6658553e-04
   5.4250000e+04   1.6706822e-04
   5.4300000e+04   1.6767649e-04
   5.4350000e+04   1.6840351e-04
   5.4400000e+04   1.6919724e-04
   5.4450000e+04   1.7002182e-04
   5.4500000e+04   1.7105510e-04
   5.4550000e+04   1.7216925e-04
   5.4600000e+04   1.7328935e-04
   5.4650000e+04   1.7448503e-04
   5.4700000e+04   1.7565945e-04
   5.4750000e+04   1.7688593e-04
   5.4800000e+04   1.7816458e-04
   5.4850000e+04   1.7954415e-04
   5.4900000e+04   1.8102866e-04
   5.4950000e+04   1.8242080e-04
   5.5000000e+04   1.8379770e-04
   5.5050000e+04   1.8517471e-04
   5.5100000e+04   1.8655869e-04
   5.5150000e+04   1.8795720e-04
   5.5200000e+04   1.8936962e-04
   5.5250000e+04   1.9078808e-04
   5.5300000e+04   1.9220109e-04
   5.5350000e+04   1.9359634e-04
   5.5400000e+04   1.9496226e-04
   5.5450000e+04   1.9628799e-04
   5.5500000e+04   1.9756478e-04
   5.5550000e+04   1.9878472e-04
   5.5600000e+04   1.9993970e-04
   5.5650000e+04   2.0102286e-04
   5.5700000e+04   2.0194386e-04
   5.5750000e+04   2.0277349e-04
   5.5800000e+04   2.0356749e-04
   5.5850000e+04   2.0432213e-04
   5.5900000e+04   2.0502045e-04
   5.5950000e+04   2.0565111e-04
   5.6000000e+04   2.0621449e-04
   5.6050000e+04   2.0668839e-04
   5.6100000e+04   2.0707569e-04
   5.6150000e+04   2.0737504e-04
   5.6200000e+04   2.0758297e-04
   5.6250000e+04   2.0771938e-04
   5.6300000e+04   2.0782184e-04
   5.6350000e+04   2.0794210e-04
   5.6400000e+04   2.0803963e-04
   5.6450000e+04   2.0799782e-04
   5.6500000e+04   2.0768846e-04
   5.6550000e+04   2.0719402e-04
   5.6600000e+04   2.0662919e-04
   5.6650000e+04   2.0607745e-04
   5.6700000e+04   2.0547191e-04
   5.6750000e+04   2.0489157e-04
   5.6800000e+04   2.0429328e-04
   5.6850000e+04   2.0367311e-04
   5.6900000e+04   2.0302869e-04
   5.6950000e+04   2.0236069e-04
   5.7000000e+04   2.0167345e-04
   5.7050000e+04   2.0097206e-04
   5.7100000e+04   2.0026345e-04
   5.7150000e+04   1.9955312e-04
   5.7200000e+04   1.9884794e-04
   5.7250000e+04   1.9815432e-04
   5.7300000e+04   1.9747852e-04
   5.7350000e+04   1.9682603e-04
   5.7400000e+04   1.9620221e-04
   5.7450000e+04   1.9560770e-04
   5.7500000e+04   1.9504503e-04
   5.7550000e+04   1.9451801e-04
   5.7600000e+04   1.9404339e-04
   5.7650000e+04   1.9361170e-04
   5.7700000e+04   1.9322431e-04
   5.7750000e+04   1.9286559e-04
   5.7800000e+04   1.9252927e-04
   5.7850000e+04   1.9224056e-04
   5.7900000e+04   1.9201240e-04
   5.7950000e+04   1.9182935e-04
   5.8000000e+04   1.9167678e-04
   5.8050000e+04   1.9153834e-04
   5.8100000e+04   1.9141450e-04
   5.8150000e+04   1.9130751e-04
   5.8200000e+04   1.9121405e-04
   5.8250000e+04   1.9112846e-04
   5.8300000e+04   1.9104614e-04
   5.8350000e+04   1.9093722e-04
   5.8400000e+04   1.9085130e-04
   5.8450000e+04   1.9078591e-04
   5.8500000e+04   1.9071162e-04
   5.8550000e+04   1.9061880e-04
   5.8600000e+04   1.9050142e-04
   5.8650000e+04   1.9036076e-04
   5.8700000e+04   1.9018569e-04
   5.8750000e+04   1.8993783e-04
   5.8800000e+04   1.8956278e-04
   5.8850000e+04   1.8908758e-04
   5.8900000e+04   1.8855014e-04
   5.8950000e+04   1.8795999e-04
   5.9000000e+04   1.8731764e-04
   5.9050000e+04   1.8661923e-04
   5.9100000e+04   1.8585775e-04
   5.9150000e+04   1.8502867e-04
   5.9200000e+04   1.8412757e-04
   5.9250000e+04   1.8317709e-04
   5.9300000e+04   1.8217600e-04
   5.9350000e+04   1.8108638e-04
   5.9400000e+04   1.7990979e-04
   5.9450000e+04   1.7853881e-04
   5.9500000e+04   1.7704701e-04
   5.9550000e+04   1.7552027e-04
   5.9600000e+04   1.7397667e-04
   5.9650000e+04   1.7240458e-04
   5.9700000e+04   1.7079734e-04
   5.9750000e+04   1.6916614e-04
   5.9800000e+04   1.6753491e-04
   5.9850000e+04   1.6591249e-04
   5.9900000e+04   1.6429770e-04
   5.9950000e+04   1.6268986e-04
   6.0000000e+04   1.6109287e-04
   6.0050000e+04   1.5949083e-04
   6.0100000e+04   1.5787753e-04
   6.0150000e+04   1.5628699e-04
   6.0200000e+04   1.5478110e-04
   6.0250000e+04   1.5338011e-04
   6.0300000e+04   1.5210391e-04
   6.0350000e+04   1.5085115e-04
   6.0400000e+04   1.4956857e-04
   6.0450000e+04   1.4825030e-04
   6.0500000e+04   1.4684592e-04
   6.0550000e+04   1.4554797e-04
   6.0600000e+04   1.4444313e-04
   6.0650000e+04   1.4351884e-04
   6.0700000e+04   1.4275014e-04
   6.0750000e+04   1.4211484e-04
   6.0800000e+04   1.4159861e-04
   6.0850000e+04   1.4119577e-04
   6.0900000e+04   1.4090629e-04
   6.0950000e+04   1.4073257e-04
   6.1000000e+04   1.4067723e-04
   6.1050000e+04   1.4075497e-04
   6.1100000e+04   1.4097633e-04
   6.1150000e+04   1.4121810e-04
   6.1200000e+04   1.4192788e-04
   6.1250000e+04   1.4234177e-04
   6.1300000e+04   1.4270747e-04
   6.1350000e+04   1.4341782e-04
   6.1400000e+04   1.4421193e-04
   6.1450000e+04   1.4506749e-04
   6.1500000e+04   1.4597563e-04
   6.1550000e+04   1.4668674e-04
   6.1600000e+04   1.4740038e-04
   6.1650000e+04   1.4822587e-04
   6.1700000e+04   1.4919883e-04
   6.1750000e+04   1.5033913e-04
   6.1800000e+04   1.5162441e-04
   6.1850000e+04   1.5284796e-04
   6.1900000e+04   1.5419033e-04
   6.1950000e+04   1.5547910e-04
   6.2000000e+04   1.5666997e-04
   6.2050000e+04   1.5789553e-04
   6.2100000e+04   1.5912032e-04
   6.2150000e+04   1.6024979e-04
   6.2200000e+04   1.6131583e-04
   6.2250000e+04   1.6235428e-04
   6.2300000e+04   1.6336756e-04
   6.2350000e+04   1.6434952e-04
   6.2400000e+04   1.6529819e-04
   6.2450000e+04   1.6612751e-04
   6.2500000e+04   1.6689445e-04
   6.2550000e+04   1.6766695e-04
   6.2600000e+04   1.6845481e-04
   6.2650000e+04   1.6922089e-04
   6.2700000e+04   1.6989331e-04
   6.2750000e+04   1.7051404e-04
   6.2800000e+04   1.7105083e-04
   6.2850000e+04   1.7148536e-04
   6.2900000e+04   1.7188422e-04
   6.2950000e+04   1.7223630e-04
   6.3000000e+04   1.7253376e-04
   6.3050000e+04   1.7279437e-04
   6.3100000e+04   1.7298606e-04
   6.3150000e+04   1.7312717e-04
   6.3200000e+04   1.7323424e-04
   6.3250000e+04   1.7330925e-04
   6.3300000e+04   1.7334808e-04
   6.3350000e+04   1.7334751e-04
   6.3400000e+04   1.7330837e-04
   6.3450000e+04   1.7321065e-04
   6.3500000e+04   1.7309726e-04
   6.3550000e+04   1.7287791e-04
   6.3600000e+04   1.7267923e-04
   6.3650000e+04   1.7250906e-04
   6.3700000e+04   1.7233862e-04
   6.3750000e+04   1.7217253e-04
   6.3800000e+04   1.7200047e-04
   6.3850000e+04   1.7192890e-04
   6.3900000e+04   1.7163826e-04
   6.3950000e+04   1.7147309e-04
   6.4000000e+04   1.7131085e-04
   6.4050000e+04   1.7116327e-04
   6.4100000e+04   1.7102476e-04
   6.4150000e+04   1.7089844e-04
   6.4200000e+04   1.7078656e-04
   6.4250000e+04   1.7069463e-04
   6.4300000e+04   1.7062495e-04
   6.4350000e+04   1.7057591e-04
   6.4400000e+04   1.7054493e-04
   6.4450000e+04   1.7052522e-04
   6.4500000e+04   1.7058684e-04
   6.4550000e+04   1.7048943e-04
   6.4600000e+04   1.7045800e-04
   6.4650000e+04   1.7042719e-04
   6.4700000e+04   1.7038725e-04
   6.4750000e+04   1.7032521e-04
   6.4800000e+04   1.7024689e-04
   6.4850000e+04   1.7014387e-04
   6.4900000e+04   1.7004156e-04
   6.4950000e+04   1.6996173e-04
   6.5000000e+04   1.6989322e-04
   6.5050000e+04   1.6981849e-04
   6.5100000e+04   1.6974626e-04
   6.5150000e+04   1.6968219e-04
   6.5200000e+04   1.6962679e-04
   6.5250000e+04   1.6956106e-04
   6.5300000e+04   1.6948988e-04
   6.5350000e+04   1.6940907e-04
   6.5400000e+04   1.6931940e-04
   6.5450000e+04   1.6921763e-04
   6.5500000e+04   1.6910053e-04
   6.5550000e+04   1.6896984e-04
   6.5600000e+04   1.6882092e-04
   6.5650000e+04   1.6864156e-04
   6.5700000e+04   1.6841726e-04
   6.5750000e+04   1.6815145e-04
   6.5800000e+04   1.6777232e-04
   6.5850000e+04   1.6733824e-04
   6.5900000e+04   1.6695511e-04
   6.5950000e+04   1.6660638e-04
   6.6000000e+04   1.6624029e-04
   6.6050000e+04   1.6580917e-04
   6.6100000e+04   1.6527925e-04
   6.6150000e+04   1.6463029e-04
   6.6200000e+04   1.6387195e-04
   6.6250000e+04   1.6300896e-04
   6.6300000e+04   1.6207285e-04
   6.6350000e+04   1.6103614e-04
   6.6400000e+04   1.5990279e-04
   6.6450000e+04   1.5876500e-04
   6.6500000e+04   1.5765733e-04
   6.6550000e+04   1.5655527e-04
   6.6600000e+04   1.5542213e-04
   6.6650000e+04   1.5423605e-04
   6.6700000e+04   1.5299094e-04
   6.6750000e+04   1.5168744e-04
   6.6800000e+04   1.5032333e-04
   6.6850000e+04   1.4891472e-04
   6.6900000e+04   1.4748042e-04
   6.6950000e+04   1.4603657e-04
   6.7000000e+04   1.4459371e-04
   6.7050000e+04   1.4315768e-04
   6.7100000e+04   1.4173159e-04
   6.7150000e+04   1.4031708e-04
   6.7200000e+04   1.3891469e-04
   6.7250000e+04   1.3752425e-04
   6.7300000e+04   1.3614558e-04
   6.7350000e+04   1.3477970e-04
   6.7400000e+04   1.3342973e-04
   6.7450000e+04   1.3210140e-04
   6.7500000e+04   1.3080263e-04
   6.7550000e+04   1.2954275e-04
   6.7600000e+04   1.2833162e-04
   6.7650000e+04   1.2717890e-04
   6.7700000e+04   1.2609367e-04
   6.7750000e+04   1.2508425e-04
   6.7800000e+04   1.2415802e-04
   6.7850000e+04   1.2332142e-04
   6.7900000e+04   1.2257970e-04
   6.7950000e+04   1.2193716e-04
   6.8000000e+04   1.2139714e-04
   6.8050000e+04   1.2096198e-04
   6.8100000e+04   1.2063325e-04
   6.8150000e+04   1.2041181e-04
   6.8200000e+04   1.2029818e-04
   6.8250000e+04   1.2029314e-04
   6.8300000e+04   1.2039495e-04
   6.8350000e+04   1.2059068e-04
   6.8400000e+04   1.2088330e-04
   6.8450000e+04   1.2127664e-04
   6.8500000e+04   1.2176952e-04
   6.8550000e+04   1.2230890e-04
   6.8600000e+04   1.2305178e-04
   6.8650000e+04   1.2370298e-04
   6.8700000e+04   1.2450155e-04
   6.8750000e+04   1.2537347e-04
   6.8800000e+04   1.2628858e-04
   6.8850000e+04   1.2723213e-04
   6.8900000e+04   1.2816280e-04
   6.8950000e+04   1.2911322e-04
   6.9000000e+04   1.3009307e-04
   6.9050000e+04   1.3108176e-04
   6.9100000e+04   1.3207413e-04
   6.9150000e+04   1.3314783e-04
   6.9200000e+04   1.3410691e-04
   6.9250000e+04   1.3509626e-04
   6.9300000e+04   1.3605871e-04
   6.9350000e+04   1.3697733e-04
   6.9400000e+04   1.3785954e-04
   6.9450000e+04   1.3871781e-04
   6.9500000e+04   1.3954687e-04
   6.9550000e+04   1.4041953e-04
   6.9600000e+04   1.4114247e-04
   6.9650000e+04   1.4187687e-04
   6.9700000e+04   1.4255852e-04
   6.9750000e+04   1.4315301e-04
   6.9800000e+04   1.4368697e-04
   6.9850000e+04   1.4417872e-04
   6.9900000e+04   1.4462147e-04
   6.9950000e+04   1.4501321e-04
   7.0000000e+04   1.4535411e-04
   7.0050000e+04   1.4564363e-04
   7.0100000e+04   1.4584882e-04
   7.0150000e+04   1.4598660e-04
   7.0200000e+04   1.4609760e-04
   7.0250000e+04   1.4619915e-04
   7.0300000e+04   1.4628656e-04
   7.0350000e+04   1.4635243e-04
   7.0400000e+04   1.4639180e-04
   7.0450000e+04   1.4640069e-04
   7.0500000e+04   1.4638215e-04
   7.0550000e+04   1.4634222e-04
   7.0600000e+04   1.4628844e-04
   7.0650000e+04   1.4622233e-04
   7.0700000e+04   1.4615004e-04
   7.0750000e+04   1.4607614e-04
   7.0800000e+04   1.4600223e-04
   7.0850000e+04   1.4593001e-04
   7.0900000e+04   1.4586666e-04
   7.0950000e+04   1.4581877e-04
   7.1000000e+04   1.4578983e-04
   7.1050000e+04   1.4578039e-04
   7.1100000e+04   1.4584067e-04
   7.1150000e+04   1.4584054e-04
   7.1200000e+04   1.4579453e-04
   7.1250000e+04   1.4577398e-04
   7.1300000e+04   1.4577419e-04
   7.1350000e+04   1.4582206e-04
   7.1400000e+04   1.4591176e-04
   7.1450000e+04   1.4602917e-04
   7.1500000e+04   1.4616829e-04
   7.1550000e+04   1.4632986e-04
   7.1600000e+04   1.4651553e-04
   7.1650000e+04   1.4672405e-04
   7.1700000e+04   1.4695270e-04
   7.1750000e+04   1.4719736e-04
   7.1800000e+04   1.4745608e-04
   7.1850000e+04   1.4772444e-04
   7.1900000e+04   1.4805739e-04
   7.1950000e+04   1.4850991e-04
   7.2000000e+04   1.4912994e-04
   7.2050000e+04   1.4975824e-04
   7.2100000e+04   1.5015098e-04
   7.2150000e+04   1.5025667e-04
   7.2200000e+04   1.5022781e-04
   7.2250000e+04   1.5020371e-04
   7.2300000e+04   1.5023986e-04
   7.2350000e+04   1.5034372e-04
   7.2400000e+04   1.5048079e-04
   7.2450000e+04   1.5063745e-04
   7.2500000e+04   1.5077096e-04
   7.2550000e+04   1.5085425e-04
   7.2600000e+04   1.5087429e-04
   7.2650000e+04   1.5083147e-04
   7.2700000e+04   1.5072414e-04
   7.2750000e+04   1.5055250e-04
   7.2800000e+04   1.5031287e-04
   7.2850000e+04   1.5000743e-04
   7.2900000e+04   1.4961665e-04
   7.2950000e+04   1.4911475e-04
   7.3000000e+04   1.4855768e-04
   7.3050000e+04   1.4796348e-04
   7.3100000e+04   1.4733451e-04
   7.3150000e+04   1.4666946e-04
   7.3200000e+04   1.4596749e-04
   7.3250000e+04   1.4523095e-04
   7.3300000e+04   1.4445585e-04
   7.3350000e+04   1.4363810e-04
   7.3400000e+04   1.4277571e-04
   7.3450000e+04   1.4186677e-04
   7.3500000e+04   1.4090200e-04
   7.3550000e+04   1.3991557e-04
   7.3600000e+04   1.3890627e-04
   7.3650000e+04   1.3786581e-04
   7.3700000e+04   1.3677270e-04
   7.3750000e+04   1.3562525e-04
   7.3800000e+04   1.3445926e-04
   7.3850000e+04   1.3329186e-04
   7.3900000e+04   1.3212649e-04
   7.3950000e+04   1.3097565e-04
   7.4000000e+04   1.2984066e-04
   7.4050000e+04   1.2871028e-04
   7.4100000e+04   1.2757181e-04
   7.4150000e+04   1.2642145e-04
   7.4200000e+04   1.2526744e-04
   7.4250000e+04   1.2412545e-04
   7.4300000e+04   1.2301101e-04
   7.4350000e+04   1.2193440e-04
   7.4400000e+04   1.2090000e-04
   7.4450000e+04   1.1990876e-04
   7.4500000e+04   1.1896125e-04
   7.4550000e+04   1.1805921e-04
   7.4600000e+04   1.1720560e-04
   7.4650000e+04   1.1640384e-04
   7.4700000e+04   1.1565733e-04
   7.4750000e+04   1.1497045e-04
   7.4800000e+04   1.1434664e-04
   7.4850000e+04   1.1378824e-04
   7.4900000e+04   1.1329179e-04
   7.4950000e+04   1.1286092e-04
   7.5000000e+04   1.1250307e-04
   7.5050000e+04   1.1221973e-04
   7.5100000e+04   1.1200725e-04
   7.5150000e+04   1.1185986e-04
   7.5200000e+04   1.1176630e-04
   7.5250000e+04   1.1173335e-04
   7.5300000e+04   1.1176811e-04
   7.5350000e+04   1.1186745e-04
   7.5400000e+04   1.1202311e-04
   7.5450000e+04   1.1222793e-04
   7.5500000e+04   1.1247607e-04
   7.5550000e+04   1.1276396e-04
   7.5600000e+04   1.1308954e-04
   7.5650000e+04   1.1345100e-04
   7.5700000e+04   1.1384593e-04
   7.5750000e+04   1.1427113e-04
   7.5800000e+04   1.1470879e-04
   7.5850000e+04   1.1532806e-04
   7.5900000e+04   1.1569496e-04
   7.5950000e+04   1.1620595e-04
   7.6000000e+04   1.1674482e-04
   7.6050000e+04   1.1724698e-04
   7.6100000e+04   1.1773475e-04
   7.6150000e+04   1.1822620e-04
   7.6200000e+04   1.1870440e-04
   7.6250000e+04   1.1918600e-04
   7.6300000e+04   1.1972926e-04
   7.6350000e+04   1.2018592e-04
   7.6400000e+04   1.2068581e-04
   7.6450000e+04   1.2103513e-04
   7.6500000e+04   1.2128868e-04
   7.6550000e+04   1.2153273e-04
   7.6600000e+04   1.2181154e-04
   7.6650000e+04   1.2213163e-04
   7.6700000e+04   1.2249459e-04
   7.6750000e+04   1.2289547e-04
   7.6800000e+04   1.2331978e-04
   7.6850000e+04   1.2374729e-04
   7.6900000e+04   1.2414856e-04
   7.6950000e+04   1.2450549e-04
   7.7000000e+04   1.2480873e-04
   7.7050000e+04   1.2507260e-04
   7.7100000e+04   1.2531145e-04
   7.7150000e+04   1.2553429e-04
   7.7200000e+04   1.2574692e-04
   7.7250000e+04   1.2595197e-04
   7.7300000e+04   1.2612250e-04
   7.7350000e+04   1.2626451e-04
   7.7400000e+04   1.2641092e-04
   7.7450000e+04   1.2656496e-04
   7.7500000e+04   1.2672097e-04
   7.7550000e+04   1.2685923e-04
   7.7600000e+04   1.2700354e-04
   7.7650000e+04   1.2716419e-04
   7.7700000e+04   1.2733831e-04
   7.7750000e+04   1.2752065e-04
   7.7800000e+04   1.2770696e-04
   7.7850000e+04   1.2789339e-04
   7.7900000e+04   1.2807607e-04
   7.7950000e+04   1.2825422e-04
   7.8000000e+04   1.2843363e-04
   7.8050000e+04   1.2861723e-04
   7.8100000e+04   1.2880729e-04
   7.8150000e+04   1.2900504e-04
   7.8200000e+04   1.2921105e-04
   7.8250000e+04   1.2942132e-04
   7.8300000e+04   1.2964257e-04
   7.8350000e+04   1.2986876e-04
   7.8400000e+04   1.3010370e-04
   7.8450000e+04   1.3035956e-04
   7.8500000e+04   1.3062897e-04
   7.8550000e+04   1.3091183e-04
   7.8600000e+04   1.3120821e-04
   7.8650000e+04   1.3151924e-04
   7.8700000e+04   1.3184275e-04
   7.8750000e+04   1.3217014e-04
   7.8800000e+04   1.3249423e-04
   7.8850000e+04   1.3281207e-04
   7.8900000e+04   1.3312322e-04
   7.8950000e+04   1.3340457e-04
   7.9000000e+04   1.3364832e-04
   7.9050000e+04   1.3391328e-04
   7.9100000e+04   1.3418594e-04
   7.9150000e+04   1.3445250e-04
   7.9200000e+04   1.3470416e-04
   7.9250000e+04   1.3493252e-04
   7.9300000e+04   1.3513147e-04
   7.9350000e+04   1.3529719e-04
   7.9400000e+04   1.3542466e-04
   7.9450000e+04   1.3551866e-04
   7.9500000e+04   1.3558249e-04
   7.9550000e+04   1.3561497e-04
   7.9600000e+04   1.3561224e-04
   7.9650000e+04   1.3557111e-04
   7.9700000e+04   1.3554294e-04
   7.9750000e+04   1.3557521e-04
   7.9800000e+04   1.3569215e-04
   7.9850000e+04   1.3569859e-04
   7.9900000e+04   1.3550776e-04
   7.9950000e+04   1.3515758e-04
   8.0000000e+04   1.3471615e-04
   8.0050000e+04   1.3424706e-04
   8.0100000e+04   1.3378958e-04
   8.0150000e+04   1.3334756e-04
   8.0200000e+04   1.3290006e-04
   8.0250000e+04   1.3242264e-04
   8.0300000e+04   1.3189604e-04
   8.0350000e+04   1.3129033e-04
   8.0400000e+04   1.3063372e-04
   8.0450000e+04   1.2994778e-04
   8.0500000e+04   1.2923983e-04
   8.0550000e+04   1.2851022e-04
   8.0600000e+04   1.2774442e-04
   8.0650000e+04   1.2692588e-04
   8.0700000e+04   1.2604531e-04
   8.0750000e+04   1.2510174e-04
   8.0800000e+04   1.2411970e-04
   8.0850000e+04   1.2311376e-04
   8.0900000e+04   1.2210076e-04
   8.0950000e+04   1.2109047e-04
   8.1000000e+04   1.2008490e-04
   8.1050000e+04   1.1908351e-04
   8.1100000e+04   1.1808537e-04
   8.1150000e+04   1.1709000e-04
   8.1200000e+04   1.1610040e-04
   8.1250000e+04   1.1511797e-04
   8.1300000e+04   1.1414347e-04
   8.1350000e+04   1.1317803e-04
   8.1400000e+04   1.1222462e-04
   8.1450000e+04   1.1128310e-04
   8.1500000e+04   1.1036342e-04
   8.1550000e+04   1.0947954e-04
   8.1600000e+04   1.0863633e-04
   8.1650000e+04   1.0783870e-04
   8.1700000e+04   1.0709207e-04
   8.1750000e+04   1.0639763e-04
   8.1800000e+04   1.0575181e-04
   8.1850000e+04   1.0515063e-04
   8.1900000e+04   1.0459151e-04
   8.1950000e+04   1.0407692e-04
   8.2000000e+04   1.0361473e-04
   8.2050000e+04   1.0320742e-04
   8.2100000e+04   1.0285575e-04
   8.2150000e+04   1.0255477e-04
   8.2200000e+04   1.0229611e-04
   8.2250000e+04   1.0207854e-04
   8.2300000e+04   1.0190371e-04
   8.2350000e+04   1.0177281e-04
   8.2400000e+04   1.0168525e-04
   8.2450000e+04   1.0163854e-04
   8.2500000e+04   1.0162957e-04
   8.2550000e+04   1.0165569e-04
   8.2600000e+04   1.0171482e-04
   8.2650000e+04   1.0180499e-04
   8.2700000e+04   1.0192391e-04
   8.2750000e+04   1.0206873e-04
   8.2800000e+04   1.0223098e-04
   8.2850000e+04   1.0241052e-04
   8.2900000e+04   1.0260930e-04
   8.2950000e+04   1.0282289e-04
   8.3000000e+04   1.0304610e-04
   8.3050000e+04   1.0327464e-04
   8.3100000e+04   1.0350590e-04
   8.3150000e+04   1.0375023e-04
   8.3200000e+04   1.0394908e-04
   8.3250000e+04   1.0424061e-04
   8.3300000e+04   1.0437731e-04
   8.3350000e+04   1.0456273e-04
   8.3400000e+04   1.0478645e-04
   8.3450000e+04   1.0500418e-04
   8.3500000e+04   1.0520377e-04
   8.3550000e+04   1.0538055e-04
   8.3600000e+04   1.0552985e-04
   8.3650000e+04   1.0570002e-04
   8.3700000e+04   1.0582269e-04
   8.3750000e+04   1.0595957e-04
   8.3800000e+04   1.0608036e-04
   8.3850000e+04   1.0617227e-04
   8.3900000e+04   1.0624211e-04
   8.3950000e+04   1.0632004e-04
   8.4000000e+04   1.0642045e-04
   8.4050000e+04   1.0654574e-04
   8.4100000e+04   1.0668989e-04
   8.4150000e+04   1.0684605e-04
   8.4200000e+04   1.0701070e-04
   8.4250000e+04   1.0718275e-04
   8.4300000e+04   1.0736485e-04
   8.4350000e+04   1.0755483e-04
   8.4400000e+04   1.0774976e-04
   8.4450000e+04   1.0794685e-04
   8.4500000e+04   1.0814656e-04
   8.4550000e+04   1.0835052e-04
   8.4600000e+04   1.0858706e-04
   8.4650000e+04   1.0882435e-04
   8.4700000e+04   1.0909722e-04
   8.4750000e+04   1.0938941e-04
   8.4800000e+04   1.0970039e-04
   8.4850000e+04   1.1002589e-04
   8.4900000e+04   1.1037636e-04
   8.4950000e+04   1.1076044e-04
   8.5000000e+04   1.1117757e-04
   8.5050000e+04   1.1160726e-04
   8.5100000e+04   1.1204611e-04
   8.5150000e+04   1.1249747e-04
   8.5200000e+04   1.1296416e-04
   8.5250000e+04   1.1344503e-04
   8.5300000e+04   1.1387151e-04
   8.5350000e+04   1.1427844e-04
   8.5400000e+04   1.1467956e-04
   8.5450000e+04   1.1509737e-04
   8.5500000e+04   1.1553058e-04
   8.5550000e+04   1.1598370e-04
   8.5600000e+04   1.1644596e-04
   8.5650000e+04   1.1691222e-04
   8.5700000e+04   1.1733596e-04
   8.5750000e+04   1.1764138e-04
   8.5800000e+04   1.1796008e-04
   8.5850000e+04   1.1830933e-04
   8.5900000e+04   1.1867941e-04
   8.5950000e+04   1.1905002e-04
   8.6000000e+04   1.1940815e-04
   8.6050000e+04   1.1973350e-04
   8.6100000e+04   1.2001578e-04
   8.6150000e+04   1.2025563e-04
   8.6200000e+04   1.2045898e-04
   8.6250000e+04   1.2063186e-04
   8.6300000e+04   1.2077914e-04
   8.6350000e+04   1.2090160e-04
   8.6400000e+04   1.2100385e-04
   8.6450000e+04   1.2110523e-04
   8.6500000e+04   1.2119245e-04
   8.6550000e+04   1.2125222e-04
   8.6600000e+04   1.2128112e-04
   8.6650000e+04   1.2128162e-04
   8.6700000e+04   1.2125517e-04
   8.6750000e+04   1.2119845e-04
   8.6800000e+04   1.2110565e-04
   8.6850000e+04   1.2097159e-04
   8.6900000e+04   1.2079638e-04
   8.6950000e+04   1.2057564e-04
   8.7000000e+04   1.2032256e-04
   8.7050000e+04   1.2004390e-04
   8.7100000e+04   1.1973974e-04
   8.7150000e+04   1.1940738e-04
   8.7200000e+04   1.1904608e-04
   8.7250000e+04   1.1865584e-04
   8.7300000e+04   1.1824098e-04
   8.7350000e+04   1.1780202e-04
   8.7400000e+04   1.1733674e-04
   8.7450000e+04   1.1682893e-04
   8.7500000e+04   1.1627981e-04
   8.7550000e+04   1.1570305e-04
   8.7600000e+04   1.1510996e-04
   8.7650000e+04   1.1451106e-04
   8.7700000e+04   1.1398149e-04
   8.7750000e+04   1.1354415e-04
   8.7800000e+04   1.1313651e-04
   8.7850000e+04   1.1255234e-04
   8.7900000e+04   1.1177842e-04
   8.7950000e+04   1.1091305e-04
   8.8000000e+04   1.1005776e-04
   8.8050000e+04   1.0927730e-04
   8.8100000e+04   1.0858737e-04
   8.8150000e+04   1.0795659e-04
   8.8200000e+04   1.0734343e-04
   8.8250000e+04   1.0669816e-04
   8.8300000e+04   1.0601710e-04
   8.8350000e+04   1.0531020e-04
   8.8400000e+04   1.0463705e-04
   8.8450000e+04   1.0400881e-04
   8.8500000e+04   1.0336968e-04
   8.8550000e+04   1.0272963e-04
   8.8600000e+04   1.0210482e-04
   8.8650000e+04   1.0151052e-04
   8.8700000e+04   1.0094910e-04
   8.8750000e+04   1.0041454e-04
   8.8800000e+04   9.9900803e-05


==> TeX/Tikz/plotdata/flow5_rand3/m50/logarithm_d.dat <==
   5.0000000e+00   1.1203903e+02
   1.0000000e+01   5.1625954e-01
   1.5000000e+01   4.0020502e-01
   2.0000000e+01   2.4322029e-01
   2.5000000e+01   1.3692295e-01
   3.0000000e+01   5.1515479e-02
   3.5000000e+01   4.3928997e-02
   4.0000000e+01   4.4635699e-02
   4.5000000e+01   4.6460145e-02
   5.0000000e+01   4.7691865e-02
   5.5000000e+01   4.5705533e-02
   6.0000000e+01   4.2078835e-02
   6.5000000e+01   3.8058233e-02
   7.0000000e+01   3.4919581e-02
   7.5000000e+01   3.1437294e-02
   8.0000000e+01   2.7862752e-02
   8.5000000e+01   2.3965955e-02
   9.0000000e+01   1.9595916e-02
   9.5000000e+01   1.7085864e-02
   1.0000000e+02   1.6684632e-02
   1.0500000e+02   1.6754302e-02
   1.1000000e+02   1.5981717e-02
   1.1500000e+02   1.4818134e-02
   1.2000000e+02   1.3709308e-02
   1.2500000e+02   1.2770350e-02
   1.3000000e+02   1.1895269e-02
   1.3500000e+02   1.1069608e-02
   1.4000000e+02   1.0309524e-02
   1.4500000e+02   9.3903014e-03
   1.5000000e+02   8.5182867e-03
   1.5500000e+02   7.9076516e-03
   1.6000000e+02   7.4871941e-03
   1.6500000e+02   7.0854135e-03
   1.7000000e+02   6.6360063e-03
   1.7500000e+02   6.2630129e-03
   1.8000000e+02   5.8305687e-03
   1.8500000e+02   5.4653819e-03
   1.9000000e+02   5.2238985e-03
   1.9500000e+02   5.0026592e-03
   2.0000000e+02   4.8834896e-03
   2.0500000e+02   4.8327930e-03
   2.1000000e+02   4.7829975e-03
   2.1500000e+02   4.5922901e-03
   2.2000000e+02   4.4720505e-03
   2.2500000e+02   4.3474436e-03
   2.3000000e+02   4.2322612e-03
   2.3500000e+02   4.1513345e-03
   2.4000000e+02   4.0839223e-03
   2.4500000e+02   4.0087757e-03
   2.5000000e+02   3.9207706e-03
   2.5500000e+02   3.8501122e-03
   2.6000000e+02   3.7781208e-03
   2.6500000e+02   3.7228835e-03
   2.7000000e+02   3.6868215e-03
   2.7500000e+02   3.6020703e-03
   2.8000000e+02   3.5133467e-03
   2.8500000e+02   3.3779427e-03
   2.9000000e+02   3.3280212e-03
   2.9500000e+02   3.3102902e-03
   3.0000000e+02   3.2734646e-03
   3.0500000e+02   3.2412869e-03
   3.1000000e+02   3.2075420e-03
   3.1500000e+02   3.1730607e-03
   3.2000000e+02   3.1382139e-03
   3.2500000e+02   3.1259356e-03
   3.3000000e+02   3.0672878e-03
   3.3500000e+02   3.0313138e-03
   3.4000000e+02   2.9716367e-03
   3.4500000e+02   2.9271421e-03
   3.5000000e+02   2.8598544e-03
   3.5500000e+02   2.8143410e-03
   3.6000000e+02   2.7821492e-03
   3.6500000e+02   2.7663828e-03
   3.7000000e+02   2.7645157e-03
   3.7500000e+02   2.7719260e-03
   3.8000000e+02   2.7801123e-03
   3.8500000e+02   2.7894476e-03
   3.9000000e+02   2.8035440e-03
   3.9500000e+02   2.8202613e-03
   4.0000000e+02   2.8553011e-03
   4.0500000e+02   2.8437733e-03
   4.1000000e+02   2.8156013e-03
   4.1500000e+02   2.7956873e-03
   4.2000000e+02   2.7538404e-03
   4.2500000e+02   2.7192673e-03
   4.3000000e+02   2.6756375e-03
   4.3500000e+02   2.6483131e-03
   4.4000000e+02   2.6318135e-03
   4.4500000e+02   2.6111520e-03
   4.5000000e+02   2.5866548e-03
   4.5500000e+02   2.5598945e-03
   4.6000000e+02   2.5293189e-03
   4.6500000e+02   2.4868218e-03
   4.7000000e+02   2.4291104e-03
   4.7500000e+02   2.3820345e-03
   4.8000000e+02   2.3589290e-03
   4.8500000e+02   2.3522956e-03
   4.9000000e+02   2.3519750e-03
   4.9500000e+02   2.3594821e-03
   5.0000000e+02   2.3698607e-03
   5.0500000e+02   2.3862023e-03
   5.1000000e+02   2.4027552e-03
   5.1500000e+02   2.4156663e-03
   5.2000000e+02   2.4242116e-03
   5.2500000e+02   2.4257817e-03
   5.3000000e+02   2.4174855e-03
   5.3500000e+02   2.4005224e-03
   5.4000000e+02   2.3873707e-03
   5.4500000e+02   2.3714985e-03
   5.5000000e+02   2.3565580e-03
   5.5500000e+02   2.3430106e-03
   5.6000000e+02   2.3319902e-03
   5.6500000e+02   2.3113068e-03
   5.7000000e+02   2.2927547e-03
   5.7500000e+02   2.2752613e-03
   5.8000000e+02   2.2559551e-03
   5.8500000e+02   2.2357778e-03
   5.9000000e+02   2.2129819e-03
   5.9500000e+02   2.1914997e-03
   6.0000000e+02   2.1679909e-03
   6.0500000e+02   2.1516069e-03
   6.1000000e+02   2.1298118e-03
   6.1500000e+02   2.1067368e-03
   6.2000000e+02   2.0874921e-03
   6.2500000e+02   2.0727414e-03
   6.3000000e+02   2.0640087e-03
   6.3500000e+02   2.0594544e-03
   6.4000000e+02   2.0508688e-03
   6.4500000e+02   2.0383062e-03
   6.5000000e+02   2.0228847e-03
   6.5500000e+02   2.0072652e-03
   6.6000000e+02   1.9890063e-03
   6.6500000e+02   1.9749236e-03
   6.7000000e+02   1.9632565e-03
   6.7500000e+02   1.9432207e-03
   6.8000000e+02   1.9261812e-03
   6.8500000e+02   1.9108135e-03
   6.9000000e+02   1.8966149e-03
   6.9500000e+02   1.8814777e-03
   7.0000000e+02   1.8675802e-03
   7.0500000e+02   1.8542253e-03
   7.1000000e+02   1.8451167e-03
   7.1500000e+02   1.8378385e-03
   7.2000000e+02   1.8328423e-03
   7.2500000e+02   1.8298102e-03
   7.3000000e+02   1.8331826e-03
   7.3500000e+02   1.8413030e-03
   7.4000000e+02   1.8497008e-03
   7.4500000e+02   1.8579069e-03
   7.5000000e+02   1.8580046e-03
   7.5500000e+02   1.8540353e-03
   7.6000000e+02   1.8445887e-03
   7.6500000e+02   1.8361279e-03
   7.7000000e+02   1.8281335e-03
   7.7500000e+02   1.8231449e-03
   7.8000000e+02   1.8173277e-03
   7.8500000e+02   1.8125667e-03
   7.9000000e+02   1.8084634e-03
   7.9500000e+02   1.8020818e-03
   8.0000000e+02   1.7971180e-03
   8.0500000e+02   1.7933589e-03
   8.1000000e+02   1.7889173e-03
   8.1500000e+02   1.7829168e-03
   8.2000000e+02   1.7746420e-03
   8.2500000e+02   1.7618011e-03
   8.3000000e+02   1.7502118e-03
   8.3500000e+02   1.7413554e-03
   8.4000000e+02   1.7329744e-03
   8.4500000e+02   1.7282197e-03
   8.5000000e+02   1.7242416e-03
   8.5500000e+02   1.7123879e-03
   8.6000000e+02   1.7007976e-03
   8.6500000e+02   1.6899281e-03
   8.7000000e+02   1.6781167e-03
   8.7500000e+02   1.6669856e-03
   8.8000000e+02   1.6589947e-03
   8.8500000e+02   1.6532738e-03
   8.9000000e+02   1.6490161e-03
   8.9500000e+02   1.6433911e-03
   9.0000000e+02   1.6371723e-03
   9.0500000e+02   1.6323166e-03
   9.1000000e+02   1.6296899e-03
   9.1500000e+02   1.6285714e-03
   9.2000000e+02   1.6309023e-03
   9.2500000e+02   1.6289222e-03
   9.3000000e+02   1.6302952e-03
   9.3500000e+02   1.6239470e-03
   9.4000000e+02   1.6183024e-03
   9.4500000e+02   1.6114042e-03
   9.5000000e+02   1.6035162e-03
   9.5500000e+02   1.5982131e-03
   9.6000000e+02   1.5933330e-03
   9.6500000e+02   1.5848619e-03
   9.7000000e+02   1.5781812e-03
   9.7500000e+02   1.5656301e-03
   9.8000000e+02   1.5547860e-03
   9.8500000e+02   1.5437417e-03
   9.9000000e+02   1.5341903e-03
   9.9500000e+02   1.5228224e-03
   1.0000000e+03   1.5105286e-03
   1.0050000e+03   1.5007458e-03
   1.0100000e+03   1.4919157e-03
   1.0150000e+03   1.4933666e-03
   1.0200000e+03   1.4877857e-03
   1.0250000e+03   1.4657521e-03
   1.0300000e+03   1.4581282e-03
   1.0350000e+03   1.4525932e-03
   1.0400000e+03   1.4457362e-03
   1.0450000e+03   1.4375652e-03
   1.0500000e+03   1.4270426e-03
   1.0550000e+03   1.4153633e-03
   1.0600000e+03   1.4055984e-03
   1.0650000e+03   1.3953126e-03
   1.0700000e+03   1.3843059e-03
   1.0750000e+03   1.3734943e-03
   1.0800000e+03   1.3634506e-03
   1.0850000e+03   1.3558031e-03
   1.0900000e+03   1.3482942e-03
   1.0950000e+03   1.3420973e-03
   1.1000000e+03   1.3440108e-03
   1.1050000e+03   1.3413836e-03
   1.1100000e+03   1.3400620e-03
   1.1150000e+03   1.3380779e-03
   1.1200000e+03   1.3344140e-03
   1.1250000e+03   1.3308170e-03
   1.1300000e+03   1.3269723e-03
   1.1350000e+03   1.3231667e-03
   1.1400000e+03   1.3182296e-03
   1.1450000e+03   1.3109598e-03
   1.1500000e+03   1.3033872e-03
   1.1550000e+03   1.2958815e-03
   1.1600000e+03   1.2873620e-03
   1.1650000e+03   1.2785611e-03
   1.1700000e+03   1.2702734e-03
   1.1750000e+03   1.2637235e-03
   1.1800000e+03   1.2554273e-03
   1.1850000e+03   1.2469057e-03
   1.1900000e+03   1.2387165e-03
   1.1950000e+03   1.2338019e-03
   1.2000000e+03   1.2281914e-03
   1.2050000e+03   1.2243276e-03
   1.2100000e+03   1.2190298e-03
   1.2150000e+03   1.2119034e-03
   1.2200000e+03   1.2059442e-03
   1.2250000e+03   1.2008591e-03
   1.2300000e+03   1.1966137e-03
   1.2350000e+03   1.1936950e-03
   1.2400000e+03   1.1916333e-03
   1.2450000e+03   1.1898743e-03
   1.2500000e+03   1.1865339e-03
   1.2550000e+03   1.1824180e-03
   1.2600000e+03   1.1780125e-03
   1.2650000e+03   1.1741575e-03
   1.2700000e+03   1.1707244e-03
   1.2750000e+03   1.1683506e-03
   1.2800000e+03   1.1669854e-03
   1.2850000e+03   1.1677592e-03
   1.2900000e+03   1.1686633e-03
   1.2950000e+03   1.1699025e-03
   1.3000000e+03   1.1712595e-03
   1.3050000e+03   1.1728710e-03
   1.3100000e+03   1.1777495e-03
   1.3150000e+03   1.1761343e-03
   1.3200000e+03   1.1769010e-03
   1.3250000e+03   1.1762739e-03
   1.3300000e+03   1.1738173e-03
   1.3350000e+03   1.1707057e-03
   1.3400000e+03   1.1681850e-03
   1.3450000e+03   1.1657055e-03
   1.3500000e+03   1.1642212e-03
   1.3550000e+03   1.1590602e-03
   1.3600000e+03   1.1551597e-03
   1.3650000e+03   1.1519969e-03
   1.3700000e+03   1.1499855e-03
   1.3750000e+03   1.1482893e-03
   1.3800000e+03   1.1470832e-03
   1.3850000e+03   1.1447289e-03
   1.3900000e+03   1.1405863e-03
   1.3950000e+03   1.1361377e-03
   1.4000000e+03   1.1301962e-03
   1.4050000e+03   1.1232638e-03
   1.4100000e+03   1.1153756e-03
   1.4150000e+03   1.1086850e-03
   1.4200000e+03   1.1013393e-03
   1.4250000e+03   1.0926305e-03
   1.4300000e+03   1.0860457e-03
   1.4350000e+03   1.0806379e-03
   1.4400000e+03   1.0726307e-03
   1.4450000e+03   1.0653766e-03
   1.4500000e+03   1.0586142e-03
   1.4550000e+03   1.0528916e-03
   1.4600000e+03   1.0485249e-03
   1.4650000e+03   1.0455255e-03
   1.4700000e+03   1.0429540e-03
   1.4750000e+03   1.0382869e-03
   1.4800000e+03   1.0343388e-03
   1.4850000e+03   1.0330338e-03
   1.4900000e+03   1.0345271e-03
   1.4950000e+03   1.0369138e-03
   1.5000000e+03   1.0381911e-03
   1.5050000e+03   1.0366426e-03
   1.5100000e+03   1.0323390e-03
   1.5150000e+03   1.0249606e-03
   1.5200000e+03   1.0175989e-03
   1.5250000e+03   1.0115749e-03
   1.5300000e+03   1.0072968e-03
   1.5350000e+03   1.0050870e-03
   1.5400000e+03   1.0039693e-03
   1.5450000e+03   1.0038284e-03
   1.5500000e+03   1.0053382e-03
   1.5550000e+03   1.0078558e-03
   1.5600000e+03   1.0106862e-03
   1.5650000e+03   1.0133242e-03
   1.5700000e+03   1.0156584e-03
   1.5750000e+03   1.0167352e-03
   1.5800000e+03   1.0159410e-03
   1.5850000e+03   1.0133572e-03
   1.5900000e+03   1.0103236e-03
   1.5950000e+03   1.0062198e-03
   1.6000000e+03   1.0018627e-03
   1.6050000e+03   9.9751092e-04
   1.6100000e+03   9.9113310e-04
   1.6150000e+03   9.8516844e-04
   1.6200000e+03   9.7884860e-04
   1.6250000e+03   9.7202658e-04
   1.6300000e+03   9.6338267e-04
   1.6350000e+03   9.5612850e-04
   1.6400000e+03   9.5106763e-04
   1.6450000e+03   9.4559165e-04
   1.6500000e+03   9.3825722e-04
   1.6550000e+03   9.3518029e-04
   1.6600000e+03   9.3579282e-04
   1.6650000e+03   9.3783193e-04
   1.6700000e+03   9.4030345e-04
   1.6750000e+03   9.4241799e-04
   1.6800000e+03   9.4359265e-04
   1.6850000e+03   9.4358342e-04
   1.6900000e+03   9.4407848e-04
   1.6950000e+03   9.4393600e-04
   1.7000000e+03   9.4379342e-04
   1.7050000e+03   9.4413017e-04
   1.7100000e+03   9.4526596e-04
   1.7150000e+03   9.4573192e-04
   1.7200000e+03   9.4612247e-04
   1.7250000e+03   9.4662072e-04
   1.7300000e+03   9.4581701e-04
   1.7350000e+03   9.4346572e-04
   1.7400000e+03   9.4054564e-04
   1.7450000e+03   9.3767347e-04
   1.7500000e+03   9.3400896e-04
   1.7550000e+03   9.2563407e-04
   1.7600000e+03   9.1439314e-04
   1.7650000e+03   9.0342625e-04
   1.7700000e+03   8.9553290e-04
   1.7750000e+03   8.8884770e-04
   1.7800000e+03   8.7990951e-04
   1.7850000e+03   8.6723651e-04
   1.7900000e+03   8.5578583e-04
   1.7950000e+03   8.4659469e-04
   1.8000000e+03   8.3868433e-04
   1.8050000e+03   8.3285257e-04
   1.8100000e+03   8.2851210e-04
   1.8150000e+03   8.2404927e-04
   1.8200000e+03   8.2015094e-04
   1.8250000e+03   8.1577197e-04
   1.8300000e+03   8.0901969e-04
   1.8350000e+03   7.9807398e-04
   1.8400000e+03   7.8739401e-04
   1.8450000e+03   7.7968218e-04
   1.8500000e+03   7.7520316e-04
   1.8550000e+03   7.7037154e-04
   1.8600000e+03   7.6506463e-04
   1.8650000e+03   7.5991367e-04
   1.8700000e+03   7.5508576e-04
   1.8750000e+03   7.5024402e-04
   1.8800000e+03   7.4479435e-04
   1.8850000e+03   7.3866971e-04
   1.8900000e+03   7.3232605e-04
   1.8950000e+03   7.2628200e-04
   1.9000000e+03   7.2115264e-04
   1.9050000e+03   7.1688448e-04
   1.9100000e+03   7.1207078e-04
   1.9150000e+03   7.0849387e-04
   1.9200000e+03   7.0336833e-04
   1.9250000e+03   6.9626595e-04
   1.9300000e+03   6.9010541e-04
   1.9350000e+03   6.8485550e-04
   1.9400000e+03   6.8253019e-04
   1.9450000e+03   6.8078078e-04
   1.9500000e+03   6.7921037e-04
   1.9550000e+03   6.7765862e-04
   1.9600000e+03   6.7672092e-04
   1.9650000e+03   6.7653005e-04
   1.9700000e+03   6.7785562e-04
   1.9750000e+03   6.7941004e-04
   1.9800000e+03   6.8101893e-04
   1.9850000e+03   6.8249542e-04
   1.9900000e+03   6.8415177e-04
   1.9950000e+03   6.8619481e-04
   2.0000000e+03   6.8822104e-04
   2.0050000e+03   6.9037186e-04
   2.0100000e+03   6.9237727e-04
   2.0150000e+03   6.9377066e-04
   2.0200000e+03   6.9423683e-04
   2.0250000e+03   6.9438755e-04
   2.0300000e+03   6.9468250e-04
   2.0350000e+03   6.9515318e-04
   2.0400000e+03   6.9592385e-04
   2.0450000e+03   6.9681088e-04
   2.0500000e+03   6.9769329e-04
   2.0550000e+03   6.9854224e-04
   2.0600000e+03   6.9913145e-04
   2.0650000e+03   6.9937799e-04
   2.0700000e+03   6.9918164e-04
   2.0750000e+03   6.9766975e-04
   2.0800000e+03   6.9592204e-04
   2.0850000e+03   6.9438941e-04
   2.0900000e+03   6.9189089e-04
   2.0950000e+03   6.9066517e-04
   2.1000000e+03   6.8934358e-04
   2.1050000e+03   6.8778353e-04
   2.1100000e+03   6.8606131e-04
   2.1150000e+03   6.8485580e-04
   2.1200000e+03   6.8149035e-04
   2.1250000e+03   6.7828546e-04
   2.1300000e+03   6.7474271e-04
   2.1350000e+03   6.7062668e-04
   2.1400000e+03   6.6644534e-04
   2.1450000e+03   6.6136355e-04
   2.1500000e+03   6.5633105e-04
   2.1550000e+03   6.5134107e-04
   2.1600000e+03   6.4630956e-04
   2.1650000e+03   6.4113815e-04
   2.1700000e+03   6.3574696e-04
   2.1750000e+03   6.3034863e-04
   2.1800000e+03   6.2520512e-04
   2.1850000e+03   6.2034492e-04
   2.1900000e+03   6.1569943e-04
   2.1950000e+03   6.1113827e-04
   2.2000000e+03   6.0662610e-04
   2.2050000e+03   6.0182878e-04
   2.2100000e+03   5.9711526e-04
   2.2150000e+03   5.9311585e-04
   2.2200000e+03   5.8990173e-04
   2.2250000e+03   5.8718906e-04
   2.2300000e+03   5.8474974e-04
   2.2350000e+03   5.8228436e-04
   2.2400000e+03   5.8046622e-04
   2.2450000e+03   5.7756658e-04
   2.2500000e+03   5.7918081e-04
   2.2550000e+03   5.7312875e-04
   2.2600000e+03   5.7162174e-04
   2.2650000e+03   5.7011044e-04
   2.2700000e+03   5.6941255e-04
   2.2750000e+03   5.7111047e-04
   2.2800000e+03   5.7293468e-04
   2.2850000e+03   5.7468567e-04
   2.2900000e+03   5.7598091e-04
   2.2950000e+03   5.7683902e-04
   2.3000000e+03   5.7771851e-04
   2.3050000e+03   5.7839492e-04
   2.3100000e+03   5.7910467e-04
   2.3150000e+03   5.8019807e-04
   2.3200000e+03   5.8124219e-04
   2.3250000e+03   5.8211638e-04
   2.3300000e+03   5.8359993e-04
   2.3350000e+03   5.8571245e-04
   2.3400000e+03   5.8844328e-04
   2.3450000e+03   5.9158469e-04
   2.3500000e+03   5.9444826e-04
   2.3550000e+03   5.9723960e-04
   2.3600000e+03   5.9936823e-04
   2.3650000e+03   6.0140673e-04
   2.3700000e+03   6.0292132e-04
   2.3750000e+03   6.0399480e-04
   2.3800000e+03   6.0467430e-04
   2.3850000e+03   6.0520293e-04
   2.3900000e+03   6.0589060e-04
   2.3950000e+03   6.0583248e-04
   2.4000000e+03   6.0583844e-04
   2.4050000e+03   6.0568918e-04
   2.4100000e+03   6.0566676e-04
   2.4150000e+03   6.0380622e-04
   2.4200000e+03   6.0096963e-04
   2.4250000e+03   5.9693840e-04
   2.4300000e+03   5.9118095e-04
   2.4350000e+03   5.8553708e-04
   2.4400000e+03   5.8068283e-04
   2.4450000e+03   5.7538165e-04
   2.4500000e+03   5.7016738e-04
   2.4550000e+03   5.6556180e-04
   2.4600000e+03   5.6150722e-04
   2.4650000e+03   5.5729462e-04
   2.4700000e+03   5.5306426e-04
   2.4750000e+03   5.4904289e-04
   2.4800000e+03   5.4524496e-04
   2.4850000e+03   5.4169803e-04
   2.4900000e+03   5.3843620e-04
   2.4950000e+03   5.3547541e-04
   2.5000000e+03   5.3293537e-04
   2.5050000e+03   5.3085638e-04
   2.5100000e+03   5.2933551e-04
   2.5150000e+03   5.2831008e-04
   2.5200000e+03   5.2766889e-04
   2.5250000e+03   5.2714652e-04
   2.5300000e+03   5.2700801e-04
   2.5350000e+03   5.2755167e-04
   2.5400000e+03   5.2728370e-04
   2.5450000e+03   5.2729621e-04
   2.5500000e+03   5.2782839e-04
   2.5550000e+03   5.2835273e-04
   2.5600000e+03   5.2873654e-04
   2.5650000e+03   5.2904878e-04
   2.5700000e+03   5.2929093e-04
   2.5750000e+03   5.2942949e-04
   2.5800000e+03   5.2941368e-04
   2.5850000e+03   5.2922387e-04
   2.5900000e+03   5.2884595e-04
   2.5950000e+03   5.2830466e-04
   2.6000000e+03   5.2763730e-04
   2.6050000e+03   5.2687217e-04
   2.6100000e+03   5.2603455e-04
   2.6150000e+03   5.2512008e-04
   2.6200000e+03   5.2402345e-04
   2.6250000e+03   5.2297932e-04
   2.6300000e+03   5.2202126e-04
   2.6350000e+03   5.2121715e-04
   2.6400000e+03   5.2068878e-04
   2.6450000e+03   5.2012611e-04
   2.6500000e+03   5.1992502e-04
   2.6550000e+03   5.2008884e-04
   2.6600000e+03   5.2066139e-04
   2.6650000e+03   5.2135499e-04
   2.6700000e+03   5.2193090e-04
   2.6750000e+03   5.2219891e-04
   2.6800000e+03   5.2230847e-04
   2.6850000e+03   5.2275404e-04
   2.6900000e+03   5.2390073e-04
   2.6950000e+03   5.2151035e-04
   2.7000000e+03   5.2055232e-04
   2.7050000e+03   5.1937254e-04
   2.7100000e+03   5.1807687e-04
   2.7150000e+03   5.1661138e-04
   2.7200000e+03   5.1537338e-04
   2.7250000e+03   5.1431512e-04
   2.7300000e+03   5.1344780e-04
   2.7350000e+03   5.1264703e-04
   2.7400000e+03   5.1196848e-04
   2.7450000e+03   5.1145873e-04
   2.7500000e+03   5.1093015e-04
   2.7550000e+03   5.1040775e-04
   2.7600000e+03   5.1002036e-04
   2.7650000e+03   5.0981208e-04
   2.7700000e+03   5.0955490e-04
   2.7750000e+03   5.0936146e-04
   2.7800000e+03   5.0922157e-04
   2.7850000e+03   5.0913238e-04
   2.7900000e+03   5.0908114e-04
   2.7950000e+03   5.0897178e-04
   2.8000000e+03   5.0818167e-04
   2.8050000e+03   5.0703730e-04
   2.8100000e+03   5.0555454e-04
   2.8150000e+03   5.0440760e-04
   2.8200000e+03   5.0358802e-04
   2.8250000e+03   5.0277319e-04
   2.8300000e+03   5.0188977e-04
   2.8350000e+03   5.0080129e-04
   2.8400000e+03   4.9946494e-04
   2.8450000e+03   4.9788283e-04
   2.8500000e+03   4.9608883e-04
   2.8550000e+03   4.9411874e-04
   2.8600000e+03   4.9196193e-04
   2.8650000e+03   4.8962290e-04
   2.8700000e+03   4.8714063e-04
   2.8750000e+03   4.8455733e-04
   2.8800000e+03   4.8185453e-04
   2.8850000e+03   4.7905105e-04
   2.8900000e+03   4.7623760e-04
   2.8950000e+03   4.7345117e-04
   2.9000000e+03   4.7066774e-04
   2.9050000e+03   4.6785206e-04
   2.9100000e+03   4.6494275e-04
   2.9150000e+03   4.6194743e-04
   2.9200000e+03   4.5890630e-04
   2.9250000e+03   4.5586712e-04
   2.9300000e+03   4.5282445e-04
   2.9350000e+03   4.4978668e-04
   2.9400000e+03   4.4678505e-04
   2.9450000e+03   4.4351345e-04
   2.9500000e+03   4.4035338e-04
   2.9550000e+03   4.3727950e-04
   2.9600000e+03   4.3429305e-04
   2.9650000e+03   4.3138129e-04
   2.9700000e+03   4.2853641e-04
   2.9750000e+03   4.2577177e-04
   2.9800000e+03   4.2310018e-04
   2.9850000e+03   4.2053264e-04
   2.9900000e+03   4.1807997e-04
   2.9950000e+03   4.1575571e-04
   3.0000000e+03   4.1356503e-04
   3.0050000e+03   4.1153321e-04
   3.0100000e+03   4.0968689e-04
   3.0150000e+03   4.0796014e-04
   3.0200000e+03   4.0634659e-04
   3.0250000e+03   4.0491356e-04
   3.0300000e+03   4.0357259e-04
   3.0350000e+03   4.0241225e-04
   3.0400000e+03   4.0145688e-04
   3.0450000e+03   4.0069549e-04
   3.0500000e+03   3.9978787e-04
   3.0550000e+03   3.9892097e-04
   3.0600000e+03   3.9821862e-04
   3.0650000e+03   3.9763989e-04
   3.0700000e+03   3.9714777e-04
   3.0750000e+03   3.9676105e-04
   3.0800000e+03   3.9635292e-04
   3.0850000e+03   3.9597541e-04
   3.0900000e+03   3.9587650e-04
   3.0950000e+03   3.9591982e-04
   3.1000000e+03   3.9626196e-04
   3.1050000e+03   3.9676663e-04
   3.1100000e+03   3.9735224e-04
   3.1150000e+03   3.9765783e-04
   3.1200000e+03   3.9818551e-04
   3.1250000e+03   3.9860081e-04
   3.1300000e+03   3.9880841e-04
   3.1350000e+03   3.9938048e-04
   3.1400000e+03   4.0026561e-04
   3.1450000e+03   4.0081813e-04
   3.1500000e+03   4.0092146e-04
   3.1550000e+03   4.0018051e-04
   3.1600000e+03   3.9936566e-04
   3.1650000e+03   3.9880973e-04
   3.1700000e+03   3.9797219e-04
   3.1750000e+03   3.9707101e-04
   3.1800000e+03   3.9614361e-04
   3.1850000e+03   3.9496517e-04
   3.1900000e+03   3.9364040e-04
   3.1950000e+03   3.9225009e-04
   3.2000000e+03   3.9076422e-04
   3.2050000e+03   3.8917025e-04
   3.2100000e+03   3.8745624e-04
   3.2150000e+03   3.8557087e-04
   3.2200000e+03   3.8352227e-04
   3.2250000e+03   3.8145016e-04
   3.2300000e+03   3.7940784e-04
   3.2350000e+03   3.7740440e-04
   3.2400000e+03   3.7548321e-04
   3.2450000e+03   3.7362879e-04
   3.2500000e+03   3.7177110e-04
   3.2550000e+03   3.7000099e-04
   3.2600000e+03   3.6835832e-04
   3.2650000e+03   3.6683136e-04
   3.2700000e+03   3.6535039e-04
   3.2750000e+03   3.6391174e-04
   3.2800000e+03   3.6252482e-04
   3.2850000e+03   3.6120194e-04
   3.2900000e+03   3.5996743e-04
   3.2950000e+03   3.5884804e-04
   3.3000000e+03   3.5788744e-04
   3.3050000e+03   3.5704797e-04
   3.3100000e+03   3.5647383e-04
   3.3150000e+03   3.5616747e-04
   3.3200000e+03   3.5610493e-04
   3.3250000e+03   3.5647896e-04
   3.3300000e+03   3.5672709e-04
   3.3350000e+03   3.5733928e-04
   3.3400000e+03   3.5808780e-04
   3.3450000e+03   3.5901000e-04
   3.3500000e+03   3.6015393e-04
   3.3550000e+03   3.6151114e-04
   3.3600000e+03   3.6299818e-04
   3.3650000e+03   3.6459192e-04
   3.3700000e+03   3.6628267e-04
   3.3750000e+03   3.6800217e-04
   3.3800000e+03   3.6990518e-04
   3.3850000e+03   3.7199328e-04
   3.3900000e+03   3.7419231e-04
   3.3950000e+03   3.7664352e-04
   3.4000000e+03   3.7861690e-04
   3.4050000e+03   3.8073481e-04
   3.4100000e+03   3.8275805e-04
   3.4150000e+03   3.8468310e-04
   3.4200000e+03   3.8632284e-04
   3.4250000e+03   3.8785933e-04
   3.4300000e+03   3.8942329e-04
   3.4350000e+03   3.9086346e-04
   3.4400000e+03   3.9222201e-04
   3.4450000e+03   3.9347087e-04
   3.4500000e+03   3.9457598e-04
   3.4550000e+03   3.9544983e-04
   3.4600000e+03   3.9607169e-04
   3.4650000e+03   3.9643451e-04
   3.4700000e+03   3.9672443e-04
   3.4750000e+03   3.9666177e-04
   3.4800000e+03   3.9653148e-04
   3.4850000e+03   3.9623775e-04
   3.4900000e+03   3.9572399e-04
   3.4950000e+03   3.9496961e-04
   3.5000000e+03   3.9399499e-04
   3.5050000e+03   3.9274606e-04
   3.5100000e+03   3.9135657e-04
   3.5150000e+03   3.8979005e-04
   3.5200000e+03   3.8812700e-04
   3.5250000e+03   3.8648837e-04
   3.5300000e+03   3.8479529e-04
   3.5350000e+03   3.8309945e-04
   3.5400000e+03   3.8133041e-04
   3.5450000e+03   3.7948746e-04
   3.5500000e+03   3.7752147e-04
   3.5550000e+03   3.7548930e-04
   3.5600000e+03   3.7342395e-04
   3.5650000e+03   3.7132911e-04
   3.5700000e+03   3.6919350e-04
   3.5750000e+03   3.6703821e-04
   3.5800000e+03   3.6490850e-04
   3.5850000e+03   3.6278346e-04
   3.5900000e+03   3.6070064e-04
   3.5950000e+03   3.5867862e-04
   3.6000000e+03   3.5667397e-04
   3.6050000e+03   3.5468179e-04
   3.6100000e+03   3.5271736e-04
   3.6150000e+03   3.5079307e-04
   3.6200000e+03   3.4890327e-04
   3.6250000e+03   3.4702317e-04
   3.6300000e+03   3.4507720e-04
   3.6350000e+03   3.4311650e-04
   3.6400000e+03   3.4121424e-04
   3.6450000e+03   3.3937128e-04
   3.6500000e+03   3.3754105e-04
   3.6550000e+03   3.3572407e-04
   3.6600000e+03   3.3395265e-04
   3.6650000e+03   3.3220417e-04
   3.6700000e+03   3.3047541e-04
   3.6750000e+03   3.2875586e-04
   3.6800000e+03   3.2704853e-04
   3.6850000e+03   3.2537766e-04
   3.6900000e+03   3.2376714e-04
   3.6950000e+03   3.2222305e-04
   3.7000000e+03   3.2073119e-04
   3.7050000e+03   3.1925333e-04
   3.7100000e+03   3.1786090e-04
   3.7150000e+03   3.1657293e-04
   3.7200000e+03   3.1538050e-04
   3.7250000e+03   3.1427425e-04
   3.7300000e+03   3.1323433e-04
   3.7350000e+03   3.1222047e-04
   3.7400000e+03   3.1124727e-04
   3.7450000e+03   3.1032374e-04
   3.7500000e+03   3.0944677e-04
   3.7550000e+03   3.0860925e-04
   3.7600000e+03   3.0781307e-04
   3.7650000e+03   3.0705651e-04
   3.7700000e+03   3.0600314e-04
   3.7750000e+03   3.0434016e-04
   3.7800000e+03   3.0266716e-04
   3.7850000e+03   3.0125092e-04
   3.7900000e+03   3.0022664e-04
   3.7950000e+03   2.9935294e-04
   3.8000000e+03   2.9876622e-04
   3.8050000e+03   2.9874751e-04
   3.8100000e+03   2.9905740e-04
   3.8150000e+03   2.9930583e-04
   3.8200000e+03   2.9937630e-04
   3.8250000e+03   2.9927304e-04
   3.8300000e+03   2.9903429e-04
   3.8350000e+03   2.9868429e-04
   3.8400000e+03   2.9822544e-04
   3.8450000e+03   2.9765990e-04
   3.8500000e+03   2.9701371e-04
   3.8550000e+03   2.9629144e-04
   3.8600000e+03   2.9554562e-04
   3.8650000e+03   2.9485258e-04
   3.8700000e+03   2.9422881e-04
   3.8750000e+03   2.9365128e-04
   3.8800000e+03   2.9308401e-04
   3.8850000e+03   2.9248697e-04
   3.8900000e+03   2.9182747e-04
   3.8950000e+03   2.9101823e-04
   3.9000000e+03   2.8995940e-04
   3.9050000e+03   2.8888924e-04
   3.9100000e+03   2.8785126e-04
   3.9150000e+03   2.8679771e-04
   3.9200000e+03   2.8570489e-04
   3.9250000e+03   2.8462654e-04
   3.9300000e+03   2.8363844e-04
   3.9350000e+03   2.8271879e-04
   3.9400000e+03   2.8179686e-04
   3.9450000e+03   2.8073560e-04
   3.9500000e+03   2.7963393e-04
   3.9550000e+03   2.7855862e-04
   3.9600000e+03   2.7750346e-04
   3.9650000e+03   2.7642597e-04
   3.9700000e+03   2.7538631e-04
   3.9750000e+03   2.7440615e-04
   3.9800000e+03   2.7349328e-04
   3.9850000e+03   2.7265084e-04
   3.9900000e+03   2.7188502e-04
   3.9950000e+03   2.7120504e-04
   4.0000000e+03   2.7062038e-04
   4.0050000e+03   2.7013893e-04
   4.0100000e+03   2.6976744e-04
   4.0150000e+03   2.6953758e-04
   4.0200000e+03   2.6949677e-04
   4.0250000e+03   2.6973481e-04
   4.0300000e+03   2.7022200e-04
   4.0350000e+03   2.7075999e-04
   4.0400000e+03   2.7116260e-04
   4.0450000e+03   2.7160651e-04
   4.0500000e+03   2.7217919e-04
   4.0550000e+03   2.7282398e-04
   4.0600000e+03   2.7369782e-04
   4.0650000e+03   2.7465657e-04
   4.0700000e+03   2.7582817e-04
   4.0750000e+03   2.7723727e-04
   4.0800000e+03   2.7874174e-04
   4.0850000e+03   2.8032451e-04
   4.0900000e+03   2.8201082e-04
   4.0950000e+03   2.8380334e-04
   4.1000000e+03   2.8568672e-04
   4.1050000e+03   2.8758155e-04
   4.1100000e+03   2.8942730e-04
   4.1150000e+03   2.9122654e-04
   4.1200000e+03   2.9305149e-04
   4.1250000e+03   2.9497519e-04
   4.1300000e+03   2.9673805e-04
   4.1350000e+03   2.9851294e-04
   4.1400000e+03   3.0031767e-04
   4.1450000e+03   3.0202792e-04
   4.1500000e+03   3.0365234e-04
   4.1550000e+03   3.0514818e-04
   4.1600000e+03   3.0649510e-04
   4.1650000e+03   3.0771033e-04
   4.1700000e+03   3.0880642e-04
   4.1750000e+03   3.0977328e-04
   4.1800000e+03   3.1062923e-04
   4.1850000e+03   3.1141512e-04
   4.1900000e+03   3.1213787e-04
   4.1950000e+03   3.1277537e-04
   4.2000000e+03   3.1332372e-04
   4.2050000e+03   3.1399194e-04
   4.2100000e+03   3.1403216e-04
   4.2150000e+03   3.1404729e-04
   4.2200000e+03   3.1394078e-04
   4.2250000e+03   3.1368676e-04
   4.2300000e+03   3.1328923e-04
   4.2350000e+03   3.1276476e-04
   4.2400000e+03   3.1211311e-04
   4.2450000e+03   3.1131821e-04
   4.2500000e+03   3.1034381e-04
   4.2550000e+03   3.0920235e-04
   4.2600000e+03   3.0788139e-04
   4.2650000e+03   3.0640114e-04
   4.2700000e+03   3.0476932e-04
   4.2750000e+03   3.0301102e-04
   4.2800000e+03   3.0114603e-04
   4.2850000e+03   2.9920460e-04
   4.2900000e+03   2.9719478e-04
   4.2950000e+03   2.9510344e-04
   4.3000000e+03   2.9293923e-04
   4.3050000e+03   2.9074647e-04
   4.3100000e+03   2.8855202e-04
   4.3150000e+03   2.8636760e-04
   4.3200000e+03   2.8419746e-04
   4.3250000e+03   2.8203548e-04
   4.3300000e+03   2.7989565e-04
   4.3350000e+03   2.7778882e-04
   4.3400000e+03   2.7571900e-04
   4.3450000e+03   2.7368943e-04
   4.3500000e+03   2.7165862e-04
   4.3550000e+03   2.6961806e-04
   4.3600000e+03   2.6765403e-04
   4.3650000e+03   2.6581039e-04
   4.3700000e+03   2.6408143e-04
   4.3750000e+03   2.6246189e-04
   4.3800000e+03   2.6096678e-04
   4.3850000e+03   2.5958496e-04
   4.3900000e+03   2.5819631e-04
   4.3950000e+03   2.5699903e-04
   4.4000000e+03   2.5592794e-04
   4.4050000e+03   2.5497876e-04
   4.4100000e+03   2.5415168e-04
   4.4150000e+03   2.5344451e-04
   4.4200000e+03   2.5285952e-04
   4.4250000e+03   2.5238682e-04
   4.4300000e+03   2.5200668e-04
   4.4350000e+03   2.5169234e-04
   4.4400000e+03   2.5141930e-04
   4.4450000e+03   2.5117147e-04
   4.4500000e+03   2.5094188e-04
   4.4550000e+03   2.5072929e-04
   4.4600000e+03   2.5053048e-04
   4.4650000e+03   2.5036675e-04
   4.4700000e+03   2.5022608e-04
   4.4750000e+03   2.5013432e-04
   4.4800000e+03   2.5004711e-04
   4.4850000e+03   2.4992680e-04
   4.4900000e+03   2.4972292e-04
   4.4950000e+03   2.4947936e-04
   4.5000000e+03   2.4920829e-04
   4.5050000e+03   2.4887118e-04
   4.5100000e+03   2.4842468e-04
   4.5150000e+03   2.4786181e-04
   4.5200000e+03   2.4720263e-04
   4.5250000e+03   2.4647584e-04
   4.5300000e+03   2.4569069e-04
   4.5350000e+03   2.4490354e-04
   4.5400000e+03   2.4399954e-04
   4.5450000e+03   2.4305727e-04
   4.5500000e+03   2.4208365e-04
   4.5550000e+03   2.4107960e-04
   4.5600000e+03   2.4012633e-04
   4.5650000e+03   2.3877333e-04
   4.5700000e+03   2.3758509e-04
   4.5750000e+03   2.3641322e-04
   4.5800000e+03   2.3520143e-04
   4.5850000e+03   2.3395908e-04
   4.5900000e+03   2.3266849e-04
   4.5950000e+03   2.3132938e-04
   4.6000000e+03   2.2994476e-04
   4.6050000e+03   2.2853203e-04
   4.6100000e+03   2.2710485e-04
   4.6150000e+03   2.2567401e-04
   4.6200000e+03   2.2425006e-04
   4.6250000e+03   2.2284691e-04
   4.6300000e+03   2.2145391e-04
   4.6350000e+03   2.2010160e-04
   4.6400000e+03   2.1883800e-04
   4.6450000e+03   2.1768442e-04
   4.6500000e+03   2.1661179e-04
   4.6550000e+03   2.1570442e-04
   4.6600000e+03   2.1489540e-04
   4.6650000e+03   2.1422676e-04
   4.6700000e+03   2.1365662e-04
   4.6750000e+03   2.1316046e-04
   4.6800000e+03   2.1271624e-04
   4.6850000e+03   2.1240831e-04
   4.6900000e+03   2.1212131e-04
   4.6950000e+03   2.1198909e-04
   4.7000000e+03   2.1192876e-04
   4.7050000e+03   2.1199413e-04
   4.7100000e+03   2.1217283e-04
   4.7150000e+03   2.1247316e-04
   4.7200000e+03   2.1290298e-04
   4.7250000e+03   2.1347009e-04
   4.7300000e+03   2.1388562e-04
   4.7350000e+03   2.1428651e-04
   4.7400000e+03   2.1480140e-04
   4.7450000e+03   2.1549114e-04
   4.7500000e+03   2.1636221e-04
   4.7550000e+03   2.1741817e-04
   4.7600000e+03   2.1864504e-04
   4.7650000e+03   2.2000775e-04
   4.7700000e+03   2.2146286e-04
   4.7750000e+03   2.2296997e-04
   4.7800000e+03   2.2449661e-04
   4.7850000e+03   2.2618626e-04
   4.7900000e+03   2.2762868e-04
   4.7950000e+03   2.2901116e-04
   4.8000000e+03   2.3048977e-04
   4.8050000e+03   2.3202069e-04
   4.8100000e+03   2.3341107e-04
   4.8150000e+03   2.3481377e-04
   4.8200000e+03   2.3621222e-04
   4.8250000e+03   2.3761333e-04
   4.8300000e+03   2.3898160e-04
   4.8350000e+03   2.4026220e-04
   4.8400000e+03   2.4154143e-04
   4.8450000e+03   2.4277951e-04
   4.8500000e+03   2.4393813e-04
   4.8550000e+03   2.4497947e-04
   4.8600000e+03   2.4591547e-04
   4.8650000e+03   2.4676454e-04
   4.8700000e+03   2.4750849e-04
   4.8750000e+03   2.4816407e-04
   4.8800000e+03   2.4876087e-04
   4.8850000e+03   2.4923740e-04
   4.8900000e+03   2.4966188e-04
   4.8950000e+03   2.4999482e-04
   4.9000000e+03   2.5027863e-04
   4.9050000e+03   2.5044786e-04
   4.9100000e+03   2.5057131e-04
   4.9150000e+03   2.5061416e-04
   4.9200000e+03   2.5057066e-04
   4.9250000e+03   2.5045239e-04
   4.9300000e+03   2.5023044e-04
   4.9350000e+03   2.4999840e-04
   4.9400000e+03   2.4961257e-04
   4.9450000e+03   2.4930999e-04
   4.9500000e+03   2.4901852e-04
   4.9550000e+03   2.4867825e-04
   4.9600000e+03   2.4824066e-04
   4.9650000e+03   2.4765134e-04
   4.9700000e+03   2.4694830e-04
   4.9750000e+03   2.4623185e-04
   4.9800000e+03   2.4554002e-04
   4.9850000e+03   2.4486055e-04
   4.9900000e+03   2.4417723e-04
   4.9950000e+03   2.4344190e-04
   5.0000000e+03   2.4265413e-04
   5.0050000e+03   2.4184844e-04
   5.0100000e+03   2.4104662e-04
   5.0150000e+03   2.4025321e-04
   5.0200000e+03   2.3945977e-04
   5.0250000e+03   2.3866825e-04
   5.0300000e+03   2.3787447e-04
   5.0350000e+03   2.3707316e-04
   5.0400000e+03   2.3626592e-04
   5.0450000e+03   2.3546100e-04
   5.0500000e+03   2.3466764e-04
   5.0550000e+03   2.3389406e-04
   5.0600000e+03   2.3313400e-04
   5.0650000e+03   2.3237936e-04
   5.0700000e+03   2.3162659e-04
   5.0750000e+03   2.3087688e-04
   5.0800000e+03   2.3013529e-04
   5.0850000e+03   2.2939864e-04
   5.0900000e+03   2.2865897e-04
   5.0950000e+03   2.2790283e-04
   5.1000000e+03   2.2711720e-04
   5.1050000e+03   2.2632710e-04
   5.1100000e+03   2.2556758e-04
   5.1150000e+03   2.2484827e-04
   5.1200000e+03   2.2416007e-04
   5.1250000e+03   2.2350482e-04
   5.1300000e+03   2.2286133e-04
   5.1350000e+03   2.2212640e-04
   5.1400000e+03   2.2128834e-04
   5.1450000e+03   2.2038400e-04
   5.1500000e+03   2.1944400e-04
   5.1550000e+03   2.1846199e-04
   5.1600000e+03   2.1740758e-04
   5.1650000e+03   2.1634820e-04
   5.1700000e+03   2.1531895e-04
   5.1750000e+03   2.1429692e-04
   5.1800000e+03   2.1323993e-04
   5.1850000e+03   2.1214273e-04
   5.1900000e+03   2.1102763e-04
   5.1950000e+03   2.0991940e-04
   5.2000000e+03   2.0883317e-04
   5.2050000e+03   2.0777462e-04
   5.2100000e+03   2.0674330e-04
   5.2150000e+03   2.0573437e-04
   5.2200000e+03   2.0473902e-04
   5.2250000e+03   2.0377165e-04
   5.2300000e+03   2.0275891e-04
   5.2350000e+03   2.0185175e-04
   5.2400000e+03   2.0081013e-04
   5.2450000e+03   1.9975965e-04
   5.2500000e+03   1.9872278e-04
   5.2550000e+03   1.9769732e-04
   5.2600000e+03   1.9667129e-04
   5.2650000e+03   1.9555926e-04
   5.2700000e+03   1.9429743e-04
   5.2750000e+03   1.9307030e-04
   5.2800000e+03   1.9191561e-04
   5.2850000e+03   1.9072702e-04
   5.2900000e+03   1.8949653e-04
   5.2950000e+03   1.8822808e-04
   5.3000000e+03   1.8690366e-04
   5.3050000e+03   1.8553988e-04
   5.3100000e+03   1.8415166e-04
   5.3150000e+03   1.8273950e-04
   5.3200000e+03   1.8131426e-04
   5.3250000e+03   1.7984228e-04
   5.3300000e+03   1.7837624e-04
   5.3350000e+03   1.7695967e-04
   5.3400000e+03   1.7558963e-04
   5.3450000e+03   1.7429804e-04
   5.3500000e+03   1.7309160e-04
   5.3550000e+03   1.7193881e-04
   5.3600000e+03   1.7082944e-04
   5.3650000e+03   1.6980826e-04
   5.3700000e+03   1.6890149e-04
   5.3750000e+03   1.6811410e-04
   5.3800000e+03   1.6744636e-04
   5.3850000e+03   1.6689957e-04
   5.3900000e+03   1.6647632e-04
   5.3950000e+03   1.6618094e-04
   5.4000000e+03   1.6602040e-04
   5.4050000e+03   1.6601265e-04
   5.4100000e+03   1.6601053e-04
   5.4150000e+03   1.6625545e-04
   5.4200000e+03   1.6658553e-04
   5.4250000e+03   1.6706822e-04
   5.4300000e+03   1.6767649e-04
   5.4350000e+03   1.6840351e-04
   5.4400000e+03   1.6919724e-04
   5.4450000e+03   1.7002182e-04
   5.4500000e+03   1.7105510e-04
   5.4550000e+03   1.7216925e-04
   5.4600000e+03   1.7328935e-04
   5.4650000e+03   1.7448503e-04
   5.4700000e+03   1.7565945e-04
   5.4750000e+03   1.7688593e-04
   5.4800000e+03   1.7816458e-04
   5.4850000e+03   1.7954415e-04
   5.4900000e+03   1.8102866e-04
   5.4950000e+03   1.8242080e-04
   5.5000000e+03   1.8379770e-04
   5.5050000e+03   1.8517471e-04
   5.5100000e+03   1.8655869e-04
   5.5150000e+03   1.8795720e-04
   5.5200000e+03   1.8936962e-04
   5.5250000e+03   1.9078808e-04
   5.5300000e+03   1.9220109e-04
   5.5350000e+03   1.9359634e-04
   5.5400000e+03   1.9496226e-04
   5.5450000e+03   1.9628799e-04
   5.5500000e+03   1.9756478e-04
   5.5550000e+03   1.9878472e-04
   5.5600000e+03   1.9993970e-04
   5.5650000e+03   2.0102286e-04
   5.5700000e+03   2.0194386e-04
   5.5750000e+03   2.0277349e-04
   5.5800000e+03   2.0356749e-04
   5.5850000e+03   2.0432213e-04
   5.5900000e+03   2.0502045e-04
   5.5950000e+03   2.0565111e-04
   5.6000000e+03   2.0621449e-04
   5.6050000e+03   2.0668839e-04
   5.6100000e+03   2.0707569e-04
   5.6150000e+03   2.0737504e-04
   5.6200000e+03   2.0758297e-04
   5.6250000e+03   2.0771938e-04
   5.6300000e+03   2.0782184e-04
   5.6350000e+03   2.0794210e-04
   5.6400000e+03   2.0803963e-04
   5.6450000e+03   2.0799782e-04
   5.6500000e+03   2.0768846e-04
   5.6550000e+03   2.0719402e-04
   5.6600000e+03   2.0662919e-04
   5.6650000e+03   2.0607745e-04
   5.6700000e+03   2.0547191e-04
   5.6750000e+03   2.0489157e-04
   5.6800000e+03   2.0429328e-04
   5.6850000e+03   2.0367311e-04
   5.6900000e+03   2.0302869e-04
   5.6950000e+03   2.0236069e-04
   5.7000000e+03   2.0167345e-04
   5.7050000e+03   2.0097206e-04
   5.7100000e+03   2.0026345e-04
   5.7150000e+03   1.9955312e-04
   5.7200000e+03   1.9884794e-04
   5.7250000e+03   1.9815432e-04
   5.7300000e+03   1.9747852e-04
   5.7350000e+03   1.9682603e-04
   5.7400000e+03   1.9620221e-04
   5.7450000e+03   1.9560770e-04
   5.7500000e+03   1.9504503e-04
   5.7550000e+03   1.9451801e-04
   5.7600000e+03   1.9404339e-04
   5.7650000e+03   1.9361170e-04
   5.7700000e+03   1.9322431e-04
   5.7750000e+03   1.9286559e-04
   5.7800000e+03   1.9252927e-04
   5.7850000e+03   1.9224056e-04
   5.7900000e+03   1.9201240e-04
   5.7950000e+03   1.9182935e-04
   5.8000000e+03   1.9167678e-04
   5.8050000e+03   1.9153834e-04
   5.8100000e+03   1.9141450e-04
   5.8150000e+03   1.9130751e-04
   5.8200000e+03   1.9121405e-04
   5.8250000e+03   1.9112846e-04
   5.8300000e+03   1.9104614e-04
   5.8350000e+03   1.9093722e-04
   5.8400000e+03   1.9085130e-04
   5.8450000e+03   1.9078591e-04
   5.8500000e+03   1.9071162e-04
   5.8550000e+03   1.9061880e-04
   5.8600000e+03   1.9050142e-04
   5.8650000e+03   1.9036076e-04
   5.8700000e+03   1.9018569e-04
   5.8750000e+03   1.8993783e-04
   5.8800000e+03   1.8956278e-04
   5.8850000e+03   1.8908758e-04
   5.8900000e+03   1.8855014e-04
   5.8950000e+03   1.8795999e-04
   5.9000000e+03   1.8731764e-04
   5.9050000e+03   1.8661923e-04
   5.9100000e+03   1.8585775e-04
   5.9150000e+03   1.8502867e-04
   5.9200000e+03   1.8412757e-04
   5.9250000e+03   1.8317709e-04
   5.9300000e+03   1.8217600e-04
   5.9350000e+03   1.8108638e-04
   5.9400000e+03   1.7990979e-04
   5.9450000e+03   1.7853881e-04
   5.9500000e+03   1.7704701e-04
   5.9550000e+03   1.7552027e-04
   5.9600000e+03   1.7397667e-04
   5.9650000e+03   1.7240458e-04
   5.9700000e+03   1.7079734e-04
   5.9750000e+03   1.6916614e-04
   5.9800000e+03   1.6753491e-04
   5.9850000e+03   1.6591249e-04
   5.9900000e+03   1.6429770e-04
   5.9950000e+03   1.6268986e-04
   6.0000000e+03   1.6109287e-04
   6.0050000e+03   1.5949083e-04
   6.0100000e+03   1.5787753e-04
   6.0150000e+03   1.5628699e-04
   6.0200000e+03   1.5478110e-04
   6.0250000e+03   1.5338011e-04
   6.0300000e+03   1.5210391e-04
   6.0350000e+03   1.5085115e-04
   6.0400000e+03   1.4956857e-04
   6.0450000e+03   1.4825030e-04
   6.0500000e+03   1.4684592e-04
   6.0550000e+03   1.4554797e-04
   6.0600000e+03   1.4444313e-04
   6.0650000e+03   1.4351884e-04
   6.0700000e+03   1.4275014e-04
   6.0750000e+03   1.4211484e-04
   6.0800000e+03   1.4159861e-04
   6.0850000e+03   1.4119577e-04
   6.0900000e+03   1.4090629e-04
   6.0950000e+03   1.4073257e-04
   6.1000000e+03   1.4067723e-04
   6.1050000e+03   1.4075497e-04
   6.1100000e+03   1.4097633e-04
   6.1150000e+03   1.4121810e-04
   6.1200000e+03   1.4192788e-04
   6.1250000e+03   1.4234177e-04
   6.1300000e+03   1.4270747e-04
   6.1350000e+03   1.4341782e-04
   6.1400000e+03   1.4421193e-04
   6.1450000e+03   1.4506749e-04
   6.1500000e+03   1.4597563e-04
   6.1550000e+03   1.4668674e-04
   6.1600000e+03   1.4740038e-04
   6.1650000e+03   1.4822587e-04
   6.1700000e+03   1.4919883e-04
   6.1750000e+03   1.5033913e-04
   6.1800000e+03   1.5162441e-04
   6.1850000e+03   1.5284796e-04
   6.1900000e+03   1.5419033e-04
   6.1950000e+03   1.5547910e-04
   6.2000000e+03   1.5666997e-04
   6.2050000e+03   1.5789553e-04
   6.2100000e+03   1.5912032e-04
   6.2150000e+03   1.6024979e-04
   6.2200000e+03   1.6131583e-04
   6.2250000e+03   1.6235428e-04
   6.2300000e+03   1.6336756e-04
   6.2350000e+03   1.6434952e-04
   6.2400000e+03   1.6529819e-04
   6.2450000e+03   1.6612751e-04
   6.2500000e+03   1.6689445e-04
   6.2550000e+03   1.6766695e-04
   6.2600000e+03   1.6845481e-04
   6.2650000e+03   1.6922089e-04
   6.2700000e+03   1.6989331e-04
   6.2750000e+03   1.7051404e-04
   6.2800000e+03   1.7105083e-04
   6.2850000e+03   1.7148536e-04
   6.2900000e+03   1.7188422e-04
   6.2950000e+03   1.7223630e-04
   6.3000000e+03   1.7253376e-04
   6.3050000e+03   1.7279437e-04
   6.3100000e+03   1.7298606e-04
   6.3150000e+03   1.7312717e-04
   6.3200000e+03   1.7323424e-04
   6.3250000e+03   1.7330925e-04
   6.3300000e+03   1.7334808e-04
   6.3350000e+03   1.7334751e-04
   6.3400000e+03   1.7330837e-04
   6.3450000e+03   1.7321065e-04
   6.3500000e+03   1.7309726e-04
   6.3550000e+03   1.7287791e-04
   6.3600000e+03   1.7267923e-04
   6.3650000e+03   1.7250906e-04
   6.3700000e+03   1.7233862e-04
   6.3750000e+03   1.7217253e-04
   6.3800000e+03   1.7200047e-04
   6.3850000e+03   1.7192890e-04
   6.3900000e+03   1.7163826e-04
   6.3950000e+03   1.7147309e-04
   6.4000000e+03   1.7131085e-04
   6.4050000e+03   1.7116327e-04
   6.4100000e+03   1.7102476e-04
   6.4150000e+03   1.7089844e-04
   6.4200000e+03   1.7078656e-04
   6.4250000e+03   1.7069463e-04
   6.4300000e+03   1.7062495e-04
   6.4350000e+03   1.7057591e-04
   6.4400000e+03   1.7054493e-04
   6.4450000e+03   1.7052522e-04
   6.4500000e+03   1.7058684e-04
   6.4550000e+03   1.7048943e-04
   6.4600000e+03   1.7045800e-04
   6.4650000e+03   1.7042719e-04
   6.4700000e+03   1.7038725e-04
   6.4750000e+03   1.7032521e-04
   6.4800000e+03   1.7024689e-04
   6.4850000e+03   1.7014387e-04
   6.4900000e+03   1.7004156e-04
   6.4950000e+03   1.6996173e-04
   6.5000000e+03   1.6989322e-04
   6.5050000e+03   1.6981849e-04
   6.5100000e+03   1.6974626e-04
   6.5150000e+03   1.6968219e-04
   6.5200000e+03   1.6962679e-04
   6.5250000e+03   1.6956106e-04
   6.5300000e+03   1.6948988e-04
   6.5350000e+03   1.6940907e-04
   6.5400000e+03   1.6931940e-04
   6.5450000e+03   1.6921763e-04
   6.5500000e+03   1.6910053e-04
   6.5550000e+03   1.6896984e-04
   6.5600000e+03   1.6882092e-04
   6.5650000e+03   1.6864156e-04
   6.5700000e+03   1.6841726e-04
   6.5750000e+03   1.6815145e-04
   6.5800000e+03   1.6777232e-04
   6.5850000e+03   1.6733824e-04
   6.5900000e+03   1.6695511e-04
   6.5950000e+03   1.6660638e-04
   6.6000000e+03   1.6624029e-04
   6.6050000e+03   1.6580917e-04
   6.6100000e+03   1.6527925e-04
   6.6150000e+03   1.6463029e-04
   6.6200000e+03   1.6387195e-04
   6.6250000e+03   1.6300896e-04
   6.6300000e+03   1.6207285e-04
   6.6350000e+03   1.6103614e-04
   6.6400000e+03   1.5990279e-04
   6.6450000e+03   1.5876500e-04
   6.6500000e+03   1.5765733e-04
   6.6550000e+03   1.5655527e-04
   6.6600000e+03   1.5542213e-04
   6.6650000e+03   1.5423605e-04
   6.6700000e+03   1.5299094e-04
   6.6750000e+03   1.5168744e-04
   6.6800000e+03   1.5032333e-04
   6.6850000e+03   1.4891472e-04
   6.6900000e+03   1.4748042e-04
   6.6950000e+03   1.4603657e-04
   6.7000000e+03   1.4459371e-04
   6.7050000e+03   1.4315768e-04
   6.7100000e+03   1.4173159e-04
   6.7150000e+03   1.4031708e-04
   6.7200000e+03   1.3891469e-04
   6.7250000e+03   1.3752425e-04
   6.7300000e+03   1.3614558e-04
   6.7350000e+03   1.3477970e-04
   6.7400000e+03   1.3342973e-04
   6.7450000e+03   1.3210140e-04
   6.7500000e+03   1.3080263e-04
   6.7550000e+03   1.2954275e-04
   6.7600000e+03   1.2833162e-04
   6.7650000e+03   1.2717890e-04
   6.7700000e+03   1.2609367e-04
   6.7750000e+03   1.2508425e-04
   6.7800000e+03   1.2415802e-04
   6.7850000e+03   1.2332142e-04
   6.7900000e+03   1.2257970e-04
   6.7950000e+03   1.2193716e-04
   6.8000000e+03   1.2139714e-04
   6.8050000e+03   1.2096198e-04
   6.8100000e+03   1.2063325e-04
   6.8150000e+03   1.2041181e-04
   6.8200000e+03   1.2029818e-04
   6.8250000e+03   1.2029314e-04
   6.8300000e+03   1.2039495e-04
   6.8350000e+03   1.2059068e-04
   6.8400000e+03   1.2088330e-04
   6.8450000e+03   1.2127664e-04
   6.8500000e+03   1.2176952e-04
   6.8550000e+03   1.2230890e-04
   6.8600000e+03   1.2305178e-04
   6.8650000e+03   1.2370298e-04
   6.8700000e+03   1.2450155e-04
   6.8750000e+03   1.2537347e-04
   6.8800000e+03   1.2628858e-04
   6.8850000e+03   1.2723213e-04
   6.8900000e+03   1.2816280e-04
   6.8950000e+03   1.2911322e-04
   6.9000000e+03   1.3009307e-04
   6.9050000e+03   1.3108176e-04
   6.9100000e+03   1.3207413e-04
   6.9150000e+03   1.3314783e-04
   6.9200000e+03   1.3410691e-04
   6.9250000e+03   1.3509626e-04
   6.9300000e+03   1.3605871e-04
   6.9350000e+03   1.3697733e-04
   6.9400000e+03   1.3785954e-04
   6.9450000e+03   1.3871781e-04
   6.9500000e+03   1.3954687e-04
   6.9550000e+03   1.4041953e-04
   6.9600000e+03   1.4114247e-04
   6.9650000e+03   1.4187687e-04
   6.9700000e+03   1.4255852e-04
   6.9750000e+03   1.4315301e-04
   6.9800000e+03   1.4368697e-04
   6.9850000e+03   1.4417872e-04
   6.9900000e+03   1.4462147e-04
   6.9950000e+03   1.4501321e-04
   7.0000000e+03   1.4535411e-04
   7.0050000e+03   1.4564363e-04
   7.0100000e+03   1.4584882e-04
   7.0150000e+03   1.4598660e-04
   7.0200000e+03   1.4609760e-04
   7.0250000e+03   1.4619915e-04
   7.0300000e+03   1.4628656e-04
   7.0350000e+03   1.4635243e-04
   7.0400000e+03   1.4639180e-04
   7.0450000e+03   1.4640069e-04
   7.0500000e+03   1.4638215e-04
   7.0550000e+03   1.4634222e-04
   7.0600000e+03   1.4628844e-04
   7.0650000e+03   1.4622233e-04
   7.0700000e+03   1.4615004e-04
   7.0750000e+03   1.4607614e-04
   7.0800000e+03   1.4600223e-04
   7.0850000e+03   1.4593001e-04
   7.0900000e+03   1.4586666e-04
   7.0950000e+03   1.4581877e-04
   7.1000000e+03   1.4578983e-04
   7.1050000e+03   1.4578039e-04
   7.1100000e+03   1.4584067e-04
   7.1150000e+03   1.4584054e-04
   7.1200000e+03   1.4579453e-04
   7.1250000e+03   1.4577398e-04
   7.1300000e+03   1.4577419e-04
   7.1350000e+03   1.4582206e-04
   7.1400000e+03   1.4591176e-04
   7.1450000e+03   1.4602917e-04
   7.1500000e+03   1.4616829e-04
   7.1550000e+03   1.4632986e-04
   7.1600000e+03   1.4651553e-04
   7.1650000e+03   1.4672405e-04
   7.1700000e+03   1.4695270e-04
   7.1750000e+03   1.4719736e-04
   7.1800000e+03   1.4745608e-04
   7.1850000e+03   1.4772444e-04
   7.1900000e+03   1.4805739e-04
   7.1950000e+03   1.4850991e-04
   7.2000000e+03   1.4912994e-04
   7.2050000e+03   1.4975824e-04
   7.2100000e+03   1.5015098e-04
   7.2150000e+03   1.5025667e-04
   7.2200000e+03   1.5022781e-04
   7.2250000e+03   1.5020371e-04
   7.2300000e+03   1.5023986e-04
   7.2350000e+03   1.5034372e-04
   7.2400000e+03   1.5048079e-04
   7.2450000e+03   1.5063745e-04
   7.2500000e+03   1.5077096e-04
   7.2550000e+03   1.5085425e-04
   7.2600000e+03   1.5087429e-04
   7.2650000e+03   1.5083147e-04
   7.2700000e+03   1.5072414e-04
   7.2750000e+03   1.5055250e-04
   7.2800000e+03   1.5031287e-04
   7.2850000e+03   1.5000743e-04
   7.2900000e+03   1.4961665e-04
   7.2950000e+03   1.4911475e-04
   7.3000000e+03   1.4855768e-04
   7.3050000e+03   1.4796348e-04
   7.3100000e+03   1.4733451e-04
   7.3150000e+03   1.4666946e-04
   7.3200000e+03   1.4596749e-04
   7.3250000e+03   1.4523095e-04
   7.3300000e+03   1.4445585e-04
   7.3350000e+03   1.4363810e-04
   7.3400000e+03   1.4277571e-04
   7.3450000e+03   1.4186677e-04
   7.3500000e+03   1.4090200e-04
   7.3550000e+03   1.3991557e-04
   7.3600000e+03   1.3890627e-04
   7.3650000e+03   1.3786581e-04
   7.3700000e+03   1.3677270e-04
   7.3750000e+03   1.3562525e-04
   7.3800000e+03   1.3445926e-04
   7.3850000e+03   1.3329186e-04
   7.3900000e+03   1.3212649e-04
   7.3950000e+03   1.3097565e-04
   7.4000000e+03   1.2984066e-04
   7.4050000e+03   1.2871028e-04
   7.4100000e+03   1.2757181e-04
   7.4150000e+03   1.2642145e-04
   7.4200000e+03   1.2526744e-04
   7.4250000e+03   1.2412545e-04
   7.4300000e+03   1.2301101e-04
   7.4350000e+03   1.2193440e-04
   7.4400000e+03   1.2090000e-04
   7.4450000e+03   1.1990876e-04
   7.4500000e+03   1.1896125e-04
   7.4550000e+03   1.1805921e-04
   7.4600000e+03   1.1720560e-04
   7.4650000e+03   1.1640384e-04
   7.4700000e+03   1.1565733e-04
   7.4750000e+03   1.1497045e-04
   7.4800000e+03   1.1434664e-04
   7.4850000e+03   1.1378824e-04
   7.4900000e+03   1.1329179e-04
   7.4950000e+03   1.1286092e-04
   7.5000000e+03   1.1250307e-04
   7.5050000e+03   1.1221973e-04
   7.5100000e+03   1.1200725e-04
   7.5150000e+03   1.1185986e-04
   7.5200000e+03   1.1176630e-04
   7.5250000e+03   1.1173335e-04
   7.5300000e+03   1.1176811e-04
   7.5350000e+03   1.1186745e-04
   7.5400000e+03   1.1202311e-04
   7.5450000e+03   1.1222793e-04
   7.5500000e+03   1.1247607e-04
   7.5550000e+03   1.1276396e-04
   7.5600000e+03   1.1308954e-04
   7.5650000e+03   1.1345100e-04
   7.5700000e+03   1.1384593e-04
   7.5750000e+03   1.1427113e-04
   7.5800000e+03   1.1470879e-04
   7.5850000e+03   1.1532806e-04
   7.5900000e+03   1.1569496e-04
   7.5950000e+03   1.1620595e-04
   7.6000000e+03   1.1674482e-04
   7.6050000e+03   1.1724698e-04
   7.6100000e+03   1.1773475e-04
   7.6150000e+03   1.1822620e-04
   7.6200000e+03   1.1870440e-04
   7.6250000e+03   1.1918600e-04
   7.6300000e+03   1.1972926e-04
   7.6350000e+03   1.2018592e-04
   7.6400000e+03   1.2068581e-04
   7.6450000e+03   1.2103513e-04
   7.6500000e+03   1.2128868e-04
   7.6550000e+03   1.2153273e-04
   7.6600000e+03   1.2181154e-04
   7.6650000e+03   1.2213163e-04
   7.6700000e+03   1.2249459e-04
   7.6750000e+03   1.2289547e-04
   7.6800000e+03   1.2331978e-04
   7.6850000e+03   1.2374729e-04
   7.6900000e+03   1.2414856e-04
   7.6950000e+03   1.2450549e-04
   7.7000000e+03   1.2480873e-04
   7.7050000e+03   1.2507260e-04
   7.7100000e+03   1.2531145e-04
   7.7150000e+03   1.2553429e-04
   7.7200000e+03   1.2574692e-04
   7.7250000e+03   1.2595197e-04
   7.7300000e+03   1.2612250e-04
   7.7350000e+03   1.2626451e-04
   7.7400000e+03   1.2641092e-04
   7.7450000e+03   1.2656496e-04
   7.7500000e+03   1.2672097e-04
   7.7550000e+03   1.2685923e-04
   7.7600000e+03   1.2700354e-04
   7.7650000e+03   1.2716419e-04
   7.7700000e+03   1.2733831e-04
   7.7750000e+03   1.2752065e-04
   7.7800000e+03   1.2770696e-04
   7.7850000e+03   1.2789339e-04
   7.7900000e+03   1.2807607e-04
   7.7950000e+03   1.2825422e-04
   7.8000000e+03   1.2843363e-04
   7.8050000e+03   1.2861723e-04
   7.8100000e+03   1.2880729e-04
   7.8150000e+03   1.2900504e-04
   7.8200000e+03   1.2921105e-04
   7.8250000e+03   1.2942132e-04
   7.8300000e+03   1.2964257e-04
   7.8350000e+03   1.2986876e-04
   7.8400000e+03   1.3010370e-04
   7.8450000e+03   1.3035956e-04
   7.8500000e+03   1.3062897e-04
   7.8550000e+03   1.3091183e-04
   7.8600000e+03   1.3120821e-04
   7.8650000e+03   1.3151924e-04
   7.8700000e+03   1.3184275e-04
   7.8750000e+03   1.3217014e-04
   7.8800000e+03   1.3249423e-04
   7.8850000e+03   1.3281207e-04
   7.8900000e+03   1.3312322e-04
   7.8950000e+03   1.3340457e-04
   7.9000000e+03   1.3364832e-04
   7.9050000e+03   1.3391328e-04
   7.9100000e+03   1.3418594e-04
   7.9150000e+03   1.3445250e-04
   7.9200000e+03   1.3470416e-04
   7.9250000e+03   1.3493252e-04
   7.9300000e+03   1.3513147e-04
   7.9350000e+03   1.3529719e-04
   7.9400000e+03   1.3542466e-04
   7.9450000e+03   1.3551866e-04
   7.9500000e+03   1.3558249e-04
   7.9550000e+03   1.3561497e-04
   7.9600000e+03   1.3561224e-04
   7.9650000e+03   1.3557111e-04
   7.9700000e+03   1.3554294e-04
   7.9750000e+03   1.3557521e-04
   7.9800000e+03   1.3569215e-04
   7.9850000e+03   1.3569859e-04
   7.9900000e+03   1.3550776e-04
   7.9950000e+03   1.3515758e-04
   8.0000000e+03   1.3471615e-04
   8.0050000e+03   1.3424706e-04
   8.0100000e+03   1.3378958e-04
   8.0150000e+03   1.3334756e-04
   8.0200000e+03   1.3290006e-04
   8.0250000e+03   1.3242264e-04
   8.0300000e+03   1.3189604e-04
   8.0350000e+03   1.3129033e-04
   8.0400000e+03   1.3063372e-04
   8.0450000e+03   1.2994778e-04
   8.0500000e+03   1.2923983e-04
   8.0550000e+03   1.2851022e-04
   8.0600000e+03   1.2774442e-04
   8.0650000e+03   1.2692588e-04
   8.0700000e+03   1.2604531e-04
   8.0750000e+03   1.2510174e-04
   8.0800000e+03   1.2411970e-04
   8.0850000e+03   1.2311376e-04
   8.0900000e+03   1.2210076e-04
   8.0950000e+03   1.2109047e-04
   8.1000000e+03   1.2008490e-04
   8.1050000e+03   1.1908351e-04
   8.1100000e+03   1.1808537e-04
   8.1150000e+03   1.1709000e-04
   8.1200000e+03   1.1610040e-04
   8.1250000e+03   1.1511797e-04
   8.1300000e+03   1.1414347e-04
   8.1350000e+03   1.1317803e-04
   8.1400000e+03   1.1222462e-04
   8.1450000e+03   1.1128310e-04
   8.1500000e+03   1.1036342e-04
   8.1550000e+03   1.0947954e-04
   8.1600000e+03   1.0863633e-04
   8.1650000e+03   1.0783870e-04
   8.1700000e+03   1.0709207e-04
   8.1750000e+03   1.0639763e-04
   8.1800000e+03   1.0575181e-04
   8.1850000e+03   1.0515063e-04
   8.1900000e+03   1.0459151e-04
   8.1950000e+03   1.0407692e-04
   8.2000000e+03   1.0361473e-04
   8.2050000e+03   1.0320742e-04
   8.2100000e+03   1.0285575e-04
   8.2150000e+03   1.0255477e-04
   8.2200000e+03   1.0229611e-04
   8.2250000e+03   1.0207854e-04
   8.2300000e+03   1.0190371e-04
   8.2350000e+03   1.0177281e-04
   8.2400000e+03   1.0168525e-04
   8.2450000e+03   1.0163854e-04
   8.2500000e+03   1.0162957e-04
   8.2550000e+03   1.0165569e-04
   8.2600000e+03   1.0171482e-04
   8.2650000e+03   1.0180499e-04
   8.2700000e+03   1.0192391e-04
   8.2750000e+03   1.0206873e-04
   8.2800000e+03   1.0223098e-04
   8.2850000e+03   1.0241052e-04
   8.2900000e+03   1.0260930e-04
   8.2950000e+03   1.0282289e-04
   8.3000000e+03   1.0304610e-04
   8.3050000e+03   1.0327464e-04
   8.3100000e+03   1.0350590e-04
   8.3150000e+03   1.0375023e-04
   8.3200000e+03   1.0394908e-04
   8.3250000e+03   1.0424061e-04
   8.3300000e+03   1.0437731e-04
   8.3350000e+03   1.0456273e-04
   8.3400000e+03   1.0478645e-04
   8.3450000e+03   1.0500418e-04
   8.3500000e+03   1.0520377e-04
   8.3550000e+03   1.0538055e-04
   8.3600000e+03   1.0552985e-04
   8.3650000e+03   1.0570002e-04
   8.3700000e+03   1.0582269e-04
   8.3750000e+03   1.0595957e-04
   8.3800000e+03   1.0608036e-04
   8.3850000e+03   1.0617227e-04
   8.3900000e+03   1.0624211e-04
   8.3950000e+03   1.0632004e-04
   8.4000000e+03   1.0642045e-04
   8.4050000e+03   1.0654574e-04
   8.4100000e+03   1.0668989e-04
   8.4150000e+03   1.0684605e-04
   8.4200000e+03   1.0701070e-04
   8.4250000e+03   1.0718275e-04
   8.4300000e+03   1.0736485e-04
   8.4350000e+03   1.0755483e-04
   8.4400000e+03   1.0774976e-04
   8.4450000e+03   1.0794685e-04
   8.4500000e+03   1.0814656e-04
   8.4550000e+03   1.0835052e-04
   8.4600000e+03   1.0858706e-04
   8.4650000e+03   1.0882435e-04
   8.4700000e+03   1.0909722e-04
   8.4750000e+03   1.0938941e-04
   8.4800000e+03   1.0970039e-04
   8.4850000e+03   1.1002589e-04
   8.4900000e+03   1.1037636e-04
   8.4950000e+03   1.1076044e-04
   8.5000000e+03   1.1117757e-04
   8.5050000e+03   1.1160726e-04
   8.5100000e+03   1.1204611e-04
   8.5150000e+03   1.1249747e-04
   8.5200000e+03   1.1296416e-04
   8.5250000e+03   1.1344503e-04
   8.5300000e+03   1.1387151e-04
   8.5350000e+03   1.1427844e-04
   8.5400000e+03   1.1467956e-04
   8.5450000e+03   1.1509737e-04
   8.5500000e+03   1.1553058e-04
   8.5550000e+03   1.1598370e-04
   8.5600000e+03   1.1644596e-04
   8.5650000e+03   1.1691222e-04
   8.5700000e+03   1.1733596e-04
   8.5750000e+03   1.1764138e-04
   8.5800000e+03   1.1796008e-04
   8.5850000e+03   1.1830933e-04
   8.5900000e+03   1.1867941e-04
   8.5950000e+03   1.1905002e-04
   8.6000000e+03   1.1940815e-04
   8.6050000e+03   1.1973350e-04
   8.6100000e+03   1.2001578e-04
   8.6150000e+03   1.2025563e-04
   8.6200000e+03   1.2045898e-04
   8.6250000e+03   1.2063186e-04
   8.6300000e+03   1.2077914e-04
   8.6350000e+03   1.2090160e-04
   8.6400000e+03   1.2100385e-04
   8.6450000e+03   1.2110523e-04
   8.6500000e+03   1.2119245e-04
   8.6550000e+03   1.2125222e-04
   8.6600000e+03   1.2128112e-04
   8.6650000e+03   1.2128162e-04
   8.6700000e+03   1.2125517e-04
   8.6750000e+03   1.2119845e-04
   8.6800000e+03   1.2110565e-04
   8.6850000e+03   1.2097159e-04
   8.6900000e+03   1.2079638e-04
   8.6950000e+03   1.2057564e-04
   8.7000000e+03   1.2032256e-04
   8.7050000e+03   1.2004390e-04
   8.7100000e+03   1.1973974e-04
   8.7150000e+03   1.1940738e-04
   8.7200000e+03   1.1904608e-04
   8.7250000e+03   1.1865584e-04
   8.7300000e+03   1.1824098e-04
   8.7350000e+03   1.1780202e-04
   8.7400000e+03   1.1733674e-04
   8.7450000e+03   1.1682893e-04
   8.7500000e+03   1.1627981e-04
   8.7550000e+03   1.1570305e-04
   8.7600000e+03   1.1510996e-04
   8.7650000e+03   1.1451106e-04
   8.7700000e+03   1.1398149e-04
   8.7750000e+03   1.1354415e-04
   8.7800000e+03   1.1313651e-04
   8.7850000e+03   1.1255234e-04
   8.7900000e+03   1.1177842e-04
   8.7950000e+03   1.1091305e-04
   8.8000000e+03   1.1005776e-04
   8.8050000e+03   1.0927730e-04
   8.8100000e+03   1.0858737e-04
   8.8150000e+03   1.0795659e-04
   8.8200000e+03   1.0734343e-04
   8.8250000e+03   1.0669816e-04
   8.8300000e+03   1.0601710e-04
   8.8350000e+03   1.0531020e-04
   8.8400000e+03   1.0463705e-04
   8.8450000e+03   1.0400881e-04
   8.8500000e+03   1.0336968e-04
   8.8550000e+03   1.0272963e-04
   8.8600000e+03   1.0210482e-04
   8.8650000e+03   1.0151052e-04
   8.8700000e+03   1.0094910e-04
   8.8750000e+03   1.0041454e-04
   8.8800000e+03   9.9900803e-05


==> TeX/Tikz/plotdata/formation/BAK/quadaff.dat <==
   0.0000000e+00   1.6698068e+03
   5.0000000e+00   1.5952569e+03
   1.0000000e+01   1.5157462e+03
   1.5000000e+01   1.4357421e+03
   2.0000000e+01   1.3519095e+03
   2.5000000e+01   1.2645866e+03
   3.0000000e+01   1.1756682e+03
   3.5000000e+01   1.0853143e+03
   4.0000000e+01   9.9678434e+02
   4.5000000e+01   9.1040312e+02
   5.0000000e+01   8.2751898e+02
   5.5000000e+01   7.4819502e+02
   6.0000000e+01   6.7188641e+02
   6.5000000e+01   6.0096203e+02
   7.0000000e+01   5.3636923e+02
   7.5000000e+01   4.7724940e+02
   8.0000000e+01   4.2267230e+02
   8.5000000e+01   3.7234046e+02
   9.0000000e+01   3.2359202e+02
   9.5000000e+01   2.7684004e+02
   1.0000000e+02   2.3236953e+02
   1.0500000e+02   1.9045595e+02
   1.1000000e+02   1.5596475e+02
   1.1500000e+02   1.3171432e+02
   1.2000000e+02   1.1975790e+02
   1.2500000e+02   1.1947603e+02
   1.3000000e+02   1.2731763e+02
   1.3500000e+02   1.3907350e+02
   1.4000000e+02   1.5192354e+02
   1.4500000e+02   1.6326035e+02
   1.5000000e+02   1.7171729e+02
   1.5500000e+02   1.7740345e+02
   1.6000000e+02   1.7995189e+02
   1.6500000e+02   1.7865603e+02
   1.7000000e+02   1.7690924e+02
   1.7500000e+02   1.7363425e+02
   1.8000000e+02   1.6878379e+02
   1.8500000e+02   1.6280551e+02
   1.9000000e+02   1.5637000e+02
   1.9500000e+02   1.4984703e+02
   2.0000000e+02   1.4349157e+02
   2.0500000e+02   1.3771230e+02
   2.1000000e+02   1.3283355e+02
   2.1500000e+02   1.2897763e+02
   2.2000000e+02   1.2613416e+02
   2.2500000e+02   1.2394596e+02
   2.3000000e+02   1.2194906e+02
   2.3500000e+02   1.1971515e+02
   2.4000000e+02   1.1692923e+02
   2.4500000e+02   1.1352586e+02
   2.5000000e+02   1.0949349e+02
   2.5500000e+02   1.0491008e+02
   2.6000000e+02   9.9928225e+01
   2.6500000e+02   9.4688224e+01
   2.7000000e+02   8.9322068e+01
   2.7500000e+02   8.3951019e+01
   2.8000000e+02   7.8679601e+01
   2.8500000e+02   7.3589415e+01
   2.9000000e+02   6.8736054e+01
   2.9500000e+02   6.4150198e+01
   3.0000000e+02   5.9841922e+01
   3.0500000e+02   5.5809213e+01
   3.1000000e+02   5.2046410e+01
   3.1500000e+02   4.8547105e+01
   3.2000000e+02   4.5307782e+01
   3.2500000e+02   4.2327958e+01
   3.3000000e+02   3.9538275e+01
   3.3500000e+02   3.6899004e+01
   3.4000000e+02   3.4429289e+01
   3.4500000e+02   3.2144371e+01
   3.5000000e+02   2.9967835e+01
   3.5500000e+02   2.7902611e+01
   3.6000000e+02   2.5957347e+01
   3.6500000e+02   2.4137455e+01
   3.7000000e+02   2.2448322e+01
   3.7500000e+02   2.0898116e+01
   3.8000000e+02   1.9498268e+01
   3.8500000e+02   1.8262253e+01
   3.9000000e+02   1.7203421e+01
   3.9500000e+02   1.6332207e+01
   4.0000000e+02   1.5652975e+01
   4.0500000e+02   1.5162938e+01
   4.1000000e+02   1.4851895e+01
   4.1500000e+02   1.4704515e+01
   4.2000000e+02   1.4702486e+01
   4.2500000e+02   1.4826871e+01
   4.3000000e+02   1.5064223e+01
   4.3500000e+02   1.5399996e+01
   4.4000000e+02   1.5823900e+01
   4.4500000e+02   1.6329257e+01
   4.5000000e+02   1.6911641e+01
   4.5500000e+02   1.7567863e+01
   4.6000000e+02   1.8167113e+01
   4.6500000e+02   1.8776169e+01
   4.7000000e+02   1.9429759e+01
   4.7500000e+02   2.0132111e+01
   4.8000000e+02   2.0876620e+01
   4.8500000e+02   2.1655016e+01
   4.9000000e+02   2.2460110e+01
   4.9500000e+02   2.3285974e+01
   5.0000000e+02   2.4096115e+01
   5.0500000e+02   2.4844954e+01
   5.1000000e+02   2.5572305e+01
   5.1500000e+02   2.6291073e+01
   5.2000000e+02   2.7002025e+01
   5.2500000e+02   2.7701259e+01
   5.3000000e+02   2.8383492e+01
   5.3500000e+02   2.9043725e+01
   5.4000000e+02   2.9678919e+01
   5.4500000e+02   3.0287162e+01
   5.5000000e+02   3.0867438e+01
   5.5500000e+02   3.1419413e+01
   5.6000000e+02   3.1943166e+01
   5.6500000e+02   3.2438908e+01
   5.7000000e+02   3.2906803e+01
   5.7500000e+02   3.3346905e+01
   5.8000000e+02   3.3759208e+01
   5.8500000e+02   3.4143743e+01
   5.9000000e+02   3.4500664e+01
   5.9500000e+02   3.4830285e+01
   6.0000000e+02   3.5133066e+01
   6.0500000e+02   3.5409568e+01
   6.1000000e+02   3.5660391e+01
   6.1500000e+02   3.5886117e+01
   6.2000000e+02   3.6087273e+01
   6.2500000e+02   3.6264312e+01
   6.3000000e+02   3.6417615e+01
   6.3500000e+02   3.6547499e+01
   6.4000000e+02   3.6654238e+01
   6.4500000e+02   3.6738082e+01
   6.5000000e+02   3.6799274e+01
   6.5500000e+02   3.6838064e+01
   6.6000000e+02   3.6854722e+01
   6.6500000e+02   3.6849543e+01
   6.7000000e+02   3.6822849e+01
   6.7500000e+02   3.6774992e+01
   6.8000000e+02   3.6706353e+01
   6.8500000e+02   3.6617333e+01
   6.9000000e+02   3.6508351e+01
   6.9500000e+02   3.6379838e+01
   7.0000000e+02   3.6232227e+01
   7.0500000e+02   3.6065952e+01
   7.1000000e+02   3.5881441e+01
   7.1500000e+02   3.5679115e+01
   7.2000000e+02   3.5459383e+01
   7.2500000e+02   3.5222648e+01
   7.3000000e+02   3.4969304e+01
   7.3500000e+02   3.4699741e+01
   7.4000000e+02   3.4414349e+01
   7.4500000e+02   3.4113517e+01
   7.5000000e+02   3.3797641e+01
   7.5500000e+02   3.3467122e+01
   7.6000000e+02   3.3122374e+01
   7.6500000e+02   3.2763819e+01
   7.7000000e+02   3.2391891e+01
   7.7500000e+02   3.2007038e+01
   7.8000000e+02   3.1609718e+01
   7.8500000e+02   3.1200397e+01
   7.9000000e+02   3.0779551e+01
   7.9500000e+02   3.0347663e+01
   8.0000000e+02   2.9905219e+01
   8.0500000e+02   2.9452708e+01
   8.1000000e+02   2.8990618e+01
   8.1500000e+02   2.8519440e+01
   8.2000000e+02   2.8039659e+01
   8.2500000e+02   2.7551761e+01
   8.3000000e+02   2.7056229e+01
   8.3500000e+02   2.6553478e+01
   8.4000000e+02   2.6043865e+01
   8.4500000e+02   2.5527775e+01
   8.5000000e+02   2.5005636e+01
   8.5500000e+02   2.4477906e+01
   8.6000000e+02   2.3945040e+01
   8.6500000e+02   2.3407492e+01
   8.7000000e+02   2.2865711e+01
   8.7500000e+02   2.2320147e+01
   8.8000000e+02   2.1771263e+01
   8.8500000e+02   2.1219530e+01
   8.9000000e+02   2.0665433e+01
   8.9500000e+02   2.0109462e+01
   9.0000000e+02   1.9552110e+01
   9.0500000e+02   1.8993863e+01
   9.1000000e+02   1.8435199e+01
   9.1500000e+02   1.7876582e+01
   9.2000000e+02   1.7318462e+01
   9.2500000e+02   1.6761276e+01
   9.3000000e+02   1.6205444e+01
   9.3500000e+02   1.5651376e+01
   9.4000000e+02   1.5099471e+01
   9.4500000e+02   1.4550118e+01
   9.5000000e+02   1.4003702e+01
   9.5500000e+02   1.3460602e+01
   9.6000000e+02   1.2921194e+01
   9.6500000e+02   1.2385860e+01
   9.7000000e+02   1.1854985e+01
   9.7500000e+02   1.1328966e+01
   9.8000000e+02   1.0808215e+01
   9.8500000e+02   1.0293166e+01
   9.9000000e+02   9.7842805e+00
   9.9500000e+02   9.2820589e+00
   1.0000000e+03   8.7870496e+00
   1.0050000e+03   8.2998627e+00
   1.0100000e+03   7.8211878e+00
   1.0150000e+03   7.3518155e+00
   1.0200000e+03   6.8926665e+00
   1.0250000e+03   6.4448281e+00
   1.0300000e+03   6.0096026e+00
   1.0350000e+03   5.5885689e+00
   1.0400000e+03   5.1836615e+00
   1.0450000e+03   4.7972697e+00
   1.0500000e+03   4.4323544e+00
   1.0550000e+03   4.0925774e+00
   1.0600000e+03   3.7824148e+00
   1.0650000e+03   3.5072037e+00
   1.0700000e+03   3.2730226e+00
   1.0750000e+03   3.0862735e+00
   1.0800000e+03   2.9528551e+00
   1.0850000e+03   2.8769798e+00
   1.0900000e+03   2.8599434e+00
   1.0950000e+03   2.8993180e+00
   1.1000000e+03   2.9894112e+00
   1.1050000e+03   3.1224739e+00
   1.1100000e+03   3.2902866e+00
   1.1150000e+03   3.4851196e+00
   1.1200000e+03   3.7001939e+00
   1.1250000e+03   3.9298228e+00
   1.1300000e+03   4.1693709e+00
   1.1350000e+03   4.4151212e+00
   1.1400000e+03   4.6641131e+00
   1.1450000e+03   4.9139877e+00
   1.1500000e+03   5.1628618e+00
   1.1550000e+03   5.4092295e+00
   1.1600000e+03   5.6518909e+00
   1.1650000e+03   5.8898956e+00
   1.1700000e+03   6.1224993e+00
   1.1750000e+03   6.3491265e+00
   1.1800000e+03   6.5693393e+00
   1.1850000e+03   6.7828103e+00
   1.1900000e+03   6.9892995e+00
   1.1950000e+03   7.1886334e+00
   1.2000000e+03   7.3806878e+00
   1.2050000e+03   7.5653726e+00
   1.2100000e+03   7.7426207e+00
   1.2150000e+03   7.9123791e+00
   1.2200000e+03   8.0746031e+00
   1.2250000e+03   8.2292534e+00
   1.2300000e+03   8.3762948e+00
   1.2350000e+03   8.5156968e+00
   1.2400000e+03   8.6474343e+00
   1.2450000e+03   8.7714894e+00
   1.2500000e+03   8.8878524e+00
   1.2550000e+03   8.9965241e+00
   1.2600000e+03   9.0975165e+00
   1.2650000e+03   9.1908540e+00
   1.2700000e+03   9.2765748e+00
   1.2750000e+03   9.3547312e+00
   1.2800000e+03   9.4253898e+00
   1.2850000e+03   9.4886315e+00
   1.2900000e+03   9.5445508e+00
   1.2950000e+03   9.5932546e+00
   1.3000000e+03   9.6348610e+00
   1.3050000e+03   9.6694973e+00
   1.3100000e+03   9.6972982e+00
   1.3150000e+03   9.7184039e+00
   1.3200000e+03   9.7329584e+00
   1.3250000e+03   9.7411074e+00
   1.3300000e+03   9.7429972e+00
   1.3350000e+03   9.7387732e+00
   1.3400000e+03   9.7285791e+00
   1.3450000e+03   9.7125565e+00
   1.3500000e+03   9.6908441e+00
   1.3550000e+03   9.6635781e+00
   1.3600000e+03   9.6308923e+00
   1.3650000e+03   9.5929179e+00
   1.3700000e+03   9.5497849e+00
   1.3750000e+03   9.5016219e+00
   1.3800000e+03   9.4485570e+00
   1.3850000e+03   9.3907179e+00
   1.3900000e+03   9.3282331e+00
   1.3950000e+03   9.2612315e+00
   1.4000000e+03   9.1898431e+00
   1.4050000e+03   9.1141988e+00
   1.4100000e+03   9.0344308e+00
   1.4150000e+03   8.9506721e+00
   1.4200000e+03   8.8630569e+00
   1.4250000e+03   8.7717198e+00
   1.4300000e+03   8.6767958e+00
   1.4350000e+03   8.5784203e+00
   1.4400000e+03   8.4767283e+00
   1.4450000e+03   8.3718549e+00
   1.4500000e+03   8.2639345e+00
   1.4550000e+03   8.1531011e+00
   1.4600000e+03   8.0394880e+00
   1.4650000e+03   7.9232276e+00
   1.4700000e+03   7.8044520e+00
   1.4750000e+03   7.6832921e+00
   1.4800000e+03   7.5598784e+00
   1.4850000e+03   7.4343404e+00
   1.4900000e+03   7.3068071e+00
   1.4950000e+03   7.1774064e+00
   1.5000000e+03   7.0462655e+00
   1.5050000e+03   6.9135108e+00
   1.5100000e+03   6.7792673e+00
   1.5150000e+03   6.6436593e+00
   1.5200000e+03   6.5068096e+00
   1.5250000e+03   6.3688396e+00
   1.5300000e+03   6.2298693e+00
   1.5350000e+03   6.0900171e+00
   1.5400000e+03   5.9493996e+00
   1.5450000e+03   5.8081317e+00
   1.5500000e+03   5.6663266e+00
   1.5550000e+03   5.5240953e+00
   1.5600000e+03   5.3815473e+00
   1.5650000e+03   5.2387901e+00
   1.5700000e+03   5.0959295e+00
   1.5750000e+03   4.9530696e+00
   1.5800000e+03   4.8103131e+00
   1.5850000e+03   4.6677611e+00
   1.5900000e+03   4.5255135e+00
   1.5950000e+03   4.3836692e+00
   1.6000000e+03   4.2423260e+00
   1.6050000e+03   4.1015813e+00
   1.6100000e+03   3.9615317e+00
   1.6150000e+03   3.8222740e+00
   1.6200000e+03   3.6839050e+00
   1.6250000e+03   3.5465218e+00
   1.6300000e+03   3.4102226e+00
   1.6350000e+03   3.2751069e+00
   1.6400000e+03   3.1412761e+00
   1.6450000e+03   3.0088342e+00
   1.6500000e+03   2.8778884e+00
   1.6550000e+03   2.7485506e+00
   1.6600000e+03   2.6209381e+00
   1.6650000e+03   2.4951752e+00
   1.6700000e+03   2.3713952e+00
   1.6750000e+03   2.2497425e+00
   1.6800000e+03   2.1303756e+00
   1.6850000e+03   2.0134703e+00
   1.6900000e+03   1.8992245e+00
   1.6950000e+03   1.7878635e+00
   1.7000000e+03   1.6796468e+00
   1.7050000e+03   1.5748762e+00
   1.7100000e+03   1.4739067e+00
   1.7150000e+03   1.3771580e+00
   1.7200000e+03   1.2851284e+00
   1.7250000e+03   1.1984096e+00
   1.7300000e+03   1.1176996e+00
   1.7350000e+03   1.0438107e+00
   1.7400000e+03   9.7766440e-01
   1.7450000e+03   9.2026376e-01
   1.7500000e+03   8.7263074e-01
   1.7550000e+03   8.3570129e-01
   1.7600000e+03   8.1018411e-01
   1.7650000e+03   7.9641233e-01
   1.7700000e+03   7.9423708e-01
   1.7750000e+03   8.0300891e-01
   1.7800000e+03   8.2165971e-01
   1.7850000e+03   8.4885407e-01
   1.7900000e+03   8.8315599e-01
   1.7950000e+03   9.2316569e-01
   1.8000000e+03   9.6760709e-01
   1.8050000e+03   1.0153688e+00
   1.8100000e+03   1.0655117e+00
   1.8150000e+03   1.1172576e+00
   1.8200000e+03   1.1699689e+00
   1.8250000e+03   1.2231267e+00
   1.8300000e+03   1.2763093e+00
   1.8350000e+03   1.3291744e+00
   1.8400000e+03   1.3814441e+00
   1.8450000e+03   1.4328915e+00
   1.8500000e+03   1.4833321e+00
   1.8550000e+03   1.5326146e+00
   1.8600000e+03   1.5806156e+00
   1.8650000e+03   1.6272339e+00
   1.8700000e+03   1.6723871e+00
   1.8750000e+03   1.7160079e+00
   1.8800000e+03   1.7580421e+00
   1.8850000e+03   1.7984459e+00
   1.8900000e+03   1.8371850e+00
   1.8950000e+03   1.8742325e+00
   1.9000000e+03   1.9095683e+00
   1.9050000e+03   1.9431781e+00
   1.9100000e+03   1.9750525e+00
   1.9150000e+03   2.0051864e+00
   1.9200000e+03   2.0335785e+00
   1.9250000e+03   2.0602311e+00
   1.9300000e+03   2.0851492e+00
   1.9350000e+03   2.1083406e+00
   1.9400000e+03   2.1298155e+00
   1.9450000e+03   2.1495861e+00
   1.9500000e+03   2.1676667e+00
   1.9550000e+03   2.1840732e+00
   1.9600000e+03   2.1988233e+00
   1.9650000e+03   2.2119358e+00
   1.9700000e+03   2.2234311e+00
   1.9750000e+03   2.2333307e+00
   1.9800000e+03   2.2416571e+00
   1.9850000e+03   2.2484339e+00
   1.9900000e+03   2.2536856e+00
   1.9950000e+03   2.2574376e+00
   2.0000000e+03   2.2597158e+00
   2.0050000e+03   2.2605471e+00
   2.0100000e+03   2.2599589e+00
   2.0150000e+03   2.2579792e+00
   2.0200000e+03   2.2546364e+00
   2.0250000e+03   2.2499597e+00
   2.0300000e+03   2.2439784e+00
   2.0350000e+03   2.2367223e+00
   2.0400000e+03   2.2282215e+00
   2.0450000e+03   2.2185066e+00
   2.0500000e+03   2.2076083e+00
   2.0550000e+03   2.1955575e+00
   2.0600000e+03   2.1823855e+00
   2.0650000e+03   2.1681234e+00
   2.0700000e+03   2.1528028e+00
   2.0750000e+03   2.1364554e+00
   2.0800000e+03   2.1191126e+00
   2.0850000e+03   2.1008063e+00
   2.0900000e+03   2.0815682e+00
   2.0950000e+03   2.0614300e+00
   2.1000000e+03   2.0404234e+00
   2.1050000e+03   2.0185801e+00
   2.1100000e+03   1.9959317e+00
   2.1150000e+03   1.9725098e+00
   2.1200000e+03   1.9483456e+00
   2.1250000e+03   1.9234705e+00
   2.1300000e+03   1.8979157e+00
   2.1350000e+03   1.8717120e+00
   2.1400000e+03   1.8448903e+00
   2.1450000e+03   1.8174812e+00
   2.1500000e+03   1.7895150e+00
   2.1550000e+03   1.7610219e+00
   2.1600000e+03   1.7320318e+00
   2.1650000e+03   1.7025743e+00
   2.1700000e+03   1.6726789e+00
   2.1750000e+03   1.6423746e+00
   2.1800000e+03   1.6116902e+00
   2.1850000e+03   1.5806544e+00
   2.1900000e+03   1.5492952e+00
   2.1950000e+03   1.5176407e+00
   2.2000000e+03   1.4857184e+00
   2.2050000e+03   1.4535556e+00
   2.2100000e+03   1.4211793e+00
   2.2150000e+03   1.3886160e+00
   2.2200000e+03   1.3558920e+00
   2.2250000e+03   1.3230332e+00
   2.2300000e+03   1.2900654e+00
   2.2350000e+03   1.2570137e+00
   2.2400000e+03   1.2239032e+00
   2.2450000e+03   1.1907585e+00
   2.2500000e+03   1.1576039e+00
   2.2550000e+03   1.1244635e+00
   2.2600000e+03   1.0913611e+00
   2.2650000e+03   1.0583202e+00
   2.2700000e+03   1.0253642e+00
   2.2750000e+03   9.9251597e-01
   2.2800000e+03   9.5979857e-01
   2.2850000e+03   9.2723475e-01
   2.2900000e+03   8.9484724e-01
   2.2950000e+03   8.6265871e-01
   2.3000000e+03   8.3069190e-01
   2.3050000e+03   7.9896971e-01
   2.3100000e+03   7.6751523e-01
   2.3150000e+03   7.3635197e-01
   2.3200000e+03   7.0550390e-01
   2.3250000e+03   6.7499572e-01
   2.3300000e+03   6.4485304e-01
   2.3350000e+03   6.1510264e-01
   2.3400000e+03   5.8577284e-01
   2.3450000e+03   5.5689387e-01
   2.3500000e+03   5.2849839e-01
   2.3550000e+03   5.0062213e-01
   2.3600000e+03   4.7330467e-01
   2.3650000e+03   4.4659040e-01
   2.3700000e+03   4.2052975e-01
   2.3750000e+03   3.9518071e-01
   2.3800000e+03   3.7061070e-01
   2.3850000e+03   3.4689888e-01
   2.3900000e+03   3.2413890e-01
   2.3950000e+03   3.0244209e-01
   2.4000000e+03   2.8194096e-01
   2.4050000e+03   2.6279255e-01
   2.4100000e+03   2.4518083e-01
   2.4150000e+03   2.2931665e-01
   2.4200000e+03   2.1543295e-01
   2.4250000e+03   2.0377230e-01
   2.4300000e+03   1.9456455e-01
   2.4350000e+03   1.8799476e-01
   2.4400000e+03   1.8416706e-01
   2.4450000e+03   1.8307550e-01
   2.4500000e+03   1.8459381e-01
   2.4550000e+03   1.8848980e-01
   2.4600000e+03   1.9445896e-01
   2.4650000e+03   2.0216467e-01
   2.4700000e+03   2.1127311e-01
   2.4750000e+03   2.2147664e-01
   2.4800000e+03   2.3250565e-01
   2.4850000e+03   2.4413152e-01
   2.4900000e+03   2.5616454e-01
   2.4950000e+03   2.6844926e-01
   2.5000000e+03   2.8085925e-01
   2.5050000e+03   2.9329192e-01
   2.5100000e+03   3.0566412e-01
   2.5150000e+03   3.1790834e-01
   2.5200000e+03   3.2996971e-01
   2.5250000e+03   3.4180351e-01
   2.5300000e+03   3.5337322e-01
   2.5350000e+03   3.6464902e-01
   2.5400000e+03   3.7560651e-01
   2.5450000e+03   3.8622579e-01
   2.5500000e+03   3.9649063e-01
   2.5550000e+03   4.0638791e-01
   2.5600000e+03   4.1590707e-01
   2.5650000e+03   4.2503975e-01
   2.5700000e+03   4.3377943e-01
   2.5750000e+03   4.4212119e-01
   2.5800000e+03   4.5006146e-01
   2.5850000e+03   4.5759786e-01
   2.5900000e+03   4.6472903e-01
   2.5950000e+03   4.7145454e-01
   2.6000000e+03   4.7777474e-01
   2.6050000e+03   4.8369069e-01
   2.6100000e+03   4.8920407e-01
   2.6150000e+03   4.9431715e-01
   2.6200000e+03   4.9903267e-01
   2.6250000e+03   5.0335384e-01
   2.6300000e+03   5.0728431e-01
   2.6350000e+03   5.1082805e-01
   2.6400000e+03   5.1398940e-01
   2.6450000e+03   5.1677302e-01
   2.6500000e+03   5.1918383e-01
   2.6550000e+03   5.2122702e-01
   2.6600000e+03   5.2290800e-01
   2.6650000e+03   5.2423241e-01
   2.6700000e+03   5.2520610e-01
   2.6750000e+03   5.2583507e-01
   2.6800000e+03   5.2612550e-01
   2.6850000e+03   5.2608373e-01
   2.6900000e+03   5.2571624e-01
   2.6950000e+03   5.2502960e-01
   2.7000000e+03   5.2403054e-01
   2.7050000e+03   5.2272587e-01
   2.7100000e+03   5.2112248e-01
   2.7150000e+03   5.1922737e-01
   2.7200000e+03   5.1704761e-01
   2.7250000e+03   5.1459030e-01
   2.7300000e+03   5.1186265e-01
   2.7350000e+03   5.0887188e-01
   2.7400000e+03   5.0562526e-01
   2.7450000e+03   5.0213010e-01
   2.7500000e+03   4.9839374e-01
   2.7550000e+03   4.9442352e-01
   2.7600000e+03   4.9022682e-01
   2.7650000e+03   4.8581101e-01
   2.7700000e+03   4.8118346e-01
   2.7750000e+03   4.7635157e-01
   2.7800000e+03   4.7132268e-01
   2.7850000e+03   4.6610415e-01
   2.7900000e+03   4.6070331e-01
   2.7950000e+03   4.5512748e-01
   2.8000000e+03   4.4938393e-01
   2.8050000e+03   4.4347990e-01
   2.8100000e+03   4.3742262e-01
   2.8150000e+03   4.3121924e-01
   2.8200000e+03   4.2487691e-01
   2.8250000e+03   4.1840268e-01
   2.8300000e+03   4.1180359e-01
   2.8350000e+03   4.0508661e-01
   2.8400000e+03   3.9825865e-01
   2.8450000e+03   3.9132656e-01
   2.8500000e+03   3.8429714e-01
   2.8550000e+03   3.7717710e-01
   2.8600000e+03   3.6997310e-01
   2.8650000e+03   3.6269173e-01
   2.8700000e+03   3.5533950e-01
   2.8750000e+03   3.4792286e-01
   2.8800000e+03   3.4044815e-01
   2.8850000e+03   3.3292169e-01
   2.8900000e+03   3.2534967e-01
   2.8950000e+03   3.1773824e-01
   2.9000000e+03   3.1009346e-01
   2.9050000e+03   3.0242130e-01
   2.9100000e+03   2.9472768e-01
   2.9150000e+03   2.8701843e-01
   2.9200000e+03   2.7929930e-01
   2.9250000e+03   2.7157597e-01
   2.9300000e+03   2.6385408e-01
   2.9350000e+03   2.5613916e-01
   2.9400000e+03   2.4843670e-01
   2.9450000e+03   2.4075215e-01
   2.9500000e+03   2.3309088e-01
   2.9550000e+03   2.2545824e-01
   2.9600000e+03   2.1785953e-01
   2.9650000e+03   2.1030005e-01
   2.9700000e+03   2.0278506e-01
   2.9750000e+03   1.9531986e-01
   2.9800000e+03   1.8790975e-01
   2.9850000e+03   1.8056008e-01
   2.9900000e+03   1.7327630e-01
   2.9950000e+03   1.6606394e-01
   3.0000000e+03   1.5892869e-01
   3.0050000e+03   1.5187643e-01
   3.0100000e+03   1.4491331e-01
   3.0150000e+03   1.3804580e-01
   3.0200000e+03   1.3128079e-01
   3.0250000e+03   1.2462570e-01
   3.0300000e+03   1.1808863e-01
   3.0350000e+03   1.1167851e-01
   3.0400000e+03   1.0540535e-01
   3.0450000e+03   9.9280462e-02
   3.0500000e+03   9.3316851e-02
   3.0550000e+03   8.7529603e-02
   3.0600000e+03   8.1936412e-02
   3.0650000e+03   7.6558214e-02
   3.0700000e+03   7.1419928e-02
   3.0750000e+03   6.6551285e-02
   3.0800000e+03   6.1987680e-02
   3.0850000e+03   5.7770871e-02
   3.0900000e+03   5.3949209e-02
   3.0950000e+03   5.0576914e-02
   3.1000000e+03   4.7711683e-02
   3.1050000e+03   4.5409989e-02
   3.1100000e+03   4.3719871e-02
   3.1150000e+03   4.2672187e-02
   3.1200000e+03   4.2272763e-02
   3.1250000e+03   4.2498529e-02
   3.1300000e+03   4.3299582e-02
   3.1350000e+03   4.4606508e-02
   3.1400000e+03   4.6340087e-02
   3.1450000e+03   4.8420233e-02
   3.1500000e+03   5.0772281e-02
   3.1550000e+03   5.3330352e-02
   3.1600000e+03   5.6038413e-02
   3.1650000e+03   5.8849911e-02
   3.1700000e+03   6.1726724e-02
   3.1750000e+03   6.4637877e-02
   3.1800000e+03   6.7558289e-02
   3.1850000e+03   7.0467664e-02
   3.1900000e+03   7.3349563e-02
   3.1950000e+03   7.6190642e-02
   3.2000000e+03   7.8980050e-02
   3.2050000e+03   8.1708940e-02
   3.2100000e+03   8.4370091e-02
   3.2150000e+03   8.6957604e-02
   3.2200000e+03   8.9466667e-02
   3.2250000e+03   9.1893362e-02
   3.2300000e+03   9.4234511e-02
   3.2350000e+03   9.6487562e-02
   3.2400000e+03   9.8650484e-02
   3.2450000e+03   1.0072169e-01
   3.2500000e+03   1.0269997e-01
   3.2550000e+03   1.0458445e-01
   3.2600000e+03   1.0637453e-01
   3.2650000e+03   1.0806986e-01
   3.2700000e+03   1.0967029e-01
   3.2750000e+03   1.1117588e-01
   3.2800000e+03   1.1258685e-01
   3.2850000e+03   1.1390356e-01
   3.2900000e+03   1.1512653e-01
   3.2950000e+03   1.1625637e-01
   3.3000000e+03   1.1729381e-01
   3.3050000e+03   1.1823967e-01
   3.3100000e+03   1.1909489e-01
   3.3150000e+03   1.1986044e-01
   3.3200000e+03   1.2053740e-01
   3.3250000e+03   1.2112690e-01
   3.3300000e+03   1.2163014e-01
   3.3350000e+03   1.2204838e-01
   3.3400000e+03   1.2238291e-01
   3.3450000e+03   1.2263509e-01
   3.3500000e+03   1.2280632e-01
   3.3550000e+03   1.2289801e-01
   3.3600000e+03   1.2291165e-01
   3.3650000e+03   1.2284873e-01
   3.3700000e+03   1.2271079e-01
   3.3750000e+03   1.2249938e-01
   3.3800000e+03   1.2221609e-01
   3.3850000e+03   1.2186252e-01
   3.3900000e+03   1.2144029e-01
   3.3950000e+03   1.2095106e-01
   3.4000000e+03   1.2039647e-01
   3.4050000e+03   1.1977821e-01
   3.4100000e+03   1.1909795e-01
   3.4150000e+03   1.1835738e-01
   3.4200000e+03   1.1755822e-01
   3.4250000e+03   1.1670217e-01
   3.4300000e+03   1.1579094e-01
   3.4350000e+03   1.1482626e-01
   3.4400000e+03   1.1380984e-01
   3.4450000e+03   1.1274341e-01
   3.4500000e+03   1.1162868e-01
   3.4550000e+03   1.1046738e-01
   3.4600000e+03   1.0926122e-01
   3.4650000e+03   1.0801191e-01
   3.4700000e+03   1.0672116e-01
   3.4750000e+03   1.0539068e-01
   3.4800000e+03   1.0402216e-01
   3.4850000e+03   1.0261727e-01
   3.4900000e+03   1.0117770e-01
   3.4950000e+03   9.9705120e-02
   3.5000000e+03   9.8201176e-02
   3.5050000e+03   9.6667514e-02
   3.5100000e+03   9.5105766e-02
   3.5150000e+03   9.3517549e-02
   3.5200000e+03   9.1904467e-02
   3.5250000e+03   9.0268109e-02
   3.5300000e+03   8.8610049e-02
   3.5350000e+03   8.6931846e-02
   3.5400000e+03   8.5235042e-02
   3.5450000e+03   8.3521163e-02
   3.5500000e+03   8.1791717e-02
   3.5550000e+03   8.0048195e-02
   3.5600000e+03   7.8292073e-02
   3.5650000e+03   7.6524804e-02
   3.5700000e+03   7.4747828e-02
   3.5750000e+03   7.2962565e-02
   3.5800000e+03   7.1170416e-02
   3.5850000e+03   6.9372765e-02
   3.5900000e+03   6.7570980e-02
   3.5950000e+03   6.5766410e-02
   3.6000000e+03   6.3960386e-02
   3.6050000e+03   6.2154224e-02
   3.6100000e+03   6.0349224e-02
   3.6150000e+03   5.8546673e-02
   3.6200000e+03   5.6747840e-02
   3.6250000e+03   5.4953987e-02
   3.6300000e+03   5.3166362e-02
   3.6350000e+03   5.1386205e-02
   3.6400000e+03   4.9614751e-02
   3.6450000e+03   4.7853229e-02
   3.6500000e+03   4.6102871e-02
   3.6550000e+03   4.4364912e-02
   3.6600000e+03   4.2640595e-02
   3.6650000e+03   4.0931180e-02
   3.6700000e+03   3.9237948e-02
   3.6750000e+03   3.7562213e-02
   3.6800000e+03   3.5905327e-02
   3.6850000e+03   3.4268702e-02
   3.6900000e+03   3.2653818e-02
   3.6950000e+03   3.1062245e-02
   3.7000000e+03   2.9495671e-02
   3.7050000e+03   2.7955929e-02
   3.7100000e+03   2.6445036e-02
   3.7150000e+03   2.4965241e-02
   3.7200000e+03   2.3519086e-02
   3.7250000e+03   2.2109481e-02
   3.7300000e+03   2.0739799e-02
   3.7350000e+03   1.9413991e-02
   3.7400000e+03   1.8136735e-02
   3.7450000e+03   1.6913605e-02
   3.7500000e+03   1.5751276e-02
   3.7550000e+03   1.4657734e-02
   3.7600000e+03   1.3642472e-02
   3.7650000e+03   1.2716613e-02
   3.7700000e+03   1.1892826e-02
   3.7750000e+03   1.1184904e-02
   3.7800000e+03   1.0606796e-02
   3.7850000e+03   1.0170999e-02
   3.7900000e+03   9.8864480e-03
   3.7950000e+03   9.7564151e-03
   3.8000000e+03   9.7772033e-03
   3.8050000e+03   9.9382667e-03
   3.8100000e+03   1.0223764e-02
   3.8150000e+03   1.0614915e-02
   3.8200000e+03   1.1092313e-02
   3.8250000e+03   1.1637643e-02
   3.8300000e+03   1.2234639e-02
   3.8350000e+03   1.2869433e-02
   3.8400000e+03   1.3530503e-02
   3.8450000e+03   1.4208428e-02
   3.8500000e+03   1.4895569e-02
   3.8550000e+03   1.5585762e-02
   3.8600000e+03   1.6274030e-02
   3.8650000e+03   1.6956356e-02
   3.8700000e+03   1.7629487e-02
   3.8750000e+03   1.8290784e-02
   3.8800000e+03   1.8938101e-02
   3.8850000e+03   1.9569690e-02
   3.8900000e+03   2.0184124e-02
   3.8950000e+03   2.0780241e-02
   3.9000000e+03   2.1357095e-02
   3.9050000e+03   2.1913919e-02
   3.9100000e+03   2.2450097e-02
   3.9150000e+03   2.2965139e-02
   3.9200000e+03   2.3458660e-02
   3.9250000e+03   2.3930367e-02
   3.9300000e+03   2.4380044e-02
   3.9350000e+03   2.4807543e-02
   3.9400000e+03   2.5212774e-02
   3.9450000e+03   2.5595699e-02
   3.9500000e+03   2.5956324e-02
   3.9550000e+03   2.6294695e-02
   3.9600000e+03   2.6610894e-02
   3.9650000e+03   2.6905035e-02
   3.9700000e+03   2.7177258e-02
   3.9750000e+03   2.7427731e-02
   3.9800000e+03   2.7656644e-02
   3.9850000e+03   2.7864208e-02
   3.9900000e+03   2.8050653e-02
   3.9950000e+03   2.8216227e-02
   4.0000000e+03   2.8361192e-02
   4.0050000e+03   2.8485827e-02
   4.0100000e+03   2.8590421e-02
   4.0150000e+03   2.8675279e-02
   4.0200000e+03   2.8740714e-02
   4.0250000e+03   2.8787051e-02
   4.0300000e+03   2.8814622e-02
   4.0350000e+03   2.8823771e-02
   4.0400000e+03   2.8814847e-02
   4.0450000e+03   2.8788207e-02
   4.0500000e+03   2.8744214e-02
   4.0550000e+03   2.8683239e-02
   4.0600000e+03   2.8605656e-02
   4.0650000e+03   2.8511844e-02
   4.0700000e+03   2.8402187e-02
   4.0750000e+03   2.8277072e-02
   4.0800000e+03   2.8136891e-02
   4.0850000e+03   2.7982038e-02
   4.0900000e+03   2.7812908e-02
   4.0950000e+03   2.7629899e-02
   4.1000000e+03   2.7433413e-02
   4.1050000e+03   2.7223849e-02
   4.1100000e+03   2.7001611e-02
   4.1150000e+03   2.6767101e-02
   4.1200000e+03   2.6520722e-02
   4.1250000e+03   2.6262878e-02
   4.1300000e+03   2.5993972e-02
   4.1350000e+03   2.5714406e-02
   4.1400000e+03   2.5424581e-02
   4.1450000e+03   2.5124898e-02
   4.1500000e+03   2.4815756e-02
   4.1550000e+03   2.4497552e-02
   4.1600000e+03   2.4170682e-02
   4.1650000e+03   2.3835538e-02
   4.1700000e+03   2.3492513e-02
   4.1750000e+03   2.3141995e-02
   4.1800000e+03   2.2784369e-02
   4.1850000e+03   2.2420019e-02
   4.1900000e+03   2.2049325e-02
   4.1950000e+03   2.1672664e-02
   4.2000000e+03   2.1290409e-02
   4.2050000e+03   2.0902930e-02
   4.2100000e+03   2.0510593e-02
   4.2150000e+03   2.0113762e-02
   4.2200000e+03   1.9712794e-02
   4.2250000e+03   1.9308045e-02
   4.2300000e+03   1.8899865e-02
   4.2350000e+03   1.8488601e-02
   4.2400000e+03   1.8074596e-02
   4.2450000e+03   1.7658187e-02
   4.2500000e+03   1.7239709e-02
   4.2550000e+03   1.6819492e-02
   4.2600000e+03   1.6397861e-02
   4.2650000e+03   1.5975138e-02
   4.2700000e+03   1.5551640e-02
   4.2750000e+03   1.5127680e-02
   4.2800000e+03   1.4703567e-02
   4.2850000e+03   1.4279608e-02
   4.2900000e+03   1.3856104e-02
   4.2950000e+03   1.3433354e-02
   4.3000000e+03   1.3011653e-02
   4.3050000e+03   1.2591295e-02
   4.3100000e+03   1.2172570e-02
   4.3150000e+03   1.1755767e-02
   4.3200000e+03   1.1341174e-02
   4.3250000e+03   1.0929078e-02
   4.3300000e+03   1.0519768e-02
   4.3350000e+03   1.0113533e-02
   4.3400000e+03   9.7106653e-03
   4.3450000e+03   9.3114621e-03
   4.3500000e+03   8.9162268e-03
   4.3550000e+03   8.5252716e-03
   4.3600000e+03   8.1389200e-03
   4.3650000e+03   7.7575110e-03
   4.3700000e+03   7.3814028e-03
   4.3750000e+03   7.0109785e-03
   4.3800000e+03   6.6466528e-03
   4.3850000e+03   6.2888804e-03
   4.3900000e+03   5.9381663e-03
   4.3950000e+03   5.5950795e-03
   4.4000000e+03   5.2602698e-03
   4.4050000e+03   4.9344884e-03
   4.4100000e+03   4.6186154e-03
   4.4150000e+03   4.3136920e-03
   4.4200000e+03   4.0209618e-03
   4.4250000e+03   3.7419184e-03
   4.4300000e+03   3.4783590e-03
   4.4350000e+03   3.2324392e-03
   4.4400000e+03   3.0067144e-03
   4.4450000e+03   2.8041467e-03
   4.4500000e+03   2.6280383e-03
   4.4550000e+03   2.4818436e-03
   4.4600000e+03   2.3688194e-03
   4.4650000e+03   2.2915204e-03
   4.4700000e+03   2.2512418e-03
   4.4750000e+03   2.2476019e-03
   4.4800000e+03   2.2784592e-03
   4.4850000e+03   2.3402204e-03
   4.4900000e+03   2.4284104e-03
   4.4950000e+03   2.5382806e-03
   4.5000000e+03   2.6652838e-03
   4.5050000e+03   2.8053540e-03
   4.5100000e+03   2.9550164e-03
   4.5150000e+03   3.1113869e-03
   4.5200000e+03   3.2721130e-03
   4.5250000e+03   3.4352946e-03
   4.5300000e+03   3.5994033e-03
   4.5350000e+03   3.7632112e-03
   4.5400000e+03   3.9257303e-03
   4.5450000e+03   4.0861639e-03
   4.5500000e+03   4.2438676e-03
   4.5550000e+03   4.3983191e-03
   4.5600000e+03   4.5490938e-03
   4.5650000e+03   4.6958460e-03
   4.5700000e+03   4.8382948e-03
   4.5750000e+03   4.9762115e-03
   4.5800000e+03   5.1094115e-03
   4.5850000e+03   5.2377457e-03
   4.5900000e+03   5.3610960e-03
   4.5950000e+03   5.4793693e-03
   4.6000000e+03   5.5924948e-03
   4.6050000e+03   5.7004198e-03
   4.6100000e+03   5.8031081e-03
   4.6150000e+03   5.9005372e-03
   4.6200000e+03   5.9926968e-03
   4.6250000e+03   6.0795875e-03
   4.6300000e+03   6.1612191e-03
   4.6350000e+03   6.2376100e-03
   4.6400000e+03   6.3087858e-03
   4.6450000e+03   6.3747791e-03
   4.6500000e+03   6.4356285e-03
   4.6550000e+03   6.4913779e-03
   4.6600000e+03   6.5420763e-03
   4.6650000e+03   6.5877772e-03
   4.6700000e+03   6.6285381e-03
   4.6750000e+03   6.6644204e-03
   4.6800000e+03   6.6954887e-03
   4.6850000e+03   6.7218108e-03
   4.6900000e+03   6.7434577e-03
   4.6950000e+03   6.7605025e-03
   4.7000000e+03   6.7730212e-03
   4.7050000e+03   6.7810917e-03
   4.7100000e+03   6.7847940e-03
   4.7150000e+03   6.7842101e-03
   4.7200000e+03   6.7794236e-03
   4.7250000e+03   6.7705196e-03
   4.7300000e+03   6.7575847e-03
   4.7350000e+03   6.7407067e-03
   4.7400000e+03   6.7199746e-03
   4.7450000e+03   6.6954783e-03
   4.7500000e+03   6.6673089e-03
   4.7550000e+03   6.6355581e-03
   4.7600000e+03   6.6003182e-03
   4.7650000e+03   6.5616824e-03
   4.7700000e+03   6.5197441e-03
   4.7750000e+03   6.4745974e-03
   4.7800000e+03   6.4263365e-03
   4.7850000e+03   6.3750561e-03
   4.7900000e+03   6.3208508e-03
   4.7950000e+03   6.2638154e-03
   4.8000000e+03   6.2040449e-03
   4.8050000e+03   6.1416340e-03
   4.8100000e+03   6.0766774e-03
   4.8150000e+03   6.0092696e-03
   4.8200000e+03   5.9395049e-03
   4.8250000e+03   5.8674773e-03
   4.8300000e+03   5.7932802e-03
   4.8350000e+03   5.7170070e-03
   4.8400000e+03   5.6387502e-03
   4.8450000e+03   5.5586022e-03
   4.8500000e+03   5.4766545e-03
   4.8550000e+03   5.3929980e-03
   4.8600000e+03   5.3077232e-03
   4.8650000e+03   5.2209197e-03
   4.8700000e+03   5.1326764e-03
   4.8750000e+03   5.0430813e-03
   4.8800000e+03   4.9522219e-03
   4.8850000e+03   4.8601845e-03
   4.8900000e+03   4.7670548e-03
   4.8950000e+03   4.6729174e-03
   4.9000000e+03   4.5778562e-03
   4.9050000e+03   4.4819539e-03
   4.9100000e+03   4.3852924e-03
   4.9150000e+03   4.2879526e-03
   4.9200000e+03   4.1900143e-03
   4.9250000e+03   4.0915566e-03
   4.9300000e+03   3.9926573e-03
   4.9350000e+03   3.8933932e-03
   4.9400000e+03   3.7938403e-03
   4.9450000e+03   3.6940736e-03
   4.9500000e+03   3.5941668e-03
   4.9550000e+03   3.4941932e-03
   4.9600000e+03   3.3942248e-03
   4.9650000e+03   3.2943327e-03
   4.9700000e+03   3.1945875e-03
   4.9750000e+03   3.0950587e-03
   4.9800000e+03   2.9958153e-03
   4.9850000e+03   2.8969257e-03
   4.9900000e+03   2.7984578e-03
   4.9950000e+03   2.7004792e-03
   5.0000000e+03   2.6030571e-03
   5.0050000e+03   2.5062589e-03
   5.0100000e+03   2.4101523e-03
   5.0150000e+03   2.3148053e-03
   5.0200000e+03   2.2202869e-03
   5.0250000e+03   2.1266674e-03
   5.0300000e+03   2.0340187e-03
   5.0350000e+03   1.9424154e-03
   5.0400000e+03   1.8519350e-03
   5.0450000e+03   1.7626591e-03
   5.0500000e+03   1.6746747e-03
   5.0550000e+03   1.5880755e-03
   5.0600000e+03   1.5029638e-03
   5.0650000e+03   1.4194525e-03
   5.0700000e+03   1.3376687e-03
   5.0750000e+03   1.2577568e-03
   5.0800000e+03   1.1798833e-03
   5.0850000e+03   1.1042430e-03
   5.0900000e+03   1.0310665e-03
   5.0950000e+03   9.6062934e-04


==> TeX/Tikz/plotdata/formation/BAK/smooth.dat <==
   0.0000000e+00   1.6698068e+03
   5.0000000e+00   1.5770269e+03
   1.0000000e+01   1.4828979e+03
   1.5000000e+01   1.4039560e+03
   2.0000000e+01   1.3279663e+03
   2.5000000e+01   1.2562950e+03
   3.0000000e+01   1.1865385e+03
   3.5000000e+01   1.1199194e+03
   4.0000000e+01   1.0578042e+03
   4.5000000e+01   9.9892680e+02
   5.0000000e+01   9.4405967e+02
   5.5000000e+01   8.9225689e+02
   6.0000000e+01   8.4451664e+02
   6.5000000e+01   8.0032424e+02
   7.0000000e+01   7.6063351e+02
   7.5000000e+01   7.2506878e+02
   8.0000000e+01   6.9404104e+02
   8.5000000e+01   6.6587512e+02
   9.0000000e+01   6.3762988e+02
   9.5000000e+01   6.1018094e+02
   1.0000000e+02   5.8300915e+02
   1.0500000e+02   5.5481511e+02
   1.1000000e+02   5.2686887e+02
   1.1500000e+02   4.9847437e+02
   1.2000000e+02   4.6920830e+02
   1.2500000e+02   4.4035814e+02
   1.3000000e+02   4.1193730e+02
   1.3500000e+02   3.8244844e+02
   1.4000000e+02   3.5195815e+02
   1.4500000e+02   3.2170754e+02
   1.5000000e+02   2.9252040e+02
   1.5500000e+02   2.6504070e+02
   1.6000000e+02   2.3950522e+02
   1.6500000e+02   2.1569960e+02
   1.7000000e+02   1.9489237e+02
   1.7500000e+02   1.7819449e+02
   1.8000000e+02   1.6655789e+02
   1.8500000e+02   1.6058943e+02
   1.9000000e+02   1.6035039e+02
   1.9500000e+02   1.6261522e+02
   2.0000000e+02   1.6535037e+02
   2.0500000e+02   1.6748335e+02
   2.1000000e+02   1.6850904e+02
   2.1500000e+02   1.6864463e+02
   2.2000000e+02   1.6899755e+02
   2.2500000e+02   1.6904121e+02
   2.3000000e+02   1.6789076e+02
   2.3500000e+02   1.6584439e+02
   2.4000000e+02   1.6253990e+02
   2.4500000e+02   1.5745250e+02
   2.5000000e+02   1.5132616e+02
   2.5500000e+02   1.4466007e+02
   2.6000000e+02   1.3790874e+02
   2.6500000e+02   1.3139401e+02
   2.7000000e+02   1.2518600e+02
   2.7500000e+02   1.1945962e+02
   2.8000000e+02   1.1443460e+02
   2.8500000e+02   1.1033085e+02
   2.9000000e+02   1.0738750e+02
   2.9500000e+02   1.0563732e+02
   3.0000000e+02   1.0493517e+02
   3.0500000e+02   1.0498828e+02
   3.1000000e+02   1.0534633e+02
   3.1500000e+02   1.0551320e+02
   3.2000000e+02   1.0514521e+02
   3.2500000e+02   1.0407851e+02
   3.3000000e+02   1.0233866e+02
   3.3500000e+02   1.0002706e+02
   3.4000000e+02   9.6991692e+01
   3.4500000e+02   9.3316465e+01
   3.5000000e+02   8.9160670e+01
   3.5500000e+02   8.4715963e+01
   3.6000000e+02   8.0191601e+01
   3.6500000e+02   7.5798871e+01
   3.7000000e+02   7.1733512e+01
   3.7500000e+02   6.8154975e+01
   3.8000000e+02   6.5152276e+01
   3.8500000e+02   6.2768943e+01
   3.9000000e+02   6.0993979e+01
   3.9500000e+02   5.9778843e+01
   4.0000000e+02   5.9063824e+01
   4.0500000e+02   5.8768209e+01
   4.1000000e+02   5.8794977e+01
   4.1500000e+02   5.9053006e+01
   4.2000000e+02   5.9438691e+01
   4.2500000e+02   5.9860015e+01
   4.3000000e+02   6.0231023e+01
   4.3500000e+02   6.0468764e+01
   4.4000000e+02   6.0501667e+01
   4.4500000e+02   6.0274302e+01
   4.5000000e+02   5.9729356e+01
   4.5500000e+02   5.8832075e+01
   4.6000000e+02   5.7593779e+01
   4.6500000e+02   5.6066247e+01
   4.7000000e+02   5.4321475e+01
   4.7500000e+02   5.2427332e+01
   4.8000000e+02   5.0415401e+01
   4.8500000e+02   4.8266151e+01
   4.9000000e+02   4.5971161e+01
   4.9500000e+02   4.3582437e+01
   5.0000000e+02   4.1234534e+01
   5.0500000e+02   3.9077275e+01
   5.1000000e+02   3.7265021e+01
   5.1500000e+02   3.5921722e+01
   5.2000000e+02   3.5093396e+01
   5.2500000e+02   3.4769217e+01
   5.3000000e+02   3.4908117e+01
   5.3500000e+02   3.5444033e+01
   5.4000000e+02   3.6284398e+01
   5.4500000e+02   3.7317024e+01
   5.5000000e+02   3.8425350e+01
   5.5500000e+02   3.9503162e+01
   5.6000000e+02   4.0463287e+01
   5.6500000e+02   4.1240610e+01
   5.7000000e+02   4.1792298e+01
   5.7500000e+02   4.2097259e+01
   5.8000000e+02   4.2155202e+01
   5.8500000e+02   4.1982635e+01
   5.9000000e+02   4.1605551e+01
   5.9500000e+02   4.1058601e+01
   6.0000000e+02   4.0384682e+01
   6.0500000e+02   3.9639651e+01
   6.1000000e+02   3.8898740e+01
   6.1500000e+02   3.8242352e+01
   6.2000000e+02   3.7706889e+01
   6.2500000e+02   3.7323026e+01
   6.3000000e+02   3.7104302e+01
   6.3500000e+02   3.7044501e+01
   6.4000000e+02   3.7119121e+01
   6.4500000e+02   3.7289405e+01
   6.5000000e+02   3.7485753e+01
   6.5500000e+02   3.7653014e+01
   6.6000000e+02   3.7750103e+01
   6.6500000e+02   3.7741219e+01
   6.7000000e+02   3.7600097e+01
   6.7500000e+02   3.7310999e+01
   6.8000000e+02   3.6868557e+01
   6.8500000e+02   3.6276950e+01
   6.9000000e+02   3.5548240e+01
   6.9500000e+02   3.4700511e+01
   7.0000000e+02   3.3756702e+01
   7.0500000e+02   3.2743252e+01
   7.1000000e+02   3.1688393e+01
   7.1500000e+02   3.0620288e+01
   7.2000000e+02   2.9565386e+01
   7.2500000e+02   2.8547262e+01
   7.3000000e+02   2.7586000e+01
   7.3500000e+02   2.6698071e+01
   7.4000000e+02   2.5896754e+01
   7.4500000e+02   2.5192520e+01
   7.5000000e+02   2.4593344e+01
   7.5500000e+02   2.4104954e+01
   7.6000000e+02   2.3730489e+01
   7.6500000e+02   2.3470009e+01
   7.7000000e+02   2.3320989e+01
   7.7500000e+02   2.3277725e+01
   7.8000000e+02   2.3330573e+01
   7.8500000e+02   2.3465384e+01
   7.9000000e+02   2.3663464e+01
   7.9500000e+02   2.3902174e+01
   8.0000000e+02   2.4156785e+01
   8.0500000e+02   2.4401792e+01
   8.1000000e+02   2.4609819e+01
   8.1500000e+02   2.4756834e+01
   8.2000000e+02   2.4822225e+01
   8.2500000e+02   2.4789433e+01
   8.3000000e+02   2.4646532e+01
   8.3500000e+02   2.4386599e+01
   8.4000000e+02   2.4007876e+01
   8.4500000e+02   2.3513718e+01
   8.5000000e+02   2.2912360e+01
   8.5500000e+02   2.2216502e+01
   8.6000000e+02   2.1442730e+01
   8.6500000e+02   2.0610781e+01
   8.7000000e+02   1.9742629e+01
   8.7500000e+02   1.8861417e+01
   8.8000000e+02   1.7990218e+01
   8.8500000e+02   1.7150670e+01
   8.9000000e+02   1.6361548e+01
   8.9500000e+02   1.5637413e+01
   9.0000000e+02   1.4987051e+01
   9.0500000e+02   1.4409895e+01
   9.1000000e+02   1.3897984e+01
   9.1500000e+02   1.3438807e+01
   9.2000000e+02   1.3018217e+01
   9.2500000e+02   1.2623201e+01
   9.3000000e+02   1.2244104e+01
   9.3500000e+02   1.1876006e+01
   9.4000000e+02   1.1519196e+01
   9.4500000e+02   1.1178804e+01
   9.5000000e+02   1.0863725e+01
   9.5500000e+02   1.0584999e+01
   9.6000000e+02   1.0353814e+01
   9.6500000e+02   1.0179419e+01
   9.7000000e+02   1.0067260e+01
   9.7500000e+02   1.0017728e+01
   9.8000000e+02   1.0025787e+01
   9.8500000e+02   1.0081514e+01
   9.9000000e+02   1.0171354e+01
   9.9500000e+02   1.0279694e+01
   1.0000000e+03   1.0390413e+01
   1.0050000e+03   1.0488148e+01
   1.0100000e+03   1.0559206e+01
   1.0150000e+03   1.0592122e+01
   1.0200000e+03   1.0577948e+01
   1.0250000e+03   1.0510342e+01
   1.0300000e+03   1.0385538e+01
   1.0350000e+03   1.0202216e+01
   1.0400000e+03   9.9635125e+00
   1.0450000e+03   9.6701292e+00
   1.0500000e+03   9.3259950e+00
   1.0550000e+03   8.9372686e+00
   1.0600000e+03   8.5116852e+00
   1.0650000e+03   8.0581882e+00
   1.0700000e+03   7.5866682e+00
   1.0750000e+03   7.1077775e+00
   1.0800000e+03   6.6328131e+00
   1.0850000e+03   6.1736461e+00
   1.0900000e+03   5.7426456e+00
   1.0950000e+03   5.3524952e+00
   1.1000000e+03   5.0154208e+00
   1.1050000e+03   4.7413833e+00
   1.1100000e+03   4.5368819e+00
   1.1150000e+03   4.4036395e+00
   1.1200000e+03   4.3379742e+00
   1.1250000e+03   4.3313384e+00
   1.1300000e+03   4.3719241e+00
   1.1350000e+03   4.4467029e+00
   1.1400000e+03   4.5432027e+00
   1.1450000e+03   4.6506482e+00
   1.1500000e+03   4.7604634e+00
   1.1550000e+03   4.8663264e+00
   1.1600000e+03   4.9639838e+00
   1.1650000e+03   5.0509787e+00
   1.1700000e+03   5.1263745e+00
   1.1750000e+03   5.1905128e+00
   1.1800000e+03   5.2448085e+00
   1.1850000e+03   5.2915057e+00
   1.1900000e+03   5.3333734e+00
   1.1950000e+03   5.3735989e+00
   1.2000000e+03   5.4157558e+00
   1.2050000e+03   5.4637000e+00
   1.2100000e+03   5.5213367e+00
   1.2150000e+03   5.5923119e+00
   1.2200000e+03   5.6796974e+00
   1.2250000e+03   5.7857312e+00
   1.2300000e+03   5.9116499e+00
   1.2350000e+03   6.0576308e+00
   1.2400000e+03   6.2228408e+00
   1.2450000e+03   6.4055718e+00
   1.2500000e+03   6.6034282e+00
   1.2550000e+03   6.8135301e+00
   1.2600000e+03   7.0327056e+00
   1.2650000e+03   7.2576548e+00
   1.2700000e+03   7.4850804e+00
   1.2750000e+03   7.7117850e+00
   1.2800000e+03   7.9347411e+00
   1.2850000e+03   8.1511372e+00
   1.2900000e+03   8.3584067e+00
   1.2950000e+03   8.5542452e+00
   1.3000000e+03   8.7366193e+00
   1.3050000e+03   8.9037732e+00
   1.3100000e+03   9.0542320e+00
   1.3150000e+03   9.1868057e+00
   1.3200000e+03   9.3005924e+00
   1.3250000e+03   9.3949806e+00
   1.3300000e+03   9.4696502e+00
   1.3350000e+03   9.5245724e+00
   1.3400000e+03   9.5600063e+00
   1.3450000e+03   9.5764936e+00
   1.3500000e+03   9.5748503e+00
   1.3550000e+03   9.5561550e+00
   1.3600000e+03   9.5217339e+00
   1.3650000e+03   9.4731421e+00
   1.3700000e+03   9.4121402e+00
   1.3750000e+03   9.3406665e+00
   1.3800000e+03   9.2608040e+00
   1.3850000e+03   9.1747414e+00
   1.3900000e+03   9.0847295e+00
   1.3950000e+03   8.9930310e+00
   1.4000000e+03   8.9018660e+00
   1.4050000e+03   8.8133533e+00
   1.4100000e+03   8.7294502e+00
   1.4150000e+03   8.6518915e+00
   1.4200000e+03   8.5821329e+00
   1.4250000e+03   8.5213002e+00
   1.4300000e+03   8.4701491e+00
   1.4350000e+03   8.4290384e+00
   1.4400000e+03   8.3979189e+00
   1.4450000e+03   8.3763393e+00
   1.4500000e+03   8.3634696e+00
   1.4550000e+03   8.3581396e+00
   1.4600000e+03   8.3588913e+00
   1.4650000e+03   8.3640396e+00
   1.4700000e+03   8.3717400e+00
   1.4750000e+03   8.3800575e+00
   1.4800000e+03   8.3870347e+00
   1.4850000e+03   8.3907548e+00
   1.4900000e+03   8.3893997e+00
   1.4950000e+03   8.3812992e+00
   1.5000000e+03   8.3649733e+00
   1.5050000e+03   8.3391644e+00
   1.5100000e+03   8.3028621e+00
   1.5150000e+03   8.2553194e+00
   1.5200000e+03   8.1960600e+00
   1.5250000e+03   8.1248796e+00
   1.5300000e+03   8.0418388e+00
   1.5350000e+03   7.9472500e+00
   1.5400000e+03   7.8416584e+00
   1.5450000e+03   7.7258171e+00
   1.5500000e+03   7.6006577e+00
   1.5550000e+03   7.4672567e+00
   1.5600000e+03   7.3267992e+00
   1.5650000e+03   7.1805396e+00
   1.5700000e+03   7.0297619e+00
   1.5750000e+03   6.8757410e+00
   1.5800000e+03   6.7197043e+00
   1.5850000e+03   6.5627979e+00
   1.5900000e+03   6.4060573e+00
   1.5950000e+03   6.2503842e+00
   1.6000000e+03   6.0965300e+00
   1.6050000e+03   5.9450886e+00
   1.6100000e+03   5.7964957e+00
   1.6150000e+03   5.6510377e+00
   1.6200000e+03   5.5088655e+00
   1.6250000e+03   5.3700157e+00
   1.6300000e+03   5.2344339e+00
   1.6350000e+03   5.1020004e+00
   1.6400000e+03   4.9725547e+00
   1.6450000e+03   4.8459180e+00
   1.6500000e+03   4.7219107e+00
   1.6550000e+03   4.6003655e+00
   1.6600000e+03   4.4811339e+00
   1.6650000e+03   4.3640872e+00
   1.6700000e+03   4.2491117e+00
   1.6750000e+03   4.1361003e+00
   1.6800000e+03   4.0249412e+00
   1.6850000e+03   3.9155046e+00
   1.6900000e+03   3.8076317e+00
   1.6950000e+03   3.7011244e+00
   1.7000000e+03   3.5957407e+00
   1.7050000e+03   3.4911938e+00
   1.7100000e+03   3.3871572e+00
   1.7150000e+03   3.2832762e+00
   1.7200000e+03   3.1791837e+00
   1.7250000e+03   3.0745212e+00
   1.7300000e+03   2.9689628e+00
   1.7350000e+03   2.8622408e+00
   1.7400000e+03   2.7541719e+00
   1.7450000e+03   2.6446829e+00
   1.7500000e+03   2.5338340e+00
   1.7550000e+03   2.4218395e+00
   1.7600000e+03   2.3090854e+00
   1.7650000e+03   2.1961434e+00
   1.7700000e+03   2.0837804e+00
   1.7750000e+03   1.9729633e+00
   1.7800000e+03   1.8648572e+00
   1.7850000e+03   1.7608145e+00
   1.7900000e+03   1.6623500e+00
   1.7950000e+03   1.5710954e+00
   1.8000000e+03   1.4887250e+00
   1.8050000e+03   1.4168456e+00
   1.8100000e+03   1.3568500e+00
   1.8150000e+03   1.3097485e+00
   1.8200000e+03   1.2760079e+00
   1.8250000e+03   1.2554462e+00
   1.8300000e+03   1.2472219e+00
   1.8350000e+03   1.2499318e+00
   1.8400000e+03   1.2617922e+00
   1.8450000e+03   1.2808542e+00
   1.8500000e+03   1.3052017e+00
   1.8550000e+03   1.3331006e+00
   1.8600000e+03   1.3630911e+00
   1.8650000e+03   1.3940300e+00
   1.8700000e+03   1.4250957e+00
   1.8750000e+03   1.4557707e+00
   1.8800000e+03   1.4858086e+00
   1.8850000e+03   1.5151947e+00
   1.8900000e+03   1.5441024e+00
   1.8950000e+03   1.5728473e+00
   1.9000000e+03   1.6018422e+00
   1.9050000e+03   1.6315522e+00
   1.9100000e+03   1.6624524e+00
   1.9150000e+03   1.6949900e+00
   1.9200000e+03   1.7295516e+00
   1.9250000e+03   1.7664373e+00
   1.9300000e+03   1.8058443e+00
   1.9350000e+03   1.8478579e+00
   1.9400000e+03   1.8924515e+00
   1.9450000e+03   1.9394938e+00
   1.9500000e+03   1.9887616e+00
   1.9550000e+03   2.0399566e+00
   1.9600000e+03   2.0927237e+00
   1.9650000e+03   2.1466699e+00
   1.9700000e+03   2.2013822e+00
   1.9750000e+03   2.2564430e+00
   1.9800000e+03   2.3114432e+00
   1.9850000e+03   2.3659928e+00
   1.9900000e+03   2.4197289e+00
   1.9950000e+03   2.4723205e+00
   2.0000000e+03   2.5234717e+00
   2.0050000e+03   2.5729237e+00
   2.0100000e+03   2.6204536e+00
   2.0150000e+03   2.6658744e+00
   2.0200000e+03   2.7090320e+00
   2.0250000e+03   2.7498034e+00
   2.0300000e+03   2.7880935e+00
   2.0350000e+03   2.8238328e+00
   2.0400000e+03   2.8569741e+00
   2.0450000e+03   2.8874904e+00
   2.0500000e+03   2.9153728e+00
   2.0550000e+03   2.9406279e+00
   2.0600000e+03   2.9632771e+00
   2.0650000e+03   2.9833550e+00
   2.0700000e+03   3.0009084e+00
   2.0750000e+03   3.0159959e+00
   2.0800000e+03   3.0286871e+00
   2.0850000e+03   3.0390624e+00
   2.0900000e+03   3.0472124e+00
   2.0950000e+03   3.0532375e+00
   2.1000000e+03   3.0572470e+00
   2.1050000e+03   3.0593579e+00
   2.1100000e+03   3.0596941e+00
   2.1150000e+03   3.0583844e+00
   2.1200000e+03   3.0555605e+00
   2.1250000e+03   3.0513545e+00
   2.1300000e+03   3.0458969e+00
   2.1350000e+03   3.0393130e+00
   2.1400000e+03   3.0317207e+00
   2.1450000e+03   3.0232271e+00
   2.1500000e+03   3.0139262e+00
   2.1550000e+03   3.0038963e+00
   2.1600000e+03   2.9931980e+00
   2.1650000e+03   2.9818731e+00
   2.1700000e+03   2.9699436e+00
   2.1750000e+03   2.9574117e+00
   2.1800000e+03   2.9442608e+00
   2.1850000e+03   2.9304566e+00
   2.1900000e+03   2.9159495e+00
   2.1950000e+03   2.9006774e+00
   2.2000000e+03   2.8845686e+00
   2.2050000e+03   2.8675456e+00
   2.2100000e+03   2.8495287e+00
   2.2150000e+03   2.8304396e+00
   2.2200000e+03   2.8102051e+00
   2.2250000e+03   2.7887601e+00
   2.2300000e+03   2.7660504e+00
   2.2350000e+03   2.7420354e+00
   2.2400000e+03   2.7166890e+00
   2.2450000e+03   2.6900011e+00
   2.2500000e+03   2.6619779e+00
   2.2550000e+03   2.6326416e+00
   2.2600000e+03   2.6020294e+00
   2.2650000e+03   2.5701922e+00
   2.2700000e+03   2.5371927e+00
   2.2750000e+03   2.5031035e+00
   2.2800000e+03   2.4680045e+00
   2.2850000e+03   2.4319804e+00
   2.2900000e+03   2.3951185e+00
   2.2950000e+03   2.3575059e+00
   2.3000000e+03   2.3192278e+00
   2.3050000e+03   2.2803656e+00
   2.3100000e+03   2.2409952e+00
   2.3150000e+03   2.2011860e+00
   2.3200000e+03   2.1610003e+00
   2.3250000e+03   2.1204931e+00
   2.3300000e+03   2.0797119e+00
   2.3350000e+03   2.0386973e+00
   2.3400000e+03   1.9974837e+00
   2.3450000e+03   1.9561001e+00
   2.3500000e+03   1.9145711e+00
   2.3550000e+03   1.8729179e+00
   2.3600000e+03   1.8311591e+00
   2.3650000e+03   1.7893119e+00
   2.3700000e+03   1.7473926e+00
   2.3750000e+03   1.7054169e+00
   2.3800000e+03   1.6634008e+00
   2.3850000e+03   1.6213604e+00
   2.3900000e+03   1.5793119e+00
   2.3950000e+03   1.5372715e+00
   2.4000000e+03   1.4952554e+00
   2.4050000e+03   1.4532791e+00
   2.4100000e+03   1.4113577e+00
   2.4150000e+03   1.3695054e+00
   2.4200000e+03   1.3277353e+00
   2.4250000e+03   1.2860602e+00
   2.4300000e+03   1.2444918e+00
   2.4350000e+03   1.2030423e+00
   2.4400000e+03   1.1617244e+00
   2.4450000e+03   1.1205520e+00
   2.4500000e+03   1.0795418e+00
   2.4550000e+03   1.0387141e+00
   2.4600000e+03   9.9809374e-01
   2.4650000e+03   9.5771185e-01
   2.4700000e+03   9.1760674e-01
   2.4750000e+03   8.7782525e-01
   2.4800000e+03   8.3842390e-01
   2.4850000e+03   7.9947005e-01
   2.4900000e+03   7.6104289e-01
   2.4950000e+03   7.2323451e-01
   2.5000000e+03   6.8615090e-01
   2.5050000e+03   6.4991296e-01
   2.5100000e+03   6.1465762e-01
   2.5150000e+03   5.8053898e-01
   2.5200000e+03   5.4772953e-01
   2.5250000e+03   5.1642125e-01
   2.5300000e+03   4.8682642e-01
   2.5350000e+03   4.5917751e-01
   2.5400000e+03   4.3372555e-01
   2.5450000e+03   4.1073572e-01
   2.5500000e+03   3.9047894e-01
   2.5550000e+03   3.7321827e-01
   2.5600000e+03   3.5918963e-01
   2.5650000e+03   3.4857832e-01
   2.5700000e+03   3.4149479e-01
   2.5750000e+03   3.3795548e-01
   2.5800000e+03   3.3787453e-01
   2.5850000e+03   3.4106967e-01
   2.5900000e+03   3.4728117e-01
   2.5950000e+03   3.5619875e-01
   2.6000000e+03   3.6748973e-01
   2.6050000e+03   3.8082290e-01
   2.6100000e+03   3.9588536e-01
   2.6150000e+03   4.1239203e-01
   2.6200000e+03   4.3008926e-01
   2.6250000e+03   4.4875432e-01
   2.6300000e+03   4.6819258e-01
   2.6350000e+03   4.8823365e-01
   2.6400000e+03   5.0872740e-01
   2.6450000e+03   5.2954033e-01
   2.6500000e+03   5.5055250e-01
   2.6550000e+03   5.7165517e-01
   2.6600000e+03   5.9274903e-01
   2.6650000e+03   6.1374300e-01
   2.6700000e+03   6.3455348e-01
   2.6750000e+03   6.5510391e-01
   2.6800000e+03   6.7532461e-01
   2.6850000e+03   6.9515273e-01
   2.6900000e+03   7.1453229e-01
   2.6950000e+03   7.3341424e-01
   2.7000000e+03   7.5175646e-01
   2.7050000e+03   7.6952367e-01
   2.7100000e+03   7.8668730e-01
   2.7150000e+03   8.0322517e-01
   2.7200000e+03   8.1912120e-01
   2.7250000e+03   8.3436483e-01
   2.7300000e+03   8.4895057e-01
   2.7350000e+03   8.6287731e-01
   2.7400000e+03   8.7614770e-01
   2.7450000e+03   8.8876747e-01
   2.7500000e+03   9.0074476e-01
   2.7550000e+03   9.1208954e-01
   2.7600000e+03   9.2281298e-01
   2.7650000e+03   9.3292699e-01
   2.7700000e+03   9.4244379e-01
   2.7750000e+03   9.5137558e-01
   2.7800000e+03   9.5973430e-01
   2.7850000e+03   9.6753147e-01
   2.7900000e+03   9.7477808e-01
   2.7950000e+03   9.8148460e-01
   2.8000000e+03   9.8766100e-01
   2.8050000e+03   9.9331675e-01
   2.8100000e+03   9.9846094e-01
   2.8150000e+03   1.0031023e+00
   2.8200000e+03   1.0072492e+00
   2.8250000e+03   1.0109099e+00
   2.8300000e+03   1.0140920e+00
   2.8350000e+03   1.0168030e+00
   2.8400000e+03   1.0190499e+00
   2.8450000e+03   1.0208391e+00
   2.8500000e+03   1.0221762e+00
   2.8550000e+03   1.0230661e+00
   2.8600000e+03   1.0235126e+00
   2.8650000e+03   1.0235186e+00
   2.8700000e+03   1.0230856e+00
   2.8750000e+03   1.0222143e+00
   2.8800000e+03   1.0209039e+00
   2.8850000e+03   1.0191527e+00
   2.8900000e+03   1.0169583e+00
   2.8950000e+03   1.0143173e+00
   2.9000000e+03   1.0112262e+00
   2.9050000e+03   1.0076813e+00
   2.9100000e+03   1.0036791e+00
   2.9150000e+03   9.9921676e-01
   2.9200000e+03   9.9429257e-01
   2.9250000e+03   9.8890599e-01
   2.9300000e+03   9.8305816e-01
   2.9350000e+03   9.7675210e-01
   2.9400000e+03   9.6999292e-01
   2.9450000e+03   9.6278793e-01
   2.9500000e+03   9.5514668e-01
   2.9550000e+03   9.4708094e-01
   2.9600000e+03   9.3860456e-01
   2.9650000e+03   9.2973330e-01
   2.9700000e+03   9.2048455e-01
   2.9750000e+03   9.1087707e-01
   2.9800000e+03   9.0093058e-01
   2.9850000e+03   8.9066539e-01
   2.9900000e+03   8.8010208e-01
   2.9950000e+03   8.6926104e-01
   3.0000000e+03   8.5816219e-01
   3.0050000e+03   8.4682461e-01
   3.0100000e+03   8.3526631e-01
   3.0150000e+03   8.2350400e-01
   3.0200000e+03   8.1155298e-01
   3.0250000e+03   7.9942702e-01
   3.0300000e+03   7.8713837e-01
   3.0350000e+03   7.7469778e-01
   3.0400000e+03   7.6211465e-01
   3.0450000e+03   7.4939709e-01
   3.0500000e+03   7.3655217e-01
   3.0550000e+03   7.2358603e-01
   3.0600000e+03   7.1050415e-01
   3.0650000e+03   6.9731148e-01
   3.0700000e+03   6.8401266e-01
   3.0750000e+03   6.7061215e-01
   3.0800000e+03   6.5711437e-01
   3.0850000e+03   6.4352382e-01
   3.0900000e+03   6.2984512e-01
   3.0950000e+03   6.1608307e-01
   3.1000000e+03   6.0224267e-01
   3.1050000e+03   5.8832913e-01
   3.1100000e+03   5.7434785e-01
   3.1150000e+03   5.6030442e-01
   3.1200000e+03   5.4620460e-01
   3.1250000e+03   5.3205435e-01
   3.1300000e+03   5.1785984e-01
   3.1350000e+03   5.0362748e-01
   3.1400000e+03   4.8936399e-01
   3.1450000e+03   4.7507651e-01
   3.1500000e+03   4.6077268e-01
   3.1550000e+03   4.4646078e-01
   3.1600000e+03   4.3214988e-01
   3.1650000e+03   4.1784999e-01
   3.1700000e+03   4.0357219e-01
   3.1750000e+03   3.8932881e-01
   3.1800000e+03   3.7513353e-01
   3.1850000e+03   3.6100155e-01
   3.1900000e+03   3.4694964e-01
   3.1950000e+03   3.3299629e-01
   3.2000000e+03   3.1916172e-01
   3.2050000e+03   3.0546797e-01
   3.2100000e+03   2.9193896e-01
   3.2150000e+03   2.7860054e-01
   3.2200000e+03   2.6548055e-01
   3.2250000e+03   2.5260899e-01
   3.2300000e+03   2.4001812e-01
   3.2350000e+03   2.2774276e-01
   3.2400000e+03   2.1582056e-01
   3.2450000e+03   2.0429248e-01
   3.2500000e+03   1.9320328e-01
   3.2550000e+03   1.8260212e-01
   3.2600000e+03   1.7254322e-01
   3.2650000e+03   1.6308637e-01
   3.2700000e+03   1.5429729e-01
   3.2750000e+03   1.4624739e-01
   3.2800000e+03   1.3901275e-01
   3.2850000e+03   1.3267179e-01
   3.2900000e+03   1.2730137e-01
   3.2950000e+03   1.2297111e-01
   3.3000000e+03   1.1973640e-01
   3.3050000e+03   1.1763113e-01
   3.3100000e+03   1.1666158e-01
   3.3150000e+03   1.1680339e-01
   3.3200000e+03   1.1800240e-01
   3.3250000e+03   1.2017947e-01
   3.3300000e+03   1.2323782e-01
   3.3350000e+03   1.2707119e-01
   3.3400000e+03   1.3157130e-01
   3.3450000e+03   1.3663348e-01
   3.3500000e+03   1.4216038e-01
   3.3550000e+03   1.4806390e-01
   3.3600000e+03   1.5426577e-01
   3.3650000e+03   1.6069737e-01
   3.3700000e+03   1.6729900e-01
   3.3750000e+03   1.7401894e-01
   3.3800000e+03   1.8081251e-01
   3.3850000e+03   1.8764118e-01
   3.3900000e+03   1.9447168e-01
   3.3950000e+03   2.0127535e-01
   3.4000000e+03   2.0802747e-01
   3.4050000e+03   2.1470676e-01
   3.4100000e+03   2.2129488e-01
   3.4150000e+03   2.2777607e-01
   3.4200000e+03   2.3413679e-01
   3.4250000e+03   2.4036541e-01
   3.4300000e+03   2.4645193e-01
   3.4350000e+03   2.5238776e-01
   3.4400000e+03   2.5816549e-01
   3.4450000e+03   2.6377874e-01
   3.4500000e+03   2.6922194e-01
   3.4550000e+03   2.7449025e-01
   3.4600000e+03   2.7957945e-01
   3.4650000e+03   2.8448582e-01
   3.4700000e+03   2.8920611e-01
   3.4750000e+03   2.9373747e-01
   3.4800000e+03   2.9807745e-01
   3.4850000e+03   3.0222400e-01
   3.4900000e+03   3.0617541e-01
   3.4950000e+03   3.0993040e-01
   3.5000000e+03   3.1348806e-01
   3.5050000e+03   3.1684791e-01
   3.5100000e+03   3.2000986e-01
   3.5150000e+03   3.2297429e-01
   3.5200000e+03   3.2574193e-01
   3.5250000e+03   3.2831394e-01
   3.5300000e+03   3.3069184e-01
   3.5350000e+03   3.3287749e-01
   3.5400000e+03   3.3487301e-01
   3.5450000e+03   3.3668078e-01
   3.5500000e+03   3.3830333e-01
   3.5550000e+03   3.3974331e-01
   3.5600000e+03   3.4100343e-01
   3.5650000e+03   3.4208640e-01
   3.5700000e+03   3.4299485e-01
   3.5750000e+03   3.4373134e-01
   3.5800000e+03   3.4429830e-01
   3.5850000e+03   3.4469797e-01
   3.5900000e+03   3.4493248e-01
   3.5950000e+03   3.4500376e-01
   3.6000000e+03   3.4491362e-01
   3.6050000e+03   3.4466373e-01
   3.6100000e+03   3.4425567e-01
   3.6150000e+03   3.4369096e-01
   3.6200000e+03   3.4297112e-01
   3.6250000e+03   3.4209766e-01
   3.6300000e+03   3.4107219e-01
   3.6350000e+03   3.3989639e-01
   3.6400000e+03   3.3857207e-01
   3.6450000e+03   3.3710122e-01
   3.6500000e+03   3.3548595e-01
   3.6550000e+03   3.3372859e-01
   3.6600000e+03   3.3183162e-01
   3.6650000e+03   3.2979770e-01
   3.6700000e+03   3.2762962e-01
   3.6750000e+03   3.2533033e-01
   3.6800000e+03   3.2290288e-01
   3.6850000e+03   3.2035043e-01
   3.6900000e+03   3.1767618e-01
   3.6950000e+03   3.1488339e-01
   3.7000000e+03   3.1197536e-01
   3.7050000e+03   3.0895538e-01
   3.7100000e+03   3.0582676e-01
   3.7150000e+03   3.0259280e-01
   3.7200000e+03   2.9925681e-01
   3.7250000e+03   2.9582210e-01
   3.7300000e+03   2.9229197e-01
   3.7350000e+03   2.8866978e-01
   3.7400000e+03   2.8495887e-01
   3.7450000e+03   2.8116265e-01
   3.7500000e+03   2.7728459e-01
   3.7550000e+03   2.7332819e-01
   3.7600000e+03   2.6929701e-01
   3.7650000e+03   2.6519470e-01
   3.7700000e+03   2.6102492e-01
   3.7750000e+03   2.5679140e-01
   3.7800000e+03   2.5249789e-01
   3.7850000e+03   2.4814815e-01
   3.7900000e+03   2.4374594e-01
   3.7950000e+03   2.3929499e-01
   3.8000000e+03   2.3479896e-01
   3.8050000e+03   2.3026147e-01
   3.8100000e+03   2.2568604e-01
   3.8150000e+03   2.2107609e-01
   3.8200000e+03   2.1643493e-01
   3.8250000e+03   2.1176577e-01
   3.8300000e+03   2.0707170e-01
   3.8350000e+03   2.0235571e-01
   3.8400000e+03   1.9762070e-01
   3.8450000e+03   1.9286950e-01
   3.8500000e+03   1.8810489e-01
   3.8550000e+03   1.8332960e-01
   3.8600000e+03   1.7854640e-01
   3.8650000e+03   1.7375805e-01
   3.8700000e+03   1.6896737e-01
   3.8750000e+03   1.6417723e-01
   3.8800000e+03   1.5939062e-01
   3.8850000e+03   1.5461062e-01
   3.8900000e+03   1.4984042e-01
   3.8950000e+03   1.4508334e-01
   3.9000000e+03   1.4034285e-01
   3.9050000e+03   1.3562254e-01
   3.9100000e+03   1.3092616e-01
   3.9150000e+03   1.2625760e-01
   3.9200000e+03   1.2162090e-01
   3.9250000e+03   1.1702029e-01
   3.9300000e+03   1.1246019e-01
   3.9350000e+03   1.0794525e-01
   3.9400000e+03   1.0348038e-01
   3.9450000e+03   9.9070845e-02
   3.9500000e+03   9.4722317e-02
   3.9550000e+03   9.0440986e-02
   3.9600000e+03   8.6233690e-02
   3.9650000e+03   8.2108067e-02
   3.9700000e+03   7.8072743e-02
   3.9750000e+03   7.4137555e-02
   3.9800000e+03   7.0313801e-02
   3.9850000e+03   6.6614534e-02
   3.9900000e+03   6.3054869e-02
   3.9950000e+03   5.9652311e-02
   4.0000000e+03   5.6427045e-02
   4.0050000e+03   5.3402162e-02
   4.0100000e+03   5.0603693e-02
   4.0150000e+03   4.8060364e-02
   4.0200000e+03   4.5802872e-02
   4.0250000e+03   4.3862536e-02
   4.0300000e+03   4.2269206e-02
   4.0350000e+03   4.1048499e-02
   4.0400000e+03   4.0218678e-02
   4.0450000e+03   3.9787800e-02
   4.0500000e+03   3.9751892e-02
   4.0550000e+03   4.0094731e-02
   4.0600000e+03   4.0789359e-02
   4.0650000e+03   4.1800912e-02
   4.0700000e+03   4.3089998e-02
   4.0750000e+03   4.4615892e-02
   4.0800000e+03   4.6339052e-02
   4.0850000e+03   4.8222786e-02
   4.0900000e+03   5.0234149e-02
   4.0950000e+03   5.2344246e-02
   4.1000000e+03   5.4528145e-02
   4.1050000e+03   5.6764567e-02
   4.1100000e+03   5.9035483e-02
   4.1150000e+03   6.1325669e-02
   4.1200000e+03   6.3622297e-02
   4.1250000e+03   6.5914550e-02
   4.1300000e+03   6.8193296e-02
   4.1350000e+03   7.0450802e-02
   4.1400000e+03   7.2680499e-02
   4.1450000e+03   7.4876785e-02
   4.1500000e+03   7.7034863e-02
   4.1550000e+03   7.9150609e-02
   4.1600000e+03   8.1220467e-02
   4.1650000e+03   8.3241361e-02
   4.1700000e+03   8.5210631e-02
   4.1750000e+03   8.7125976e-02
   4.1800000e+03   8.8985411e-02
   4.1850000e+03   9.0787234e-02
   4.1900000e+03   9.2529998e-02
   4.1950000e+03   9.4212488e-02
   4.2000000e+03   9.5833701e-02
   4.2050000e+03   9.7392827e-02
   4.2100000e+03   9.8889234e-02
   4.2150000e+03   1.0032245e-01
   4.2200000e+03   1.0169215e-01
   4.2250000e+03   1.0299814e-01
   4.2300000e+03   1.0424033e-01
   4.2350000e+03   1.0541874e-01
   4.2400000e+03   1.0653346e-01
   4.2450000e+03   1.0758464e-01
   4.2500000e+03   1.0857250e-01
   4.2550000e+03   1.0949728e-01
   4.2600000e+03   1.1035927e-01
   4.2650000e+03   1.1115876e-01
   4.2700000e+03   1.1189606e-01
   4.2750000e+03   1.1257150e-01
   4.2800000e+03   1.1318541e-01
   4.2850000e+03   1.1373813e-01
   4.2900000e+03   1.1423001e-01
   4.2950000e+03   1.1466142e-01
   4.3000000e+03   1.1503274e-01
   4.3050000e+03   1.1534439e-01
   4.3100000e+03   1.1559681e-01
   4.3150000e+03   1.1579049e-01
   4.3200000e+03   1.1592596e-01
   4.3250000e+03   1.1600377e-01
   4.3300000e+03   1.1602457e-01
   4.3350000e+03   1.1598902e-01
   4.3400000e+03   1.1589784e-01
   4.3450000e+03   1.1575181e-01
   4.3500000e+03   1.1555175e-01
   4.3550000e+03   1.1529853e-01
   4.3600000e+03   1.1499304e-01
   4.3650000e+03   1.1463622e-01
   4.3700000e+03   1.1422903e-01
   4.3750000e+03   1.1377244e-01
   4.3800000e+03   1.1326745e-01
   4.3850000e+03   1.1271507e-01
   4.3900000e+03   1.1211630e-01
   4.3950000e+03   1.1147215e-01
   4.4000000e+03   1.1078364e-01
   4.4050000e+03   1.1005178e-01
   4.4100000e+03   1.0927756e-01
   4.4150000e+03   1.0846201e-01
   4.4200000e+03   1.0760612e-01
   4.4250000e+03   1.0671091e-01
   4.4300000e+03   1.0577738e-01
   4.4350000e+03   1.0480655e-01
   4.4400000e+03   1.0379944e-01
   4.4450000e+03   1.0275709e-01
   4.4500000e+03   1.0168053e-01
   4.4550000e+03   1.0057081e-01
   4.4600000e+03   9.9428979e-02
   4.4650000e+03   9.8256105e-02
   4.4700000e+03   9.7053252e-02
   4.4750000e+03   9.5821487e-02
   4.4800000e+03   9.4561880e-02
   4.4850000e+03   9.3275495e-02
   4.4900000e+03   9.1963393e-02
   4.4950000e+03   9.0626629e-02
   4.5000000e+03   8.9266246e-02
   4.5050000e+03   8.7883281e-02
   4.5100000e+03   8.6478759e-02
   4.5150000e+03   8.5053696e-02
   4.5200000e+03   8.3609101e-02
   4.5250000e+03   8.2145978e-02
   4.5300000e+03   8.0665327e-02
   4.5350000e+03   7.9168151e-02
   4.5400000e+03   7.7655455e-02
   4.5450000e+03   7.6128254e-02
   4.5500000e+03   7.4587575e-02
   4.5550000e+03   7.3034462e-02
   4.5600000e+03   7.1469976e-02
   4.5650000e+03   6.9895200e-02
   4.5700000e+03   6.8311242e-02
   4.5750000e+03   6.6719229e-02
   4.5800000e+03   6.5120318e-02
   4.5850000e+03   6.3515684e-02
   4.5900000e+03   6.1906526e-02
   4.5950000e+03   6.0294062e-02
   4.6000000e+03   5.8679529e-02
   4.6050000e+03   5.7064175e-02
   4.6100000e+03   5.5449265e-02
   4.6150000e+03   5.3836072e-02
   4.6200000e+03   5.2225879e-02
   4.6250000e+03   5.0619979e-02
   4.6300000e+03   4.9019676e-02
   4.6350000e+03   4.7426287e-02
   4.6400000e+03   4.5841146e-02
   4.6450000e+03   4.4265613e-02
   4.6500000e+03   4.2701078e-02
   4.6550000e+03   4.1148977e-02
   4.6600000e+03   3.9610799e-02
   4.6650000e+03   3.8088106e-02
   4.6700000e+03   3.6582550e-02
   4.6750000e+03   3.5095894e-02
   4.6800000e+03   3.3630038e-02
   4.6850000e+03   3.2187045e-02
   4.6900000e+03   3.0769176e-02
   4.6950000e+03   2.9378927e-02
   4.7000000e+03   2.8019070e-02
   4.7050000e+03   2.6692704e-02
   4.7100000e+03   2.5403308e-02
   4.7150000e+03   2.4154799e-02
   4.7200000e+03   2.2951597e-02
   4.7250000e+03   2.1798690e-02
   4.7300000e+03   2.0701683e-02
   4.7350000e+03   1.9666846e-02
   4.7400000e+03   1.8701115e-02
   4.7450000e+03   1.7812041e-02
   4.7500000e+03   1.7007657e-02
   4.7550000e+03   1.6296221e-02
   4.7600000e+03   1.5685826e-02
   4.7650000e+03   1.5183862e-02
   4.7700000e+03   1.4796366e-02
   4.7750000e+03   1.4527342e-02
   4.7800000e+03   1.4378189e-02
   4.7850000e+03   1.4347351e-02
   4.7900000e+03   1.4430302e-02
   4.7950000e+03   1.4619886e-02
   4.8000000e+03   1.4906916e-02
   4.8050000e+03   1.5280917e-02
   4.8100000e+03   1.5730854e-02
   4.8150000e+03   1.6245756e-02
   4.8200000e+03   1.6815164e-02
   4.8250000e+03   1.7429421e-02
   4.8300000e+03   1.8079810e-02
   4.8350000e+03   1.8758597e-02
   4.8400000e+03   1.9458995e-02
   4.8450000e+03   2.0175093e-02
   4.8500000e+03   2.0901769e-02
   4.8550000e+03   2.1634591e-02
   4.8600000e+03   2.2369731e-02
   4.8650000e+03   2.3103882e-02
   4.8700000e+03   2.3834179e-02
   4.8750000e+03   2.4558146e-02
   4.8800000e+03   2.5273632e-02
   4.8850000e+03   2.5978774e-02
   4.8900000e+03   2.6671951e-02
   4.8950000e+03   2.7351759e-02
   4.9000000e+03   2.8016976e-02
   4.9050000e+03   2.8666546e-02
   4.9100000e+03   2.9299550e-02
   4.9150000e+03   2.9915199e-02
   4.9200000e+03   3.0512809e-02
   4.9250000e+03   3.1091797e-02
   4.9300000e+03   3.1651660e-02
   4.9350000e+03   3.2191973e-02
   4.9400000e+03   3.2712374e-02
   4.9450000e+03   3.3212561e-02
   4.9500000e+03   3.3692281e-02
   4.9550000e+03   3.4151327e-02
   4.9600000e+03   3.4589531e-02
   4.9650000e+03   3.5006761e-02
   4.9700000e+03   3.5402916e-02
   4.9750000e+03   3.5777925e-02
   4.9800000e+03   3.6131744e-02
   4.9850000e+03   3.6464353e-02
   4.9900000e+03   3.6775757e-02
   4.9950000e+03   3.7065983e-02
   5.0000000e+03   3.7335078e-02
   5.0050000e+03   3.7583111e-02
   5.0100000e+03   3.7810172e-02
   5.0150000e+03   3.8016369e-02
   5.0200000e+03   3.8201829e-02
   5.0250000e+03   3.8366698e-02
   5.0300000e+03   3.8511136e-02
   5.0350000e+03   3.8635322e-02
   5.0400000e+03   3.8739447e-02
   5.0450000e+03   3.8823716e-02
   5.0500000e+03   3.8888348e-02
   5.0550000e+03   3.8933569e-02
   5.0600000e+03   3.8959618e-02
   5.0650000e+03   3.8966739e-02
   5.0700000e+03   3.8955187e-02
   5.0750000e+03   3.8925219e-02
   5.0800000e+03   3.8877100e-02
   5.0850000e+03   3.8811100e-02
   5.0900000e+03   3.8727491e-02
   5.0950000e+03   3.8626552e-02
   5.1000000e+03   3.8508564e-02
   5.1050000e+03   3.8373815e-02
   5.1100000e+03   3.8222594e-02
   5.1150000e+03   3.8055198e-02
   5.1200000e+03   3.7871927e-02
   5.1250000e+03   3.7673087e-02
   5.1300000e+03   3.7458991e-02
   5.1350000e+03   3.7229957e-02
   5.1400000e+03   3.6986309e-02
   5.1450000e+03   3.6728377e-02
   5.1500000e+03   3.6456498e-02
   5.1550000e+03   3.6171013e-02
   5.1600000e+03   3.5872271e-02
   5.1650000e+03   3.5560623e-02
   5.1700000e+03   3.5236426e-02
   5.1750000e+03   3.4900040e-02
   5.1800000e+03   3.4551828e-02
   5.1850000e+03   3.4192154e-02
   5.1900000e+03   3.3821385e-02
   5.1950000e+03   3.3439889e-02
   5.2000000e+03   3.3048032e-02
   5.2050000e+03   3.2646183e-02
   5.2100000e+03   3.2234709e-02
   5.2150000e+03   3.1813976e-02
   5.2200000e+03   3.1384349e-02
   5.2250000e+03   3.0946194e-02
   5.2300000e+03   3.0499873e-02
   5.2350000e+03   3.0045750e-02
   5.2400000e+03   2.9584188e-02
   5.2450000e+03   2.9115547e-02
   5.2500000e+03   2.8640190e-02
   5.2550000e+03   2.8158477e-02
   5.2600000e+03   2.7670771e-02
   5.2650000e+03   2.7177431e-02
   5.2700000e+03   2.6678819e-02
   5.2750000e+03   2.6175296e-02
   5.2800000e+03   2.5667221e-02
   5.2850000e+03   2.5154956e-02
   5.2900000e+03   2.4638860e-02
   5.2950000e+03   2.4119292e-02
   5.3000000e+03   2.3596610e-02
   5.3050000e+03   2.3071171e-02
   5.3100000e+03   2.2543333e-02
   5.3150000e+03   2.2013452e-02
   5.3200000e+03   2.1481883e-02
   5.3250000e+03   2.0948983e-02
   5.3300000e+03   2.0415110e-02
   5.3350000e+03   1.9880623e-02
   5.3400000e+03   1.9345882e-02
   5.3450000e+03   1.8811254e-02
   5.3500000e+03   1.8277110e-02
   5.3550000e+03   1.7743826e-02
   5.3600000e+03   1.7211789e-02
   5.3650000e+03   1.6681396e-02
   5.3700000e+03   1.6153054e-02
   5.3750000e+03   1.5627188e-02
   5.3800000e+03   1.5104239e-02
   5.3850000e+03   1.4584669e-02
   5.3900000e+03   1.4068964e-02
   5.3950000e+03   1.3557636e-02
   5.4000000e+03   1.3051230e-02
   5.4050000e+03   1.2550329e-02
   5.4100000e+03   1.2055555e-02
   5.4150000e+03   1.1567581e-02
   5.4200000e+03   1.1087138e-02
   5.4250000e+03   1.0615022e-02
   5.4300000e+03   1.0152103e-02
   5.4350000e+03   9.6993435e-03
   5.4400000e+03   9.2578064e-03
   5.4450000e+03   8.8286731e-03
   5.4500000e+03   8.4132593e-03
   5.4550000e+03   8.0130331e-03
   5.4600000e+03   7.6296306e-03
   5.4650000e+03   7.2648703e-03
   5.4700000e+03   6.9207601e-03
   5.4750000e+03   6.5994935e-03
   5.4800000e+03   6.3034286e-03
   5.4850000e+03   6.0350421e-03
   5.4900000e+03   5.7968506e-03
   5.4950000e+03   5.5912950e-03
   5.5000000e+03   5.4205862e-03
   5.5050000e+03   5.2865253e-03
   5.5100000e+03   5.1903165e-03
   5.5150000e+03   5.1324076e-03
   5.5200000e+03   5.1123895e-03
   5.5250000e+03   5.1289825e-03
   5.5300000e+03   5.1801142e-03
   5.5350000e+03   5.2630746e-03
   5.5400000e+03   5.3747160e-03
   5.5450000e+03   5.5116611e-03
   5.5500000e+03   5.6704892e-03
   5.5550000e+03   5.8478823e-03
   5.5600000e+03   6.0407268e-03
   5.5650000e+03   6.2461719e-03
   5.5700000e+03   6.4616564e-03
   5.5750000e+03   6.6849103e-03
   5.5800000e+03   6.9139415e-03
   5.5850000e+03   7.1470139e-03
   5.5900000e+03   7.3826216e-03
   5.5950000e+03   7.6194616e-03
   5.6000000e+03   7.8564086e-03
   5.6050000e+03   8.0924908e-03
   5.6100000e+03   8.3268690e-03
   5.6150000e+03   8.5588180e-03
   5.6200000e+03   8.7877101e-03
   5.6250000e+03   9.0130014e-03
   5.6300000e+03   9.2342199e-03
   5.6350000e+03   9.4509551e-03
   5.6400000e+03   9.6628498e-03
   5.6450000e+03   9.8695925e-03
   5.6500000e+03   1.0070911e-02
   5.6550000e+03   1.0266569e-02
   5.6600000e+03   1.0456357e-02
   5.6650000e+03   1.0640096e-02
   5.6700000e+03   1.0817627e-02
   5.6750000e+03   1.0988813e-02
   5.6800000e+03   1.1153536e-02
   5.6850000e+03   1.1311692e-02
   5.6900000e+03   1.1463196e-02
   5.6950000e+03   1.1607973e-02
   5.7000000e+03   1.1745963e-02
   5.7050000e+03   1.1877117e-02
   5.7100000e+03   1.2001396e-02
   5.7150000e+03   1.2118773e-02
   5.7200000e+03   1.2229229e-02
   5.7250000e+03   1.2332754e-02
   5.7300000e+03   1.2429348e-02
   5.7350000e+03   1.2519016e-02
   5.7400000e+03   1.2601774e-02
   5.7450000e+03   1.2677641e-02
   5.7500000e+03   1.2746646e-02
   5.7550000e+03   1.2808823e-02
   5.7600000e+03   1.2864211e-02
   5.7650000e+03   1.2912856e-02
   5.7700000e+03   1.2954808e-02
   5.7750000e+03   1.2990123e-02
   5.7800000e+03   1.3018861e-02
   5.7850000e+03   1.3041086e-02
   5.7900000e+03   1.3056867e-02
   5.7950000e+03   1.3066277e-02
   5.8000000e+03   1.3069391e-02
   5.8050000e+03   1.3066289e-02
   5.8100000e+03   1.3057054e-02
   5.8150000e+03   1.3041773e-02
   5.8200000e+03   1.3020533e-02
   5.8250000e+03   1.2993428e-02
   5.8300000e+03   1.2960550e-02
   5.8350000e+03   1.2921997e-02
   5.8400000e+03   1.2877867e-02
   5.8450000e+03   1.2828261e-02
   5.8500000e+03   1.2773282e-02
   5.8550000e+03   1.2713033e-02
   5.8600000e+03   1.2647620e-02
   5.8650000e+03   1.2577151e-02
   5.8700000e+03   1.2501733e-02
   5.8750000e+03   1.2421474e-02
   5.8800000e+03   1.2336486e-02
   5.8850000e+03   1.2246878e-02
   5.8900000e+03   1.2152762e-02
   5.8950000e+03   1.2054250e-02
   5.9000000e+03   1.1951454e-02
   5.9050000e+03   1.1844488e-02
   5.9100000e+03   1.1733464e-02
   5.9150000e+03   1.1618497e-02
   5.9200000e+03   1.1499701e-02
   5.9250000e+03   1.1377191e-02
   5.9300000e+03   1.1251083e-02
   5.9350000e+03   1.1121492e-02
   5.9400000e+03   1.0988537e-02
   5.9450000e+03   1.0852334e-02
   5.9500000e+03   1.0713001e-02
   5.9550000e+03   1.0570657e-02
   5.9600000e+03   1.0425421e-02
   5.9650000e+03   1.0277415e-02
   5.9700000e+03   1.0126757e-02
   5.9750000e+03   9.9735710e-03
   5.9800000e+03   9.8179777e-03
   5.9850000e+03   9.6601000e-03
   5.9900000e+03   9.5000613e-03
   5.9950000e+03   9.3379851e-03
   6.0000000e+03   9.1739955e-03
   6.0050000e+03   9.0082171e-03
   6.0100000e+03   8.8407747e-03
   6.0150000e+03   8.6717934e-03
   6.0200000e+03   8.5013985e-03
   6.0250000e+03   8.3297158e-03
   6.0300000e+03   8.1568710e-03
   6.0350000e+03   7.9829900e-03
   6.0400000e+03   7.8081993e-03
   6.0450000e+03   7.6326253e-03
   6.0500000e+03   7.4563948e-03
   6.0550000e+03   7.2796351e-03
   6.0600000e+03   7.1024737e-03
   6.0650000e+03   6.9250389e-03
   6.0700000e+03   6.7474596e-03
   6.0750000e+03   6.5698659e-03
   6.0800000e+03   6.3923887e-03
   6.0850000e+03   6.2151606e-03
   6.0900000e+03   6.0383156e-03
   6.0950000e+03   5.8619903e-03
   6.1000000e+03   5.6863235e-03
   6.1050000e+03   5.5114573e-03
   6.1100000e+03   5.3375376e-03
   6.1150000e+03   5.1647147e-03
   6.1200000e+03   4.9931445e-03
   6.1250000e+03   4.8229890e-03
   6.1300000e+03   4.6544180e-03
   6.1350000e+03   4.4876102e-03
   6.1400000e+03   4.3227549e-03
   6.1450000e+03   4.1600539e-03
   6.1500000e+03   3.9997233e-03
   6.1550000e+03   3.8419965e-03
   6.1600000e+03   3.6871263e-03
   6.1650000e+03   3.5353885e-03
   6.1700000e+03   3.3870853e-03
   6.1750000e+03   3.2425490e-03
   6.1800000e+03   3.1021460e-03
   6.1850000e+03   2.9662811e-03
   6.1900000e+03   2.8354015e-03
   6.1950000e+03   2.7100004e-03
   6.2000000e+03   2.5906193e-03
   6.2050000e+03   2.4778483e-03
   6.2100000e+03   2.3723238e-03
   6.2150000e+03   2.2747209e-03
   6.2200000e+03   2.1857407e-03
   6.2250000e+03   2.1060891e-03
   6.2300000e+03   2.0364482e-03
   6.2350000e+03   1.9774388e-03
   6.2400000e+03   1.9295777e-03
   6.2450000e+03   1.8932325e-03
   6.2500000e+03   1.8685818e-03
   6.2550000e+03   1.8555862e-03
   6.2600000e+03   1.8539783e-03
   6.2650000e+03   1.8632714e-03
   6.2700000e+03   1.8827883e-03
   6.2750000e+03   1.9117048e-03
   6.2800000e+03   1.9490984e-03
   6.2850000e+03   1.9939982e-03
   6.2900000e+03   2.0454280e-03
   6.2950000e+03   2.1024405e-03
   6.3000000e+03   2.1641410e-03
   6.3050000e+03   2.2297029e-03
   6.3100000e+03   2.2983744e-03
   6.3150000e+03   2.3694802e-03
   6.3200000e+03   2.4424195e-03
   6.3250000e+03   2.5166612e-03
   6.3300000e+03   2.5917378e-03
   6.3350000e+03   2.6672395e-03
   6.3400000e+03   2.7428075e-03
   6.3450000e+03   2.8181282e-03
   6.3500000e+03   2.8929276e-03
   6.3550000e+03   2.9669663e-03
   6.3600000e+03   3.0400352e-03
   6.3650000e+03   3.1119516e-03
   6.3700000e+03   3.1825559e-03
   6.3750000e+03   3.2517086e-03
   6.3800000e+03   3.3192880e-03
   6.3850000e+03   3.3851876e-03
   6.3900000e+03   3.4493147e-03
   6.3950000e+03   3.5115887e-03
   6.4000000e+03   3.5719392e-03
   6.4050000e+03   3.6303056e-03
   6.4100000e+03   3.6866353e-03
   6.4150000e+03   3.7408832e-03
   6.4200000e+03   3.7930110e-03
   6.4250000e+03   3.8429860e-03
   6.4300000e+03   3.8907810e-03
   6.4350000e+03   3.9363735e-03
   6.4400000e+03   3.9797453e-03
   6.4450000e+03   4.0208821e-03
   6.4500000e+03   4.0597732e-03
   6.4550000e+03   4.0964112e-03
   6.4600000e+03   4.1307914e-03
   6.4650000e+03   4.1629120e-03
   6.4700000e+03   4.1927737e-03
   6.4750000e+03   4.2203796e-03
   6.4800000e+03   4.2457347e-03
   6.4850000e+03   4.2688464e-03
   6.4900000e+03   4.2897236e-03
   6.4950000e+03   4.3083773e-03
   6.5000000e+03   4.3248201e-03
   6.5050000e+03   4.3390661e-03
   6.5100000e+03   4.3511313e-03
   6.5150000e+03   4.3610327e-03
   6.5200000e+03   4.3687890e-03
   6.5250000e+03   4.3744204e-03
   6.5300000e+03   4.3779480e-03
   6.5350000e+03   4.3793946e-03
   6.5400000e+03   4.3787839e-03
   6.5450000e+03   4.3761410e-03
   6.5500000e+03   4.3714921e-03
   6.5550000e+03   4.3648643e-03
   6.5600000e+03   4.3562861e-03
   6.5650000e+03   4.3457868e-03
   6.5700000e+03   4.3333966e-03
   6.5750000e+03   4.3191469e-03
   6.5800000e+03   4.3030698e-03
   6.5850000e+03   4.2851982e-03
   6.5900000e+03   4.2655660e-03
   6.5950000e+03   4.2442076e-03
   6.6000000e+03   4.2211583e-03
   6.6050000e+03   4.1964539e-03
   6.6100000e+03   4.1701309e-03
   6.6150000e+03   4.1422263e-03
   6.6200000e+03   4.1127775e-03
   6.6250000e+03   4.0818227e-03
   6.6300000e+03   4.0493999e-03
   6.6350000e+03   4.0155481e-03
   6.6400000e+03   3.9803060e-03
   6.6450000e+03   3.9437130e-03
   6.6500000e+03   3.9058085e-03
   6.6550000e+03   3.8666321e-03
   6.6600000e+03   3.8262235e-03
   6.6650000e+03   3.7846225e-03
   6.6700000e+03   3.7418692e-03
   6.6750000e+03   3.6980033e-03
   6.6800000e+03   3.6530650e-03
   6.6850000e+03   3.6070942e-03
   6.6900000e+03   3.5601309e-03
   6.6950000e+03   3.5122150e-03
   6.7000000e+03   3.4633865e-03
   6.7050000e+03   3.4136854e-03
   6.7100000e+03   3.3631514e-03
   6.7150000e+03   3.3118246e-03
   6.7200000e+03   3.2597448e-03
   6.7250000e+03   3.2069517e-03
   6.7300000e+03   3.1534855e-03
   6.7350000e+03   3.0993858e-03
   6.7400000e+03   3.0446927e-03
   6.7450000e+03   2.9894463e-03
   6.7500000e+03   2.9336865e-03
   6.7550000e+03   2.8774537e-03
   6.7600000e+03   2.8207882e-03
   6.7650000e+03   2.7637304e-03
   6.7700000e+03   2.7063211e-03
   6.7750000e+03   2.6486013e-03
   6.7800000e+03   2.5906120e-03
   6.7850000e+03   2.5323950e-03
   6.7900000e+03   2.4739919e-03
   6.7950000e+03   2.4154450e-03
   6.8000000e+03   2.3567971e-03
   6.8050000e+03   2.2980914e-03
   6.8100000e+03   2.2393718e-03
   6.8150000e+03   2.1806827e-03
   6.8200000e+03   2.1220693e-03
   6.8250000e+03   2.0635779e-03
   6.8300000e+03   2.0052556e-03
   6.8350000e+03   1.9471506e-03
   6.8400000e+03   1.8893124e-03
   6.8450000e+03   1.8317920e-03
   6.8500000e+03   1.7746423e-03
   6.8550000e+03   1.7179178e-03
   6.8600000e+03   1.6616754e-03
   6.8650000e+03   1.6059745e-03
   6.8700000e+03   1.5508775e-03
   6.8750000e+03   1.4964501e-03
   6.8800000e+03   1.4427619e-03
   6.8850000e+03   1.3898870e-03
   6.8900000e+03   1.3379043e-03
   6.8950000e+03   1.2868988e-03
   6.9000000e+03   1.2369620e-03
   6.9050000e+03   1.1881926e-03
   6.9100000e+03   1.1406979e-03
   6.9150000e+03   1.0945944e-03
   6.9200000e+03   1.0500084e-03
   6.9250000e+03   1.0070777e-03
   6.9300000e+03   9.6595102e-04


==> TeX/Tikz/plotdata/formation/BAK/smooth_ra.dat <==
   3.0000000e+00   1.6698068e+03
   6.0000000e+00   1.5872859e+03
   9.0000000e+00   1.5585672e+03
   1.1000000e+01   1.5047575e+03
   1.4000000e+01   1.4700010e+03
   1.6000000e+01   1.4260960e+03
   1.9000000e+01   1.3988594e+03
   2.2000000e+01   1.3567309e+03
   2.3000000e+01   1.3213620e+03
   2.5000000e+01   1.3025014e+03
   2.7000000e+01   1.2843451e+03
   2.8000000e+01   1.2507447e+03
   3.1000000e+01   1.2443999e+03
   3.2000000e+01   1.1984601e+03
   3.5000000e+01   1.1904086e+03
   3.8000000e+01   1.1463874e+03
   4.1000000e+01   1.1063958e+03
   4.3000000e+01   1.0696036e+03
   4.4000000e+01   1.0556422e+03
   4.5000000e+01   1.0354379e+03
   4.6000000e+01   1.0329783e+03
   4.7000000e+01   1.0146097e+03
   5.0000000e+01   1.0127514e+03
   5.2000000e+01   9.7505514e+02
   5.5000000e+01   9.5751570e+02
   5.6000000e+01   9.2899549e+02
   5.9000000e+01   9.2231189e+02
   6.0000000e+01   8.8871865e+02
   6.2000000e+01   8.7366665e+02
   6.4000000e+01   8.6289392e+02
   6.7000000e+01   8.4753435e+02
   6.8000000e+01   8.2091967e+02
   7.2000000e+01   8.1589870e+02
   7.3000000e+01   7.7977232e+02
   7.7000000e+01   7.6934661e+02
   8.0000000e+01   7.3765406e+02
   8.3000000e+01   7.1650025e+02
   8.6000000e+01   6.9710154e+02
   8.9000000e+01   6.8308969e+02
   9.2000000e+01   6.6327956e+02
   9.4000000e+01   6.4492886e+02
   9.5000000e+01   6.3853979e+02
   9.7000000e+01   6.3449297e+02
   9.9000000e+01   6.2494709e+02
   1.0000000e+02   6.1245600e+02
   1.0300000e+02   6.0695857e+02
   1.0500000e+02   5.9870247e+02
   1.0800000e+02   5.8850098e+02
   1.1100000e+02   5.7183068e+02
   1.1300000e+02   5.5642577e+02
   1.1500000e+02   5.4335906e+02
   1.1700000e+02   5.3120351e+02
   1.2000000e+02   5.1611007e+02
   1.2200000e+02   5.0013914e+02
   1.2500000e+02   4.9060235e+02
   1.2900000e+02   4.7282250e+02
   1.3100000e+02   4.5614932e+02
   1.3300000e+02   4.4412173e+02
   1.3500000e+02   4.3246327e+02
   1.3700000e+02   4.2286863e+02
   1.4000000e+02   4.1413689e+02
   1.4400000e+02   3.9545393e+02
   1.4600000e+02   3.6951082e+02
   1.5000000e+02   3.6521759e+02
   1.5200000e+02   3.4473865e+02
   1.5500000e+02   3.3459277e+02
   1.5700000e+02   3.2433764e+02
   1.6000000e+02   3.1521718e+02
   1.6200000e+02   2.9334149e+02
   1.6500000e+02   2.8225095e+02
   1.6900000e+02   2.7032049e+02
   1.7300000e+02   2.4877547e+02
   1.7500000e+02   2.3019446e+02
   1.7800000e+02   2.2339661e+02
   1.8300000e+02   2.1364496e+02
   1.8400000e+02   1.9537465e+02
   1.8700000e+02   1.9161694e+02
   1.8900000e+02   1.8686225e+02
   1.9300000e+02   1.8010260e+02
   1.9800000e+02   1.7470145e+02
   2.0000000e+02   1.6882421e+02
   2.0300000e+02   1.6836230e+02
   2.0500000e+02   1.7113011e+02
   2.0800000e+02   1.6868616e+02
   2.1200000e+02   1.6514458e+02
   2.1400000e+02   1.6318882e+02
   2.1700000e+02   1.6172294e+02
   2.2000000e+02   1.5836539e+02
   2.2300000e+02   1.5578504e+02
   2.2500000e+02   1.5727103e+02
   2.2700000e+02   1.5538195e+02
   2.3000000e+02   1.5505329e+02
   2.3300000e+02   1.5749143e+02
   2.3400000e+02   1.5731237e+02
   2.3600000e+02   1.5831493e+02
   2.3800000e+02   1.6109424e+02
   2.4200000e+02   1.6406135e+02
   2.4400000e+02   1.6646706e+02
   2.4700000e+02   1.6629645e+02
   2.5000000e+02   1.6689401e+02
   2.5300000e+02   1.6803083e+02
   2.5600000e+02   1.6765015e+02
   2.5800000e+02   1.6673039e+02
   2.6000000e+02   1.6568494e+02
   2.6300000e+02   1.6443088e+02
   2.6700000e+02   1.6290764e+02
   2.6800000e+02   1.5927742e+02
   2.7100000e+02   1.5862523e+02
   2.7500000e+02   1.5632025e+02
   2.7700000e+02   1.5344169e+02
   2.8100000e+02   1.5092732e+02
   2.8500000e+02   1.4811506e+02
   2.8700000e+02   1.4505357e+02
   2.9000000e+02   1.4292712e+02
   2.9300000e+02   1.3935747e+02
   2.9400000e+02   1.3512400e+02
   2.9500000e+02   1.3478880e+02
   2.9700000e+02   1.3491086e+02
   3.0000000e+02   1.3313239e+02
   3.0200000e+02   1.3090318e+02
   3.0400000e+02   1.2916040e+02
   3.0500000e+02   1.2826231e+02
   3.0700000e+02   1.2770632e+02
   3.1000000e+02   1.2634906e+02
   3.1100000e+02   1.2484254e+02
   3.1500000e+02   1.2470043e+02
   3.1900000e+02   1.2079558e+02
   3.2200000e+02   1.1683071e+02
   3.2400000e+02   1.1476671e+02
   3.2700000e+02   1.1454613e+02
   3.2900000e+02   1.1207185e+02
   3.3200000e+02   1.1175528e+02
   3.3400000e+02   1.0978479e+02
   3.3700000e+02   1.0780393e+02
   3.3900000e+02   1.0774924e+02
   3.4100000e+02   1.0773812e+02
   3.4400000e+02   1.0563683e+02
   3.4500000e+02   1.0112976e+02
   3.4700000e+02   9.8525278e+01
   3.4900000e+02   9.6923622e+01
   3.5200000e+02   9.3379006e+01
   3.5300000e+02   9.0239344e+01
   3.5600000e+02   9.0314368e+01
   3.5900000e+02   8.8042170e+01
   3.6100000e+02   8.7724826e+01
   3.6200000e+02   8.6353621e+01
   3.6500000e+02   8.6549341e+01
   3.6800000e+02   8.4907511e+01
   3.7100000e+02   8.3894350e+01
   3.7500000e+02   8.2668691e+01
   3.7900000e+02   8.1412767e+01
   3.8100000e+02   7.9636327e+01
   3.8200000e+02   7.8531733e+01
   3.8300000e+02   7.8084438e+01
   3.8400000e+02   7.7119218e+01
   3.8600000e+02   7.6410455e+01
   3.8800000e+02   7.5963413e+01
   3.9100000e+02   7.5976699e+01
   3.9300000e+02   7.6008835e+01
   3.9700000e+02   7.5861585e+01
   4.0000000e+02   7.5280997e+01
   4.0100000e+02   7.5364563e+01
   4.0500000e+02   7.5683856e+01
   4.0800000e+02   7.5351058e+01
   4.1200000e+02   7.5705950e+01
   4.1300000e+02   7.6387915e+01
   4.1700000e+02   7.5838486e+01
   4.2000000e+02   7.6234636e+01
   4.2200000e+02   7.7948083e+01
   4.2300000e+02   7.7350434e+01
   4.2800000e+02   7.7954880e+01
   4.3100000e+02   7.9158177e+01
   4.3200000e+02   7.9788413e+01
   4.3300000e+02   7.9717893e+01
   4.3800000e+02   7.9659584e+01
   4.4100000e+02   8.0561888e+01
   4.4300000e+02   8.1718757e+01
   4.4700000e+02   8.2010453e+01
   4.4900000e+02   8.1512429e+01
   4.5400000e+02   8.1810928e+01
   4.5700000e+02   8.1379207e+01
   4.6100000e+02   8.0757924e+01
   4.6400000e+02   7.9698274e+01
   4.6700000e+02   7.9191409e+01
   4.7100000e+02   7.7728160e+01
   4.7400000e+02   7.5839319e+01
   4.7800000e+02   7.3757778e+01
   4.8200000e+02   7.1362838e+01
   4.8400000e+02   6.9676627e+01
   4.8700000e+02   6.7742416e+01
   4.8900000e+02   6.5664649e+01
   4.9000000e+02   6.3544444e+01
   4.9300000e+02   6.2678886e+01
   4.9400000e+02   6.0954347e+01
   4.9500000e+02   6.0058097e+01
   4.9700000e+02   6.0178869e+01
   4.9800000e+02   5.8336675e+01
   5.0200000e+02   5.7415020e+01
   5.0300000e+02   5.4972781e+01
   5.0600000e+02   5.4039908e+01
   5.1100000e+02   5.2616295e+01
   5.1300000e+02   4.9626299e+01
   5.1600000e+02   4.7947962e+01
   5.1900000e+02   4.6040994e+01
   5.2400000e+02   4.4446128e+01
   5.2700000e+02   4.2471640e+01
   5.2900000e+02   4.2107599e+01
   5.3100000e+02   4.0988741e+01
   5.3400000e+02   3.9884056e+01
   5.3500000e+02   3.8891110e+01
   5.3700000e+02   3.8385862e+01
   5.3800000e+02   3.8469304e+01
   5.4100000e+02   3.8281553e+01
   5.4500000e+02   3.8180467e+01
   5.4600000e+02   3.7752157e+01
   5.4800000e+02   3.7979680e+01
   5.5000000e+02   3.8445041e+01
   5.5300000e+02   3.8632539e+01
   5.5500000e+02   3.9006403e+01
   5.5800000e+02   3.9519159e+01
   5.6200000e+02   4.0253415e+01
   5.6500000e+02   4.0207542e+01
   5.6900000e+02   4.0934525e+01
   5.7300000e+02   4.1540889e+01
   5.7500000e+02   4.2625688e+01
   5.8000000e+02   4.3332750e+01
   5.8200000e+02   4.4183166e+01
   5.8400000e+02   4.4837819e+01
   5.8700000e+02   4.5529181e+01
   5.8900000e+02   4.5617523e+01
   5.9000000e+02   4.5835841e+01
   5.9300000e+02   4.5973453e+01
   5.9600000e+02   4.6800743e+01
   5.9800000e+02   4.7538461e+01
   6.0200000e+02   4.7712785e+01
   6.0500000e+02   4.7878789e+01
   6.0600000e+02   4.8158942e+01
   6.0900000e+02   4.8414999e+01
   6.1100000e+02   4.8936809e+01
   6.1300000e+02   4.8512473e+01
   6.1500000e+02   4.8652475e+01
   6.1700000e+02   4.8800327e+01
   6.1900000e+02   4.8908568e+01
   6.2100000e+02   4.9021807e+01
   6.2300000e+02   4.9153260e+01
   6.2600000e+02   4.8648137e+01
   6.2700000e+02   4.8814240e+01
   6.2800000e+02   4.8597325e+01
   6.3200000e+02   4.8683826e+01
   6.3600000e+02   4.8225601e+01
   6.4000000e+02   4.7375472e+01
   6.4200000e+02   4.6346656e+01
   6.4500000e+02   4.5974784e+01
   6.4700000e+02   4.4850295e+01
   6.4800000e+02   4.3932752e+01
   6.5200000e+02   4.3644126e+01
   6.5600000e+02   4.1755771e+01
   6.5800000e+02   3.9840064e+01
   6.6000000e+02   3.9061472e+01
   6.6300000e+02   3.8386721e+01
   6.6600000e+02   3.7485750e+01
   6.6900000e+02   3.5963344e+01
   6.7300000e+02   3.4959397e+01
   6.7400000e+02   3.3299091e+01
   6.7600000e+02   3.3152738e+01
   6.7900000e+02   3.1933974e+01
   6.8100000e+02   3.1086229e+01
   6.8400000e+02   3.0640876e+01
   6.8500000e+02   3.0116176e+01
   6.8800000e+02   2.9950698e+01
   6.9100000e+02   2.9015672e+01
   6.9300000e+02   2.8879005e+01
   6.9600000e+02   2.8507004e+01
   7.0000000e+02   2.8636203e+01
   7.0200000e+02   2.8495915e+01
   7.0300000e+02   2.8261104e+01
   7.0400000e+02   2.8191108e+01
   7.0500000e+02   2.8215295e+01
   7.0800000e+02   2.8169743e+01
   7.0900000e+02   2.8237028e+01
   7.1100000e+02   2.8569135e+01
   7.1200000e+02   2.8703534e+01
   7.1600000e+02   2.8924892e+01
   7.1900000e+02   2.9059459e+01
   7.2300000e+02   2.9265334e+01
   7.2400000e+02   2.9811230e+01
   7.2700000e+02   2.9782903e+01
   7.2800000e+02   2.9864924e+01
   7.3000000e+02   3.0224036e+01
   7.3300000e+02   3.0223619e+01
   7.3500000e+02   3.0527318e+01
   7.3700000e+02   3.0548358e+01
   7.3900000e+02   3.0708374e+01
   7.4200000e+02   3.0431245e+01
   7.4400000e+02   3.0417084e+01
   7.4700000e+02   2.9917067e+01
   7.5000000e+02   2.9566611e+01
   7.5100000e+02   2.9183870e+01
   7.5300000e+02   2.8788380e+01
   7.5500000e+02   2.8788226e+01
   7.5700000e+02   2.9063340e+01
   7.6000000e+02   2.8832602e+01
   7.6400000e+02   2.8636863e+01
   7.6700000e+02   2.8149617e+01
   7.7200000e+02   2.7383610e+01
   7.7600000e+02   2.6574141e+01
   7.7700000e+02   2.5981713e+01
   7.7800000e+02   2.6001787e+01
   7.8100000e+02   2.6024620e+01
   7.8400000e+02   2.5875434e+01
   7.8900000e+02   2.5642124e+01
   7.9200000e+02   2.4794970e+01
   7.9500000e+02   2.3854525e+01
   7.9600000e+02   2.2946361e+01
   7.9900000e+02   2.2911091e+01
   8.0300000e+02   2.2962972e+01
   8.0600000e+02   2.2125279e+01
   8.0800000e+02   2.2271118e+01
   8.1100000e+02   2.2452706e+01
   8.1500000e+02   2.1919446e+01
   8.1700000e+02   2.1273713e+01
   8.2000000e+02   2.1524985e+01
   8.2400000e+02   2.1043835e+01
   8.2700000e+02   2.0736898e+01
   8.3000000e+02   2.0446465e+01
   8.3500000e+02   2.0626915e+01
   8.3800000e+02   2.0437521e+01
   8.3900000e+02   2.0472572e+01
   8.4200000e+02   2.0549627e+01
   8.4300000e+02   2.0403439e+01
   8.4500000e+02   2.0367907e+01
   8.4900000e+02   2.0177075e+01
   8.5200000e+02   1.9751206e+01
   8.5600000e+02   1.9634985e+01
   8.5800000e+02   1.9453929e+01
   8.5900000e+02   1.9242294e+01
   8.6100000e+02   1.9118256e+01
   8.6400000e+02   1.8919263e+01
   8.6600000e+02   1.8515577e+01
   8.6700000e+02   1.8031254e+01
   8.7100000e+02   1.7679762e+01
   8.7600000e+02   1.7181252e+01
   8.7800000e+02   1.6566406e+01
   8.7900000e+02   1.6405844e+01
   8.8300000e+02   1.6074381e+01
   8.8400000e+02   1.5681418e+01
   8.8700000e+02   1.5677184e+01
   8.8900000e+02   1.5299427e+01
   8.9400000e+02   1.5157593e+01
   8.9600000e+02   1.4822948e+01
   9.0100000e+02   1.4811352e+01
   9.0400000e+02   1.4535292e+01
   9.0800000e+02   1.4216822e+01
   9.1000000e+02   1.3937422e+01
   9.1300000e+02   1.3622242e+01
   9.1700000e+02   1.3311441e+01
   9.2100000e+02   1.2878510e+01
   9.2300000e+02   1.2532479e+01
   9.2400000e+02   1.2273400e+01
   9.2600000e+02   1.2058939e+01
   9.2900000e+02   1.1925011e+01
   9.3000000e+02   1.1402108e+01
   9.3300000e+02   1.1395847e+01
   9.3500000e+02   1.0858501e+01
   9.3700000e+02   1.0364850e+01
   9.3900000e+02   9.9145258e+00
   9.4100000e+02   9.5429583e+00
   9.4300000e+02   9.2307113e+00
   9.4600000e+02   9.1829198e+00
   9.4700000e+02   9.0308577e+00
   9.4900000e+02   8.7703387e+00
   9.5100000e+02   8.5663254e+00
   9.5400000e+02   8.3225508e+00
   9.5700000e+02   7.8340211e+00
   9.5800000e+02   7.6489072e+00
   9.6000000e+02   7.6849658e+00
   9.6300000e+02   7.6407631e+00
   9.6400000e+02   7.4234857e+00
   9.6500000e+02   7.4857928e+00
   9.6700000e+02   7.5537916e+00
   9.6900000e+02   7.4643872e+00
   9.7200000e+02   7.3322699e+00
   9.7500000e+02   7.2696742e+00
   9.7700000e+02   7.3080353e+00
   9.8000000e+02   7.2563044e+00
   9.8200000e+02   7.2736623e+00
   9.8300000e+02   7.2916069e+00
   9.8400000e+02   7.2949351e+00
   9.8800000e+02   7.2591552e+00
   9.9200000e+02   7.3178960e+00
   9.9300000e+02   7.3556430e+00
   9.9600000e+02   7.3988927e+00
   1.0000000e+03   7.4572287e+00
   1.0040000e+03   7.5560798e+00
   1.0070000e+03   7.6874894e+00
   1.0110000e+03   7.6506529e+00
   1.0150000e+03   7.6161689e+00
   1.0190000e+03   7.6148458e+00
   1.0210000e+03   7.5823213e+00
   1.0250000e+03   7.4132088e+00
   1.0280000e+03   7.2340648e+00
   1.0300000e+03   7.1395458e+00
   1.0320000e+03   6.9587663e+00
   1.0340000e+03   6.8606903e+00
   1.0360000e+03   6.9214935e+00
   1.0400000e+03   6.7663126e+00
   1.0440000e+03   6.7557566e+00
   1.0470000e+03   6.6294256e+00
   1.0490000e+03   6.6539183e+00
   1.0530000e+03   6.5179793e+00
   1.0540000e+03   6.3950671e+00
   1.0570000e+03   6.4716223e+00
   1.0610000e+03   6.5596815e+00
   1.0640000e+03   6.6700138e+00
   1.0650000e+03   6.7008662e+00
   1.0680000e+03   6.8136507e+00
   1.0690000e+03   6.9210231e+00
   1.0710000e+03   6.9246066e+00
   1.0750000e+03   6.9812399e+00
   1.0770000e+03   6.8964052e+00
   1.0780000e+03   6.7879833e+00
   1.0810000e+03   6.6756652e+00
   1.0850000e+03   6.8783929e+00
   1.0870000e+03   6.9587073e+00
   1.0890000e+03   6.9543866e+00
   1.0930000e+03   7.0106521e+00
   1.0970000e+03   7.0278506e+00
   1.1010000e+03   7.0341035e+00
   1.1040000e+03   7.0228161e+00
   1.1070000e+03   6.8871762e+00
   1.1100000e+03   7.0577113e+00
   1.1110000e+03   7.1632783e+00
   1.1130000e+03   7.2778517e+00
   1.1150000e+03   7.3803895e+00
   1.1170000e+03   7.4745699e+00
   1.1190000e+03   7.4569164e+00
   1.1210000e+03   7.5558882e+00
   1.1230000e+03   7.5604434e+00
   1.1260000e+03   7.6677465e+00
   1.1290000e+03   7.7416023e+00
   1.1310000e+03   7.7200081e+00
   1.1340000e+03   7.6076814e+00
   1.1360000e+03   7.6728801e+00
   1.1380000e+03   7.7699660e+00
   1.1420000e+03   7.8307675e+00
   1.1440000e+03   7.8596932e+00
   1.1460000e+03   7.9300562e+00
   1.1500000e+03   8.1128856e+00
   1.1530000e+03   8.3345512e+00
   1.1560000e+03   8.3180891e+00
   1.1590000e+03   8.4784290e+00
   1.1630000e+03   8.6077059e+00
   1.1650000e+03   8.7579509e+00
   1.1660000e+03   8.7730846e+00
   1.1680000e+03   8.7206363e+00
   1.1700000e+03   8.8529965e+00
   1.1720000e+03   8.8800434e+00
   1.1750000e+03   8.8902379e+00
   1.1770000e+03   8.8658936e+00
   1.1800000e+03   9.0304871e+00
   1.1830000e+03   9.0668930e+00
   1.1860000e+03   8.9553184e+00
   1.1880000e+03   8.9732812e+00
   1.1900000e+03   8.8939739e+00
   1.1920000e+03   8.8108430e+00
   1.1970000e+03   8.7941677e+00
   1.1980000e+03   8.8341752e+00
   1.2010000e+03   8.9201583e+00
   1.2040000e+03   8.9722316e+00
   1.2080000e+03   9.0290142e+00
   1.2120000e+03   9.0745710e+00
   1.2140000e+03   9.0927376e+00
   1.2180000e+03   9.1866425e+00
   1.2220000e+03   9.1691972e+00
   1.2230000e+03   9.2838792e+00
   1.2250000e+03   9.3084398e+00
   1.2280000e+03   9.3446800e+00
   1.2300000e+03   9.3796864e+00
   1.2320000e+03   9.4246259e+00
   1.2360000e+03   9.4592549e+00
   1.2410000e+03   9.3776924e+00
   1.2420000e+03   9.3304940e+00
   1.2460000e+03   9.2310284e+00
   1.2490000e+03   9.1749077e+00
   1.2520000e+03   9.1587147e+00
   1.2540000e+03   9.1758747e+00
   1.2570000e+03   9.0216212e+00
   1.2580000e+03   9.0063552e+00
   1.2610000e+03   9.0234805e+00
   1.2630000e+03   8.9721991e+00
   1.2670000e+03   8.9153191e+00
   1.2690000e+03   8.8147788e+00
   1.2710000e+03   8.8708970e+00
   1.2740000e+03   8.8841071e+00
   1.2760000e+03   8.8909444e+00
   1.2790000e+03   8.8365001e+00
   1.2810000e+03   8.8391868e+00
   1.2830000e+03   8.7758045e+00
   1.2860000e+03   8.7242559e+00
   1.2890000e+03   8.6638532e+00
   1.2920000e+03   8.6193307e+00
   1.2940000e+03   8.6562794e+00
   1.2970000e+03   8.6544092e+00
   1.2980000e+03   8.6463698e+00
   1.3020000e+03   8.6501057e+00
   1.3060000e+03   8.6982339e+00
   1.3090000e+03   8.7358518e+00
   1.3110000e+03   8.7512234e+00
   1.3140000e+03   8.7881710e+00
   1.3170000e+03   8.8403355e+00
   1.3200000e+03   8.8800618e+00
   1.3220000e+03   8.9126244e+00
   1.3240000e+03   8.9381074e+00
   1.3280000e+03   9.0042902e+00
   1.3310000e+03   9.0711711e+00
   1.3330000e+03   9.1534141e+00
   1.3360000e+03   9.2063246e+00
   1.3390000e+03   9.2354965e+00
   1.3410000e+03   9.2770027e+00
   1.3450000e+03   9.2996776e+00
   1.3460000e+03   9.3353998e+00
   1.3510000e+03   9.3896435e+00
   1.3540000e+03   9.4711288e+00
   1.3570000e+03   9.4631739e+00
   1.3610000e+03   9.5179060e+00
   1.3640000e+03   9.6288302e+00
   1.3660000e+03   9.7453557e+00
   1.3690000e+03   9.7690177e+00
   1.3730000e+03   9.8148237e+00
   1.3780000e+03   9.8724147e+00
   1.3810000e+03   9.9371619e+00
   1.3820000e+03   9.9646199e+00
   1.3830000e+03   9.9593476e+00
   1.3860000e+03   9.9791935e+00
   1.3910000e+03   9.9585489e+00
   1.3920000e+03   9.9687827e+00
   1.3950000e+03   9.9418947e+00
   1.3990000e+03   9.9347374e+00
   1.4010000e+03   9.9307222e+00
   1.4030000e+03   9.9406517e+00
   1.4050000e+03   9.8988552e+00
   1.4070000e+03   9.8563929e+00
   1.4080000e+03   9.8165497e+00
   1.4120000e+03   9.8037029e+00
   1.4130000e+03   9.7298749e+00
   1.4160000e+03   9.7011151e+00
   1.4210000e+03   9.6470345e+00
   1.4230000e+03   9.5810321e+00
   1.4250000e+03   9.5938223e+00
   1.4260000e+03   9.5439309e+00
   1.4300000e+03   9.5368818e+00
   1.4310000e+03   9.4528880e+00
   1.4350000e+03   9.4448021e+00
   1.4370000e+03   9.3680483e+00
   1.4380000e+03   9.3075235e+00
   1.4400000e+03   9.2971182e+00
   1.4410000e+03   9.2525236e+00
   1.4430000e+03   9.2248537e+00
   1.4460000e+03   9.1845967e+00
   1.4490000e+03   9.1703360e+00
   1.4510000e+03   9.1549817e+00
   1.4520000e+03   9.1325903e+00
   1.4560000e+03   9.1391780e+00
   1.4600000e+03   9.0586905e+00
   1.4620000e+03   8.9747365e+00
   1.4660000e+03   8.9327332e+00
   1.4690000e+03   8.8384761e+00
   1.4710000e+03   8.8053178e+00
   1.4740000e+03   8.8171263e+00
   1.4780000e+03   8.7338876e+00
   1.4820000e+03   8.6492858e+00
   1.4840000e+03   8.5083638e+00
   1.4860000e+03   8.4138519e+00
   1.4890000e+03   8.3958631e+00
   1.4940000e+03   8.3591293e+00
   1.4970000e+03   8.2234263e+00
   1.5010000e+03   8.1286099e+00
   1.5060000e+03   8.0083002e+00
   1.5090000e+03   7.8600817e+00
   1.5120000e+03   7.7905922e+00
   1.5140000e+03   7.6897524e+00
   1.5170000e+03   7.6176134e+00
   1.5190000e+03   7.5527196e+00
   1.5210000e+03   7.4457323e+00
   1.5240000e+03   7.3955477e+00
   1.5280000e+03   7.3340538e+00
   1.5300000e+03   7.1923623e+00
   1.5310000e+03   7.0640897e+00
   1.5350000e+03   7.0685970e+00
   1.5390000e+03   6.9012515e+00
   1.5420000e+03   6.7436752e+00
   1.5450000e+03   6.7062614e+00
   1.5470000e+03   6.6959136e+00
   1.5510000e+03   6.6688347e+00
   1.5520000e+03   6.6487630e+00
   1.5540000e+03   6.6449161e+00
   1.5560000e+03   6.5389061e+00
   1.5580000e+03   6.4355617e+00
   1.5620000e+03   6.4122726e+00
   1.5640000e+03   6.3013005e+00
   1.5680000e+03   6.2086991e+00
   1.5690000e+03   6.1238554e+00
   1.5720000e+03   6.0452614e+00
   1.5740000e+03   6.0375623e+00
   1.5770000e+03   6.0145065e+00
   1.5790000e+03   5.9933019e+00
   1.5820000e+03   5.9753892e+00
   1.5840000e+03   5.8872995e+00
   1.5860000e+03   5.8178382e+00
   1.5880000e+03   5.7928309e+00
   1.5890000e+03   5.7356958e+00
   1.5930000e+03   5.7118116e+00
   1.5970000e+03   5.6230503e+00
   1.5990000e+03   5.5375147e+00
   1.6000000e+03   5.4650923e+00
   1.6020000e+03   5.4600912e+00
   1.6030000e+03   5.4004232e+00
   1.6050000e+03   5.3936051e+00
   1.6070000e+03   5.3431041e+00
   1.6110000e+03   5.3080391e+00
   1.6120000e+03   5.2029180e+00
   1.6140000e+03   5.1912651e+00
   1.6170000e+03   5.1048788e+00
   1.6180000e+03   5.0704849e+00
   1.6220000e+03   5.0168845e+00
   1.6240000e+03   4.9215102e+00
   1.6270000e+03   4.8535786e+00
   1.6290000e+03   4.7878278e+00
   1.6320000e+03   4.7508638e+00
   1.6350000e+03   4.6088073e+00
   1.6380000e+03   4.5461214e+00
   1.6400000e+03   4.4498779e+00
   1.6450000e+03   4.4020390e+00
   1.6480000e+03   4.2354766e+00
   1.6500000e+03   4.1860207e+00
   1.6520000e+03   4.1229977e+00
   1.6550000e+03   4.0063098e+00
   1.6580000e+03   3.8921358e+00
   1.6610000e+03   3.7796812e+00
   1.6630000e+03   3.6763587e+00
   1.6680000e+03   3.6208656e+00
   1.6710000e+03   3.4641885e+00
   1.6740000e+03   3.3581256e+00
   1.6770000e+03   3.3187885e+00
   1.6800000e+03   3.2701840e+00
   1.6810000e+03   3.1848872e+00
   1.6830000e+03   3.1560398e+00
   1.6850000e+03   3.1055656e+00
   1.6870000e+03   3.0654285e+00
   1.6890000e+03   3.0241307e+00
   1.6910000e+03   2.9473513e+00
   1.6940000e+03   2.9119410e+00
   1.6960000e+03   2.8483347e+00
   1.6970000e+03   2.7949147e+00
   1.7000000e+03   2.7850197e+00
   1.7020000e+03   2.7324322e+00
   1.7050000e+03   2.7028145e+00
   1.7060000e+03   2.6532431e+00
   1.7070000e+03   2.6299081e+00
   1.7090000e+03   2.6079699e+00
   1.7120000e+03   2.5804399e+00
   1.7140000e+03   2.5423293e+00
   1.7180000e+03   2.5147998e+00
   1.7210000e+03   2.4284411e+00
   1.7230000e+03   2.3767946e+00
   1.7260000e+03   2.3490946e+00
   1.7280000e+03   2.2880247e+00
   1.7310000e+03   2.2564605e+00
   1.7350000e+03   2.2267577e+00
   1.7370000e+03   2.1700092e+00
   1.7400000e+03   2.1214855e+00
   1.7420000e+03   2.0745403e+00
   1.7450000e+03   2.0053542e+00
   1.7490000e+03   1.9820858e+00
   1.7510000e+03   1.8998057e+00
   1.7540000e+03   1.8905831e+00
   1.7570000e+03   1.8371261e+00
   1.7600000e+03   1.7755114e+00
   1.7630000e+03   1.7132492e+00
   1.7650000e+03   1.6935244e+00
   1.7690000e+03   1.6587049e+00
   1.7700000e+03   1.5737648e+00
   1.7720000e+03   1.5452413e+00
   1.7740000e+03   1.5126099e+00
   1.7770000e+03   1.4679925e+00
   1.7780000e+03   1.4115873e+00
   1.7810000e+03   1.4093459e+00
   1.7820000e+03   1.3860201e+00
   1.7850000e+03   1.3803707e+00
   1.7860000e+03   1.3537752e+00
   1.7870000e+03   1.3467760e+00
   1.7900000e+03   1.3383394e+00
   1.7930000e+03   1.3153669e+00
   1.7950000e+03   1.3168126e+00
   1.7970000e+03   1.3097530e+00
   1.8000000e+03   1.3061006e+00
   1.8030000e+03   1.3070635e+00
   1.8050000e+03   1.3210300e+00
   1.8060000e+03   1.3488438e+00
   1.8090000e+03   1.3697190e+00
   1.8110000e+03   1.3647725e+00
   1.8120000e+03   1.3654325e+00
   1.8160000e+03   1.3573020e+00
   1.8180000e+03   1.3972612e+00
   1.8210000e+03   1.4147031e+00
   1.8240000e+03   1.4484426e+00
   1.8270000e+03   1.4793730e+00
   1.8290000e+03   1.5089550e+00
   1.8300000e+03   1.4982169e+00
   1.8320000e+03   1.4955567e+00
   1.8340000e+03   1.5191711e+00
   1.8370000e+03   1.5418391e+00
   1.8400000e+03   1.5616096e+00
   1.8430000e+03   1.6017526e+00
   1.8460000e+03   1.6542970e+00
   1.8500000e+03   1.6920211e+00
   1.8530000e+03   1.7496451e+00
   1.8550000e+03   1.8235877e+00
   1.8580000e+03   1.8596844e+00
   1.8620000e+03   1.9035171e+00
   1.8640000e+03   1.9314407e+00
   1.8670000e+03   1.9475926e+00
   1.8690000e+03   1.9660212e+00
   1.8720000e+03   1.9864658e+00
   1.8740000e+03   2.0161495e+00
   1.8760000e+03   2.0325903e+00
   1.8790000e+03   2.0549254e+00
   1.8820000e+03   2.1100348e+00
   1.8860000e+03   2.1455769e+00
   1.8880000e+03   2.2073662e+00
   1.8900000e+03   2.2253742e+00
   1.8940000e+03   2.2547594e+00
   1.8970000e+03   2.3140465e+00
   1.9000000e+03   2.3464359e+00
   1.9030000e+03   2.3870083e+00
   1.9070000e+03   2.4288584e+00
   1.9100000e+03   2.4757317e+00
   1.9120000e+03   2.5180082e+00
   1.9150000e+03   2.5457544e+00
   1.9160000e+03   2.5772601e+00
   1.9210000e+03   2.5915504e+00
   1.9230000e+03   2.6428356e+00
   1.9250000e+03   2.6687174e+00
   1.9290000e+03   2.6879781e+00
   1.9330000e+03   2.7143728e+00
   1.9360000e+03   2.7462484e+00
   1.9380000e+03   2.7787244e+00
   1.9400000e+03   2.7792232e+00
   1.9440000e+03   2.7951939e+00
   1.9480000e+03   2.8278489e+00
   1.9510000e+03   2.8610861e+00
   1.9530000e+03   2.8972145e+00
   1.9560000e+03   2.9305078e+00
   1.9590000e+03   2.9566483e+00
   1.9610000e+03   3.0174892e+00
   1.9630000e+03   3.0416897e+00
   1.9670000e+03   3.0424574e+00
   1.9690000e+03   3.0965438e+00
   1.9710000e+03   3.1534459e+00
   1.9760000e+03   3.1854343e+00
   1.9790000e+03   3.2394333e+00
   1.9820000e+03   3.2624031e+00
   1.9860000e+03   3.2830510e+00
   1.9880000e+03   3.3087862e+00
   1.9910000e+03   3.3291731e+00
   1.9940000e+03   3.3682021e+00
   1.9980000e+03   3.3883642e+00
   2.0000000e+03   3.4199645e+00
   2.0040000e+03   3.4206685e+00
   2.0070000e+03   3.4350408e+00
   2.0090000e+03   3.4432855e+00
   2.0100000e+03   3.4462738e+00
   2.0140000e+03   3.4441249e+00
   2.0180000e+03   3.4601148e+00
   2.0210000e+03   3.4593607e+00
   2.0240000e+03   3.4606342e+00
   2.0270000e+03   3.4605035e+00
   2.0290000e+03   3.4714480e+00
   2.0330000e+03   3.4670557e+00
   2.0350000e+03   3.4584165e+00
   2.0360000e+03   3.4481236e+00
   2.0390000e+03   3.4520340e+00
   2.0420000e+03   3.4528957e+00
   2.0440000e+03   3.4586184e+00
   2.0470000e+03   3.4666852e+00
   2.0510000e+03   3.4456660e+00
   2.0530000e+03   3.4337143e+00
   2.0570000e+03   3.4079411e+00
   2.0590000e+03   3.4120161e+00
   2.0620000e+03   3.4011998e+00
   2.0630000e+03   3.3782495e+00
   2.0660000e+03   3.3822348e+00
   2.0710000e+03   3.3935448e+00
   2.0720000e+03   3.3813694e+00
   2.0740000e+03   3.3710724e+00
   2.0780000e+03   3.3799197e+00
   2.0800000e+03   3.3678050e+00
   2.0820000e+03   3.3575377e+00
   2.0850000e+03   3.3443285e+00
   2.0880000e+03   3.3227578e+00
   2.0910000e+03   3.3122910e+00
   2.0920000e+03   3.3030562e+00
   2.0950000e+03   3.2945042e+00
   2.0970000e+03   3.2848221e+00
   2.0980000e+03   3.2799552e+00
   2.1010000e+03   3.2703201e+00
   2.1040000e+03   3.2502234e+00
   2.1070000e+03   3.2434437e+00
   2.1110000e+03   3.2340783e+00
   2.1120000e+03   3.2187108e+00
   2.1150000e+03   3.2139022e+00
   2.1200000e+03   3.1968013e+00
   2.1220000e+03   3.1906843e+00
   2.1250000e+03   3.1883732e+00
   2.1270000e+03   3.1839323e+00
   2.1300000e+03   3.1781068e+00
   2.1320000e+03   3.1651002e+00
   2.1340000e+03   3.1583947e+00
   2.1370000e+03   3.1587752e+00
   2.1400000e+03   3.1463713e+00
   2.1440000e+03   3.1409758e+00
   2.1460000e+03   3.1264695e+00
   2.1480000e+03   3.1196947e+00
   2.1510000e+03   3.1181898e+00
   2.1540000e+03   3.1079701e+00
   2.1550000e+03   3.1011572e+00
   2.1580000e+03   3.0983714e+00
   2.1600000e+03   3.0890581e+00
   2.1640000e+03   3.0795643e+00
   2.1690000e+03   3.0590743e+00
   2.1720000e+03   3.0340326e+00
   2.1750000e+03   3.0160778e+00
   2.1780000e+03   3.0018117e+00
   2.1800000e+03   2.9887908e+00
   2.1820000e+03   2.9688227e+00
   2.1840000e+03   2.9626526e+00
   2.1860000e+03   2.9509445e+00
   2.1880000e+03   2.9380830e+00
   2.1900000e+03   2.9216463e+00
   2.1910000e+03   2.8983634e+00
   2.1920000e+03   2.8970446e+00
   2.1950000e+03   2.8960008e+00
   2.1970000e+03   2.8788966e+00
   2.1980000e+03   2.8769108e+00
   2.2000000e+03   2.8757325e+00
   2.2030000e+03   2.8704889e+00
   2.2040000e+03   2.8444888e+00
   2.2070000e+03   2.8438507e+00
   2.2080000e+03   2.8163238e+00
   2.2100000e+03   2.8144793e+00
   2.2120000e+03   2.7884087e+00
   2.2130000e+03   2.7725881e+00
   2.2140000e+03   2.7709650e+00
   2.2170000e+03   2.7574539e+00
   2.2190000e+03   2.7381902e+00
   2.2210000e+03   2.7244041e+00
   2.2230000e+03   2.7104765e+00
   2.2250000e+03   2.7055768e+00
   2.2280000e+03   2.7023174e+00
   2.2290000e+03   2.6859422e+00
   2.2310000e+03   2.6843475e+00
   2.2320000e+03   2.6706688e+00
   2.2330000e+03   2.6585594e+00
   2.2340000e+03   2.6454963e+00
   2.2350000e+03   2.6430699e+00
   2.2370000e+03   2.6320208e+00
   2.2400000e+03   2.6243370e+00
   2.2440000e+03   2.5989881e+00
   2.2460000e+03   2.5663747e+00
   2.2480000e+03   2.5601289e+00
   2.2500000e+03   2.5314048e+00
   2.2520000e+03   2.5162562e+00
   2.2540000e+03   2.4831740e+00
   2.2580000e+03   2.4643564e+00
   2.2610000e+03   2.4125776e+00
   2.2650000e+03   2.3808666e+00
   2.2700000e+03   2.3463760e+00
   2.2720000e+03   2.2930747e+00
   2.2750000e+03   2.2604997e+00
   2.2770000e+03   2.2354541e+00
   2.2780000e+03   2.2057342e+00
   2.2810000e+03   2.1944134e+00
   2.2840000e+03   2.1702635e+00
   2.2870000e+03   2.1415734e+00
   2.2900000e+03   2.1072468e+00
   2.2920000e+03   2.0784499e+00
   2.2930000e+03   2.0552396e+00
   2.2950000e+03   2.0417520e+00
   2.2980000e+03   2.0177681e+00
   2.3010000e+03   1.9889878e+00
   2.3040000e+03   1.9588050e+00
   2.3080000e+03   1.9287720e+00
   2.3100000e+03   1.8926769e+00
   2.3130000e+03   1.8712871e+00
   2.3160000e+03   1.8444246e+00
   2.3190000e+03   1.8138875e+00
   2.3210000e+03   1.7870089e+00
   2.3230000e+03   1.7690680e+00
   2.3270000e+03   1.7535164e+00
   2.3300000e+03   1.7183156e+00
   2.3320000e+03   1.6892840e+00
   2.3340000e+03   1.6693744e+00
   2.3360000e+03   1.6491004e+00
   2.3400000e+03   1.6338695e+00
   2.3430000e+03   1.6001305e+00
   2.3450000e+03   1.5700728e+00
   2.3480000e+03   1.5572024e+00
   2.3490000e+03   1.5311065e+00
   2.3530000e+03   1.5189079e+00
   2.3560000e+03   1.4840258e+00
   2.3580000e+03   1.4630064e+00
   2.3620000e+03   1.4473303e+00
   2.3640000e+03   1.4081782e+00
   2.3680000e+03   1.3862699e+00
   2.3700000e+03   1.3508456e+00
   2.3710000e+03   1.3290534e+00
   2.3750000e+03   1.3178702e+00
   2.3780000e+03   1.2854876e+00
   2.3810000e+03   1.2609205e+00
   2.3820000e+03   1.2289223e+00
   2.3850000e+03   1.2161752e+00
   2.3870000e+03   1.1926011e+00
   2.3880000e+03   1.1780295e+00
   2.3900000e+03   1.1659788e+00
   2.3930000e+03   1.1542054e+00
   2.3960000e+03   1.1320300e+00
   2.3980000e+03   1.1113086e+00
   2.4010000e+03   1.0961926e+00
   2.4040000e+03   1.0645846e+00
   2.4060000e+03   1.0458997e+00
   2.4070000e+03   1.0305987e+00
   2.4110000e+03   1.0286404e+00
   2.4140000e+03   1.0001741e+00
   2.4180000e+03   9.7185565e-01
   2.4210000e+03   9.4654164e-01
   2.4250000e+03   9.3212395e-01
   2.4260000e+03   9.0631078e-01
   2.4280000e+03   8.9704280e-01
   2.4330000e+03   8.7890570e-01
   2.4350000e+03   8.4406153e-01
   2.4380000e+03   8.4452719e-01
   2.4410000e+03   8.2071465e-01
   2.4450000e+03   7.8771217e-01
   2.4480000e+03   7.6793455e-01
   2.4510000e+03   7.4954865e-01
   2.4530000e+03   7.3936283e-01
   2.4540000e+03   7.2081905e-01
   2.4580000e+03   7.1361129e-01
   2.4600000e+03   6.8671996e-01
   2.4640000e+03   6.7716054e-01
   2.4660000e+03   6.4969575e-01
   2.4690000e+03   6.3284286e-01
   2.4700000e+03   6.1892500e-01
   2.4710000e+03   6.1125691e-01
   2.4740000e+03   6.0437116e-01
   2.4780000e+03   5.7368162e-01
   2.4800000e+03   5.4236489e-01
   2.4830000e+03   5.3423030e-01
   2.4860000e+03   5.0725150e-01
   2.4890000e+03   4.8150621e-01
   2.4920000e+03   4.7081223e-01
   2.4950000e+03   4.4839592e-01
   2.4960000e+03   4.2840553e-01
   2.4990000e+03   4.2436173e-01
   2.5020000e+03   4.2166328e-01
   2.5060000e+03   4.0967353e-01
   2.5090000e+03   4.0606733e-01
   2.5110000e+03   3.9577388e-01
   2.5150000e+03   3.8603353e-01
   2.5190000e+03   3.9685386e-01
   2.5230000e+03   3.9829410e-01
   2.5260000e+03   4.0891174e-01
   2.5300000e+03   4.1657166e-01
   2.5320000e+03   4.2419950e-01
   2.5350000e+03   4.2914610e-01
   2.5370000e+03   4.3739969e-01
   2.5410000e+03   4.4026055e-01
   2.5420000e+03   4.5261064e-01
   2.5440000e+03   4.5086616e-01
   2.5460000e+03   4.6023478e-01
   2.5480000e+03   4.6805399e-01
   2.5500000e+03   4.7068007e-01
   2.5530000e+03   4.7581646e-01
   2.5560000e+03   4.8284815e-01
   2.5590000e+03   4.9181307e-01
   2.5620000e+03   5.0145224e-01
   2.5650000e+03   5.1505321e-01
   2.5670000e+03   5.2672677e-01
   2.5700000e+03   5.3225227e-01
   2.5720000e+03   5.4188626e-01
   2.5750000e+03   5.4646753e-01
   2.5770000e+03   5.5748400e-01
   2.5800000e+03   5.6947293e-01
   2.5820000e+03   5.8773310e-01
   2.5850000e+03   6.0191509e-01
   2.5870000e+03   6.2320564e-01
   2.5890000e+03   6.3608003e-01
   2.5930000e+03   6.4006875e-01
   2.5950000e+03   6.5831992e-01
   2.5960000e+03   6.6873096e-01
   2.5980000e+03   6.7081637e-01
   2.6000000e+03   6.7749813e-01
   2.6030000e+03   6.8122583e-01
   2.6060000e+03   6.9681758e-01
   2.6090000e+03   7.1014152e-01
   2.6100000e+03   7.3325278e-01
   2.6130000e+03   7.3571325e-01
   2.6140000e+03   7.5203770e-01
   2.6150000e+03   7.5650669e-01
   2.6180000e+03   7.6474594e-01
   2.6200000e+03   7.7948502e-01
   2.6220000e+03   7.9032825e-01
   2.6230000e+03   7.9722578e-01
   2.6260000e+03   8.0417601e-01
   2.6270000e+03   8.1932195e-01
   2.6280000e+03   8.2571383e-01
   2.6310000e+03   8.2915496e-01
   2.6340000e+03   8.4180391e-01
   2.6370000e+03   8.5435986e-01
   2.6400000e+03   8.6612035e-01
   2.6420000e+03   8.7879722e-01
   2.6450000e+03   8.8535178e-01
   2.6500000e+03   8.9838453e-01
   2.6540000e+03   9.1673762e-01
   2.6550000e+03   9.3111397e-01
   2.6560000e+03   9.3802103e-01
   2.6610000e+03   9.4201634e-01
   2.6630000e+03   9.5955906e-01
   2.6670000e+03   9.6641540e-01
   2.6700000e+03   9.7985439e-01
   2.6730000e+03   9.8591489e-01
   2.6760000e+03   9.9168232e-01
   2.6780000e+03   1.0042033e+00
   2.6800000e+03   1.0135460e+00
   2.6840000e+03   1.0192588e+00
   2.6850000e+03   1.0285705e+00
   2.6880000e+03   1.0292689e+00
   2.6900000e+03   1.0392354e+00
   2.6920000e+03   1.0483114e+00
   2.6960000e+03   1.0570425e+00
   2.7000000e+03   1.0693782e+00
   2.7020000e+03   1.0798603e+00
   2.7060000e+03   1.0864372e+00
   2.7100000e+03   1.0991147e+00
   2.7140000e+03   1.1109116e+00
   2.7170000e+03   1.1197355e+00
   2.7180000e+03   1.1276074e+00
   2.7210000e+03   1.1313441e+00
   2.7230000e+03   1.1388968e+00
   2.7250000e+03   1.1426064e+00
   2.7290000e+03   1.1480593e+00
   2.7330000e+03   1.1568458e+00
   2.7340000e+03   1.1644560e+00
   2.7350000e+03   1.1655690e+00
   2.7360000e+03   1.1663493e+00
   2.7390000e+03   1.1688832e+00
   2.7420000e+03   1.1719629e+00
   2.7430000e+03   1.1750825e+00
   2.7450000e+03   1.1768239e+00
   2.7490000e+03   1.1795204e+00
   2.7500000e+03   1.1837662e+00
   2.7530000e+03   1.1854720e+00
   2.7570000e+03   1.1873615e+00
   2.7580000e+03   1.1911841e+00
   2.7610000e+03   1.1923914e+00
   2.7640000e+03   1.1934379e+00
   2.7660000e+03   1.1963915e+00
   2.7680000e+03   1.1982068e+00
   2.7710000e+03   1.2001537e+00
   2.7730000e+03   1.2011612e+00
   2.7740000e+03   1.2030646e+00
   2.7760000e+03   1.2038629e+00
   2.7790000e+03   1.2047862e+00
   2.7830000e+03   1.2053066e+00
   2.7870000e+03   1.2049950e+00
   2.7900000e+03   1.2050660e+00
   2.7920000e+03   1.2044369e+00
   2.7930000e+03   1.2064285e+00
   2.7940000e+03   1.2074430e+00
   2.7970000e+03   1.2076459e+00
   2.8000000e+03   1.2071481e+00
   2.8020000e+03   1.2093713e+00
   2.8070000e+03   1.2120268e+00
   2.8100000e+03   1.2126810e+00
   2.8130000e+03   1.2115539e+00
   2.8140000e+03   1.2135548e+00
   2.8170000e+03   1.2138479e+00
   2.8200000e+03   1.2149211e+00
   2.8230000e+03   1.2138143e+00
   2.8240000e+03   1.2124262e+00
   2.8250000e+03   1.2094668e+00
   2.8290000e+03   1.2063324e+00
   2.8320000e+03   1.2043357e+00
   2.8350000e+03   1.2024476e+00
   2.8360000e+03   1.2004259e+00
   2.8400000e+03   1.1996197e+00
   2.8430000e+03   1.1966811e+00
   2.8470000e+03   1.1965720e+00
   2.8510000e+03   1.1960289e+00
   2.8550000e+03   1.1948607e+00
   2.8580000e+03   1.1929662e+00
   2.8610000e+03   1.1919871e+00
   2.8630000e+03   1.1904583e+00
   2.8670000e+03   1.1892149e+00
   2.8690000e+03   1.1859424e+00
   2.8720000e+03   1.1826993e+00
   2.8750000e+03   1.1790586e+00
   2.8780000e+03   1.1745061e+00
   2.8800000e+03   1.1707212e+00
   2.8820000e+03   1.1669685e+00
   2.8860000e+03   1.1636766e+00
   2.8880000e+03   1.1582918e+00
   2.8890000e+03   1.1537236e+00
   2.8930000e+03   1.1518243e+00
   2.8950000e+03   1.1457437e+00
   2.8980000e+03   1.1436528e+00
   2.9010000e+03   1.1388673e+00
   2.9050000e+03   1.1349407e+00
   2.9070000e+03   1.1280262e+00
   2.9090000e+03   1.1241499e+00
   2.9110000e+03   1.1201287e+00
   2.9130000e+03   1.1160476e+00
   2.9150000e+03   1.1115890e+00
   2.9180000e+03   1.1074089e+00
   2.9220000e+03   1.1018216e+00
   2.9230000e+03   1.0934919e+00
   2.9250000e+03   1.0904371e+00
   2.9270000e+03   1.0878329e+00
   2.9300000e+03   1.0850030e+00
   2.9340000e+03   1.0786806e+00
   2.9380000e+03   1.0689737e+00
   2.9420000e+03   1.0608624e+00
   2.9450000e+03   1.0501491e+00
   2.9460000e+03   1.0422536e+00
   2.9500000e+03   1.0386547e+00
   2.9530000e+03   1.0290018e+00
   2.9550000e+03   1.0219881e+00
   2.9580000e+03   1.0176182e+00
   2.9600000e+03   1.0116286e+00
   2.9650000e+03   1.0065137e+00
   2.9670000e+03   9.9146325e-01
   2.9710000e+03   9.8277878e-01
   2.9720000e+03   9.6976588e-01
   2.9760000e+03   9.6802772e-01
   2.9790000e+03   9.5575626e-01
   2.9830000e+03   9.4760960e-01
   2.9840000e+03   9.3498206e-01
   2.9860000e+03   9.3212109e-01
   2.9890000e+03   9.2584324e-01
   2.9930000e+03   9.1805020e-01
   2.9960000e+03   9.0715475e-01
   3.0000000e+03   8.9508173e-01
   3.0030000e+03   8.8197907e-01
   3.0040000e+03   8.7263457e-01
   3.0050000e+03   8.6995927e-01
   3.0080000e+03   8.6621471e-01
   3.0090000e+03   8.5611281e-01
   3.0120000e+03   8.5046101e-01
   3.0150000e+03   8.4210936e-01
   3.0190000e+03   8.3213803e-01
   3.0210000e+03   8.1650985e-01
   3.0230000e+03   8.0870959e-01
   3.0240000e+03   7.9979407e-01
   3.0260000e+03   7.9606141e-01
   3.0270000e+03   7.9045626e-01
   3.0300000e+03   7.8703845e-01
   3.0340000e+03   7.7703686e-01
   3.0370000e+03   7.6276462e-01
   3.0400000e+03   7.5094273e-01
   3.0420000e+03   7.4051098e-01
   3.0440000e+03   7.3237441e-01
   3.0480000e+03   7.2704549e-01
   3.0510000e+03   7.1293300e-01
   3.0540000e+03   7.0535917e-01
   3.0560000e+03   6.9496091e-01
   3.0590000e+03   6.8986613e-01
   3.0620000e+03   6.7885005e-01
   3.0660000e+03   6.6843240e-01
   3.0670000e+03   6.5500721e-01
   3.0690000e+03   6.5215411e-01
   3.0710000e+03   6.4720194e-01
   3.0730000e+03   6.4237812e-01
   3.0760000e+03   6.3763149e-01
   3.0770000e+03   6.2734330e-01
   3.0790000e+03   6.2469434e-01
   3.0830000e+03   6.1624918e-01
   3.0860000e+03   6.0274470e-01
   3.0890000e+03   5.9638392e-01
   3.0930000e+03   5.9037107e-01
   3.0970000e+03   5.7695680e-01
   3.1010000e+03   5.6757271e-01
   3.1050000e+03   5.5385919e-01
   3.1060000e+03   5.4042830e-01
   3.1080000e+03   5.3464666e-01
   3.1120000e+03   5.3102199e-01
   3.1160000e+03   5.1781876e-01
   3.1190000e+03   5.0733703e-01
   3.1210000e+03   4.9954853e-01
   3.1230000e+03   4.9543386e-01
   3.1250000e+03   4.8523228e-01
   3.1270000e+03   4.7802832e-01
   3.1280000e+03   4.7515150e-01
   3.1300000e+03   4.7039191e-01
   3.1320000e+03   4.6285731e-01
   3.1340000e+03   4.5712322e-01
   3.1380000e+03   4.5249797e-01
   3.1400000e+03   4.4225674e-01
   3.1430000e+03   4.3635803e-01
   3.1450000e+03   4.2764551e-01
   3.1480000e+03   4.2068763e-01
   3.1530000e+03   4.1354911e-01
   3.1550000e+03   3.9795785e-01
   3.1580000e+03   3.9059917e-01
   3.1600000e+03   3.8073991e-01
   3.1630000e+03   3.7533389e-01
   3.1650000e+03   3.6608351e-01
   3.1680000e+03   3.5917003e-01
   3.1720000e+03   3.4975787e-01
   3.1740000e+03   3.3387539e-01
   3.1780000e+03   3.2472743e-01
   3.1810000e+03   3.0906228e-01
   3.1850000e+03   2.9986698e-01
   3.1860000e+03   2.8903091e-01
   3.1900000e+03   2.8412316e-01
   3.1930000e+03   2.7290651e-01
   3.1950000e+03   2.6228209e-01
   3.1970000e+03   2.5790475e-01
   3.1980000e+03   2.5238630e-01
   3.2000000e+03   2.4853745e-01
   3.2020000e+03   2.4317707e-01
   3.2050000e+03   2.3458131e-01
   3.2070000e+03   2.2567325e-01
   3.2080000e+03   2.1757090e-01
   3.2110000e+03   2.1282545e-01
   3.2120000e+03   2.0467903e-01
   3.2130000e+03   2.0453856e-01
   3.2160000e+03   2.0304535e-01
   3.2200000e+03   1.9802436e-01
   3.2240000e+03   1.9127584e-01
   3.2280000e+03   1.8413787e-01
   3.2310000e+03   1.7966038e-01
   3.2340000e+03   1.7230014e-01
   3.2380000e+03   1.6274791e-01
   3.2400000e+03   1.6078514e-01
   3.2420000e+03   1.5852044e-01
   3.2460000e+03   1.5797091e-01
   3.2470000e+03   1.5101855e-01
   3.2500000e+03   1.5152508e-01
   3.2520000e+03   1.5145365e-01
   3.2550000e+03   1.4891099e-01
   3.2600000e+03   1.4649267e-01
   3.2630000e+03   1.4682174e-01
   3.2650000e+03   1.4937562e-01
   3.2680000e+03   1.4774830e-01
   3.2730000e+03   1.4768743e-01
   3.2750000e+03   1.5101530e-01
   3.2800000e+03   1.5548669e-01
   3.2840000e+03   1.5906547e-01
   3.2870000e+03   1.6186875e-01
   3.2900000e+03   1.6503233e-01
   3.2930000e+03   1.6773192e-01
   3.2970000e+03   1.7045264e-01
   3.2990000e+03   1.7474386e-01
   3.3010000e+03   1.7797549e-01
   3.3030000e+03   1.8125106e-01
   3.3060000e+03   1.8358525e-01
   3.3070000e+03   1.8676284e-01
   3.3090000e+03   1.8720499e-01
   3.3130000e+03   1.8946730e-01
   3.3170000e+03   1.9482180e-01
   3.3210000e+03   2.0020935e-01
   3.3240000e+03   2.0562721e-01
   3.3250000e+03   2.0981332e-01
   3.3270000e+03   2.1071462e-01
   3.3290000e+03   2.1270933e-01
   3.3330000e+03   2.1447452e-01
   3.3350000e+03   2.2073380e-01
   3.3380000e+03   2.2218208e-01
   3.3400000e+03   2.2569456e-01
   3.3420000e+03   2.2925158e-01
   3.3450000e+03   2.3263240e-01
   3.3480000e+03   2.3792805e-01
   3.3500000e+03   2.4154550e-01
   3.3520000e+03   2.4397614e-01
   3.3550000e+03   2.4758366e-01
   3.3580000e+03   2.5096990e-01
   3.3600000e+03   2.5494641e-01
   3.3650000e+03   2.5877595e-01
   3.3680000e+03   2.6609550e-01
   3.3700000e+03   2.7050408e-01
   3.3730000e+03   2.7336175e-01
   3.3750000e+03   2.7829339e-01
   3.3780000e+03   2.8270025e-01
   3.3820000e+03   2.8734591e-01
   3.3840000e+03   2.9365889e-01
   3.3860000e+03   2.9697773e-01
   3.3880000e+03   3.0010207e-01
   3.3890000e+03   3.0391997e-01
   3.3940000e+03   3.0554264e-01
   3.3950000e+03   3.1286987e-01
   3.4000000e+03   3.1393429e-01
   3.4020000e+03   3.2104969e-01
   3.4030000e+03   3.2347926e-01
   3.4070000e+03   3.2482952e-01
   3.4100000e+03   3.2977779e-01
   3.4140000e+03   3.3369212e-01
   3.4160000e+03   3.3905071e-01
   3.4190000e+03   3.4115972e-01
   3.4210000e+03   3.4445411e-01
   3.4230000e+03   3.4687023e-01
   3.4250000e+03   3.4894942e-01
   3.4280000e+03   3.5130581e-01
   3.4300000e+03   3.5497136e-01
   3.4340000e+03   3.5642485e-01
   3.4370000e+03   3.6064761e-01
   3.4410000e+03   3.6349962e-01
   3.4420000e+03   3.6704217e-01
   3.4440000e+03   3.6896048e-01
   3.4480000e+03   3.7029785e-01
   3.4490000e+03   3.7509604e-01
   3.4510000e+03   3.7694346e-01
   3.4540000e+03   3.7873854e-01
   3.4560000e+03   3.8050908e-01
   3.4580000e+03   3.8189631e-01
   3.4600000e+03   3.8382809e-01
   3.4620000e+03   3.8497744e-01
   3.4640000e+03   3.8598395e-01
   3.4650000e+03   3.8756137e-01
   3.4680000e+03   3.8736530e-01
   3.4710000e+03   3.9080979e-01
   3.4740000e+03   3.9303774e-01
   3.4750000e+03   3.9421197e-01
   3.4780000e+03   3.9596147e-01
   3.4800000e+03   3.9704001e-01
   3.4820000e+03   3.9819921e-01
   3.4850000e+03   3.9917433e-01
   3.4860000e+03   4.0156107e-01
   3.4890000e+03   4.0210055e-01
   3.4900000e+03   4.0323699e-01
   3.4930000e+03   4.0301930e-01
   3.4950000e+03   4.0536040e-01
   3.4990000e+03   4.0569601e-01
   3.5020000e+03   4.0849399e-01
   3.5040000e+03   4.0897135e-01
   3.5060000e+03   4.1148056e-01
   3.5090000e+03   4.1148228e-01
   3.5120000e+03   4.1160087e-01
   3.5130000e+03   4.1293699e-01
   3.5150000e+03   4.1254061e-01
   3.5180000e+03   4.1204831e-01
   3.5190000e+03   4.1084555e-01
   3.5220000e+03   4.1021522e-01
   3.5240000e+03   4.0938504e-01
   3.5250000e+03   4.0876967e-01
   3.5290000e+03   4.1067608e-01
   3.5340000e+03   4.1192259e-01
   3.5360000e+03   4.1226579e-01
   3.5390000e+03   4.1308858e-01
   3.5410000e+03   4.1309526e-01
   3.5460000e+03   4.1208258e-01
   3.5490000e+03   4.1176406e-01
   3.5530000e+03   4.1137549e-01
   3.5580000e+03   4.1129675e-01
   3.5610000e+03   4.1045496e-01
   3.5620000e+03   4.1053792e-01
   3.5650000e+03   4.0992070e-01
   3.5690000e+03   4.0919920e-01
   3.5710000e+03   4.0769168e-01
   3.5730000e+03   4.0714840e-01
   3.5750000e+03   4.0647742e-01
   3.5780000e+03   4.0593040e-01
   3.5790000e+03   4.0424151e-01
   3.5810000e+03   4.0348416e-01
   3.5830000e+03   4.0293409e-01
   3.5850000e+03   4.0344307e-01
   3.5890000e+03   4.0304839e-01
   3.5900000e+03   4.0147089e-01
   3.5930000e+03   4.0162244e-01
   3.5940000e+03   3.9910489e-01
   3.5970000e+03   3.9923557e-01
   3.5990000e+03   3.9870584e-01
   3.6010000e+03   3.9737443e-01
   3.6020000e+03   3.9735253e-01
   3.6050000e+03   3.9682011e-01
   3.6070000e+03   3.9545862e-01
   3.6110000e+03   3.9371119e-01
   3.6130000e+03   3.9109895e-01
   3.6150000e+03   3.9010355e-01
   3.6180000e+03   3.8957967e-01
   3.6190000e+03   3.8742134e-01
   3.6210000e+03   3.8680467e-01
   3.6230000e+03   3.8590553e-01
   3.6250000e+03   3.8523217e-01
   3.6270000e+03   3.8409573e-01
   3.6310000e+03   3.8277007e-01
   3.6330000e+03   3.8045042e-01
   3.6360000e+03   3.7928649e-01
   3.6370000e+03   3.7742463e-01
   3.6380000e+03   3.7693648e-01
   3.6420000e+03   3.7597795e-01
   3.6460000e+03   3.7373818e-01
   3.6470000e+03   3.7195348e-01
   3.6500000e+03   3.7159544e-01
   3.6530000e+03   3.6997479e-01
   3.6550000e+03   3.6769756e-01
   3.6570000e+03   3.6596722e-01
   3.6610000e+03   3.6500259e-01
   3.6640000e+03   3.6220301e-01
   3.6660000e+03   3.6008891e-01
   3.6670000e+03   3.5872862e-01
   3.6720000e+03   3.5802093e-01
   3.6730000e+03   3.5476843e-01
   3.6760000e+03   3.5461086e-01
   3.6780000e+03   3.5229847e-01
   3.6810000e+03   3.5119849e-01
   3.6860000e+03   3.4912791e-01
   3.6880000e+03   3.4549406e-01
   3.6920000e+03   3.4344959e-01
   3.6960000e+03   3.4094326e-01
   3.7000000e+03   3.3829391e-01
   3.7030000e+03   3.3503520e-01
   3.7070000e+03   3.3279631e-01
   3.7110000e+03   3.2899361e-01
   3.7160000e+03   3.2556853e-01
   3.7180000e+03   3.2096958e-01
   3.7200000e+03   3.1899403e-01
   3.7230000e+03   3.1736607e-01
   3.7270000e+03   3.1503804e-01
   3.7310000e+03   3.1128394e-01
   3.7340000e+03   3.0707128e-01
   3.7360000e+03   3.0461421e-01
   3.7370000e+03   3.0306700e-01
   3.7380000e+03   3.0143415e-01
   3.7410000e+03   2.9979234e-01
   3.7420000e+03   2.9639410e-01
   3.7450000e+03   2.9545344e-01
   3.7470000e+03   2.9207311e-01
   3.7490000e+03   2.8982255e-01
   3.7540000e+03   2.8726409e-01
   3.7550000e+03   2.8177229e-01
   3.7580000e+03   2.8080266e-01
   3.7610000e+03   2.7810021e-01
   3.7640000e+03   2.7459723e-01
   3.7670000e+03   2.7151642e-01
   3.7700000e+03   2.6816541e-01
   3.7720000e+03   2.6543923e-01
   3.7740000e+03   2.6297537e-01
   3.7770000e+03   2.6021126e-01
   3.7790000e+03   2.5673759e-01
   3.7810000e+03   2.5445011e-01
   3.7830000e+03   2.5140243e-01
   3.7850000e+03   2.5001195e-01
   3.7860000e+03   2.4843508e-01
   3.7880000e+03   2.4717417e-01
   3.7900000e+03   2.4511647e-01
   3.7930000e+03   2.4374363e-01
   3.7960000e+03   2.4008807e-01
   3.7990000e+03   2.3732419e-01
   3.8030000e+03   2.3386217e-01
   3.8080000e+03   2.2954553e-01
   3.8120000e+03   2.2381986e-01
   3.8160000e+03   2.1884393e-01
   3.8170000e+03   2.1451266e-01
   3.8190000e+03   2.1319382e-01
   3.8230000e+03   2.1054219e-01
   3.8270000e+03   2.0648164e-01
   3.8290000e+03   2.0170505e-01
   3.8320000e+03   1.9898055e-01
   3.8340000e+03   1.9524454e-01
   3.8350000e+03   1.9293091e-01
   3.8360000e+03   1.9198090e-01
   3.8410000e+03   1.9026371e-01
   3.8430000e+03   1.8463597e-01
   3.8460000e+03   1.8303920e-01
   3.8500000e+03   1.7966339e-01
   3.8510000e+03   1.7516150e-01
   3.8530000e+03   1.7338036e-01
   3.8580000e+03   1.7052144e-01
   3.8610000e+03   1.6501330e-01
   3.8640000e+03   1.6227102e-01
   3.8680000e+03   1.5899773e-01
   3.8690000e+03   1.5409386e-01
   3.8730000e+03   1.5309655e-01
   3.8750000e+03   1.4827049e-01
   3.8780000e+03   1.4640484e-01
   3.8810000e+03   1.4411609e-01
   3.8840000e+03   1.4019513e-01
   3.8870000e+03   1.3796148e-01
   3.8890000e+03   1.3447691e-01
   3.8900000e+03   1.3179857e-01
   3.8930000e+03   1.2990659e-01
   3.8950000e+03   1.2671723e-01
   3.8970000e+03   1.2418129e-01
   3.8990000e+03   1.2197749e-01
   3.9020000e+03   1.2000359e-01
   3.9050000e+03   1.1721102e-01
   3.9070000e+03   1.1469564e-01
   3.9100000e+03   1.1305211e-01
   3.9120000e+03   1.1070969e-01
   3.9140000e+03   1.0883807e-01
   3.9160000e+03   1.0748203e-01
   3.9170000e+03   1.0677981e-01
   3.9200000e+03   1.0594800e-01
   3.9230000e+03   1.0254061e-01
   3.9270000e+03   9.9154506e-02
   3.9300000e+03   9.4981420e-02
   3.9330000e+03   9.4169202e-02
   3.9370000e+03   9.2577625e-02
   3.9390000e+03   8.9203862e-02
   3.9410000e+03   8.8365182e-02
   3.9450000e+03   8.8341993e-02
   3.9470000e+03   8.4581419e-02
   3.9510000e+03   8.3375113e-02
   3.9540000e+03   7.9898481e-02
   3.9550000e+03   7.6450308e-02
   3.9570000e+03   7.5950636e-02
   3.9600000e+03   7.5792579e-02
   3.9640000e+03   7.3007369e-02
   3.9680000e+03   6.9394102e-02
   3.9710000e+03   6.7162176e-02
   3.9750000e+03   6.4970941e-02
   3.9780000e+03   6.2684158e-02
   3.9800000e+03   6.1666607e-02
   3.9830000e+03   6.0853681e-02
   3.9850000e+03   5.9774687e-02
   3.9880000e+03   6.0049547e-02
   3.9920000e+03   5.9291007e-02
   3.9950000e+03   5.8793172e-02
   3.9960000e+03   5.7507612e-02
   3.9990000e+03   5.6988633e-02
   4.0030000e+03   5.5297590e-02
   4.0060000e+03   5.3889552e-02
   4.0070000e+03   5.4030378e-02
   4.0090000e+03   5.3890162e-02
   4.0120000e+03   5.2767379e-02
   4.0160000e+03   5.3283550e-02
   4.0180000e+03   5.2900029e-02
   4.0210000e+03   5.3028810e-02
   4.0240000e+03   5.3337069e-02
   4.0270000e+03   5.3273644e-02
   4.0290000e+03   5.4595562e-02
   4.0320000e+03   5.4971903e-02
   4.0340000e+03   5.5720687e-02
   4.0370000e+03   5.6720961e-02
   4.0410000e+03   5.8352033e-02
   4.0440000e+03   6.0228778e-02
   4.0450000e+03   6.1582706e-02
   4.0480000e+03   6.2195862e-02
   4.0520000e+03   6.3271708e-02
   4.0560000e+03   6.4874434e-02
   4.0590000e+03   6.6435743e-02
   4.0600000e+03   6.7762987e-02
   4.0620000e+03   6.8185240e-02
   4.0660000e+03   6.8702879e-02
   4.0680000e+03   6.9887279e-02
   4.0710000e+03   7.0815152e-02
   4.0720000e+03   7.2880010e-02
   4.0740000e+03   7.3427794e-02
   4.0760000e+03   7.4407909e-02
   4.0780000e+03   7.5293402e-02
   4.0810000e+03   7.6149141e-02
   4.0830000e+03   7.7816471e-02
   4.0850000e+03   7.8698179e-02
   4.0870000e+03   8.0023529e-02
   4.0890000e+03   8.1857025e-02
   4.0930000e+03   8.1962959e-02
   4.0980000e+03   8.3434355e-02
   4.1000000e+03   8.6093971e-02
   4.1030000e+03   8.7221488e-02
   4.1050000e+03   8.8815191e-02
   4.1080000e+03   9.0682083e-02
   4.1110000e+03   9.3083006e-02
   4.1130000e+03   9.4243448e-02
   4.1170000e+03   9.5122930e-02
   4.1190000e+03   9.6899085e-02
   4.1220000e+03   9.7797821e-02
   4.1240000e+03   9.9355120e-02
   4.1270000e+03   1.0038868e-01
   4.1280000e+03   1.0198148e-01
   4.1320000e+03   1.0243866e-01
   4.1360000e+03   1.0430770e-01
   4.1380000e+03   1.0610661e-01
   4.1390000e+03   1.0709770e-01
   4.1420000e+03   1.0764568e-01
   4.1450000e+03   1.0876076e-01
   4.1460000e+03   1.0971180e-01
   4.1480000e+03   1.0993427e-01
   4.1500000e+03   1.1092273e-01
   4.1530000e+03   1.1114294e-01
   4.1560000e+03   1.1212112e-01
   4.1580000e+03   1.1248568e-01
   4.1600000e+03   1.1321662e-01
   4.1610000e+03   1.1315738e-01
   4.1640000e+03   1.1317339e-01
   4.1650000e+03   1.1414993e-01
   4.1680000e+03   1.1496338e-01
   4.1700000e+03   1.1567636e-01
   4.1730000e+03   1.1658327e-01
   4.1770000e+03   1.1757942e-01
   4.1780000e+03   1.1945255e-01
   4.1810000e+03   1.1926657e-01
   4.1830000e+03   1.2085360e-01
   4.1850000e+03   1.2120690e-01
   4.1880000e+03   1.2224851e-01
   4.1900000e+03   1.2350910e-01
   4.1920000e+03   1.2343487e-01
   4.1940000e+03   1.2478721e-01
   4.1980000e+03   1.2521670e-01
   4.2000000e+03   1.2596493e-01
   4.2030000e+03   1.2641127e-01
   4.2050000e+03   1.2706487e-01
   4.2070000e+03   1.2749083e-01
   4.2100000e+03   1.2789215e-01
   4.2120000e+03   1.2819729e-01
   4.2160000e+03   1.2860124e-01
   4.2190000e+03   1.2966901e-01
   4.2230000e+03   1.3003847e-01
   4.2250000e+03   1.3067814e-01
   4.2270000e+03   1.3112146e-01
   4.2290000e+03   1.3158470e-01
   4.2320000e+03   1.3223130e-01
   4.2340000e+03   1.3290690e-01
   4.2350000e+03   1.3340400e-01
   4.2390000e+03   1.3382112e-01
   4.2410000e+03   1.3444315e-01
   4.2440000e+03   1.3458702e-01
   4.2470000e+03   1.3511049e-01
   4.2480000e+03   1.3515399e-01
   4.2500000e+03   1.3521848e-01
   4.2530000e+03   1.3561882e-01
   4.2540000e+03   1.3601498e-01
   4.2570000e+03   1.3639900e-01
   4.2590000e+03   1.3644057e-01
   4.2630000e+03   1.3674574e-01
   4.2650000e+03   1.3691493e-01
   4.2670000e+03   1.3688253e-01
   4.2710000e+03   1.3701017e-01
   4.2730000e+03   1.3706298e-01
   4.2760000e+03   1.3732655e-01
   4.2790000e+03   1.3743017e-01
   4.2820000e+03   1.3743554e-01
   4.2850000e+03   1.3747845e-01
   4.2880000e+03   1.3752952e-01
   4.2920000e+03   1.3749156e-01
   4.2950000e+03   1.3738995e-01
   4.2980000e+03   1.3723615e-01
   4.2990000e+03   1.3723739e-01
   4.3020000e+03   1.3721135e-01
   4.3070000e+03   1.3705616e-01
   4.3080000e+03   1.3685195e-01
   4.3110000e+03   1.3678438e-01
   4.3120000e+03   1.3660481e-01
   4.3140000e+03   1.3651941e-01
   4.3160000e+03   1.3654007e-01
   4.3170000e+03   1.3644839e-01
   4.3190000e+03   1.3635224e-01
   4.3210000e+03   1.3636238e-01
   4.3240000e+03   1.3625810e-01
   4.3250000e+03   1.3603831e-01
   4.3270000e+03   1.3593487e-01
   4.3310000e+03   1.3565795e-01
   4.3330000e+03   1.3529340e-01
   4.3350000e+03   1.3512757e-01
   4.3370000e+03   1.3484171e-01
   4.3390000e+03   1.3454922e-01
   4.3410000e+03   1.3443002e-01
   4.3460000e+03   1.3401110e-01
   4.3470000e+03   1.3339934e-01
   4.3500000e+03   1.3320236e-01
   4.3530000e+03   1.3294404e-01
   4.3550000e+03   1.3252111e-01
   4.3570000e+03   1.3231147e-01
   4.3590000e+03   1.3193707e-01
   4.3610000e+03   1.3153244e-01
   4.3630000e+03   1.3133506e-01
   4.3670000e+03   1.3111055e-01
   4.3710000e+03   1.3046674e-01
   4.3730000e+03   1.2980952e-01
   4.3740000e+03   1.2954300e-01
   4.3760000e+03   1.2919791e-01
   4.3790000e+03   1.2898884e-01
   4.3810000e+03   1.2844993e-01
   4.3820000e+03   1.2803035e-01
   4.3830000e+03   1.2788468e-01
   4.3840000e+03   1.2769249e-01
   4.3860000e+03   1.2735385e-01
   4.3880000e+03   1.2701208e-01
   4.3910000e+03   1.2648946e-01
   4.3940000e+03   1.2578067e-01
   4.3950000e+03   1.2507679e-01
   4.3960000e+03   1.2482491e-01
   4.3980000e+03   1.2458393e-01
   4.4010000e+03   1.2429079e-01
   4.4030000e+03   1.2356151e-01
   4.4070000e+03   1.2312202e-01
   4.4080000e+03   1.2215704e-01
   4.4100000e+03   1.2195389e-01
   4.4110000e+03   1.2142233e-01
   4.4140000e+03   1.2122039e-01
   4.4170000e+03   1.2049577e-01
   4.4190000e+03   1.1975818e-01
   4.4230000e+03   1.1923338e-01
   4.4250000e+03   1.1810105e-01
   4.4280000e+03   1.1763180e-01
   4.4300000e+03   1.1699395e-01
   4.4330000e+03   1.1650695e-01
   4.4370000e+03   1.1553236e-01
   4.4400000e+03   1.1445203e-01
   4.4430000e+03   1.1349421e-01
   4.4460000e+03   1.1252778e-01
   4.4490000e+03   1.1174024e-01
   4.4520000e+03   1.1079464e-01
   4.4570000e+03   1.0964522e-01
   4.4610000e+03   1.0798485e-01
   4.4620000e+03   1.0649889e-01
   4.4640000e+03   1.0623815e-01
   4.4670000e+03   1.0579602e-01
   4.4710000e+03   1.0487322e-01
   4.4750000e+03   1.0339432e-01
   4.4760000e+03   1.0218856e-01
   4.4780000e+03   1.0191607e-01
   4.4810000e+03   1.0133715e-01
   4.4830000e+03   1.0011589e-01
   4.4840000e+03   9.9486915e-02
   4.4870000e+03   9.9105109e-02
   4.4890000e+03   9.7805427e-02
   4.4920000e+03   9.7158436e-02
   4.4960000e+03   9.6115852e-02
   4.4980000e+03   9.4682319e-02
   4.5000000e+03   9.3771578e-02
   4.5020000e+03   9.2960774e-02
   4.5050000e+03   9.2095096e-02
   4.5080000e+03   9.1003021e-02
   4.5090000e+03   8.9869896e-02
   4.5110000e+03   8.9561348e-02
   4.5130000e+03   8.8699291e-02
   4.5150000e+03   8.7855731e-02
   4.5160000e+03   8.7227377e-02
   4.5190000e+03   8.6991943e-02
   4.5200000e+03   8.5526192e-02
   4.5230000e+03   8.5183568e-02
   4.5250000e+03   8.3776620e-02
   4.5280000e+03   8.3242453e-02
   4.5300000e+03   8.1983578e-02
   4.5330000e+03   8.1176496e-02
   4.5360000e+03   8.0301668e-02
   4.5390000e+03   7.8826038e-02
   4.5410000e+03   7.7622165e-02
   4.5430000e+03   7.7122679e-02
   4.5440000e+03   7.6182385e-02
   4.5470000e+03   7.5587038e-02
   4.5500000e+03   7.4760380e-02
   4.5530000e+03   7.3658623e-02
   4.5560000e+03   7.2322709e-02
   4.5590000e+03   7.0828522e-02
   4.5610000e+03   6.9551955e-02
   4.5640000e+03   6.8470752e-02
   4.5680000e+03   6.7307598e-02
   4.5710000e+03   6.5856630e-02
   4.5740000e+03   6.4461630e-02
   4.5770000e+03   6.3437063e-02
   4.5800000e+03   6.2079089e-02
   4.5820000e+03   6.1105896e-02
   4.5860000e+03   6.0572456e-02
   4.5900000e+03   5.9097371e-02
   4.5910000e+03   5.7451045e-02
   4.5950000e+03   5.7116925e-02
   4.5980000e+03   5.5696295e-02
   4.6000000e+03   5.4901212e-02
   4.6040000e+03   5.4242534e-02
   4.6050000e+03   5.2771029e-02
   4.6080000e+03   5.2432283e-02
   4.6110000e+03   5.1321966e-02
   4.6130000e+03   5.0562097e-02
   4.6160000e+03   5.0103262e-02
   4.6180000e+03   4.8981105e-02
   4.6200000e+03   4.8414695e-02
   4.6220000e+03   4.7824887e-02
   4.6240000e+03   4.7238090e-02
   4.6270000e+03   4.6345579e-02
   4.6300000e+03   4.5199269e-02
   4.6310000e+03   4.3902678e-02
   4.6330000e+03   4.3640989e-02
   4.6350000e+03   4.2571522e-02
   4.6380000e+03   4.1616508e-02
   4.6410000e+03   4.0451032e-02
   4.6420000e+03   3.9531858e-02
   4.6440000e+03   3.9088420e-02
   4.6470000e+03   3.8001381e-02
   4.6480000e+03   3.7156164e-02
   4.6500000e+03   3.7017362e-02
   4.6520000e+03   3.6275031e-02
   4.6560000e+03   3.5247392e-02
   4.6610000e+03   3.4165475e-02
   4.6640000e+03   3.2541719e-02
   4.6680000e+03   3.1760667e-02
   4.6720000e+03   3.0507424e-02
   4.6750000e+03   2.9420660e-02
   4.6780000e+03   2.8386732e-02
   4.6790000e+03   2.7484745e-02
   4.6810000e+03   2.7350981e-02
   4.6830000e+03   2.6540552e-02
   4.6850000e+03   2.6034809e-02
   4.6880000e+03   2.5485488e-02
   4.6900000e+03   2.4604912e-02
   4.6940000e+03   2.4150607e-02
   4.6970000e+03   2.2902977e-02
   4.6990000e+03   2.2283706e-02
   4.7000000e+03   2.1681556e-02
   4.7030000e+03   2.1605835e-02
   4.7060000e+03   2.1389031e-02
   4.7110000e+03   2.0554547e-02
   4.7150000e+03   1.9543878e-02
   4.7180000e+03   1.8836411e-02
   4.7200000e+03   1.8514351e-02
   4.7230000e+03   1.7839224e-02
   4.7250000e+03   1.7331247e-02
   4.7270000e+03   1.6789675e-02
   4.7290000e+03   1.6358383e-02
   4.7300000e+03   1.6395970e-02
   4.7310000e+03   1.6275755e-02
   4.7340000e+03   1.6178100e-02
   4.7360000e+03   1.5849520e-02
   4.7390000e+03   1.5851517e-02
   4.7420000e+03   1.6174131e-02
   4.7440000e+03   1.6564501e-02
   4.7480000e+03   1.6624586e-02
   4.7500000e+03   1.6473404e-02
   4.7540000e+03   1.6563879e-02
   4.7580000e+03   1.6522882e-02
   4.7600000e+03   1.6554826e-02
   4.7650000e+03   1.7092219e-02
   4.7670000e+03   1.7622861e-02
   4.7680000e+03   1.7986810e-02
   4.7700000e+03   1.7940461e-02
   4.7720000e+03   1.8082915e-02
   4.7740000e+03   1.8285420e-02
   4.7760000e+03   1.8858456e-02
   4.7790000e+03   1.9019549e-02
   4.7820000e+03   1.9343418e-02
   4.7840000e+03   1.9680348e-02
   4.7880000e+03   1.9970297e-02
   4.7910000e+03   2.0493947e-02
   4.7940000e+03   2.0941119e-02
   4.7970000e+03   2.1372388e-02
   4.7980000e+03   2.2208778e-02
   4.8000000e+03   2.2299870e-02
   4.8020000e+03   2.2625402e-02
   4.8060000e+03   2.3299343e-02
   4.8080000e+03   2.4273542e-02
   4.8110000e+03   2.4515468e-02
   4.8140000e+03   2.4916127e-02
   4.8160000e+03   2.5683209e-02
   4.8180000e+03   2.5962800e-02
   4.8200000e+03   2.6547218e-02
   4.8220000e+03   2.6842419e-02
   4.8260000e+03   2.7446835e-02
   4.8270000e+03   2.8247688e-02
   4.8300000e+03   2.8597438e-02
   4.8330000e+03   2.9136244e-02
   4.8370000e+03   2.9748868e-02
   4.8410000e+03   3.0484099e-02
   4.8420000e+03   3.1191247e-02
   4.8460000e+03   3.1481554e-02
   4.8480000e+03   3.2275260e-02
   4.8500000e+03   3.2742844e-02
   4.8530000e+03   3.3218229e-02
   4.8570000e+03   3.3692488e-02
   4.8610000e+03   3.4423297e-02
   4.8630000e+03   3.5071837e-02
   4.8650000e+03   3.5312400e-02
   4.8680000e+03   3.5599278e-02
   4.8700000e+03   3.5941002e-02
   4.8730000e+03   3.6272412e-02
   4.8750000e+03   3.6607382e-02
   4.8760000e+03   3.6767682e-02
   4.8800000e+03   3.6752991e-02
   4.8830000e+03   3.7304412e-02
   4.8840000e+03   3.7601108e-02
   4.8880000e+03   3.7786513e-02
   4.8910000e+03   3.8235338e-02
   4.8920000e+03   3.8578359e-02
   4.8950000e+03   3.8788215e-02
   4.8980000e+03   3.9102895e-02
   4.9000000e+03   3.9705707e-02
   4.9030000e+03   4.0097073e-02
   4.9070000e+03   4.0661132e-02
   4.9100000e+03   4.1178442e-02
   4.9130000e+03   4.1666187e-02
   4.9150000e+03   4.1991016e-02
   4.9180000e+03   4.2148657e-02
   4.9200000e+03   4.2471968e-02
   4.9230000e+03   4.2612751e-02
   4.9240000e+03   4.2974331e-02
   4.9270000e+03   4.3042781e-02
   4.9290000e+03   4.3212663e-02
   4.9320000e+03   4.3243301e-02
   4.9340000e+03   4.3482229e-02
   4.9350000e+03   4.3628789e-02
   4.9380000e+03   4.3743921e-02
   4.9400000e+03   4.4103413e-02
   4.9420000e+03   4.4350221e-02
   4.9440000e+03   4.4449936e-02
   4.9460000e+03   4.4712018e-02
   4.9500000e+03   4.5055991e-02
   4.9520000e+03   4.5435352e-02
   4.9550000e+03   4.5639238e-02
   4.9560000e+03   4.5817359e-02
   4.9580000e+03   4.5856207e-02
   4.9610000e+03   4.6019703e-02
   4.9640000e+03   4.6084299e-02
   4.9660000e+03   4.6192788e-02
   4.9690000e+03   4.6351739e-02
   4.9730000e+03   4.6615869e-02
   4.9750000e+03   4.6815265e-02
   4.9780000e+03   4.6871719e-02
   4.9810000e+03   4.7140642e-02
   4.9830000e+03   4.7249365e-02
   4.9860000e+03   4.7304892e-02
   4.9880000e+03   4.7466700e-02
   4.9910000e+03   4.7535826e-02
   4.9920000e+03   4.7677802e-02
   4.9950000e+03   4.7692408e-02
   4.9970000e+03   4.7823158e-02
   5.0010000e+03   4.7903631e-02
   5.0020000e+03   4.8060958e-02
   5.0040000e+03   4.8110755e-02
   5.0080000e+03   4.8186339e-02
   5.0100000e+03   4.8270612e-02
   5.0120000e+03   4.8291456e-02
   5.0130000e+03   4.8289269e-02
   5.0150000e+03   4.8334399e-02
   5.0170000e+03   4.8401860e-02
   5.0200000e+03   4.8447959e-02
   5.0240000e+03   4.8488559e-02
   5.0250000e+03   4.8546539e-02
   5.0290000e+03   4.8562698e-02
   5.0320000e+03   4.8579095e-02
   5.0360000e+03   4.8564230e-02
   5.0400000e+03   4.8536150e-02
   5.0430000e+03   4.8538741e-02
   5.0460000e+03   4.8475888e-02
   5.0480000e+03   4.8473368e-02
   5.0510000e+03   4.8461346e-02
   5.0550000e+03   4.8455712e-02
   5.0570000e+03   4.8384011e-02
   5.0610000e+03   4.8355261e-02
   5.0630000e+03   4.8262568e-02
   5.0650000e+03   4.8235772e-02
   5.0680000e+03   4.8145714e-02
   5.0710000e+03   4.8099364e-02
   5.0750000e+03   4.8041823e-02
   5.0770000e+03   4.7966768e-02
   5.0790000e+03   4.7870886e-02
   5.0820000e+03   4.7846130e-02
   5.0840000e+03   4.7719344e-02
   5.0860000e+03   4.7659745e-02
   5.0880000e+03   4.7568524e-02
   5.0900000e+03   4.7442108e-02
   5.0920000e+03   4.7321394e-02
   5.0940000e+03   4.7255288e-02
   5.0960000e+03   4.7202934e-02
   5.0990000e+03   4.7138911e-02
   5.1010000e+03   4.6982375e-02
   5.1040000e+03   4.6842270e-02
   5.1080000e+03   4.6668052e-02
   5.1100000e+03   4.6451463e-02
   5.1120000e+03   4.6344800e-02
   5.1150000e+03   4.6241583e-02
   5.1160000e+03   4.6058972e-02
   5.1200000e+03   4.6009556e-02
   5.1230000e+03   4.5763961e-02
   5.1260000e+03   4.5580220e-02
   5.1280000e+03   4.5373876e-02
   5.1300000e+03   4.5234187e-02
   5.1320000e+03   4.5098552e-02
   5.1340000e+03   4.4954654e-02
   5.1360000e+03   4.4813483e-02
   5.1380000e+03   4.4668028e-02
   5.1410000e+03   4.4540737e-02
   5.1440000e+03   4.4306747e-02
   5.1490000e+03   4.4076984e-02
   5.1520000e+03   4.3688169e-02
   5.1570000e+03   4.3484287e-02
   5.1590000e+03   4.3073095e-02
   5.1610000e+03   4.2874718e-02
   5.1650000e+03   4.2704879e-02
   5.1670000e+03   4.2344694e-02
   5.1690000e+03   4.2213856e-02
   5.1710000e+03   4.2052912e-02
   5.1730000e+03   4.1888011e-02
   5.1740000e+03   4.1642210e-02
   5.1770000e+03   4.1596223e-02
   5.1790000e+03   4.1255248e-02
   5.1820000e+03   4.1044334e-02
   5.1840000e+03   4.0704974e-02
   5.1850000e+03   4.0563562e-02
   5.1860000e+03   4.0468226e-02
   5.1880000e+03   4.0303713e-02
   5.1910000e+03   4.0156065e-02
   5.1950000e+03   3.9918119e-02
   5.1980000e+03   3.9457745e-02
   5.2000000e+03   3.9123976e-02
   5.2020000e+03   3.8887188e-02
   5.2040000e+03   3.8744037e-02
   5.2050000e+03   3.8463977e-02
   5.2090000e+03   3.8325394e-02
   5.2100000e+03   3.7852014e-02
   5.2130000e+03   3.7700972e-02
   5.2170000e+03   3.7346537e-02
   5.2190000e+03   3.6879863e-02
   5.2210000e+03   3.6640969e-02
   5.2240000e+03   3.6477178e-02
   5.2250000e+03   3.6160277e-02
   5.2270000e+03   3.6011691e-02
   5.2310000e+03   3.5741534e-02
   5.2320000e+03   3.5292045e-02
   5.2330000e+03   3.5189827e-02
   5.2350000e+03   3.5100298e-02
   5.2360000e+03   3.4868441e-02
   5.2390000e+03   3.4741704e-02
   5.2420000e+03   3.4381036e-02
   5.2440000e+03   3.4043128e-02
   5.2480000e+03   3.3811884e-02
   5.2490000e+03   3.3369795e-02
   5.2500000e+03   3.3244623e-02
   5.2530000e+03   3.3124281e-02
   5.2550000e+03   3.2754700e-02
   5.2590000e+03   3.2519848e-02
   5.2620000e+03   3.2035762e-02
   5.2660000e+03   3.1695235e-02
   5.2700000e+03   3.1176928e-02
   5.2730000e+03   3.0709153e-02
   5.2770000e+03   3.0271421e-02
   5.2790000e+03   2.9745194e-02
   5.2830000e+03   2.9467278e-02
   5.2850000e+03   2.8999705e-02
   5.2870000e+03   2.8748503e-02
   5.2900000e+03   2.8491280e-02
   5.2930000e+03   2.8108745e-02
   5.2950000e+03   2.7723045e-02
   5.2980000e+03   2.7496648e-02
   5.3000000e+03   2.7085738e-02
   5.3030000e+03   2.6867776e-02
   5.3060000e+03   2.6389342e-02
   5.3100000e+03   2.5937682e-02
   5.3120000e+03   2.5471295e-02
   5.3130000e+03   2.5189766e-02
   5.3160000e+03   2.5081163e-02
   5.3180000e+03   2.4711619e-02
   5.3200000e+03   2.4482894e-02
   5.3230000e+03   2.4258605e-02
   5.3270000e+03   2.3755734e-02
   5.3310000e+03   2.3295972e-02
   5.3320000e+03   2.2759196e-02
   5.3340000e+03   2.2651660e-02
   5.3370000e+03   2.2486068e-02
   5.3380000e+03   2.2223619e-02
   5.3410000e+03   2.2007140e-02
   5.3450000e+03   2.1622963e-02
   5.3470000e+03   2.1069703e-02
   5.3490000e+03   2.0828232e-02
   5.3510000e+03   2.0530214e-02
   5.3550000e+03   2.0172825e-02
   5.3580000e+03   1.9778665e-02
   5.3600000e+03   1.9474820e-02
   5.3620000e+03   1.9245761e-02
   5.3650000e+03   1.8878146e-02
   5.3670000e+03   1.8434516e-02
   5.3690000e+03   1.8276035e-02
   5.3710000e+03   1.7875331e-02
   5.3720000e+03   1.7528800e-02
   5.3740000e+03   1.7445113e-02
   5.3770000e+03   1.7280882e-02
   5.3800000e+03   1.7053752e-02
   5.3810000e+03   1.6654860e-02
   5.3840000e+03   1.6599721e-02
   5.3870000e+03   1.6123561e-02
   5.3880000e+03   1.5812581e-02
   5.3920000e+03   1.5671493e-02
   5.3960000e+03   1.5323307e-02
   5.3970000e+03   1.4860769e-02
   5.3990000e+03   1.4724739e-02
   5.4020000e+03   1.4562591e-02
   5.4030000e+03   1.4084886e-02
   5.4050000e+03   1.4000968e-02
   5.4080000e+03   1.3788164e-02
   5.4100000e+03   1.3331157e-02
   5.4120000e+03   1.3009120e-02
   5.4150000e+03   1.2894423e-02
   5.4190000e+03   1.2656243e-02
   5.4230000e+03   1.2350785e-02
   5.4250000e+03   1.1940440e-02
   5.4270000e+03   1.1650447e-02
   5.4300000e+03   1.1520360e-02
   5.4320000e+03   1.1058440e-02
   5.4350000e+03   1.0883744e-02
   5.4360000e+03   1.0643349e-02
   5.4390000e+03   1.0421132e-02
   5.4410000e+03   1.0216282e-02
   5.4450000e+03   1.0073958e-02
   5.4470000e+03   9.6729751e-03
   5.4490000e+03   9.4805678e-03
   5.4500000e+03   9.2894694e-03
   5.4510000e+03   9.1534185e-03
   5.4530000e+03   9.0496677e-03
   5.4570000e+03   8.8036320e-03
   5.4620000e+03   8.5414017e-03
   5.4650000e+03   8.0976502e-03
   5.4670000e+03   7.8419006e-03
   5.4700000e+03   7.7486538e-03
   5.4750000e+03   7.6615079e-03
   5.4770000e+03   7.2714631e-03
   5.4790000e+03   7.1950786e-03
   5.4810000e+03   7.0901977e-03
   5.4840000e+03   6.9994083e-03
   5.4860000e+03   6.8772758e-03
   5.4900000e+03   6.5873899e-03
   5.4930000e+03   6.3580644e-03
   5.4940000e+03   6.1049895e-03
   5.4970000e+03   6.0509254e-03
   5.5010000e+03   5.8400780e-03
   5.5030000e+03   5.6955818e-03
   5.5070000e+03   5.6136235e-03
   5.5110000e+03   5.6344343e-03
   5.5140000e+03   5.5228183e-03
   5.5160000e+03   5.5910822e-03
   5.5180000e+03   5.4914575e-03
   5.5200000e+03   5.4989408e-03
   5.5230000e+03   5.4386023e-03
   5.5260000e+03   5.4477395e-03
   5.5270000e+03   5.5515724e-03
   5.5300000e+03   5.6345972e-03
   5.5330000e+03   5.6342440e-03
   5.5350000e+03   5.7459697e-03
   5.5370000e+03   5.8656197e-03
   5.5380000e+03   5.9074051e-03
   5.5410000e+03   5.9417873e-03
   5.5440000e+03   6.0304840e-03
   5.5460000e+03   6.1370340e-03
   5.5470000e+03   6.2937613e-03
   5.5500000e+03   6.2999513e-03
   5.5550000e+03   6.4126900e-03
   5.5560000e+03   6.6707640e-03
   5.5580000e+03   6.6967580e-03
   5.5610000e+03   6.7762917e-03
   5.5620000e+03   6.9957524e-03
   5.5660000e+03   7.0606317e-03
   5.5700000e+03   7.3258314e-03
   5.5730000e+03   7.5978381e-03
   5.5750000e+03   7.7419576e-03
   5.5780000e+03   7.8327411e-03
   5.5790000e+03   7.9805257e-03
   5.5820000e+03   8.0116478e-03
   5.5850000e+03   8.2454268e-03
   5.5880000e+03   8.4779116e-03
   5.5890000e+03   8.6416793e-03
   5.5920000e+03   8.7409822e-03
   5.5940000e+03   8.9196279e-03
   5.5960000e+03   9.0468947e-03
   5.5980000e+03   9.1701523e-03
   5.6010000e+03   9.2729006e-03
   5.6030000e+03   9.4846689e-03
   5.6060000e+03   9.6304203e-03
   5.6070000e+03   9.8296264e-03
   5.6110000e+03   9.8771706e-03
   5.6120000e+03   1.0098840e-02
   5.6150000e+03   1.0183407e-02
   5.6170000e+03   1.0336506e-02
   5.6190000e+03   1.0421839e-02
   5.6220000e+03   1.0562444e-02
   5.6260000e+03   1.0754766e-02
   5.6290000e+03   1.1004661e-02
   5.6320000e+03   1.1167214e-02
   5.6340000e+03   1.1327631e-02
   5.6360000e+03   1.1459829e-02
   5.6380000e+03   1.1585675e-02
   5.6420000e+03   1.1735789e-02
   5.6470000e+03   1.1970120e-02
   5.6490000e+03   1.2244740e-02
   5.6510000e+03   1.2340580e-02
   5.6540000e+03   1.2472222e-02
   5.6570000e+03   1.2606099e-02
   5.6580000e+03   1.2770504e-02
   5.6610000e+03   1.2809176e-02
   5.6630000e+03   1.2972673e-02
   5.6670000e+03   1.3058647e-02
   5.6680000e+03   1.3248938e-02
   5.6710000e+03   1.3318967e-02
   5.6730000e+03   1.3461311e-02
   5.6760000e+03   1.3585305e-02
   5.6800000e+03   1.3737585e-02
   5.6820000e+03   1.3918143e-02
   5.6830000e+03   1.4011633e-02
   5.6850000e+03   1.4043275e-02
   5.6870000e+03   1.4127360e-02
   5.6880000e+03   1.4204907e-02
   5.6920000e+03   1.4229328e-02
   5.6940000e+03   1.4375948e-02
   5.6960000e+03   1.4436836e-02
   5.7000000e+03   1.4512577e-02
   5.7020000e+03   1.4646888e-02
   5.7030000e+03   1.4701226e-02
   5.7060000e+03   1.4746653e-02
   5.7080000e+03   1.4843934e-02
   5.7090000e+03   1.4937643e-02
   5.7120000e+03   1.4941934e-02
   5.7140000e+03   1.5054128e-02
   5.7170000e+03   1.5099456e-02
   5.7200000e+03   1.5172842e-02
   5.7240000e+03   1.5230058e-02
   5.7290000e+03   1.5317976e-02
   5.7310000e+03   1.5445968e-02
   5.7330000e+03   1.5480405e-02
   5.7360000e+03   1.5542472e-02
   5.7380000e+03   1.5600712e-02
   5.7420000e+03   1.5639435e-02
   5.7450000e+03   1.5728332e-02
   5.7470000e+03   1.5761946e-02
   5.7490000e+03   1.5788665e-02
   5.7520000e+03   1.5862649e-02
   5.7530000e+03   1.5932931e-02
   5.7540000e+03   1.5937980e-02
   5.7580000e+03   1.5957609e-02
   5.7590000e+03   1.6036170e-02
   5.7610000e+03   1.6050255e-02
   5.7640000e+03   1.6069958e-02
   5.7650000e+03   1.6081882e-02
   5.7680000e+03   1.6089383e-02
   5.7720000e+03   1.6145046e-02
   5.7740000e+03   1.6193389e-02
   5.7780000e+03   1.6185154e-02
   5.7790000e+03   1.6229977e-02
   5.7800000e+03   1.6229098e-02
   5.7830000e+03   1.6266350e-02
   5.7870000e+03   1.6294401e-02
   5.7900000e+03   1.6313019e-02
   5.7940000e+03   1.6332979e-02
   5.7950000e+03   1.6323450e-02
   5.7970000e+03   1.6328842e-02
   5.7980000e+03   1.6355401e-02
   5.7990000e+03   1.6354817e-02
   5.8020000e+03   1.6353562e-02
   5.8040000e+03   1.6346647e-02
   5.8090000e+03   1.6345672e-02
   5.8120000e+03   1.6343129e-02
   5.8160000e+03   1.6323370e-02
   5.8190000e+03   1.6312979e-02
   5.8220000e+03   1.6333874e-02
   5.8260000e+03   1.6331704e-02
   5.8280000e+03   1.6344030e-02
   5.8310000e+03   1.6366190e-02
   5.8340000e+03   1.6328814e-02
   5.8350000e+03   1.6309050e-02
   5.8370000e+03   1.6301386e-02
   5.8410000e+03   1.6309694e-02
   5.8450000e+03   1.6282939e-02
   5.8460000e+03   1.6252006e-02
   5.8490000e+03   1.6248498e-02
   5.8500000e+03   1.6242567e-02
   5.8530000e+03   1.6228544e-02
   5.8540000e+03   1.6171094e-02
   5.8560000e+03   1.6135808e-02
   5.8610000e+03   1.6127584e-02
   5.8660000e+03   1.6063220e-02
   5.8670000e+03   1.5993673e-02
   5.8700000e+03   1.5959706e-02
   5.8730000e+03   1.5901974e-02
   5.8740000e+03   1.5858731e-02
   5.8780000e+03   1.5835262e-02
   5.8790000e+03   1.5753782e-02
   5.8830000e+03   1.5727145e-02
   5.8850000e+03   1.5637851e-02
   5.8890000e+03   1.5609487e-02
   5.8900000e+03   1.5522867e-02
   5.8930000e+03   1.5493749e-02
   5.8960000e+03   1.5423198e-02
   5.8970000e+03   1.5350194e-02
   5.9000000e+03   1.5327690e-02
   5.9030000e+03   1.5278339e-02
   5.9050000e+03   1.5200339e-02
   5.9090000e+03   1.5152758e-02
   5.9110000e+03   1.5070818e-02
   5.9130000e+03   1.5026682e-02
   5.9150000e+03   1.4981999e-02
   5.9190000e+03   1.4915174e-02
   5.9220000e+03   1.4795710e-02
   5.9250000e+03   1.4709723e-02
   5.9280000e+03   1.4625095e-02
   5.9310000e+03   1.4562332e-02
   5.9320000e+03   1.4491796e-02
   5.9350000e+03   1.4469508e-02
   5.9380000e+03   1.4388093e-02
   5.9410000e+03   1.4306204e-02
   5.9430000e+03   1.4220011e-02
   5.9460000e+03   1.4152063e-02
   5.9480000e+03   1.4034828e-02
   5.9490000e+03   1.3982740e-02
   5.9510000e+03   1.3946744e-02
   5.9530000e+03   1.3899250e-02
   5.9550000e+03   1.3816826e-02
   5.9570000e+03   1.3767164e-02
   5.9600000e+03   1.3695688e-02
   5.9630000e+03   1.3600315e-02
   5.9640000e+03   1.3480201e-02
   5.9680000e+03   1.3428962e-02
   5.9710000e+03   1.3295562e-02
   5.9750000e+03   1.3169033e-02
   5.9770000e+03   1.3005477e-02
   5.9790000e+03   1.2929986e-02
   5.9820000e+03   1.2865857e-02
   5.9840000e+03   1.2776438e-02
   5.9860000e+03   1.2696221e-02
   5.9880000e+03   1.2630628e-02
   5.9910000e+03   1.2579389e-02
   5.9930000e+03   1.2438112e-02
   5.9970000e+03   1.2360081e-02
   6.0000000e+03   1.2203761e-02
   6.0020000e+03   1.2042295e-02
   6.0060000e+03   1.1931428e-02
   6.0100000e+03   1.1749622e-02
   6.0140000e+03   1.1566843e-02
   6.0170000e+03   1.1378299e-02
   6.0190000e+03   1.1217863e-02
   6.0210000e+03   1.1111646e-02
   6.0240000e+03   1.0998055e-02
   6.0270000e+03   1.0902539e-02
   6.0300000e+03   1.0782603e-02
   6.0320000e+03   1.0647472e-02
   6.0340000e+03   1.0523718e-02
   6.0360000e+03   1.0438186e-02
   6.0390000e+03   1.0333716e-02
   6.0410000e+03   1.0203173e-02
   6.0430000e+03   1.0106164e-02
   6.0460000e+03   1.0033882e-02
   6.0490000e+03   9.9369599e-03
   6.0540000e+03   9.8119487e-03
   6.0570000e+03   9.5943885e-03
   6.0590000e+03   9.4868461e-03
   6.0630000e+03   9.4045015e-03
   6.0650000e+03   9.2712929e-03
   6.0670000e+03   9.1485712e-03
   6.0700000e+03   9.0821285e-03
   6.0710000e+03   8.9451603e-03
   6.0740000e+03   8.9050832e-03
   6.0750000e+03   8.8111764e-03
   6.0790000e+03   8.7769935e-03
   6.0810000e+03   8.5998021e-03
   6.0830000e+03   8.5301976e-03
   6.0860000e+03   8.4205024e-03
   6.0870000e+03   8.3147401e-03
   6.0910000e+03   8.2325037e-03
   6.0930000e+03   8.0698925e-03
   6.0960000e+03   8.0253999e-03
   6.1010000e+03   7.8573783e-03
   6.1040000e+03   7.6443187e-03
   6.1080000e+03   7.5254422e-03
   6.1110000e+03   7.3300419e-03
   6.1130000e+03   7.2094508e-03
   6.1160000e+03   7.0960810e-03
   6.1180000e+03   6.9909624e-03
   6.1230000e+03   6.9257639e-03
   6.1270000e+03   6.7128453e-03
   6.1290000e+03   6.5391109e-03
   6.1330000e+03   6.4790007e-03
   6.1360000e+03   6.3652480e-03
   6.1370000e+03   6.2178684e-03
   6.1390000e+03   6.1918903e-03
   6.1420000e+03   6.1499349e-03
   6.1430000e+03   6.0083163e-03
   6.1440000e+03   5.9672138e-03
   6.1470000e+03   5.9283507e-03
   6.1490000e+03   5.8328825e-03
   6.1520000e+03   5.7721452e-03
   6.1540000e+03   5.7008428e-03
   6.1560000e+03   5.6586491e-03
   6.1590000e+03   5.5177946e-03
   6.1620000e+03   5.3809548e-03
   6.1640000e+03   5.3161145e-03
   6.1660000e+03   5.1975666e-03
   6.1700000e+03   5.1036019e-03
   6.1720000e+03   4.9386169e-03
   6.1750000e+03   4.8809888e-03
   6.1780000e+03   4.7922542e-03
   6.1800000e+03   4.7372968e-03
   6.1830000e+03   4.6832071e-03
   6.1870000e+03   4.5523197e-03
   6.1910000e+03   4.4081946e-03
   6.1940000e+03   4.2483390e-03
   6.1950000e+03   4.1123182e-03
   6.2000000e+03   4.0753304e-03
   6.2040000e+03   3.9094246e-03
   6.2060000e+03   3.8207899e-03
   6.2100000e+03   3.7670040e-03
   6.2130000e+03   3.6281313e-03
   6.2160000e+03   3.5228085e-03
   6.2180000e+03   3.4852897e-03
   6.2230000e+03   3.4776392e-03
   6.2270000e+03   3.3374447e-03
   6.2300000e+03   3.2323949e-03
   6.2340000e+03   3.1267164e-03
   6.2350000e+03   3.0208838e-03
   6.2380000e+03   3.0038038e-03
   6.2420000e+03   2.9546241e-03
   6.2440000e+03   2.8497667e-03
   6.2460000e+03   2.7815603e-03
   6.2480000e+03   2.7820566e-03
   6.2510000e+03   2.7635179e-03
   6.2540000e+03   2.7554501e-03
   6.2560000e+03   2.7005817e-03
   6.2610000e+03   2.6487992e-03
   6.2640000e+03   2.6200675e-03
   6.2680000e+03   2.6201254e-03
   6.2720000e+03   2.5846624e-03
   6.2750000e+03   2.5750369e-03
   6.2770000e+03   2.5448063e-03
   6.2790000e+03   2.5281145e-03
   6.2820000e+03   2.5589696e-03
   6.2830000e+03   2.5769653e-03
   6.2870000e+03   2.5684193e-03
   6.2910000e+03   2.6100964e-03
   6.2920000e+03   2.6415531e-03
   6.2930000e+03   2.6289660e-03
   6.2960000e+03   2.6187432e-03
   6.2990000e+03   2.6470939e-03
   6.3000000e+03   2.6846405e-03
   6.3010000e+03   2.7011167e-03
   6.3040000e+03   2.7372597e-03
   6.3080000e+03   2.7887882e-03
   6.3090000e+03   2.8293467e-03
   6.3130000e+03   2.8393336e-03
   6.3160000e+03   2.8745799e-03
   6.3170000e+03   2.9369493e-03
   6.3180000e+03   2.9609314e-03
   6.3200000e+03   2.9856922e-03
   6.3240000e+03   2.9965760e-03
   6.3260000e+03   3.0615804e-03
   6.3300000e+03   3.0887894e-03
   6.3340000e+03   3.1599837e-03
   6.3370000e+03   3.2237882e-03
   6.3390000e+03   3.2611190e-03
   6.3420000e+03   3.2930208e-03
   6.3460000e+03   3.3393353e-03
   6.3490000e+03   3.3929051e-03
   6.3510000e+03   3.4422518e-03
   6.3530000e+03   3.4998181e-03
   6.3560000e+03   3.5397709e-03
   6.3590000e+03   3.6145423e-03
   6.3600000e+03   3.6834441e-03
   6.3610000e+03   3.6891045e-03
   6.3640000e+03   3.6975723e-03
   6.3660000e+03   3.7349313e-03
   6.3700000e+03   3.7595446e-03
   6.3730000e+03   3.8351707e-03
   6.3750000e+03   3.8816650e-03
   6.3770000e+03   3.9214239e-03
   6.3810000e+03   3.9392074e-03
   6.3840000e+03   4.0042504e-03
   6.3870000e+03   4.0670215e-03
   6.3890000e+03   4.1168886e-03
   6.3920000e+03   4.1587949e-03
   6.3940000e+03   4.2006803e-03
   6.3970000e+03   4.2372584e-03
   6.4000000e+03   4.2737853e-03
   6.4030000e+03   4.3114323e-03
   6.4080000e+03   4.3680435e-03
   6.4100000e+03   4.4414370e-03
   6.4120000e+03   4.4823240e-03
   6.4150000e+03   4.5232364e-03
   6.4170000e+03   4.5802599e-03
   6.4190000e+03   4.6197296e-03
   6.4220000e+03   4.6586408e-03
   6.4250000e+03   4.7037509e-03
   6.4270000e+03   4.7392344e-03
   6.4280000e+03   4.7670784e-03
   6.4310000e+03   4.7886251e-03
   6.4330000e+03   4.8230210e-03
   6.4350000e+03   4.8462320e-03
   6.4390000e+03   4.8774018e-03
   6.4410000e+03   4.9277386e-03
   6.4430000e+03   4.9523594e-03
   6.4460000e+03   4.9730133e-03
   6.4490000e+03   5.0082985e-03
   6.4500000e+03   5.0410770e-03
   6.4530000e+03   5.0515196e-03
   6.4560000e+03   5.0806138e-03
   6.4590000e+03   5.1118204e-03
   6.4610000e+03   5.1502879e-03
   6.4660000e+03   5.1691733e-03
   6.4670000e+03   5.2200474e-03
   6.4720000e+03   5.2252304e-03
   6.4730000e+03   5.2729032e-03
   6.4770000e+03   5.2780851e-03
   6.4810000e+03   5.3107950e-03
   6.4830000e+03   5.3518609e-03
   6.4840000e+03   5.3685839e-03
   6.4860000e+03   5.3749908e-03
   6.4880000e+03   5.3823290e-03
   6.4900000e+03   5.3988223e-03
   6.4910000e+03   5.4112913e-03
   6.4940000e+03   5.4088452e-03
   6.4980000e+03   5.4421859e-03
   6.5030000e+03   5.4811420e-03
   6.5080000e+03   5.5186465e-03
   6.5100000e+03   5.5546608e-03
   6.5130000e+03   5.5749225e-03
   6.5160000e+03   5.5979990e-03
   6.5180000e+03   5.6276293e-03
   6.5200000e+03   5.6425237e-03
   6.5230000e+03   5.6548589e-03
   6.5250000e+03   5.6602895e-03
   6.5270000e+03   5.6740995e-03
   6.5300000e+03   5.6921912e-03
   6.5330000e+03   5.6991479e-03
   6.5370000e+03   5.7083625e-03
   6.5400000e+03   5.7254597e-03
   6.5420000e+03   5.7375660e-03
   6.5430000e+03   5.7380227e-03
   6.5450000e+03   5.7371094e-03
   6.5490000e+03   5.7360572e-03
   6.5510000e+03   5.7505533e-03
   6.5530000e+03   5.7627349e-03
   6.5550000e+03   5.7595797e-03
   6.5580000e+03   5.7712806e-03
   6.5630000e+03   5.7705965e-03
   6.5650000e+03   5.7783174e-03
   6.5660000e+03   5.7734585e-03
   6.5690000e+03   5.7721695e-03
   6.5730000e+03   5.7652630e-03
   6.5750000e+03   5.7629775e-03
   6.5760000e+03   5.7537029e-03
   6.5780000e+03   5.7643039e-03
   6.5800000e+03   5.7597701e-03
   6.5820000e+03   5.7673665e-03
   6.5850000e+03   5.7549924e-03
   6.5880000e+03   5.7486052e-03
   6.5910000e+03   5.7425452e-03
   6.5930000e+03   5.7431751e-03
   6.5940000e+03   5.7350046e-03
   6.5950000e+03   5.7396129e-03
   6.5970000e+03   5.7331231e-03
   6.5990000e+03   5.7280281e-03
   6.6020000e+03   5.7196778e-03
   6.6040000e+03   5.6985192e-03
   6.6080000e+03   5.6968795e-03
   6.6110000e+03   5.6802115e-03
   6.6140000e+03   5.6656005e-03
   6.6170000e+03   5.6511558e-03
   6.6210000e+03   5.6337526e-03
   6.6240000e+03   5.6032036e-03
   6.6290000e+03   5.5845314e-03
   6.6300000e+03   5.5528849e-03
   6.6330000e+03   5.5444963e-03
   6.6350000e+03   5.5325474e-03
   6.6380000e+03   5.5241085e-03
   6.6400000e+03   5.5089254e-03
   6.6440000e+03   5.4998570e-03
   6.6450000e+03   5.4777315e-03
   6.6480000e+03   5.4776318e-03
   6.6500000e+03   5.4559686e-03
   6.6520000e+03   5.4429596e-03
   6.6550000e+03   5.4273684e-03
   6.6580000e+03   5.3983504e-03
   6.6610000e+03   5.3666697e-03
   6.6630000e+03   5.3389900e-03
   6.6670000e+03   5.3298811e-03
   6.6700000e+03   5.2904916e-03
   6.6740000e+03   5.2686500e-03
   6.6770000e+03   5.2340965e-03
   6.6790000e+03   5.2047433e-03
   6.6810000e+03   5.1867277e-03
   6.6860000e+03   5.1678312e-03
   6.6890000e+03   5.1183705e-03
   6.6910000e+03   5.0889467e-03
   6.6940000e+03   5.0673881e-03
   6.6950000e+03   5.0378167e-03
   6.6970000e+03   5.0251235e-03
   6.7000000e+03   5.0004371e-03
   6.7020000e+03   4.9697620e-03
   6.7050000e+03   4.9471040e-03
   6.7070000e+03   4.9120250e-03
   6.7110000e+03   4.8918802e-03
   6.7140000e+03   4.8467829e-03
   6.7160000e+03   4.8114793e-03
   6.7180000e+03   4.7847939e-03
   6.7190000e+03   4.7578063e-03
   6.7200000e+03   4.7493402e-03
   6.7210000e+03   4.7375648e-03
   6.7230000e+03   4.7259103e-03
   6.7260000e+03   4.6980610e-03
   6.7280000e+03   4.6626201e-03
   6.7300000e+03   4.6337630e-03
   6.7320000e+03   4.6115106e-03
   6.7340000e+03   4.5859562e-03
   6.7360000e+03   4.5562484e-03
   6.7390000e+03   4.5329111e-03
   6.7410000e+03   4.4955931e-03
   6.7430000e+03   4.4674446e-03
   6.7450000e+03   4.4417153e-03
   6.7460000e+03   4.4215259e-03
   6.7480000e+03   4.4099142e-03
   6.7510000e+03   4.3872046e-03
   6.7520000e+03   4.3509397e-03
   6.7540000e+03   4.3344426e-03
   6.7570000e+03   4.3059589e-03
   6.7610000e+03   4.2743247e-03
   6.7640000e+03   4.2192902e-03
   6.7670000e+03   4.1732941e-03
   6.7720000e+03   4.1366495e-03
   6.7750000e+03   4.0682658e-03
   6.7780000e+03   4.0289368e-03
   6.7800000e+03   3.9859536e-03
   6.7820000e+03   3.9670361e-03
   6.7860000e+03   3.9289765e-03
   6.7880000e+03   3.8754660e-03
   6.7910000e+03   3.8378767e-03
   6.7940000e+03   3.7896737e-03
   6.7960000e+03   3.7540536e-03
   6.7970000e+03   3.7287197e-03
   6.8000000e+03   3.7155537e-03
   6.8020000e+03   3.6691431e-03
   6.8030000e+03   3.6363486e-03
   6.8050000e+03   3.6220038e-03
   6.8070000e+03   3.5961595e-03
   6.8090000e+03   3.5754721e-03
   6.8100000e+03   3.5548949e-03
   6.8120000e+03   3.5435462e-03
   6.8150000e+03   3.5091293e-03
   6.8180000e+03   3.4787254e-03
   6.8210000e+03   3.4341789e-03
   6.8220000e+03   3.3901226e-03
   6.8260000e+03   3.3826572e-03
   6.8300000e+03   3.3349886e-03
   6.8340000e+03   3.2710409e-03
   6.8360000e+03   3.2063002e-03
   6.8390000e+03   3.1591664e-03
   6.8410000e+03   3.1031135e-03
   6.8430000e+03   3.0718130e-03
   6.8460000e+03   3.0503522e-03
   6.8480000e+03   2.9973084e-03
   6.8510000e+03   2.9656980e-03
   6.8530000e+03   2.9145319e-03
   6.8580000e+03   2.8924923e-03
   6.8620000e+03   2.8159754e-03
   6.8650000e+03   2.7562454e-03
   6.8700000e+03   2.7024722e-03
   6.8730000e+03   2.6271123e-03
   6.8760000e+03   2.5769609e-03
   6.8790000e+03   2.5344236e-03
   6.8800000e+03   2.4957768e-03
   6.8820000e+03   2.4771369e-03
   6.8840000e+03   2.4430003e-03
   6.8860000e+03   2.4210789e-03
   6.8880000e+03   2.4015620e-03
   6.8920000e+03   2.3684940e-03
   6.8940000e+03   2.3156885e-03
   6.8970000e+03   2.2948926e-03
   6.9000000e+03   2.2624510e-03
   6.9040000e+03   2.2262320e-03
   6.9080000e+03   2.1764414e-03
   6.9090000e+03   2.1138623e-03
   6.9110000e+03   2.0931049e-03
   6.9130000e+03   2.0788688e-03
   6.9150000e+03   2.0514934e-03
   6.9170000e+03   2.0341208e-03
   6.9190000e+03   2.0110597e-03
   6.9220000e+03   1.9759444e-03
   6.9240000e+03   1.9517924e-03
   6.9260000e+03   1.9343244e-03
   6.9270000e+03   1.9142316e-03
   6.9300000e+03   1.9058854e-03
   6.9340000e+03   1.8649983e-03
   6.9350000e+03   1.8180501e-03
   6.9370000e+03   1.8139630e-03
   6.9390000e+03   1.8046000e-03
   6.9420000e+03   1.7577652e-03
   6.9450000e+03   1.7464953e-03
   6.9480000e+03   1.7248193e-03
   6.9500000e+03   1.7050473e-03
   6.9540000e+03   1.6666786e-03
   6.9560000e+03   1.6127181e-03
   6.9580000e+03   1.6108856e-03
   6.9610000e+03   1.6117670e-03
   6.9630000e+03   1.6101057e-03
   6.9660000e+03   1.5710684e-03
   6.9690000e+03   1.5155506e-03
   6.9720000e+03   1.4963414e-03
   6.9730000e+03   1.4778651e-03
   6.9740000e+03   1.4750143e-03
   6.9780000e+03   1.4804285e-03
   6.9800000e+03   1.4302362e-03
   6.9830000e+03   1.4328473e-03
   6.9870000e+03   1.4040383e-03
   6.9890000e+03   1.3735271e-03
   6.9900000e+03   1.3480045e-03
   6.9930000e+03   1.3510122e-03
   6.9960000e+03   1.3250248e-03
   6.9980000e+03   1.2761983e-03
   7.0010000e+03   1.2550900e-03
   7.0040000e+03   1.2321712e-03
   7.0080000e+03   1.2060897e-03
   7.0100000e+03   1.1663899e-03
   7.0130000e+03   1.1618786e-03
   7.0150000e+03   1.1417777e-03
   7.0180000e+03   1.1393062e-03
   7.0190000e+03   1.1375935e-03
   7.0230000e+03   1.1368965e-03
   7.0250000e+03   1.1039015e-03
   7.0280000e+03   1.0900062e-03
   7.0310000e+03   1.0619123e-03
   7.0340000e+03   1.0514403e-03
   7.0360000e+03   1.0297154e-03
   7.0380000e+03   1.0204367e-03
   7.0400000e+03   1.0147197e-03
   7.0440000e+03   1.0096924e-03
   7.0490000e+03   1.0009236e-03
   7.0520000e+03   9.9883769e-04


==> TeX/Tikz/plotdata/formation/BAK/subgrad.dat <==
   0.0000000e+00   1.6698068e+03
   1.0000000e+01   8.5017365e+02
   2.0000000e+01   3.9486554e+02
   3.0000000e+01   6.6779434e+02
   4.0000000e+01   7.0091694e+02
   5.0000000e+01   5.1203362e+02
   6.0000000e+01   5.1727404e+02
   7.0000000e+01   5.1203362e+02
   8.0000000e+01   3.6082713e+02
   9.0000000e+01   4.1007610e+02
   1.0000000e+02   4.9430927e+02
   1.1000000e+02   4.9608971e+02
   1.2000000e+02   5.5305280e+02
   1.3000000e+02   4.8236728e+02
   1.4000000e+02   3.4535769e+02
   1.5000000e+02   3.7786773e+02
   1.6000000e+02   3.9679161e+02
   1.7000000e+02   6.3734464e+02
   1.8000000e+02   4.8681491e+02
   1.9000000e+02   3.1131524e+02
   2.0000000e+02   5.0561042e+02
   2.1000000e+02   3.1962743e+02
   2.2000000e+02   4.5804313e+02
   2.3000000e+02   5.0384953e+02
   2.4000000e+02   3.7939662e+02
   2.5000000e+02   2.9577518e+02
   2.6000000e+02   4.8262055e+02
   2.7000000e+02   3.4951467e+02
   2.8000000e+02   2.8542109e+02
   2.9000000e+02   4.0328751e+02
   3.0000000e+02   3.4556477e+02
   3.1000000e+02   3.7455718e+02
   3.2000000e+02   4.1362763e+02
   3.3000000e+02   3.1365669e+02
   3.4000000e+02   2.8979486e+02
   3.5000000e+02   4.6684644e+02
   3.6000000e+02   3.0437991e+02
   3.7000000e+02   2.8526372e+02
   3.8000000e+02   3.2153490e+02
   3.9000000e+02   2.9290736e+02
   4.0000000e+02   2.3616454e+02
   4.1000000e+02   2.4116948e+02
   4.2000000e+02   3.8676483e+02
   4.3000000e+02   3.2379377e+02
   4.4000000e+02   2.6158148e+02
   4.5000000e+02   2.7637559e+02
   4.6000000e+02   2.9626348e+02
   4.7000000e+02   3.6585428e+02
   4.8000000e+02   2.7409450e+02
   4.9000000e+02   2.4391688e+02
   5.0000000e+02   3.2109138e+02
   5.1000000e+02   2.9553030e+02
   5.2000000e+02   2.0778515e+02
   5.3000000e+02   2.9794366e+02
   5.4000000e+02   4.6750642e+02
   5.5000000e+02   2.9007597e+02
   5.6000000e+02   2.2775164e+02
   5.7000000e+02   2.9740565e+02
   5.8000000e+02   2.3990764e+02
   5.9000000e+02   2.0447639e+02
   6.0000000e+02   2.1415783e+02
   6.1000000e+02   3.3389349e+02
   6.2000000e+02   2.7713437e+02
   6.3000000e+02   1.7181749e+02
   6.4000000e+02   1.5816555e+02
   6.5000000e+02   1.5825534e+02
   6.6000000e+02   2.4260881e+02
   6.7000000e+02   2.3139264e+02
   6.8000000e+02   2.1454699e+02
   6.9000000e+02   2.2386355e+02
   7.0000000e+02   2.6468269e+02
   7.1000000e+02   2.3501113e+02
   7.2000000e+02   1.9434783e+02
   7.3000000e+02   2.1756964e+02
   7.4000000e+02   3.2141828e+02
   7.5000000e+02   2.3579578e+02
   7.6000000e+02   1.3364511e+02
   7.7000000e+02   1.4396608e+02
   7.8000000e+02   2.0441560e+02
   7.9000000e+02   2.9277748e+02
   8.0000000e+02   2.7306104e+02
   8.1000000e+02   2.0781973e+02
   8.2000000e+02   1.7665184e+02
   8.3000000e+02   2.2530744e+02
   8.4000000e+02   2.7258805e+02
   8.5000000e+02   2.4587869e+02
   8.6000000e+02   2.2358630e+02
   8.7000000e+02   2.2212414e+02
   8.8000000e+02   2.6910507e+02
   8.9000000e+02   2.2833889e+02
   9.0000000e+02   2.0331006e+02
   9.1000000e+02   2.2652777e+02
   9.2000000e+02   2.5146576e+02
   9.3000000e+02   2.1715309e+02
   9.4000000e+02   2.0409929e+02
   9.5000000e+02   2.4333436e+02
   9.6000000e+02   2.4517742e+02
   9.7000000e+02   2.0980417e+02
   9.8000000e+02   2.0506296e+02
   9.9000000e+02   2.4229057e+02
   1.0000000e+03   2.3506054e+02
   1.0100000e+03   2.0683194e+02
   1.0200000e+03   2.0974825e+02
   1.0300000e+03   2.3765955e+02
   1.0400000e+03   2.2661486e+02
   1.0500000e+03   2.0741084e+02
   1.0600000e+03   2.1368381e+02
   1.0700000e+03   2.3117986e+02
   1.0800000e+03   2.2095056e+02
   1.0900000e+03   2.0884941e+02
   1.1000000e+03   2.1405384e+02
   1.1100000e+03   2.2382495e+02
   1.1200000e+03   2.1622946e+02
   1.1300000e+03   2.0979368e+02
   1.1400000e+03   2.1306466e+02
   1.1500000e+03   2.1803412e+02
   1.1600000e+03   2.1309020e+02
   1.1700000e+03   2.0977149e+02
   1.1800000e+03   2.1002782e+02
   1.1900000e+03   2.1044223e+02
   1.2000000e+03   2.0653202e+02
   1.2100000e+03   2.0383889e+02
   1.2200000e+03   2.0112089e+02
   1.2300000e+03   1.9933923e+02
   1.2400000e+03   1.9642098e+02
   1.2500000e+03   1.9472934e+02
   1.2600000e+03   1.9163699e+02
   1.2700000e+03   1.8738303e+02
   1.2800000e+03   1.7943683e+02
   1.2900000e+03   1.6966104e+02
   1.3000000e+03   1.5707139e+02
   1.3100000e+03   1.4531221e+02
   1.3200000e+03   1.3300179e+02
   1.3300000e+03   1.2302774e+02
   1.3400000e+03   1.1304309e+02
   1.3500000e+03   1.0615793e+02
   1.3600000e+03   9.9218365e+01
   1.3700000e+03   9.5546871e+01
   1.3800000e+03   9.1273705e+01
   1.3900000e+03   8.9983604e+01
   1.4000000e+03   8.7416457e+01
   1.4100000e+03   8.7465090e+01
   1.4200000e+03   8.5743579e+01
   1.4300000e+03   8.6395249e+01
   1.4400000e+03   8.5014193e+01
   1.4500000e+03   8.5897797e+01
   1.4600000e+03   8.4586431e+01
   1.4700000e+03   8.5566084e+01
   1.4800000e+03   8.4206858e+01
   1.4900000e+03   8.5238616e+01
   1.5000000e+03   8.3914314e+01
   1.5100000e+03   8.3029736e+01
   1.5200000e+03   8.0101729e+01
   1.5300000e+03   7.7094395e+01
   1.5400000e+03   7.2467565e+01
   1.5500000e+03   6.7892905e+01
   1.5600000e+03   6.2165153e+01
   1.5700000e+03   5.6724599e+01
   1.5800000e+03   5.0598731e+01
   1.5900000e+03   4.5005015e+01
   1.6000000e+03   3.9133270e+01
   1.6100000e+03   3.3981699e+01
   1.6200000e+03   2.8856472e+01
   1.6300000e+03   2.4547838e+01
   1.6400000e+03   2.0455926e+01
   1.6500000e+03   1.7182322e+01
   1.6600000e+03   1.4217247e+01
   1.6700000e+03   1.1992747e+01
   1.6800000e+03   1.0092372e+01
   1.6900000e+03   8.7871460e+00
   1.7000000e+03   7.7523751e+00
   1.7100000e+03   7.1114174e+00
   1.7200000e+03   6.6359315e+00
   1.7300000e+03   6.3591915e+00
   1.7400000e+03   6.1549370e+00
   1.7500000e+03   6.0284275e+00
   1.7600000e+03   5.9270151e+00
   1.7700000e+03   5.8508752e+00
   1.7800000e+03   5.7828602e+00
   1.7900000e+03   5.7221457e+00
   1.8000000e+03   5.6645725e+00
   1.8100000e+03   5.6091569e+00
   1.8200000e+03   5.5554817e+00
   1.8300000e+03   5.5027611e+00
   1.8400000e+03   5.4513011e+00
   1.8500000e+03   5.4005997e+00
   1.8600000e+03   5.3509272e+00
   1.8700000e+03   5.3020067e+00
   1.8800000e+03   5.2539779e+00
   1.8900000e+03   5.2067006e+00
   1.9000000e+03   5.1602271e+00
   1.9100000e+03   5.1144873e+00
   1.9200000e+03   5.0694908e+00
   1.9300000e+03   5.0251994e+00
   1.9400000e+03   4.9816054e+00
   1.9500000e+03   4.9386843e+00
   1.9600000e+03   4.8964226e+00
   1.9700000e+03   4.8548017e+00
   1.9800000e+03   4.8138067e+00
   1.9900000e+03   4.7734219e+00
   2.0000000e+03   4.7336329e+00
   2.0100000e+03   4.6944253e+00
   2.0200000e+03   4.6557857e+00
   2.0300000e+03   4.6177010e+00
   2.0400000e+03   4.5801584e+00
   2.0500000e+03   4.5431459e+00
   2.0600000e+03   4.5066516e+00
   2.0700000e+03   4.4706643e+00
   2.0800000e+03   4.4351729e+00
   2.0900000e+03   4.4001668e+00
   2.1000000e+03   4.3656357e+00
   2.1100000e+03   4.3315697e+00
   2.1200000e+03   4.2979593e+00
   2.1300000e+03   4.2647949e+00
   2.1400000e+03   4.2320677e+00
   2.1500000e+03   4.1997689e+00
   2.1600000e+03   4.1678899e+00
   2.1700000e+03   4.1364225e+00
   2.1800000e+03   4.1053587e+00
   2.1900000e+03   4.0746907e+00
   2.2000000e+03   4.0444109e+00
   2.2100000e+03   4.0145121e+00
   2.2200000e+03   3.9849870e+00
   2.2300000e+03   3.9558287e+00
   2.2400000e+03   3.9270304e+00
   2.2500000e+03   3.8985856e+00
   2.2600000e+03   3.8704878e+00
   2.2700000e+03   3.8427309e+00
   2.2800000e+03   3.8153086e+00
   2.2900000e+03   3.7882151e+00
   2.3000000e+03   3.7614447e+00
   2.3100000e+03   3.7349916e+00
   2.3200000e+03   3.7088505e+00
   2.3300000e+03   3.6830158e+00
   2.3400000e+03   3.6574824e+00
   2.3500000e+03   3.6322453e+00
   2.3600000e+03   3.6072993e+00
   2.3700000e+03   3.5826397e+00
   2.3800000e+03   3.5582616e+00
   2.3900000e+03   3.5341605e+00
   2.4000000e+03   3.5103318e+00
   2.4100000e+03   3.4867711e+00
   2.4200000e+03   3.4634740e+00
   2.4300000e+03   3.4404363e+00
   2.4400000e+03   3.4176538e+00
   2.4500000e+03   3.3951226e+00
   2.4600000e+03   3.3728385e+00
   2.4700000e+03   3.3507978e+00
   2.4800000e+03   3.3289967e+00
   2.4900000e+03   3.3074314e+00
   2.5000000e+03   3.2860983e+00
   2.5100000e+03   3.2649938e+00
   2.5200000e+03   3.2441145e+00
   2.5300000e+03   3.2234568e+00
   2.5400000e+03   3.2030176e+00
   2.5500000e+03   3.1827935e+00
   2.5600000e+03   3.1627812e+00
   2.5700000e+03   3.1429777e+00
   2.5800000e+03   3.1233799e+00
   2.5900000e+03   3.1039847e+00
   2.6000000e+03   3.0847891e+00
   2.6100000e+03   3.0657903e+00
   2.6200000e+03   3.0469855e+00
   2.6300000e+03   3.0283717e+00
   2.6400000e+03   3.0099463e+00
   2.6500000e+03   2.9917066e+00
   2.6600000e+03   2.9736499e+00
   2.6700000e+03   2.9557737e+00
   2.6800000e+03   2.9380754e+00
   2.6900000e+03   2.9205525e+00
   2.7000000e+03   2.9032026e+00
   2.7100000e+03   2.8860232e+00
   2.7200000e+03   2.8690121e+00
   2.7300000e+03   2.8521669e+00
   2.7400000e+03   2.8354853e+00
   2.7500000e+03   2.8189651e+00
   2.7600000e+03   2.8026040e+00
   2.7700000e+03   2.7864001e+00
   2.7800000e+03   2.7703510e+00
   2.7900000e+03   2.7544549e+00
   2.8000000e+03   2.7387095e+00
   2.8100000e+03   2.7231129e+00
   2.8200000e+03   2.7076630e+00
   2.8300000e+03   2.6923582e+00
   2.8400000e+03   2.6771964e+00
   2.8500000e+03   2.6621757e+00
   2.8600000e+03   2.6472943e+00
   2.8700000e+03   2.6325504e+00
   2.8800000e+03   2.6179421e+00
   2.8900000e+03   2.6034679e+00
   2.9000000e+03   2.5891261e+00
   2.9100000e+03   2.5749146e+00
   2.9200000e+03   2.5608320e+00
   2.9300000e+03   2.5468767e+00
   2.9400000e+03   2.5330470e+00
   2.9500000e+03   2.5193414e+00
   2.9600000e+03   2.5057583e+00
   2.9700000e+03   2.4922962e+00
   2.9800000e+03   2.4789536e+00
   2.9900000e+03   2.4657290e+00
   3.0000000e+03   2.4526209e+00
   3.0100000e+03   2.4396280e+00
   3.0200000e+03   2.4267487e+00
   3.0300000e+03   2.4139818e+00
   3.0400000e+03   2.4013258e+00
   3.0500000e+03   2.3887794e+00
   3.0600000e+03   2.3763413e+00
   3.0700000e+03   2.3640102e+00
   3.0800000e+03   2.3517848e+00
   3.0900000e+03   2.3396638e+00
   3.1000000e+03   2.3276460e+00
   3.1100000e+03   2.3157302e+00
   3.1200000e+03   2.3039151e+00
   3.1300000e+03   2.2921996e+00
   3.1400000e+03   2.2805825e+00
   3.1500000e+03   2.2690626e+00
   3.1600000e+03   2.2576389e+00
   3.1700000e+03   2.2463102e+00
   3.1800000e+03   2.2350753e+00
   3.1900000e+03   2.2239333e+00
   3.2000000e+03   2.2128830e+00
   3.2100000e+03   2.2019235e+00
   3.2200000e+03   2.1910536e+00
   3.2300000e+03   2.1802723e+00
   3.2400000e+03   2.1695787e+00
   3.2500000e+03   2.1589717e+00
   3.2600000e+03   2.1484504e+00
   3.2700000e+03   2.1380138e+00
   3.2800000e+03   2.1276609e+00
   3.2900000e+03   2.1173909e+00
   3.3000000e+03   2.1072027e+00
   3.3100000e+03   2.0970955e+00
   3.3200000e+03   2.0870685e+00
   3.3300000e+03   2.0771206e+00
   3.3400000e+03   2.0672511e+00
   3.3500000e+03   2.0574591e+00
   3.3600000e+03   2.0477437e+00
   3.3700000e+03   2.0381041e+00
   3.3800000e+03   2.0285394e+00
   3.3900000e+03   2.0190490e+00
   3.4000000e+03   2.0096319e+00
   3.4100000e+03   2.0002874e+00
   3.4200000e+03   1.9910147e+00
   3.4300000e+03   1.9818130e+00
   3.4400000e+03   1.9726816e+00
   3.4500000e+03   1.9636197e+00
   3.4600000e+03   1.9546266e+00
   3.4700000e+03   1.9457016e+00
   3.4800000e+03   1.9368439e+00
   3.4900000e+03   1.9280529e+00
   3.5000000e+03   1.9193278e+00
   3.5100000e+03   1.9106680e+00
   3.5200000e+03   1.9020728e+00
   3.5300000e+03   1.8935415e+00
   3.5400000e+03   1.8850734e+00
   3.5500000e+03   1.8766679e+00
   3.5600000e+03   1.8683244e+00
   3.5700000e+03   1.8600422e+00
   3.5800000e+03   1.8518207e+00
   3.5900000e+03   1.8436593e+00
   3.6000000e+03   1.8355573e+00
   3.6100000e+03   1.8275142e+00
   3.6200000e+03   1.8195294e+00
   3.6300000e+03   1.8116022e+00
   3.6400000e+03   1.8037322e+00
   3.6500000e+03   1.7959186e+00
   3.6600000e+03   1.7881611e+00
   3.6700000e+03   1.7804589e+00
   3.6800000e+03   1.7728117e+00
   3.6900000e+03   1.7652187e+00
   3.7000000e+03   1.7576795e+00
   3.7100000e+03   1.7501935e+00
   3.7200000e+03   1.7427603e+00
   3.7300000e+03   1.7353793e+00
   3.7400000e+03   1.7280500e+00
   3.7500000e+03   1.7207719e+00
   3.7600000e+03   1.7135445e+00
   3.7700000e+03   1.7063673e+00
   3.7800000e+03   1.6992398e+00
   3.7900000e+03   1.6921616e+00
   3.8000000e+03   1.6851321e+00
   3.8100000e+03   1.6781510e+00
   3.8200000e+03   1.6712177e+00
   3.8300000e+03   1.6643318e+00
   3.8400000e+03   1.6574928e+00
   3.8500000e+03   1.6507003e+00
   3.8600000e+03   1.6439539e+00
   3.8700000e+03   1.6372530e+00
   3.8800000e+03   1.6305974e+00
   3.8900000e+03   1.6239866e+00
   3.9000000e+03   1.6174201e+00
   3.9100000e+03   1.6108975e+00
   3.9200000e+03   1.6044185e+00
   3.9300000e+03   1.5979825e+00
   3.9400000e+03   1.5915893e+00
   3.9500000e+03   1.5852385e+00
   3.9600000e+03   1.5789295e+00
   3.9700000e+03   1.5726622e+00
   3.9800000e+03   1.5664360e+00
   3.9900000e+03   1.5602506e+00
   4.0000000e+03   1.5541056e+00
   4.0100000e+03   1.5480007e+00
   4.0200000e+03   1.5419355e+00
   4.0300000e+03   1.5359096e+00
   4.0400000e+03   1.5299227e+00
   4.0500000e+03   1.5239745e+00
   4.0600000e+03   1.5180645e+00
   4.0700000e+03   1.5121925e+00
   4.0800000e+03   1.5063580e+00
   4.0900000e+03   1.5005609e+00
   4.1000000e+03   1.4948007e+00
   4.1100000e+03   1.4890770e+00
   4.1200000e+03   1.4833897e+00
   4.1300000e+03   1.4777384e+00
   4.1400000e+03   1.4721227e+00
   4.1500000e+03   1.4665423e+00
   4.1600000e+03   1.4609970e+00
   4.1700000e+03   1.4554864e+00
   4.1800000e+03   1.4500102e+00
   4.1900000e+03   1.4445682e+00
   4.2000000e+03   1.4391599e+00
   4.2100000e+03   1.4337852e+00
   4.2200000e+03   1.4284438e+00
   4.2300000e+03   1.4231353e+00
   4.2400000e+03   1.4178595e+00
   4.2500000e+03   1.4126161e+00
   4.2600000e+03   1.4074048e+00
   4.2700000e+03   1.4022254e+00
   4.2800000e+03   1.3970775e+00
   4.2900000e+03   1.3919609e+00
   4.3000000e+03   1.3868754e+00
   4.3100000e+03   1.3818207e+00
   4.3200000e+03   1.3767965e+00
   4.3300000e+03   1.3718026e+00
   4.3400000e+03   1.3668386e+00
   4.3500000e+03   1.3619045e+00
   4.3600000e+03   1.3569998e+00
   4.3700000e+03   1.3521244e+00
   4.3800000e+03   1.3472781e+00
   4.3900000e+03   1.3424605e+00
   4.4000000e+03   1.3376715e+00
   4.4100000e+03   1.3329108e+00
   4.4200000e+03   1.3281782e+00
   4.4300000e+03   1.3234734e+00
   4.4400000e+03   1.3187962e+00
   4.4500000e+03   1.3141465e+00
   4.4600000e+03   1.3095239e+00
   4.4700000e+03   1.3049283e+00
   4.4800000e+03   1.3003594e+00
   4.4900000e+03   1.2958170e+00
   4.5000000e+03   1.2913009e+00
   4.5100000e+03   1.2868109e+00
   4.5200000e+03   1.2823468e+00
   4.5300000e+03   1.2779084e+00
   4.5400000e+03   1.2734954e+00
   4.5500000e+03   1.2691078e+00
   4.5600000e+03   1.2647451e+00
   4.5700000e+03   1.2604074e+00
   4.5800000e+03   1.2560943e+00
   4.5900000e+03   1.2518056e+00
   4.6000000e+03   1.2475413e+00
   4.6100000e+03   1.2433010e+00
   4.6200000e+03   1.2390847e+00
   4.6300000e+03   1.2348921e+00
   4.6400000e+03   1.2307229e+00
   4.6500000e+03   1.2265772e+00
   4.6600000e+03   1.2224546e+00
   4.6700000e+03   1.2183549e+00
   4.6800000e+03   1.2142781e+00
   4.6900000e+03   1.2102239e+00
   4.7000000e+03   1.2061921e+00
   4.7100000e+03   1.2021827e+00
   4.7200000e+03   1.1981953e+00
   4.7300000e+03   1.1942299e+00
   4.7400000e+03   1.1902862e+00
   4.7500000e+03   1.1863642e+00
   4.7600000e+03   1.1824636e+00
   4.7700000e+03   1.1785842e+00
   4.7800000e+03   1.1747260e+00
   4.7900000e+03   1.1708887e+00
   4.8000000e+03   1.1670723e+00
   4.8100000e+03   1.1632764e+00
   4.8200000e+03   1.1595011e+00
   4.8300000e+03   1.1557461e+00
   4.8400000e+03   1.1520112e+00
   4.8500000e+03   1.1482964e+00
   4.8600000e+03   1.1446015e+00
   4.8700000e+03   1.1409263e+00
   4.8800000e+03   1.1372707e+00
   4.8900000e+03   1.1336345e+00
   4.9000000e+03   1.1300176e+00
   4.9100000e+03   1.1264199e+00
   4.9200000e+03   1.1228411e+00
   4.9300000e+03   1.1192813e+00
   4.9400000e+03   1.1157402e+00
   4.9500000e+03   1.1122176e+00
   4.9600000e+03   1.1087136e+00
   4.9700000e+03   1.1052278e+00
   4.9800000e+03   1.1017603e+00
   4.9900000e+03   1.0983108e+00
   5.0000000e+03   1.0948792e+00
   5.0100000e+03   1.0914654e+00
   5.0200000e+03   1.0880693e+00
   5.0300000e+03   1.0846908e+00
   5.0400000e+03   1.0813297e+00
   5.0500000e+03   1.0779858e+00
   5.0600000e+03   1.0746591e+00
   5.0700000e+03   1.0713495e+00
   5.0800000e+03   1.0680568e+00
   5.0900000e+03   1.0647809e+00
   5.1000000e+03   1.0615217e+00
   5.1100000e+03   1.0582790e+00
   5.1200000e+03   1.0550528e+00
   5.1300000e+03   1.0518429e+00
   5.1400000e+03   1.0486493e+00
   5.1500000e+03   1.0454717e+00
   5.1600000e+03   1.0423101e+00
   5.1700000e+03   1.0391644e+00
   5.1800000e+03   1.0360345e+00
   5.1900000e+03   1.0329203e+00
   5.2000000e+03   1.0298215e+00
   5.2100000e+03   1.0267383e+00
   5.2200000e+03   1.0236703e+00
   5.2300000e+03   1.0206176e+00
   5.2400000e+03   1.0175800e+00
   5.2500000e+03   1.0145574e+00
   5.2600000e+03   1.0115498e+00
   5.2700000e+03   1.0085569e+00
   5.2800000e+03   1.0055788e+00
   5.2900000e+03   1.0026152e+00
   5.3000000e+03   9.9966620e-01
   5.3100000e+03   9.9673159e-01
   5.3200000e+03   9.9381129e-01
   5.3300000e+03   9.9090520e-01
   5.3400000e+03   9.8801323e-01
   5.3500000e+03   9.8513529e-01
   5.3600000e+03   9.8227127e-01
   5.3700000e+03   9.7942109e-01
   5.3800000e+03   9.7658465e-01
   5.3900000e+03   9.7376186e-01
   5.4000000e+03   9.7095263e-01
   5.4100000e+03   9.6815686e-01
   5.4200000e+03   9.6537447e-01
   5.4300000e+03   9.6260537e-01
   5.4400000e+03   9.5984948e-01
   5.4500000e+03   9.5710669e-01
   5.4600000e+03   9.5437693e-01
   5.4700000e+03   9.5166011e-01
   5.4800000e+03   9.4895614e-01
   5.4900000e+03   9.4626495e-01
   5.5000000e+03   9.4358643e-01
   5.5100000e+03   9.4092051e-01
   5.5200000e+03   9.3826712e-01
   5.5300000e+03   9.3562617e-01
   5.5400000e+03   9.3299757e-01
   5.5500000e+03   9.3038124e-01
   5.5600000e+03   9.2777712e-01
   5.5700000e+03   9.2518511e-01
   5.5800000e+03   9.2260513e-01
   5.5900000e+03   9.2003712e-01
   5.6000000e+03   9.1748100e-01
   5.6100000e+03   9.1493667e-01
   5.6200000e+03   9.1240408e-01
   5.6300000e+03   9.0988315e-01
   5.6400000e+03   9.0737379e-01
   5.6500000e+03   9.0487594e-01
   5.6600000e+03   9.0238953e-01
   5.6700000e+03   8.9991447e-01
   5.6800000e+03   8.9745070e-01
   5.6900000e+03   8.9499815e-01
   5.7000000e+03   8.9255674e-01
   5.7100000e+03   8.9012641e-01
   5.7200000e+03   8.8770708e-01
   5.7300000e+03   8.8529869e-01
   5.7400000e+03   8.8290116e-01
   5.7500000e+03   8.8051443e-01
   5.7600000e+03   8.7813843e-01
   5.7700000e+03   8.7577309e-01
   5.7800000e+03   8.7341835e-01
   5.7900000e+03   8.7107414e-01
   5.8000000e+03   8.6874040e-01
   5.8100000e+03   8.6641705e-01
   5.8200000e+03   8.6410404e-01
   5.8300000e+03   8.6180130e-01
   5.8400000e+03   8.5950876e-01
   5.8500000e+03   8.5722638e-01
   5.8600000e+03   8.5495407e-01
   5.8700000e+03   8.5269178e-01
   5.8800000e+03   8.5043945e-01
   5.8900000e+03   8.4819702e-01
   5.9000000e+03   8.4596442e-01
   5.9100000e+03   8.4374160e-01
   5.9200000e+03   8.4152850e-01
   5.9300000e+03   8.3932505e-01
   5.9400000e+03   8.3713120e-01
   5.9500000e+03   8.3494690e-01
   5.9600000e+03   8.3277207e-01
   5.9700000e+03   8.3060667e-01
   5.9800000e+03   8.2845064e-01
   5.9900000e+03   8.2630392e-01
   6.0000000e+03   8.2416646e-01
   6.0100000e+03   8.2203820e-01
   6.0200000e+03   8.1991908e-01
   6.0300000e+03   8.1780905e-01
   6.0400000e+03   8.1570806e-01
   6.0500000e+03   8.1361605e-01
   6.0600000e+03   8.1153297e-01
   6.0700000e+03   8.0945876e-01
   6.0800000e+03   8.0739338e-01
   6.0900000e+03   8.0533677e-01
   6.1000000e+03   8.0328888e-01
   6.1100000e+03   8.0124965e-01
   6.1200000e+03   7.9921904e-01
   6.1300000e+03   7.9719699e-01
   6.1400000e+03   7.9518346e-01
   6.1500000e+03   7.9317839e-01
   6.1600000e+03   7.9118174e-01
   6.1700000e+03   7.8919346e-01
   6.1800000e+03   7.8721349e-01
   6.1900000e+03   7.8524179e-01
   6.2000000e+03   7.8327831e-01
   6.2100000e+03   7.8132300e-01
   6.2200000e+03   7.7937582e-01
   6.2300000e+03   7.7743672e-01
   6.2400000e+03   7.7550565e-01
   6.2500000e+03   7.7358256e-01
   6.2600000e+03   7.7166742e-01
   6.2700000e+03   7.6976016e-01
   6.2800000e+03   7.6786076e-01
   6.2900000e+03   7.6596916e-01
   6.3000000e+03   7.6408531e-01
   6.3100000e+03   7.6220918e-01
   6.3200000e+03   7.6034072e-01
   6.3300000e+03   7.5847989e-01
   6.3400000e+03   7.5662664e-01
   6.3500000e+03   7.5478093e-01
   6.3600000e+03   7.5294271e-01
   6.3700000e+03   7.5111196e-01
   6.3800000e+03   7.4928861e-01
   6.3900000e+03   7.4747263e-01
   6.4000000e+03   7.4566399e-01
   6.4100000e+03   7.4386263e-01
   6.4200000e+03   7.4206851e-01
   6.4300000e+03   7.4028161e-01
   6.4400000e+03   7.3850187e-01
   6.4500000e+03   7.3672925e-01
   6.4600000e+03   7.3496373e-01
   6.4700000e+03   7.3320524e-01
   6.4800000e+03   7.3145377e-01
   6.4900000e+03   7.2970926e-01
   6.5000000e+03   7.2797169e-01
   6.5100000e+03   7.2624100e-01
   6.5200000e+03   7.2451717e-01
   6.5300000e+03   7.2280016e-01
   6.5400000e+03   7.2108992e-01
   6.5500000e+03   7.1938642e-01
   6.5600000e+03   7.1768963e-01
   6.5700000e+03   7.1599950e-01
   6.5800000e+03   7.1431600e-01
   6.5900000e+03   7.1263910e-01
   6.6000000e+03   7.1096875e-01
   6.6100000e+03   7.0930493e-01
   6.6200000e+03   7.0764759e-01
   6.6300000e+03   7.0599671e-01
   6.6400000e+03   7.0435224e-01
   6.6500000e+03   7.0271415e-01
   6.6600000e+03   7.0108241e-01
   6.6700000e+03   6.9945699e-01
   6.6800000e+03   6.9783784e-01
   6.6900000e+03   6.9622493e-01
   6.7000000e+03   6.9461824e-01
   6.7100000e+03   6.9301773e-01
   6.7200000e+03   6.9142336e-01
   6.7300000e+03   6.8983510e-01
   6.7400000e+03   6.8825292e-01
   6.7500000e+03   6.8667679e-01
   6.7600000e+03   6.8510667e-01
   6.7700000e+03   6.8354254e-01
   6.7800000e+03   6.8198435e-01
   6.7900000e+03   6.8043209e-01
   6.8000000e+03   6.7888571e-01
   6.8100000e+03   6.7734519e-01
   6.8200000e+03   6.7581049e-01
   6.8300000e+03   6.7428159e-01
   6.8400000e+03   6.7275846e-01
   6.8500000e+03   6.7124106e-01
   6.8600000e+03   6.6972936e-01
   6.8700000e+03   6.6822334e-01
   6.8800000e+03   6.6672296e-01
   6.8900000e+03   6.6522819e-01
   6.9000000e+03   6.6373902e-01
   6.9100000e+03   6.6225539e-01
   6.9200000e+03   6.6077730e-01
   6.9300000e+03   6.5930471e-01
   6.9400000e+03   6.5783758e-01
   6.9500000e+03   6.5637590e-01
   6.9600000e+03   6.5491963e-01
   6.9700000e+03   6.5346874e-01
   6.9800000e+03   6.5202322e-01
   6.9900000e+03   6.5058302e-01
   7.0000000e+03   6.4914813e-01
   7.0100000e+03   6.4771852e-01
   7.0200000e+03   6.4629415e-01
   7.0300000e+03   6.4487500e-01
   7.0400000e+03   6.4346105e-01
   7.0500000e+03   6.4205227e-01
   7.0600000e+03   6.4064863e-01
   7.0700000e+03   6.3925011e-01
   7.0800000e+03   6.3785668e-01
   7.0900000e+03   6.3646831e-01
   7.1000000e+03   6.3508498e-01
   7.1100000e+03   6.3370666e-01
   7.1200000e+03   6.3233333e-01
   7.1300000e+03   6.3096496e-01
   7.1400000e+03   6.2960153e-01
   7.1500000e+03   6.2824301e-01
   7.1600000e+03   6.2688938e-01
   7.1700000e+03   6.2554062e-01
   7.1800000e+03   6.2419669e-01
   7.1900000e+03   6.2285758e-01
   7.2000000e+03   6.2152326e-01
   7.2100000e+03   6.2019370e-01
   7.2200000e+03   6.1886889e-01
   7.2300000e+03   6.1754880e-01
   7.2400000e+03   6.1623340e-01
   7.2500000e+03   6.1492268e-01
   7.2600000e+03   6.1361660e-01
   7.2700000e+03   6.1231515e-01
   7.2800000e+03   6.1101831e-01
   7.2900000e+03   6.0972605e-01
   7.3000000e+03   6.0843834e-01
   7.3100000e+03   6.0715517e-01
   7.3200000e+03   6.0587652e-01
   7.3300000e+03   6.0460235e-01
   7.3400000e+03   6.0333266e-01
   7.3500000e+03   6.0206741e-01
   7.3600000e+03   6.0080659e-01
   7.3700000e+03   5.9955017e-01
   7.3800000e+03   5.9829814e-01
   7.3900000e+03   5.9705046e-01
   7.4000000e+03   5.9580713e-01
   7.4100000e+03   5.9456812e-01
   7.4200000e+03   5.9333340e-01
   7.4300000e+03   5.9210296e-01
   7.4400000e+03   5.9087678e-01
   7.4500000e+03   5.8965483e-01
   7.4600000e+03   5.8843710e-01
   7.4700000e+03   5.8722357e-01
   7.4800000e+03   5.8601421e-01
   7.4900000e+03   5.8480901e-01
   7.5000000e+03   5.8360794e-01
   7.5100000e+03   5.8241098e-01
   7.5200000e+03   5.8121813e-01
   7.5300000e+03   5.8002934e-01
   7.5400000e+03   5.7884464e-01
   7.5500000e+03   5.7766395e-01
   7.5600000e+03   5.7648728e-01
   7.5700000e+03   5.7531461e-01
   7.5800000e+03   5.7414592e-01
   7.5900000e+03   5.7298119e-01
   7.6000000e+03   5.7182041e-01
   7.6100000e+03   5.7066354e-01
   7.6200000e+03   5.6951059e-01
   7.6300000e+03   5.6836152e-01
   7.6400000e+03   5.6721632e-01
   7.6500000e+03   5.6607497e-01
   7.6600000e+03   5.6493745e-01
   7.6700000e+03   5.6380375e-01
   7.6800000e+03   5.6267384e-01
   7.6900000e+03   5.6154771e-01
   7.7000000e+03   5.6042535e-01
   7.7100000e+03   5.5930673e-01
   7.7200000e+03   5.5819183e-01
   7.7300000e+03   5.5708064e-01
   7.7400000e+03   5.5597315e-01
   7.7500000e+03   5.5486933e-01
   7.7600000e+03   5.5376916e-01
   7.7700000e+03   5.5267264e-01
   7.7800000e+03   5.5157974e-01
   7.7900000e+03   5.5049045e-01
   7.8000000e+03   5.4940475e-01
   7.8100000e+03   5.4832262e-01
   7.8200000e+03   5.4724406e-01
   7.8300000e+03   5.4616903e-01
   7.8400000e+03   5.4509753e-01
   7.8500000e+03   5.4402953e-01
   7.8600000e+03   5.4296503e-01
   7.8700000e+03   5.4190401e-01
   7.8800000e+03   5.4084644e-01
   7.8900000e+03   5.3979233e-01
   7.9000000e+03   5.3874164e-01
   7.9100000e+03   5.3769436e-01
   7.9200000e+03   5.3665049e-01
   7.9300000e+03   5.3561000e-01
   7.9400000e+03   5.3457287e-01
   7.9500000e+03   5.3353910e-01
   7.9600000e+03   5.3250867e-01
   7.9700000e+03   5.3148156e-01
   7.9800000e+03   5.3045775e-01
   7.9900000e+03   5.2943724e-01
   8.0000000e+03   5.2842001e-01
   8.0100000e+03   5.2740604e-01
   8.0200000e+03   5.2639531e-01
   8.0300000e+03   5.2538782e-01
   8.0400000e+03   5.2438356e-01
   8.0500000e+03   5.2338249e-01
   8.0600000e+03   5.2238462e-01
   8.0700000e+03   5.2138992e-01
   8.0800000e+03   5.2039839e-01
   8.0900000e+03   5.1941001e-01
   8.1000000e+03   5.1842476e-01
   8.1100000e+03   5.1744263e-01
   8.1200000e+03   5.1646360e-01
   8.1300000e+03   5.1548768e-01
   8.1400000e+03   5.1451483e-01
   8.1500000e+03   5.1354504e-01
   8.1600000e+03   5.1257831e-01
   8.1700000e+03   5.1161462e-01
   8.1800000e+03   5.1065395e-01
   8.1900000e+03   5.0969630e-01
   8.2000000e+03   5.0874164e-01
   8.2100000e+03   5.0778997e-01
   8.2200000e+03   5.0684127e-01
   8.2300000e+03   5.0589554e-01
   8.2400000e+03   5.0495275e-01
   8.2500000e+03   5.0401290e-01
   8.2600000e+03   5.0307597e-01
   8.2700000e+03   5.0214195e-01
   8.2800000e+03   5.0121082e-01
   8.2900000e+03   5.0028258e-01
   8.3000000e+03   4.9935720e-01
   8.3100000e+03   4.9843469e-01
   8.3200000e+03   4.9751502e-01
   8.3300000e+03   4.9659819e-01
   8.3400000e+03   4.9568418e-01
   8.3500000e+03   4.9477298e-01
   8.3600000e+03   4.9386458e-01
   8.3700000e+03   4.9295896e-01
   8.3800000e+03   4.9205612e-01
   8.3900000e+03   4.9115604e-01
   8.4000000e+03   4.9025871e-01
   8.4100000e+03   4.8936412e-01
   8.4200000e+03   4.8847226e-01
   8.4300000e+03   4.8758311e-01
   8.4400000e+03   4.8669666e-01
   8.4500000e+03   4.8581291e-01
   8.4600000e+03   4.8493184e-01
   8.4700000e+03   4.8405343e-01
   8.4800000e+03   4.8317769e-01
   8.4900000e+03   4.8230459e-01
   8.5000000e+03   4.8143413e-01
   8.5100000e+03   4.8056629e-01
   8.5200000e+03   4.7970107e-01
   8.5300000e+03   4.7883845e-01
   8.5400000e+03   4.7797842e-01
   8.5500000e+03   4.7712097e-01
   8.5600000e+03   4.7626609e-01
   8.5700000e+03   4.7541377e-01
   8.5800000e+03   4.7456400e-01
   8.5900000e+03   4.7371677e-01
   8.6000000e+03   4.7287206e-01
   8.6100000e+03   4.7202987e-01
   8.6200000e+03   4.7119019e-01
   8.6300000e+03   4.7035300e-01
   8.6400000e+03   4.6951830e-01
   8.6500000e+03   4.6868608e-01
   8.6600000e+03   4.6785631e-01
   8.6700000e+03   4.6702901e-01
   8.6800000e+03   4.6620415e-01
   8.6900000e+03   4.6538172e-01
   8.7000000e+03   4.6456172e-01
   8.7100000e+03   4.6374413e-01
   8.7200000e+03   4.6292894e-01
   8.7300000e+03   4.6211615e-01
   8.7400000e+03   4.6130575e-01
   8.7500000e+03   4.6049772e-01
   8.7600000e+03   4.5969206e-01
   8.7700000e+03   4.5888875e-01
   8.7800000e+03   4.5808778e-01
   8.7900000e+03   4.5728916e-01
   8.8000000e+03   4.5649286e-01
   8.8100000e+03   4.5569888e-01
   8.8200000e+03   4.5490721e-01
   8.8300000e+03   4.5411783e-01
   8.8400000e+03   4.5333075e-01
   8.8500000e+03   4.5254594e-01
   8.8600000e+03   4.5176341e-01
   8.8700000e+03   4.5098313e-01
   8.8800000e+03   4.5020511e-01
   8.8900000e+03   4.4942934e-01
   8.9000000e+03   4.4865579e-01
   8.9100000e+03   4.4788448e-01
   8.9200000e+03   4.4711538e-01
   8.9300000e+03   4.4634848e-01
   8.9400000e+03   4.4558379e-01
   8.9500000e+03   4.4482128e-01
   8.9600000e+03   4.4406096e-01
   8.9700000e+03   4.4330281e-01
   8.9800000e+03   4.4254683e-01
   8.9900000e+03   4.4179300e-01
   9.0000000e+03   4.4104131e-01
   9.0100000e+03   4.4029176e-01
   9.0200000e+03   4.3954434e-01
   9.0300000e+03   4.3879904e-01
   9.0400000e+03   4.3805586e-01
   9.0500000e+03   4.3731478e-01
   9.0600000e+03   4.3657579e-01
   9.0700000e+03   4.3583889e-01
   9.0800000e+03   4.3510408e-01
   9.0900000e+03   4.3437133e-01
   9.1000000e+03   4.3364065e-01
   9.1100000e+03   4.3291202e-01
   9.1200000e+03   4.3218544e-01
   9.1300000e+03   4.3146090e-01
   9.1400000e+03   4.3073838e-01
   9.1500000e+03   4.3001790e-01
   9.1600000e+03   4.2929942e-01
   9.1700000e+03   4.2858296e-01
   9.1800000e+03   4.2786849e-01
   9.1900000e+03   4.2715601e-01
   9.2000000e+03   4.2644552e-01
   9.2100000e+03   4.2573701e-01
   9.2200000e+03   4.2503046e-01
   9.2300000e+03   4.2432587e-01
   9.2400000e+03   4.2362324e-01
   9.2500000e+03   4.2292255e-01
   9.2600000e+03   4.2222380e-01
   9.2700000e+03   4.2152698e-01
   9.2800000e+03   4.2083208e-01
   9.2900000e+03   4.2013910e-01
   9.3000000e+03   4.1944803e-01
   9.3100000e+03   4.1875886e-01
   9.3200000e+03   4.1807158e-01
   9.3300000e+03   4.1738618e-01
   9.3400000e+03   4.1670267e-01
   9.3500000e+03   4.1602103e-01
   9.3600000e+03   4.1534125e-01
   9.3700000e+03   4.1466333e-01
   9.3800000e+03   4.1398726e-01
   9.3900000e+03   4.1331304e-01
   9.4000000e+03   4.1264065e-01
   9.4100000e+03   4.1197009e-01
   9.4200000e+03   4.1130135e-01
   9.4300000e+03   4.1063443e-01
   9.4400000e+03   4.0996932e-01
   9.4500000e+03   4.0930601e-01
   9.4600000e+03   4.0864449e-01
   9.4700000e+03   4.0798476e-01
   9.4800000e+03   4.0732682e-01
   9.4900000e+03   4.0667065e-01
   9.5000000e+03   4.0601624e-01
   9.5100000e+03   4.0536360e-01
   9.5200000e+03   4.0471271e-01
   9.5300000e+03   4.0406357e-01
   9.5400000e+03   4.0341617e-01
   9.5500000e+03   4.0277051e-01
   9.5600000e+03   4.0212658e-01
   9.5700000e+03   4.0148436e-01
   9.5800000e+03   4.0084387e-01
   9.5900000e+03   4.0020508e-01
   9.6000000e+03   3.9956799e-01
   9.6100000e+03   3.9893261e-01
   9.6200000e+03   3.9829891e-01
   9.6300000e+03   3.9766689e-01
   9.6400000e+03   3.9703656e-01
   9.6500000e+03   3.9640789e-01
   9.6600000e+03   3.9578089e-01
   9.6700000e+03   3.9515555e-01
   9.6800000e+03   3.9453186e-01
   9.6900000e+03   3.9390982e-01
   9.7000000e+03   3.9328942e-01
   9.7100000e+03   3.9267065e-01
   9.7200000e+03   3.9205352e-01
   9.7300000e+03   3.9143800e-01
   9.7400000e+03   3.9082411e-01
   9.7500000e+03   3.9021182e-01
   9.7600000e+03   3.8960114e-01
   9.7700000e+03   3.8899205e-01
   9.7800000e+03   3.8838456e-01
   9.7900000e+03   3.8777866e-01
   9.8000000e+03   3.8717434e-01
   9.8100000e+03   3.8657159e-01
   9.8200000e+03   3.8597042e-01
   9.8300000e+03   3.8537080e-01
   9.8400000e+03   3.8477275e-01
   9.8500000e+03   3.8417625e-01
   9.8600000e+03   3.8358130e-01
   9.8700000e+03   3.8298789e-01
   9.8800000e+03   3.8239601e-01
   9.8900000e+03   3.8180567e-01
   9.9000000e+03   3.8121685e-01
   9.9100000e+03   3.8062955e-01
   9.9200000e+03   3.8004376e-01
   9.9300000e+03   3.7945949e-01
   9.9400000e+03   3.7887671e-01
   9.9500000e+03   3.7829544e-01
   9.9600000e+03   3.7771565e-01
   9.9700000e+03   3.7713735e-01
   9.9800000e+03   3.7656054e-01
   9.9900000e+03   3.7598520e-01
   1.0000000e+04   3.7541133e-01
   1.0010000e+04   3.7483893e-01
   1.0020000e+04   3.7426799e-01
   1.0030000e+04   3.7369850e-01
   1.0040000e+04   3.7313046e-01
   1.0050000e+04   3.7256387e-01
   1.0060000e+04   3.7199872e-01
   1.0070000e+04   3.7143500e-01
   1.0080000e+04   3.7087271e-01
   1.0090000e+04   3.7031185e-01
   1.0100000e+04   3.6975241e-01
   1.0110000e+04   3.6919438e-01
   1.0120000e+04   3.6863776e-01
   1.0130000e+04   3.6808254e-01
   1.0140000e+04   3.6752873e-01
   1.0150000e+04   3.6697631e-01
   1.0160000e+04   3.6642528e-01
   1.0170000e+04   3.6587563e-01
   1.0180000e+04   3.6532737e-01
   1.0190000e+04   3.6478047e-01
   1.0200000e+04   3.6423495e-01
   1.0210000e+04   3.6369080e-01
   1.0220000e+04   3.6314800e-01
   1.0230000e+04   3.6260657e-01
   1.0240000e+04   3.6206648e-01
   1.0250000e+04   3.6152774e-01
   1.0260000e+04   3.6099034e-01
   1.0270000e+04   3.6045428e-01
   1.0280000e+04   3.5991955e-01
   1.0290000e+04   3.5938615e-01
   1.0300000e+04   3.5885407e-01
   1.0310000e+04   3.5832331e-01
   1.0320000e+04   3.5779386e-01
   1.0330000e+04   3.5726573e-01
   1.0340000e+04   3.5673889e-01
   1.0350000e+04   3.5621336e-01
   1.0360000e+04   3.5568913e-01
   1.0370000e+04   3.5516619e-01
   1.0380000e+04   3.5464453e-01
   1.0390000e+04   3.5412416e-01
   1.0400000e+04   3.5360506e-01
   1.0410000e+04   3.5308724e-01
   1.0420000e+04   3.5257069e-01
   1.0430000e+04   3.5205540e-01
   1.0440000e+04   3.5154138e-01
   1.0450000e+04   3.5102861e-01
   1.0460000e+04   3.5051709e-01
   1.0470000e+04   3.5000682e-01
   1.0480000e+04   3.4949779e-01
   1.0490000e+04   3.4899001e-01
   1.0500000e+04   3.4848346e-01
   1.0510000e+04   3.4797814e-01
   1.0520000e+04   3.4747404e-01
   1.0530000e+04   3.4697117e-01
   1.0540000e+04   3.4646952e-01
   1.0550000e+04   3.4596908e-01
   1.0560000e+04   3.4546985e-01
   1.0570000e+04   3.4497183e-01
   1.0580000e+04   3.4447501e-01
   1.0590000e+04   3.4397939e-01
   1.0600000e+04   3.4348496e-01
   1.0610000e+04   3.4299173e-01
   1.0620000e+04   3.4249968e-01
   1.0630000e+04   3.4200881e-01
   1.0640000e+04   3.4151911e-01
   1.0650000e+04   3.4103060e-01
   1.0660000e+04   3.4054325e-01
   1.0670000e+04   3.4005707e-01
   1.0680000e+04   3.3957205e-01
   1.0690000e+04   3.3908819e-01
   1.0700000e+04   3.3860548e-01
   1.0710000e+04   3.3812393e-01
   1.0720000e+04   3.3764352e-01
   1.0730000e+04   3.3716425e-01
   1.0740000e+04   3.3668613e-01
   1.0750000e+04   3.3620914e-01
   1.0760000e+04   3.3573328e-01
   1.0770000e+04   3.3525855e-01
   1.0780000e+04   3.3478494e-01
   1.0790000e+04   3.3431245e-01
   1.0800000e+04   3.3384108e-01
   1.0810000e+04   3.3337082e-01
   1.0820000e+04   3.3290168e-01
   1.0830000e+04   3.3243363e-01
   1.0840000e+04   3.3196669e-01
   1.0850000e+04   3.3150085e-01
   1.0860000e+04   3.3103611e-01
   1.0870000e+04   3.3057245e-01
   1.0880000e+04   3.3010988e-01
   1.0890000e+04   3.2964840e-01
   1.0900000e+04   3.2918800e-01
   1.0910000e+04   3.2872867e-01
   1.0920000e+04   3.2827042e-01
   1.0930000e+04   3.2781323e-01
   1.0940000e+04   3.2735712e-01
   1.0950000e+04   3.2690206e-01
   1.0960000e+04   3.2644807e-01
   1.0970000e+04   3.2599513e-01
   1.0980000e+04   3.2554324e-01
   1.0990000e+04   3.2509241e-01
   1.1000000e+04   3.2464262e-01
   1.1010000e+04   3.2419387e-01
   1.1020000e+04   3.2374616e-01
   1.1030000e+04   3.2329949e-01
   1.1040000e+04   3.2285384e-01
   1.1050000e+04   3.2240923e-01
   1.1060000e+04   3.2196564e-01
   1.1070000e+04   3.2152308e-01
   1.1080000e+04   3.2108153e-01
   1.1090000e+04   3.2064100e-01
   1.1100000e+04   3.2020149e-01
   1.1110000e+04   3.1976298e-01
   1.1120000e+04   3.1932548e-01
   1.1130000e+04   3.1888898e-01
   1.1140000e+04   3.1845348e-01
   1.1150000e+04   3.1801897e-01
   1.1160000e+04   3.1758546e-01
   1.1170000e+04   3.1715294e-01
   1.1180000e+04   3.1672141e-01
   1.1190000e+04   3.1629086e-01
   1.1200000e+04   3.1586129e-01
   1.1210000e+04   3.1543270e-01
   1.1220000e+04   3.1500508e-01
   1.1230000e+04   3.1457843e-01
   1.1240000e+04   3.1415275e-01
   1.1250000e+04   3.1372804e-01
   1.1260000e+04   3.1330429e-01
   1.1270000e+04   3.1288149e-01
   1.1280000e+04   3.1245966e-01
   1.1290000e+04   3.1203877e-01
   1.1300000e+04   3.1161884e-01
   1.1310000e+04   3.1119985e-01
   1.1320000e+04   3.1078181e-01
   1.1330000e+04   3.1036470e-01
   1.1340000e+04   3.0994854e-01
   1.1350000e+04   3.0953331e-01
   1.1360000e+04   3.0911901e-01
   1.1370000e+04   3.0870564e-01
   1.1380000e+04   3.0829320e-01
   1.1390000e+04   3.0788168e-01
   1.1400000e+04   3.0747108e-01
   1.1410000e+04   3.0706140e-01
   1.1420000e+04   3.0665263e-01
   1.1430000e+04   3.0624478e-01
   1.1440000e+04   3.0583783e-01
   1.1450000e+04   3.0543179e-01
   1.1460000e+04   3.0502665e-01
   1.1470000e+04   3.0462242e-01
   1.1480000e+04   3.0421908e-01
   1.1490000e+04   3.0381663e-01
   1.1500000e+04   3.0341508e-01
   1.1510000e+04   3.0301442e-01
   1.1520000e+04   3.0261464e-01
   1.1530000e+04   3.0221575e-01
   1.1540000e+04   3.0181774e-01
   1.1550000e+04   3.0142060e-01
   1.1560000e+04   3.0102435e-01
   1.1570000e+04   3.0062896e-01
   1.1580000e+04   3.0023445e-01
   1.1590000e+04   2.9984080e-01
   1.1600000e+04   2.9944802e-01
   1.1610000e+04   2.9905610e-01
   1.1620000e+04   2.9866504e-01
   1.1630000e+04   2.9827484e-01
   1.1640000e+04   2.9788549e-01
   1.1650000e+04   2.9749699e-01
   1.1660000e+04   2.9710935e-01
   1.1670000e+04   2.9672255e-01
   1.1680000e+04   2.9633659e-01
   1.1690000e+04   2.9595147e-01
   1.1700000e+04   2.9556720e-01
   1.1710000e+04   2.9518376e-01
   1.1720000e+04   2.9480115e-01
   1.1730000e+04   2.9441937e-01
   1.1740000e+04   2.9403842e-01
   1.1750000e+04   2.9365830e-01
   1.1760000e+04   2.9327901e-01
   1.1770000e+04   2.9290053e-01
   1.1780000e+04   2.9252287e-01
   1.1790000e+04   2.9214603e-01
   1.1800000e+04   2.9177000e-01
   1.1810000e+04   2.9139478e-01
   1.1820000e+04   2.9102038e-01
   1.1830000e+04   2.9064677e-01
   1.1840000e+04   2.9027397e-01
   1.1850000e+04   2.8990198e-01
   1.1860000e+04   2.8953078e-01
   1.1870000e+04   2.8916038e-01
   1.1880000e+04   2.8879077e-01
   1.1890000e+04   2.8842196e-01
   1.1900000e+04   2.8805393e-01
   1.1910000e+04   2.8768669e-01
   1.1920000e+04   2.8732024e-01
   1.1930000e+04   2.8695457e-01
   1.1940000e+04   2.8658968e-01
   1.1950000e+04   2.8622557e-01
   1.1960000e+04   2.8586223e-01
   1.1970000e+04   2.8549966e-01
   1.1980000e+04   2.8513787e-01
   1.1990000e+04   2.8477684e-01
   1.2000000e+04   2.8441658e-01
   1.2010000e+04   2.8405709e-01
   1.2020000e+04   2.8369836e-01
   1.2030000e+04   2.8334038e-01
   1.2040000e+04   2.8298317e-01
   1.2050000e+04   2.8262670e-01
   1.2060000e+04   2.8227099e-01
   1.2070000e+04   2.8191604e-01
   1.2080000e+04   2.8156183e-01
   1.2090000e+04   2.8120836e-01
   1.2100000e+04   2.8085564e-01
   1.2110000e+04   2.8050366e-01
   1.2120000e+04   2.8015242e-01
   1.2130000e+04   2.7980192e-01
   1.2140000e+04   2.7945215e-01
   1.2150000e+04   2.7910312e-01
   1.2160000e+04   2.7875482e-01
   1.2170000e+04   2.7840724e-01
   1.2180000e+04   2.7806040e-01
   1.2190000e+04   2.7771427e-01
   1.2200000e+04   2.7736887e-01
   1.2210000e+04   2.7702419e-01
   1.2220000e+04   2.7668023e-01
   1.2230000e+04   2.7633698e-01
   1.2240000e+04   2.7599445e-01
   1.2250000e+04   2.7565263e-01
   1.2260000e+04   2.7531152e-01
   1.2270000e+04   2.7497111e-01
   1.2280000e+04   2.7463142e-01
   1.2290000e+04   2.7429242e-01
   1.2300000e+04   2.7395413e-01
   1.2310000e+04   2.7361654e-01
   1.2320000e+04   2.7327964e-01
   1.2330000e+04   2.7294344e-01
   1.2340000e+04   2.7260794e-01
   1.2350000e+04   2.7227312e-01
   1.2360000e+04   2.7193899e-01
   1.2370000e+04   2.7160556e-01
   1.2380000e+04   2.7127280e-01
   1.2390000e+04   2.7094074e-01
   1.2400000e+04   2.7060935e-01
   1.2410000e+04   2.7027864e-01
   1.2420000e+04   2.6994861e-01
   1.2430000e+04   2.6961926e-01
   1.2440000e+04   2.6929058e-01
   1.2450000e+04   2.6896257e-01
   1.2460000e+04   2.6863523e-01
   1.2470000e+04   2.6830856e-01
   1.2480000e+04   2.6798255e-01
   1.2490000e+04   2.6765721e-01
   1.2500000e+04   2.6733254e-01
   1.2510000e+04   2.6700852e-01
   1.2520000e+04   2.6668516e-01
   1.2530000e+04   2.6636246e-01
   1.2540000e+04   2.6604041e-01
   1.2550000e+04   2.6571902e-01
   1.2560000e+04   2.6539827e-01
   1.2570000e+04   2.6507818e-01
   1.2580000e+04   2.6475873e-01
   1.2590000e+04   2.6443993e-01
   1.2600000e+04   2.6412177e-01
   1.2610000e+04   2.6380426e-01
   1.2620000e+04   2.6348738e-01
   1.2630000e+04   2.6317115e-01
   1.2640000e+04   2.6285554e-01
   1.2650000e+04   2.6254058e-01
   1.2660000e+04   2.6222625e-01
   1.2670000e+04   2.6191254e-01
   1.2680000e+04   2.6159947e-01
   1.2690000e+04   2.6128703e-01
   1.2700000e+04   2.6097521e-01
   1.2710000e+04   2.6066401e-01
   1.2720000e+04   2.6035344e-01
   1.2730000e+04   2.6004349e-01
   1.2740000e+04   2.5973416e-01
   1.2750000e+04   2.5942544e-01
   1.2760000e+04   2.5911734e-01
   1.2770000e+04   2.5880985e-01
   1.2780000e+04   2.5850298e-01
   1.2790000e+04   2.5819671e-01
   1.2800000e+04   2.5789106e-01
   1.2810000e+04   2.5758601e-01
   1.2820000e+04   2.5728157e-01
   1.2830000e+04   2.5697773e-01
   1.2840000e+04   2.5667449e-01
   1.2850000e+04   2.5637185e-01
   1.2860000e+04   2.5606981e-01
   1.2870000e+04   2.5576837e-01
   1.2880000e+04   2.5546752e-01
   1.2890000e+04   2.5516726e-01
   1.2900000e+04   2.5486760e-01
   1.2910000e+04   2.5456853e-01
   1.2920000e+04   2.5427005e-01
   1.2930000e+04   2.5397215e-01
   1.2940000e+04   2.5367484e-01
   1.2950000e+04   2.5337811e-01
   1.2960000e+04   2.5308197e-01
   1.2970000e+04   2.5278640e-01
   1.2980000e+04   2.5249142e-01
   1.2990000e+04   2.5219701e-01
   1.3000000e+04   2.5190318e-01
   1.3010000e+04   2.5160992e-01
   1.3020000e+04   2.5131724e-01
   1.3030000e+04   2.5102512e-01
   1.3040000e+04   2.5073358e-01
   1.3050000e+04   2.5044260e-01
   1.3060000e+04   2.5015219e-01
   1.3070000e+04   2.4986235e-01
   1.3080000e+04   2.4957307e-01
   1.3090000e+04   2.4928435e-01
   1.3100000e+04   2.4899619e-01
   1.3110000e+04   2.4870859e-01
   1.3120000e+04   2.4842154e-01
   1.3130000e+04   2.4813505e-01
   1.3140000e+04   2.4784912e-01
   1.3150000e+04   2.4756374e-01
   1.3160000e+04   2.4727891e-01
   1.3170000e+04   2.4699463e-01
   1.3180000e+04   2.4671090e-01
   1.3190000e+04   2.4642772e-01
   1.3200000e+04   2.4614508e-01
   1.3210000e+04   2.4586298e-01
   1.3220000e+04   2.4558143e-01
   1.3230000e+04   2.4530042e-01
   1.3240000e+04   2.4501994e-01
   1.3250000e+04   2.4474001e-01
   1.3260000e+04   2.4446061e-01
   1.3270000e+04   2.4418175e-01
   1.3280000e+04   2.4390342e-01
   1.3290000e+04   2.4362562e-01
   1.3300000e+04   2.4334836e-01
   1.3310000e+04   2.4307162e-01
   1.3320000e+04   2.4279541e-01
   1.3330000e+04   2.4251973e-01
   1.3340000e+04   2.4224457e-01
   1.3350000e+04   2.4196994e-01
   1.3360000e+04   2.4169583e-01
   1.3370000e+04   2.4142224e-01
   1.3380000e+04   2.4114917e-01
   1.3390000e+04   2.4087662e-01
   1.3400000e+04   2.4060458e-01
   1.3410000e+04   2.4033306e-01
   1.3420000e+04   2.4006206e-01
   1.3430000e+04   2.3979156e-01
   1.3440000e+04   2.3952158e-01
   1.3450000e+04   2.3925211e-01
   1.3460000e+04   2.3898315e-01
   1.3470000e+04   2.3871469e-01
   1.3480000e+04   2.3844674e-01
   1.3490000e+04   2.3817930e-01
   1.3500000e+04   2.3791236e-01
   1.3510000e+04   2.3764592e-01
   1.3520000e+04   2.3737998e-01
   1.3530000e+04   2.3711454e-01
   1.3540000e+04   2.3684960e-01
   1.3550000e+04   2.3658516e-01
   1.3560000e+04   2.3632121e-01
   1.3570000e+04   2.3605775e-01
   1.3580000e+04   2.3579479e-01
   1.3590000e+04   2.3553232e-01
   1.3600000e+04   2.3527034e-01
   1.3610000e+04   2.3500885e-01
   1.3620000e+04   2.3474785e-01
   1.3630000e+04   2.3448733e-01
   1.3640000e+04   2.3422730e-01
   1.3650000e+04   2.3396775e-01
   1.3660000e+04   2.3370869e-01
   1.3670000e+04   2.3345010e-01
   1.3680000e+04   2.3319200e-01
   1.3690000e+04   2.3293437e-01
   1.3700000e+04   2.3267723e-01
   1.3710000e+04   2.3242056e-01
   1.3720000e+04   2.3216436e-01
   1.3730000e+04   2.3190864e-01
   1.3740000e+04   2.3165339e-01
   1.3750000e+04   2.3139861e-01
   1.3760000e+04   2.3114430e-01
   1.3770000e+04   2.3089047e-01
   1.3780000e+04   2.3063710e-01
   1.3790000e+04   2.3038419e-01
   1.3800000e+04   2.3013175e-01
   1.3810000e+04   2.2987978e-01
   1.3820000e+04   2.2962827e-01
   1.3830000e+04   2.2937722e-01
   1.3840000e+04   2.2912663e-01
   1.3850000e+04   2.2887650e-01
   1.3860000e+04   2.2862683e-01
   1.3870000e+04   2.2837762e-01
   1.3880000e+04   2.2812886e-01
   1.3890000e+04   2.2788056e-01
   1.3900000e+04   2.2763271e-01
   1.3910000e+04   2.2738531e-01
   1.3920000e+04   2.2713836e-01
   1.3930000e+04   2.2689187e-01
   1.3940000e+04   2.2664582e-01
   1.3950000e+04   2.2640022e-01
   1.3960000e+04   2.2615507e-01
   1.3970000e+04   2.2591036e-01
   1.3980000e+04   2.2566610e-01
   1.3990000e+04   2.2542228e-01
   1.4000000e+04   2.2517891e-01
   1.4010000e+04   2.2493597e-01
   1.4020000e+04   2.2469347e-01
   1.4030000e+04   2.2445142e-01
   1.4040000e+04   2.2420980e-01
   1.4050000e+04   2.2396861e-01
   1.4060000e+04   2.2372787e-01
   1.4070000e+04   2.2348755e-01
   1.4080000e+04   2.2324768e-01
   1.4090000e+04   2.2300823e-01
   1.4100000e+04   2.2276921e-01
   1.4110000e+04   2.2253062e-01
   1.4120000e+04   2.2229247e-01
   1.4130000e+04   2.2205474e-01
   1.4140000e+04   2.2181744e-01
   1.4150000e+04   2.2158056e-01
   1.4160000e+04   2.2134411e-01
   1.4170000e+04   2.2110808e-01
   1.4180000e+04   2.2087247e-01
   1.4190000e+04   2.2063729e-01
   1.4200000e+04   2.2040252e-01
   1.4210000e+04   2.2016818e-01
   1.4220000e+04   2.1993425e-01
   1.4230000e+04   2.1970074e-01
   1.4240000e+04   2.1946764e-01
   1.4250000e+04   2.1923497e-01
   1.4260000e+04   2.1900270e-01
   1.4270000e+04   2.1877085e-01
   1.4280000e+04   2.1853941e-01
   1.4290000e+04   2.1830838e-01
   1.4300000e+04   2.1807776e-01
   1.4310000e+04   2.1784756e-01
   1.4320000e+04   2.1761775e-01
   1.4330000e+04   2.1738836e-01
   1.4340000e+04   2.1715937e-01
   1.4350000e+04   2.1693079e-01
   1.4360000e+04   2.1670261e-01
   1.4370000e+04   2.1647483e-01
   1.4380000e+04   2.1624746e-01
   1.4390000e+04   2.1602048e-01
   1.4400000e+04   2.1579391e-01
   1.4410000e+04   2.1556774e-01
   1.4420000e+04   2.1534196e-01
   1.4430000e+04   2.1511658e-01
   1.4440000e+04   2.1489159e-01
   1.4450000e+04   2.1466701e-01
   1.4460000e+04   2.1444281e-01
   1.4470000e+04   2.1421901e-01
   1.4480000e+04   2.1399560e-01
   1.4490000e+04   2.1377258e-01
   1.4500000e+04   2.1354995e-01
   1.4510000e+04   2.1332772e-01
   1.4520000e+04   2.1310586e-01
   1.4530000e+04   2.1288440e-01
   1.4540000e+04   2.1266333e-01
   1.4550000e+04   2.1244263e-01
   1.4560000e+04   2.1222233e-01
   1.4570000e+04   2.1200240e-01
   1.4580000e+04   2.1178286e-01
   1.4590000e+04   2.1156371e-01
   1.4600000e+04   2.1134493e-01
   1.4610000e+04   2.1112653e-01
   1.4620000e+04   2.1090851e-01
   1.4630000e+04   2.1069087e-01
   1.4640000e+04   2.1047360e-01
   1.4650000e+04   2.1025672e-01
   1.4660000e+04   2.1004020e-01
   1.4670000e+04   2.0982407e-01
   1.4680000e+04   2.0960830e-01
   1.4690000e+04   2.0939291e-01
   1.4700000e+04   2.0917789e-01
   1.4710000e+04   2.0896324e-01
   1.4720000e+04   2.0874896e-01
   1.4730000e+04   2.0853505e-01
   1.4740000e+04   2.0832150e-01
   1.4750000e+04   2.0810833e-01
   1.4760000e+04   2.0789552e-01
   1.4770000e+04   2.0768308e-01
   1.4780000e+04   2.0747100e-01
   1.4790000e+04   2.0725928e-01
   1.4800000e+04   2.0704793e-01
   1.4810000e+04   2.0683694e-01
   1.4820000e+04   2.0662631e-01
   1.4830000e+04   2.0641604e-01
   1.4840000e+04   2.0620613e-01
   1.4850000e+04   2.0599657e-01
   1.4860000e+04   2.0578738e-01
   1.4870000e+04   2.0557854e-01
   1.4880000e+04   2.0537006e-01
   1.4890000e+04   2.0516193e-01
   1.4900000e+04   2.0495416e-01
   1.4910000e+04   2.0474674e-01
   1.4920000e+04   2.0453967e-01
   1.4930000e+04   2.0433296e-01
   1.4940000e+04   2.0412659e-01
   1.4950000e+04   2.0392058e-01
   1.4960000e+04   2.0371491e-01
   1.4970000e+04   2.0350960e-01
   1.4980000e+04   2.0330463e-01
   1.4990000e+04   2.0310001e-01
   1.5000000e+04   2.0289573e-01
   1.5010000e+04   2.0269180e-01
   1.5020000e+04   2.0248821e-01
   1.5030000e+04   2.0228497e-01
   1.5040000e+04   2.0208206e-01
   1.5050000e+04   2.0187950e-01
   1.5060000e+04   2.0167729e-01
   1.5070000e+04   2.0147541e-01
   1.5080000e+04   2.0127387e-01
   1.5090000e+04   2.0107267e-01
   1.5100000e+04   2.0087181e-01
   1.5110000e+04   2.0067128e-01
   1.5120000e+04   2.0047109e-01
   1.5130000e+04   2.0027124e-01
   1.5140000e+04   2.0007172e-01
   1.5150000e+04   1.9987253e-01
   1.5160000e+04   1.9967368e-01
   1.5170000e+04   1.9947516e-01
   1.5180000e+04   1.9927697e-01
   1.5190000e+04   1.9907911e-01
   1.5200000e+04   1.9888158e-01
   1.5210000e+04   1.9868438e-01
   1.5220000e+04   1.9848751e-01
   1.5230000e+04   1.9829097e-01
   1.5240000e+04   1.9809475e-01
   1.5250000e+04   1.9789886e-01
   1.5260000e+04   1.9770330e-01
   1.5270000e+04   1.9750806e-01
   1.5280000e+04   1.9731314e-01
   1.5290000e+04   1.9711855e-01
   1.5300000e+04   1.9692428e-01
   1.5310000e+04   1.9673033e-01
   1.5320000e+04   1.9653670e-01
   1.5330000e+04   1.9634339e-01
   1.5340000e+04   1.9615040e-01
   1.5350000e+04   1.9595773e-01
   1.5360000e+04   1.9576538e-01
   1.5370000e+04   1.9557335e-01
   1.5380000e+04   1.9538163e-01
   1.5390000e+04   1.9519022e-01
   1.5400000e+04   1.9499914e-01
   1.5410000e+04   1.9480836e-01
   1.5420000e+04   1.9461790e-01
   1.5430000e+04   1.9442775e-01
   1.5440000e+04   1.9423792e-01
   1.5450000e+04   1.9404839e-01
   1.5460000e+04   1.9385918e-01
   1.5470000e+04   1.9367028e-01
   1.5480000e+04   1.9348168e-01
   1.5490000e+04   1.9329340e-01
   1.5500000e+04   1.9310542e-01
   1.5510000e+04   1.9291775e-01
   1.5520000e+04   1.9273038e-01
   1.5530000e+04   1.9254332e-01
   1.5540000e+04   1.9235657e-01
   1.5550000e+04   1.9217012e-01
   1.5560000e+04   1.9198397e-01
   1.5570000e+04   1.9179813e-01
   1.5580000e+04   1.9161259e-01
   1.5590000e+04   1.9142736e-01
   1.5600000e+04   1.9124242e-01
   1.5610000e+04   1.9105778e-01
   1.5620000e+04   1.9087344e-01
   1.5630000e+04   1.9068939e-01
   1.5640000e+04   1.9050565e-01
   1.5650000e+04   1.9032221e-01
   1.5660000e+04   1.9013906e-01
   1.5670000e+04   1.8995620e-01
   1.5680000e+04   1.8977365e-01
   1.5690000e+04   1.8959138e-01
   1.5700000e+04   1.8940942e-01
   1.5710000e+04   1.8922774e-01
   1.5720000e+04   1.8904636e-01
   1.5730000e+04   1.8886527e-01
   1.5740000e+04   1.8868447e-01
   1.5750000e+04   1.8850396e-01
   1.5760000e+04   1.8832374e-01
   1.5770000e+04   1.8814382e-01
   1.5780000e+04   1.8796418e-01
   1.5790000e+04   1.8778483e-01
   1.5800000e+04   1.8760576e-01
   1.5810000e+04   1.8742699e-01
   1.5820000e+04   1.8724850e-01
   1.5830000e+04   1.8707029e-01
   1.5840000e+04   1.8689237e-01
   1.5850000e+04   1.8671474e-01
   1.5860000e+04   1.8653738e-01
   1.5870000e+04   1.8636031e-01
   1.5880000e+04   1.8618353e-01
   1.5890000e+04   1.8600702e-01
   1.5900000e+04   1.8583080e-01
   1.5910000e+04   1.8565486e-01
   1.5920000e+04   1.8547919e-01
   1.5930000e+04   1.8530381e-01
   1.5940000e+04   1.8512870e-01
   1.5950000e+04   1.8495388e-01
   1.5960000e+04   1.8477933e-01
   1.5970000e+04   1.8460505e-01
   1.5980000e+04   1.8443106e-01
   1.5990000e+04   1.8425733e-01
   1.6000000e+04   1.8408389e-01
   1.6010000e+04   1.8391072e-01
   1.6020000e+04   1.8373782e-01
   1.6030000e+04   1.8356519e-01
   1.6040000e+04   1.8339284e-01
   1.6050000e+04   1.8322076e-01
   1.6060000e+04   1.8304895e-01
   1.6070000e+04   1.8287741e-01
   1.6080000e+04   1.8270614e-01
   1.6090000e+04   1.8253514e-01
   1.6100000e+04   1.8236441e-01
   1.6110000e+04   1.8219395e-01
   1.6120000e+04   1.8202375e-01
   1.6130000e+04   1.8185383e-01
   1.6140000e+04   1.8168417e-01
   1.6150000e+04   1.8151477e-01
   1.6160000e+04   1.8134564e-01
   1.6170000e+04   1.8117678e-01
   1.6180000e+04   1.8100818e-01
   1.6190000e+04   1.8083984e-01
   1.6200000e+04   1.8067177e-01
   1.6210000e+04   1.8050396e-01
   1.6220000e+04   1.8033641e-01
   1.6230000e+04   1.8016912e-01
   1.6240000e+04   1.8000209e-01
   1.6250000e+04   1.7983533e-01
   1.6260000e+04   1.7966882e-01
   1.6270000e+04   1.7950257e-01
   1.6280000e+04   1.7933658e-01
   1.6290000e+04   1.7917085e-01
   1.6300000e+04   1.7900537e-01
   1.6310000e+04   1.7884016e-01
   1.6320000e+04   1.7867520e-01
   1.6330000e+04   1.7851049e-01
   1.6340000e+04   1.7834604e-01
   1.6350000e+04   1.7818184e-01
   1.6360000e+04   1.7801790e-01
   1.6370000e+04   1.7785421e-01
   1.6380000e+04   1.7769078e-01
   1.6390000e+04   1.7752759e-01
   1.6400000e+04   1.7736466e-01
   1.6410000e+04   1.7720198e-01
   1.6420000e+04   1.7703955e-01
   1.6430000e+04   1.7687738e-01
   1.6440000e+04   1.7671545e-01
   1.6450000e+04   1.7655377e-01
   1.6460000e+04   1.7639233e-01
   1.6470000e+04   1.7623115e-01
   1.6480000e+04   1.7607021e-01
   1.6490000e+04   1.7590953e-01
   1.6500000e+04   1.7574908e-01
   1.6510000e+04   1.7558889e-01
   1.6520000e+04   1.7542894e-01
   1.6530000e+04   1.7526923e-01
   1.6540000e+04   1.7510977e-01
   1.6550000e+04   1.7495055e-01
   1.6560000e+04   1.7479157e-01
   1.6570000e+04   1.7463284e-01
   1.6580000e+04   1.7447435e-01
   1.6590000e+04   1.7431610e-01
   1.6600000e+04   1.7415810e-01
   1.6610000e+04   1.7400033e-01
   1.6620000e+04   1.7384280e-01
   1.6630000e+04   1.7368552e-01
   1.6640000e+04   1.7352847e-01
   1.6650000e+04   1.7337166e-01
   1.6660000e+04   1.7321509e-01
   1.6670000e+04   1.7305876e-01
   1.6680000e+04   1.7290266e-01
   1.6690000e+04   1.7274681e-01
   1.6700000e+04   1.7259118e-01
   1.6710000e+04   1.7243580e-01
   1.6720000e+04   1.7228064e-01
   1.6730000e+04   1.7212573e-01
   1.6740000e+04   1.7197104e-01
   1.6750000e+04   1.7181659e-01
   1.6760000e+04   1.7166238e-01
   1.6770000e+04   1.7150839e-01
   1.6780000e+04   1.7135464e-01
   1.6790000e+04   1.7120112e-01
   1.6800000e+04   1.7104783e-01
   1.6810000e+04   1.7089477e-01
   1.6820000e+04   1.7074195e-01
   1.6830000e+04   1.7058935e-01
   1.6840000e+04   1.7043698e-01
   1.6850000e+04   1.7028484e-01
   1.6860000e+04   1.7013293e-01
   1.6870000e+04   1.6998124e-01
   1.6880000e+04   1.6982979e-01
   1.6890000e+04   1.6967856e-01
   1.6900000e+04   1.6952755e-01
   1.6910000e+04   1.6937677e-01
   1.6920000e+04   1.6922622e-01
   1.6930000e+04   1.6907590e-01
   1.6940000e+04   1.6892579e-01
   1.6950000e+04   1.6877591e-01
   1.6960000e+04   1.6862626e-01
   1.6970000e+04   1.6847683e-01
   1.6980000e+04   1.6832762e-01
   1.6990000e+04   1.6817863e-01
   1.7000000e+04   1.6802986e-01
   1.7010000e+04   1.6788132e-01
   1.7020000e+04   1.6773299e-01
   1.7030000e+04   1.6758489e-01
   1.7040000e+04   1.6743701e-01
   1.7050000e+04   1.6728934e-01
   1.7060000e+04   1.6714190e-01
   1.7070000e+04   1.6699467e-01
   1.7080000e+04   1.6684766e-01
   1.7090000e+04   1.6670087e-01
   1.7100000e+04   1.6655429e-01
   1.7110000e+04   1.6640793e-01
   1.7120000e+04   1.6626179e-01
   1.7130000e+04   1.6611587e-01
   1.7140000e+04   1.6597016e-01
   1.7150000e+04   1.6582466e-01
   1.7160000e+04   1.6567938e-01
   1.7170000e+04   1.6553431e-01
   1.7180000e+04   1.6538946e-01
   1.7190000e+04   1.6524482e-01
   1.7200000e+04   1.6510039e-01
   1.7210000e+04   1.6495617e-01
   1.7220000e+04   1.6481217e-01
   1.7230000e+04   1.6466838e-01
   1.7240000e+04   1.6452479e-01
   1.7250000e+04   1.6438142e-01
   1.7260000e+04   1.6423826e-01
   1.7270000e+04   1.6409531e-01
   1.7280000e+04   1.6395257e-01
   1.7290000e+04   1.6381003e-01
   1.7300000e+04   1.6366771e-01
   1.7310000e+04   1.6352559e-01
   1.7320000e+04   1.6338368e-01
   1.7330000e+04   1.6324198e-01
   1.7340000e+04   1.6310048e-01
   1.7350000e+04   1.6295919e-01
   1.7360000e+04   1.6281810e-01
   1.7370000e+04   1.6267722e-01
   1.7380000e+04   1.6253655e-01
   1.7390000e+04   1.6239608e-01
   1.7400000e+04   1.6225581e-01
   1.7410000e+04   1.6211575e-01
   1.7420000e+04   1.6197589e-01
   1.7430000e+04   1.6183624e-01
   1.7440000e+04   1.6169678e-01
   1.7450000e+04   1.6155753e-01
   1.7460000e+04   1.6141848e-01
   1.7470000e+04   1.6127963e-01
   1.7480000e+04   1.6114099e-01
   1.7490000e+04   1.6100254e-01
   1.7500000e+04   1.6086429e-01
   1.7510000e+04   1.6072624e-01
   1.7520000e+04   1.6058839e-01
   1.7530000e+04   1.6045074e-01
   1.7540000e+04   1.6031329e-01
   1.7550000e+04   1.6017604e-01
   1.7560000e+04   1.6003898e-01
   1.7570000e+04   1.5990212e-01
   1.7580000e+04   1.5976546e-01
   1.7590000e+04   1.5962900e-01
   1.7600000e+04   1.5949273e-01
   1.7610000e+04   1.5935665e-01
   1.7620000e+04   1.5922077e-01
   1.7630000e+04   1.5908509e-01
   1.7640000e+04   1.5894960e-01
   1.7650000e+04   1.5881430e-01
   1.7660000e+04   1.5867920e-01
   1.7670000e+04   1.5854429e-01
   1.7680000e+04   1.5840958e-01
   1.7690000e+04   1.5827505e-01
   1.7700000e+04   1.5814072e-01
   1.7710000e+04   1.5800658e-01
   1.7720000e+04   1.5787264e-01
   1.7730000e+04   1.5773888e-01
   1.7740000e+04   1.5760531e-01
   1.7750000e+04   1.5747193e-01
   1.7760000e+04   1.5733875e-01
   1.7770000e+04   1.5720575e-01
   1.7780000e+04   1.5707294e-01
   1.7790000e+04   1.5694032e-01
   1.7800000e+04   1.5680789e-01
   1.7810000e+04   1.5667565e-01
   1.7820000e+04   1.5654359e-01
   1.7830000e+04   1.5641172e-01
   1.7840000e+04   1.5628004e-01
   1.7850000e+04   1.5614854e-01
   1.7860000e+04   1.5601723e-01
   1.7870000e+04   1.5588611e-01
   1.7880000e+04   1.5575517e-01
   1.7890000e+04   1.5562442e-01
   1.7900000e+04   1.5549385e-01
   1.7910000e+04   1.5536346e-01
   1.7920000e+04   1.5523326e-01
   1.7930000e+04   1.5510324e-01
   1.7940000e+04   1.5497341e-01
   1.7950000e+04   1.5484376e-01
   1.7960000e+04   1.5471429e-01
   1.7970000e+04   1.5458500e-01
   1.7980000e+04   1.5445589e-01
   1.7990000e+04   1.5432697e-01
   1.8000000e+04   1.5419823e-01
   1.8010000e+04   1.5406966e-01
   1.8020000e+04   1.5394128e-01
   1.8030000e+04   1.5381308e-01
   1.8040000e+04   1.5368506e-01
   1.8050000e+04   1.5355721e-01
   1.8060000e+04   1.5342955e-01
   1.8070000e+04   1.5330206e-01
   1.8080000e+04   1.5317475e-01
   1.8090000e+04   1.5304762e-01
   1.8100000e+04   1.5292067e-01
   1.8110000e+04   1.5279389e-01
   1.8120000e+04   1.5266729e-01
   1.8130000e+04   1.5254087e-01
   1.8140000e+04   1.5241462e-01
   1.8150000e+04   1.5228855e-01
   1.8160000e+04   1.5216266e-01
   1.8170000e+04   1.5203693e-01
   1.8180000e+04   1.5191139e-01
   1.8190000e+04   1.5178602e-01
   1.8200000e+04   1.5166082e-01
   1.8210000e+04   1.5153580e-01
   1.8220000e+04   1.5141094e-01
   1.8230000e+04   1.5128627e-01
   1.8240000e+04   1.5116176e-01
   1.8250000e+04   1.5103743e-01
   1.8260000e+04   1.5091327e-01
   1.8270000e+04   1.5078928e-01
   1.8280000e+04   1.5066546e-01
   1.8290000e+04   1.5054181e-01
   1.8300000e+04   1.5041834e-01
   1.8310000e+04   1.5029503e-01
   1.8320000e+04   1.5017190e-01
   1.8330000e+04   1.5004893e-01
   1.8340000e+04   1.4992613e-01
   1.8350000e+04   1.4980351e-01
   1.8360000e+04   1.4968105e-01
   1.8370000e+04   1.4955876e-01
   1.8380000e+04   1.4943663e-01
   1.8390000e+04   1.4931468e-01
   1.8400000e+04   1.4919289e-01
   1.8410000e+04   1.4907127e-01
   1.8420000e+04   1.4894982e-01
   1.8430000e+04   1.4882853e-01
   1.8440000e+04   1.4870741e-01
   1.8450000e+04   1.4858645e-01
   1.8460000e+04   1.4846566e-01
   1.8470000e+04   1.4834504e-01
   1.8480000e+04   1.4822458e-01
   1.8490000e+04   1.4810428e-01
   1.8500000e+04   1.4798415e-01
   1.8510000e+04   1.4786418e-01
   1.8520000e+04   1.4774438e-01
   1.8530000e+04   1.4762474e-01
   1.8540000e+04   1.4750526e-01
   1.8550000e+04   1.4738594e-01
   1.8560000e+04   1.4726679e-01
   1.8570000e+04   1.4714780e-01
   1.8580000e+04   1.4702897e-01
   1.8590000e+04   1.4691031e-01
   1.8600000e+04   1.4679180e-01
   1.8610000e+04   1.4667345e-01
   1.8620000e+04   1.4655527e-01
   1.8630000e+04   1.4643724e-01
   1.8640000e+04   1.4631938e-01
   1.8650000e+04   1.4620167e-01
   1.8660000e+04   1.4608413e-01
   1.8670000e+04   1.4596674e-01
   1.8680000e+04   1.4584951e-01
   1.8690000e+04   1.4573244e-01
   1.8700000e+04   1.4561553e-01
   1.8710000e+04   1.4549877e-01
   1.8720000e+04   1.4538218e-01
   1.8730000e+04   1.4526574e-01
   1.8740000e+04   1.4514945e-01
   1.8750000e+04   1.4503333e-01
   1.8760000e+04   1.4491736e-01
   1.8770000e+04   1.4480154e-01
   1.8780000e+04   1.4468588e-01
   1.8790000e+04   1.4457038e-01
   1.8800000e+04   1.4445503e-01
   1.8810000e+04   1.4433984e-01
   1.8820000e+04   1.4422480e-01
   1.8830000e+04   1.4410992e-01
   1.8840000e+04   1.4399519e-01
   1.8850000e+04   1.4388061e-01
   1.8860000e+04   1.4376619e-01
   1.8870000e+04   1.4365192e-01
   1.8880000e+04   1.4353780e-01
   1.8890000e+04   1.4342383e-01
   1.8900000e+04   1.4331002e-01
   1.8910000e+04   1.4319636e-01
   1.8920000e+04   1.4308285e-01
   1.8930000e+04   1.4296949e-01
   1.8940000e+04   1.4285628e-01
   1.8950000e+04   1.4274323e-01
   1.8960000e+04   1.4263032e-01
   1.8970000e+04   1.4251757e-01
   1.8980000e+04   1.4240496e-01
   1.8990000e+04   1.4229251e-01
   1.9000000e+04   1.4218020e-01
   1.9010000e+04   1.4206804e-01
   1.9020000e+04   1.4195603e-01
   1.9030000e+04   1.4184417e-01
   1.9040000e+04   1.4173246e-01
   1.9050000e+04   1.4162090e-01
   1.9060000e+04   1.4150948e-01
   1.9070000e+04   1.4139821e-01
   1.9080000e+04   1.4128709e-01
   1.9090000e+04   1.4117612e-01
   1.9100000e+04   1.4106529e-01
   1.9110000e+04   1.4095461e-01
   1.9120000e+04   1.4084407e-01
   1.9130000e+04   1.4073369e-01
   1.9140000e+04   1.4062344e-01
   1.9150000e+04   1.4051334e-01
   1.9160000e+04   1.4040339e-01
   1.9170000e+04   1.4029358e-01
   1.9180000e+04   1.4018392e-01
   1.9190000e+04   1.4007440e-01
   1.9200000e+04   1.3996502e-01
   1.9210000e+04   1.3985579e-01
   1.9220000e+04   1.3974670e-01
   1.9230000e+04   1.3963775e-01
   1.9240000e+04   1.3952895e-01
   1.9250000e+04   1.3942029e-01
   1.9260000e+04   1.3931177e-01
   1.9270000e+04   1.3920340e-01
   1.9280000e+04   1.3909516e-01
   1.9290000e+04   1.3898707e-01
   1.9300000e+04   1.3887912e-01
   1.9310000e+04   1.3877131e-01
   1.9320000e+04   1.3866364e-01
   1.9330000e+04   1.3855611e-01
   1.9340000e+04   1.3844872e-01
   1.9350000e+04   1.3834147e-01
   1.9360000e+04   1.3823436e-01
   1.9370000e+04   1.3812739e-01
   1.9380000e+04   1.3802056e-01
   1.9390000e+04   1.3791387e-01
   1.9400000e+04   1.3780732e-01
   1.9410000e+04   1.3770091e-01
   1.9420000e+04   1.3759463e-01
   1.9430000e+04   1.3748850e-01
   1.9440000e+04   1.3738250e-01
   1.9450000e+04   1.3727663e-01
   1.9460000e+04   1.3717091e-01
   1.9470000e+04   1.3706532e-01
   1.9480000e+04   1.3695987e-01
   1.9490000e+04   1.3685455e-01
   1.9500000e+04   1.3674938e-01
   1.9510000e+04   1.3664433e-01
   1.9520000e+04   1.3653943e-01
   1.9530000e+04   1.3643466e-01
   1.9540000e+04   1.3633002e-01
   1.9550000e+04   1.3622552e-01
   1.9560000e+04   1.3612115e-01
   1.9570000e+04   1.3601692e-01
   1.9580000e+04   1.3591282e-01
   1.9590000e+04   1.3580886e-01
   1.9600000e+04   1.3570503e-01
   1.9610000e+04   1.3560134e-01
   1.9620000e+04   1.3549777e-01
   1.9630000e+04   1.3539434e-01
   1.9640000e+04   1.3529105e-01
   1.9650000e+04   1.3518788e-01
   1.9660000e+04   1.3508485e-01
   1.9670000e+04   1.3498195e-01
   1.9680000e+04   1.3487919e-01
   1.9690000e+04   1.3477655e-01
   1.9700000e+04   1.3467404e-01
   1.9710000e+04   1.3457167e-01
   1.9720000e+04   1.3446943e-01
   1.9730000e+04   1.3436732e-01
   1.9740000e+04   1.3426534e-01
   1.9750000e+04   1.3416349e-01
   1.9760000e+04   1.3406176e-01
   1.9770000e+04   1.3396017e-01
   1.9780000e+04   1.3385871e-01
   1.9790000e+04   1.3375738e-01
   1.9800000e+04   1.3365618e-01
   1.9810000e+04   1.3355510e-01
   1.9820000e+04   1.3345416e-01
   1.9830000e+04   1.3335334e-01
   1.9840000e+04   1.3325265e-01
   1.9850000e+04   1.3315209e-01
   1.9860000e+04   1.3305165e-01
   1.9870000e+04   1.3295135e-01
   1.9880000e+04   1.3285117e-01
   1.9890000e+04   1.3275112e-01
   1.9900000e+04   1.3265119e-01
   1.9910000e+04   1.3255139e-01
   1.9920000e+04   1.3245172e-01
   1.9930000e+04   1.3235217e-01
   1.9940000e+04   1.3225275e-01
   1.9950000e+04   1.3215346e-01
   1.9960000e+04   1.3205429e-01
   1.9970000e+04   1.3195525e-01
   1.9980000e+04   1.3185633e-01
   1.9990000e+04   1.3175753e-01
   2.0000000e+04   1.3165886e-01
   2.0010000e+04   1.3156032e-01
   2.0020000e+04   1.3146190e-01
   2.0030000e+04   1.3136360e-01
   2.0040000e+04   1.3126543e-01
   2.0050000e+04   1.3116738e-01
   2.0060000e+04   1.3106945e-01
   2.0070000e+04   1.3097165e-01
   2.0080000e+04   1.3087397e-01
   2.0090000e+04   1.3077641e-01
   2.0100000e+04   1.3067897e-01
   2.0110000e+04   1.3058166e-01
   2.0120000e+04   1.3048447e-01
   2.0130000e+04   1.3038740e-01
   2.0140000e+04   1.3029045e-01
   2.0150000e+04   1.3019362e-01
   2.0160000e+04   1.3009692e-01
   2.0170000e+04   1.3000033e-01
   2.0180000e+04   1.2990387e-01
   2.0190000e+04   1.2980752e-01
   2.0200000e+04   1.2971130e-01
   2.0210000e+04   1.2961519e-01
   2.0220000e+04   1.2951921e-01
   2.0230000e+04   1.2942335e-01
   2.0240000e+04   1.2932760e-01
   2.0250000e+04   1.2923198e-01
   2.0260000e+04   1.2913647e-01
   2.0270000e+04   1.2904108e-01
   2.0280000e+04   1.2894581e-01
   2.0290000e+04   1.2885066e-01
   2.0300000e+04   1.2875563e-01
   2.0310000e+04   1.2866071e-01
   2.0320000e+04   1.2856592e-01
   2.0330000e+04   1.2847124e-01
   2.0340000e+04   1.2837667e-01
   2.0350000e+04   1.2828223e-01
   2.0360000e+04   1.2818790e-01
   2.0370000e+04   1.2809369e-01
   2.0380000e+04   1.2799959e-01
   2.0390000e+04   1.2790562e-01
   2.0400000e+04   1.2781175e-01
   2.0410000e+04   1.2771801e-01
   2.0420000e+04   1.2762438e-01
   2.0430000e+04   1.2753086e-01
   2.0440000e+04   1.2743746e-01
   2.0450000e+04   1.2734418e-01
   2.0460000e+04   1.2725101e-01
   2.0470000e+04   1.2715795e-01
   2.0480000e+04   1.2706501e-01
   2.0490000e+04   1.2697218e-01
   2.0500000e+04   1.2687947e-01
   2.0510000e+04   1.2678687e-01
   2.0520000e+04   1.2669439e-01
   2.0530000e+04   1.2660202e-01
   2.0540000e+04   1.2650976e-01
   2.0550000e+04   1.2641762e-01
   2.0560000e+04   1.2632558e-01
   2.0570000e+04   1.2623367e-01
   2.0580000e+04   1.2614186e-01
   2.0590000e+04   1.2605017e-01
   2.0600000e+04   1.2595858e-01
   2.0610000e+04   1.2586711e-01
   2.0620000e+04   1.2577576e-01
   2.0630000e+04   1.2568451e-01
   2.0640000e+04   1.2559338e-01
   2.0650000e+04   1.2550235e-01
   2.0660000e+04   1.2541144e-01
   2.0670000e+04   1.2532064e-01
   2.0680000e+04   1.2522995e-01
   2.0690000e+04   1.2513937e-01
   2.0700000e+04   1.2504890e-01
   2.0710000e+04   1.2495854e-01
   2.0720000e+04   1.2486829e-01
   2.0730000e+04   1.2477815e-01
   2.0740000e+04   1.2468811e-01
   2.0750000e+04   1.2459819e-01
   2.0760000e+04   1.2450838e-01
   2.0770000e+04   1.2441868e-01
   2.0780000e+04   1.2432908e-01
   2.0790000e+04   1.2423960e-01
   2.0800000e+04   1.2415022e-01
   2.0810000e+04   1.2406095e-01
   2.0820000e+04   1.2397179e-01
   2.0830000e+04   1.2388273e-01
   2.0840000e+04   1.2379379e-01
   2.0850000e+04   1.2370495e-01
   2.0860000e+04   1.2361622e-01
   2.0870000e+04   1.2352759e-01
   2.0880000e+04   1.2343908e-01
   2.0890000e+04   1.2335067e-01
   2.0900000e+04   1.2326236e-01
   2.0910000e+04   1.2317416e-01
   2.0920000e+04   1.2308607e-01
   2.0930000e+04   1.2299809e-01
   2.0940000e+04   1.2291021e-01
   2.0950000e+04   1.2282244e-01
   2.0960000e+04   1.2273477e-01
   2.0970000e+04   1.2264720e-01
   2.0980000e+04   1.2255975e-01
   2.0990000e+04   1.2247239e-01
   2.1000000e+04   1.2238515e-01
   2.1010000e+04   1.2229800e-01
   2.1020000e+04   1.2221097e-01
   2.1030000e+04   1.2212403e-01
   2.1040000e+04   1.2203720e-01
   2.1050000e+04   1.2195047e-01
   2.1060000e+04   1.2186385e-01
   2.1070000e+04   1.2177733e-01
   2.1080000e+04   1.2169092e-01
   2.1090000e+04   1.2160460e-01
   2.1100000e+04   1.2151840e-01
   2.1110000e+04   1.2143229e-01
   2.1120000e+04   1.2134629e-01
   2.1130000e+04   1.2126038e-01
   2.1140000e+04   1.2117458e-01
   2.1150000e+04   1.2108889e-01
   2.1160000e+04   1.2100329e-01
   2.1170000e+04   1.2091780e-01
   2.1180000e+04   1.2083241e-01
   2.1190000e+04   1.2074712e-01
   2.1200000e+04   1.2066193e-01
   2.1210000e+04   1.2057684e-01
   2.1220000e+04   1.2049186e-01
   2.1230000e+04   1.2040697e-01
   2.1240000e+04   1.2032219e-01
   2.1250000e+04   1.2023750e-01
   2.1260000e+04   1.2015292e-01
   2.1270000e+04   1.2006844e-01
   2.1280000e+04   1.1998405e-01
   2.1290000e+04   1.1989977e-01
   2.1300000e+04   1.1981559e-01
   2.1310000e+04   1.1973150e-01
   2.1320000e+04   1.1964752e-01
   2.1330000e+04   1.1956363e-01
   2.1340000e+04   1.1947984e-01
   2.1350000e+04   1.1939616e-01
   2.1360000e+04   1.1931257e-01
   2.1370000e+04   1.1922907e-01
   2.1380000e+04   1.1914568e-01
   2.1390000e+04   1.1906239e-01
   2.1400000e+04   1.1897919e-01
   2.1410000e+04   1.1889609e-01
   2.1420000e+04   1.1881309e-01
   2.1430000e+04   1.1873019e-01
   2.1440000e+04   1.1864738e-01
   2.1450000e+04   1.1856467e-01
   2.1460000e+04   1.1848206e-01
   2.1470000e+04   1.1839955e-01
   2.1480000e+04   1.1831713e-01
   2.1490000e+04   1.1823481e-01
   2.1500000e+04   1.1815258e-01
   2.1510000e+04   1.1807046e-01
   2.1520000e+04   1.1798842e-01
   2.1530000e+04   1.1790649e-01
   2.1540000e+04   1.1782465e-01
   2.1550000e+04   1.1774290e-01
   2.1560000e+04   1.1766125e-01
   2.1570000e+04   1.1757970e-01
   2.1580000e+04   1.1749824e-01
   2.1590000e+04   1.1741687e-01
   2.1600000e+04   1.1733560e-01
   2.1610000e+04   1.1725443e-01
   2.1620000e+04   1.1717335e-01
   2.1630000e+04   1.1709236e-01
   2.1640000e+04   1.1701147e-01
   2.1650000e+04   1.1693067e-01
   2.1660000e+04   1.1684997e-01
   2.1670000e+04   1.1676936e-01
   2.1680000e+04   1.1668885e-01
   2.1690000e+04   1.1660842e-01
   2.1700000e+04   1.1652809e-01
   2.1710000e+04   1.1644786e-01
   2.1720000e+04   1.1636771e-01
   2.1730000e+04   1.1628766e-01
   2.1740000e+04   1.1620771e-01
   2.1750000e+04   1.1612784e-01
   2.1760000e+04   1.1604807e-01
   2.1770000e+04   1.1596839e-01
   2.1780000e+04   1.1588880e-01
   2.1790000e+04   1.1580931e-01
   2.1800000e+04   1.1572990e-01
   2.1810000e+04   1.1565059e-01
   2.1820000e+04   1.1557137e-01
   2.1830000e+04   1.1549224e-01
   2.1840000e+04   1.1541320e-01
   2.1850000e+04   1.1533425e-01
   2.1860000e+04   1.1525539e-01
   2.1870000e+04   1.1517663e-01
   2.1880000e+04   1.1509795e-01
   2.1890000e+04   1.1501937e-01
   2.1900000e+04   1.1494088e-01
   2.1910000e+04   1.1486247e-01
   2.1920000e+04   1.1478416e-01
   2.1930000e+04   1.1470593e-01
   2.1940000e+04   1.1462780e-01
   2.1950000e+04   1.1454975e-01
   2.1960000e+04   1.1447180e-01
   2.1970000e+04   1.1439393e-01
   2.1980000e+04   1.1431616e-01
   2.1990000e+04   1.1423847e-01
   2.2000000e+04   1.1416087e-01
   2.2010000e+04   1.1408336e-01
   2.2020000e+04   1.1400594e-01
   2.2030000e+04   1.1392860e-01
   2.2040000e+04   1.1385136e-01
   2.2050000e+04   1.1377420e-01
   2.2060000e+04   1.1369713e-01
   2.2070000e+04   1.1362015e-01
   2.2080000e+04   1.1354326e-01
   2.2090000e+04   1.1346646e-01
   2.2100000e+04   1.1338974e-01
   2.2110000e+04   1.1331311e-01
   2.2120000e+04   1.1323657e-01
   2.2130000e+04   1.1316011e-01
   2.2140000e+04   1.1308374e-01
   2.2150000e+04   1.1300746e-01
   2.2160000e+04   1.1293126e-01
   2.2170000e+04   1.1285515e-01
   2.2180000e+04   1.1277913e-01
   2.2190000e+04   1.1270319e-01
   2.2200000e+04   1.1262734e-01
   2.2210000e+04   1.1255158e-01
   2.2220000e+04   1.1247590e-01
   2.2230000e+04   1.1240031e-01
   2.2240000e+04   1.1232480e-01
   2.2250000e+04   1.1224938e-01
   2.2260000e+04   1.1217404e-01
   2.2270000e+04   1.1209879e-01
   2.2280000e+04   1.1202362e-01
   2.2290000e+04   1.1194854e-01
   2.2300000e+04   1.1187354e-01
   2.2310000e+04   1.1179863e-01
   2.2320000e+04   1.1172380e-01
   2.2330000e+04   1.1164906e-01
   2.2340000e+04   1.1157440e-01
   2.2350000e+04   1.1149982e-01
   2.2360000e+04   1.1142533e-01
   2.2370000e+04   1.1135092e-01
   2.2380000e+04   1.1127660e-01
   2.2390000e+04   1.1120236e-01
   2.2400000e+04   1.1112820e-01
   2.2410000e+04   1.1105413e-01
   2.2420000e+04   1.1098014e-01
   2.2430000e+04   1.1090623e-01
   2.2440000e+04   1.1083241e-01
   2.2450000e+04   1.1075866e-01
   2.2460000e+04   1.1068501e-01
   2.2470000e+04   1.1061143e-01
   2.2480000e+04   1.1053793e-01
   2.2490000e+04   1.1046452e-01
   2.2500000e+04   1.1039119e-01
   2.2510000e+04   1.1031794e-01
   2.2520000e+04   1.1024478e-01
   2.2530000e+04   1.1017169e-01
   2.2540000e+04   1.1009869e-01
   2.2550000e+04   1.1002577e-01
   2.2560000e+04   1.0995293e-01
   2.2570000e+04   1.0988017e-01
   2.2580000e+04   1.0980749e-01
   2.2590000e+04   1.0973489e-01
   2.2600000e+04   1.0966238e-01
   2.2610000e+04   1.0958994e-01
   2.2620000e+04   1.0951759e-01
   2.2630000e+04   1.0944531e-01
   2.2640000e+04   1.0937312e-01
   2.2650000e+04   1.0930101e-01
   2.2660000e+04   1.0922897e-01
   2.2670000e+04   1.0915702e-01
   2.2680000e+04   1.0908514e-01
   2.2690000e+04   1.0901335e-01
   2.2700000e+04   1.0894164e-01
   2.2710000e+04   1.0887000e-01
   2.2720000e+04   1.0879844e-01
   2.2730000e+04   1.0872697e-01
   2.2740000e+04   1.0865557e-01
   2.2750000e+04   1.0858425e-01
   2.2760000e+04   1.0851301e-01
   2.2770000e+04   1.0844185e-01
   2.2780000e+04   1.0837077e-01
   2.2790000e+04   1.0829976e-01
   2.2800000e+04   1.0822884e-01
   2.2810000e+04   1.0815799e-01
   2.2820000e+04   1.0808722e-01
   2.2830000e+04   1.0801653e-01
   2.2840000e+04   1.0794592e-01
   2.2850000e+04   1.0787538e-01
   2.2860000e+04   1.0780492e-01
   2.2870000e+04   1.0773454e-01
   2.2880000e+04   1.0766424e-01
   2.2890000e+04   1.0759401e-01
   2.2900000e+04   1.0752386e-01
   2.2910000e+04   1.0745379e-01
   2.2920000e+04   1.0738380e-01
   2.2930000e+04   1.0731388e-01
   2.2940000e+04   1.0724404e-01
   2.2950000e+04   1.0717427e-01
   2.2960000e+04   1.0710458e-01
   2.2970000e+04   1.0703497e-01
   2.2980000e+04   1.0696544e-01
   2.2990000e+04   1.0689598e-01
   2.3000000e+04   1.0682659e-01
   2.3010000e+04   1.0675728e-01
   2.3020000e+04   1.0668805e-01
   2.3030000e+04   1.0661889e-01
   2.3040000e+04   1.0654981e-01
   2.3050000e+04   1.0648081e-01
   2.3060000e+04   1.0641188e-01
   2.3070000e+04   1.0634302e-01
   2.3080000e+04   1.0627424e-01
   2.3090000e+04   1.0620554e-01
   2.3100000e+04   1.0613691e-01
   2.3110000e+04   1.0606835e-01
   2.3120000e+04   1.0599987e-01
   2.3130000e+04   1.0593146e-01
   2.3140000e+04   1.0586313e-01
   2.3150000e+04   1.0579487e-01
   2.3160000e+04   1.0572669e-01
   2.3170000e+04   1.0565858e-01
   2.3180000e+04   1.0559054e-01
   2.3190000e+04   1.0552258e-01
   2.3200000e+04   1.0545469e-01
   2.3210000e+04   1.0538687e-01
   2.3220000e+04   1.0531913e-01
   2.3230000e+04   1.0525146e-01
   2.3240000e+04   1.0518387e-01
   2.3250000e+04   1.0511635e-01
   2.3260000e+04   1.0504890e-01
   2.3270000e+04   1.0498152e-01
   2.3280000e+04   1.0491422e-01
   2.3290000e+04   1.0484699e-01
   2.3300000e+04   1.0477983e-01
   2.3310000e+04   1.0471274e-01
   2.3320000e+04   1.0464573e-01
   2.3330000e+04   1.0457879e-01
   2.3340000e+04   1.0451192e-01
   2.3350000e+04   1.0444512e-01
   2.3360000e+04   1.0437840e-01
   2.3370000e+04   1.0431174e-01
   2.3380000e+04   1.0424516e-01
   2.3390000e+04   1.0417865e-01
   2.3400000e+04   1.0411221e-01
   2.3410000e+04   1.0404585e-01
   2.3420000e+04   1.0397955e-01
   2.3430000e+04   1.0391333e-01
   2.3440000e+04   1.0384717e-01
   2.3450000e+04   1.0378109e-01
   2.3460000e+04   1.0371508e-01
   2.3470000e+04   1.0364914e-01
   2.3480000e+04   1.0358327e-01
   2.3490000e+04   1.0351747e-01
   2.3500000e+04   1.0345174e-01
   2.3510000e+04   1.0338608e-01
   2.3520000e+04   1.0332049e-01
   2.3530000e+04   1.0325497e-01
   2.3540000e+04   1.0318952e-01
   2.3550000e+04   1.0312414e-01
   2.3560000e+04   1.0305883e-01
   2.3570000e+04   1.0299359e-01
   2.3580000e+04   1.0292842e-01
   2.3590000e+04   1.0286332e-01
   2.3600000e+04   1.0279829e-01
   2.3610000e+04   1.0273333e-01
   2.3620000e+04   1.0266844e-01
   2.3630000e+04   1.0260361e-01
   2.3640000e+04   1.0253886e-01
   2.3650000e+04   1.0247417e-01
   2.3660000e+04   1.0240955e-01
   2.3670000e+04   1.0234501e-01
   2.3680000e+04   1.0228053e-01
   2.3690000e+04   1.0221611e-01
   2.3700000e+04   1.0215177e-01
   2.3710000e+04   1.0208750e-01
   2.3720000e+04   1.0202329e-01
   2.3730000e+04   1.0195915e-01
   2.3740000e+04   1.0189508e-01
   2.3750000e+04   1.0183107e-01
   2.3760000e+04   1.0176714e-01
   2.3770000e+04   1.0170327e-01
   2.3780000e+04   1.0163947e-01
   2.3790000e+04   1.0157574e-01
   2.3800000e+04   1.0151207e-01
   2.3810000e+04   1.0144847e-01
   2.3820000e+04   1.0138494e-01
   2.3830000e+04   1.0132148e-01
   2.3840000e+04   1.0125808e-01
   2.3850000e+04   1.0119475e-01
   2.3860000e+04   1.0113149e-01
   2.3870000e+04   1.0106829e-01
   2.3880000e+04   1.0100516e-01
   2.3890000e+04   1.0094209e-01
   2.3900000e+04   1.0087910e-01
   2.3910000e+04   1.0081617e-01
   2.3920000e+04   1.0075330e-01
   2.3930000e+04   1.0069050e-01
   2.3940000e+04   1.0062777e-01
   2.3950000e+04   1.0056510e-01
   2.3960000e+04   1.0050250e-01
   2.3970000e+04   1.0043996e-01
   2.3980000e+04   1.0037749e-01
   2.3990000e+04   1.0031508e-01
   2.4000000e+04   1.0025274e-01
   2.4010000e+04   1.0019047e-01
   2.4020000e+04   1.0012826e-01
   2.4030000e+04   1.0006612e-01
   2.4040000e+04   1.0000404e-01
   2.4050000e+04   9.9942022e-02
   2.4060000e+04   9.9880073e-02
   2.4070000e+04   9.9818187e-02
   2.4080000e+04   9.9756367e-02
   2.4090000e+04   9.9694611e-02
   2.4100000e+04   9.9632919e-02
   2.4110000e+04   9.9571292e-02
   2.4120000e+04   9.9509729e-02
   2.4130000e+04   9.9448230e-02
   2.4140000e+04   9.9386795e-02
   2.4150000e+04   9.9325424e-02
   2.4160000e+04   9.9264117e-02
   2.4170000e+04   9.9202874e-02
   2.4180000e+04   9.9141694e-02
   2.4190000e+04   9.9080578e-02
   2.4200000e+04   9.9019525e-02
   2.4210000e+04   9.8958536e-02
   2.4220000e+04   9.8897610e-02
   2.4230000e+04   9.8836747e-02
   2.4240000e+04   9.8775948e-02
   2.4250000e+04   9.8715211e-02
   2.4260000e+04   9.8654537e-02
   2.4270000e+04   9.8593926e-02
   2.4280000e+04   9.8533378e-02
   2.4290000e+04   9.8472893e-02
   2.4300000e+04   9.8412470e-02
   2.4310000e+04   9.8352109e-02
   2.4320000e+04   9.8291811e-02
   2.4330000e+04   9.8231575e-02
   2.4340000e+04   9.8171401e-02
   2.4350000e+04   9.8111290e-02
   2.4360000e+04   9.8051240e-02
   2.4370000e+04   9.7991253e-02
   2.4380000e+04   9.7931327e-02
   2.4390000e+04   9.7871463e-02
   2.4400000e+04   9.7811660e-02
   2.4410000e+04   9.7751919e-02
   2.4420000e+04   9.7692240e-02
   2.4430000e+04   9.7632622e-02
   2.4440000e+04   9.7573065e-02
   2.4450000e+04   9.7513570e-02
   2.4460000e+04   9.7454136e-02
   2.4470000e+04   9.7394762e-02
   2.4480000e+04   9.7335450e-02
   2.4490000e+04   9.7276198e-02
   2.4500000e+04   9.7217008e-02
   2.4510000e+04   9.7157877e-02
   2.4520000e+04   9.7098808e-02
   2.4530000e+04   9.7039799e-02
   2.4540000e+04   9.6980850e-02
   2.4550000e+04   9.6921962e-02
   2.4560000e+04   9.6863134e-02
   2.4570000e+04   9.6804367e-02
   2.4580000e+04   9.6745659e-02
   2.4590000e+04   9.6687011e-02
   2.4600000e+04   9.6628423e-02
   2.4610000e+04   9.6569895e-02
   2.4620000e+04   9.6511427e-02
   2.4630000e+04   9.6453018e-02
   2.4640000e+04   9.6394669e-02
   2.4650000e+04   9.6336380e-02
   2.4660000e+04   9.6278149e-02
   2.4670000e+04   9.6219978e-02
   2.4680000e+04   9.6161867e-02
   2.4690000e+04   9.6103814e-02
   2.4700000e+04   9.6045821e-02
   2.4710000e+04   9.5987886e-02
   2.4720000e+04   9.5930010e-02
   2.4730000e+04   9.5872193e-02
   2.4740000e+04   9.5814435e-02
   2.4750000e+04   9.5756736e-02
   2.4760000e+04   9.5699095e-02
   2.4770000e+04   9.5641512e-02
   2.4780000e+04   9.5583988e-02
   2.4790000e+04   9.5526522e-02
   2.4800000e+04   9.5469115e-02
   2.4810000e+04   9.5411765e-02
   2.4820000e+04   9.5354474e-02
   2.4830000e+04   9.5297240e-02
   2.4840000e+04   9.5240065e-02
   2.4850000e+04   9.5182947e-02
   2.4860000e+04   9.5125887e-02
   2.4870000e+04   9.5068884e-02
   2.4880000e+04   9.5011939e-02
   2.4890000e+04   9.4955052e-02
   2.4900000e+04   9.4898222e-02
   2.4910000e+04   9.4841449e-02
   2.4920000e+04   9.4784734e-02
   2.4930000e+04   9.4728075e-02
   2.4940000e+04   9.4671474e-02
   2.4950000e+04   9.4614930e-02
   2.4960000e+04   9.4558442e-02
   2.4970000e+04   9.4502012e-02
   2.4980000e+04   9.4445638e-02
   2.4990000e+04   9.4389321e-02
   2.5000000e+04   9.4333060e-02
   2.5010000e+04   9.4276856e-02
   2.5020000e+04   9.4220709e-02
   2.5030000e+04   9.4164617e-02
   2.5040000e+04   9.4108582e-02
   2.5050000e+04   9.4052604e-02
   2.5060000e+04   9.3996681e-02
   2.5070000e+04   9.3940814e-02
   2.5080000e+04   9.3885004e-02
   2.5090000e+04   9.3829249e-02
   2.5100000e+04   9.3773550e-02
   2.5110000e+04   9.3717906e-02
   2.5120000e+04   9.3662319e-02
   2.5130000e+04   9.3606786e-02
   2.5140000e+04   9.3551310e-02
   2.5150000e+04   9.3495888e-02
   2.5160000e+04   9.3440523e-02
   2.5170000e+04   9.3385212e-02
   2.5180000e+04   9.3329956e-02
   2.5190000e+04   9.3274756e-02
   2.5200000e+04   9.3219610e-02
   2.5210000e+04   9.3164520e-02
   2.5220000e+04   9.3109484e-02
   2.5230000e+04   9.3054504e-02
   2.5240000e+04   9.2999577e-02
   2.5250000e+04   9.2944706e-02
   2.5260000e+04   9.2889889e-02
   2.5270000e+04   9.2835127e-02
   2.5280000e+04   9.2780419e-02
   2.5290000e+04   9.2725765e-02
   2.5300000e+04   9.2671165e-02
   2.5310000e+04   9.2616620e-02
   2.5320000e+04   9.2562129e-02
   2.5330000e+04   9.2507692e-02
   2.5340000e+04   9.2453309e-02
   2.5350000e+04   9.2398979e-02
   2.5360000e+04   9.2344704e-02
   2.5370000e+04   9.2290482e-02
   2.5380000e+04   9.2236314e-02
   2.5390000e+04   9.2182199e-02
   2.5400000e+04   9.2128138e-02
   2.5410000e+04   9.2074131e-02
   2.5420000e+04   9.2020176e-02
   2.5430000e+04   9.1966275e-02
   2.5440000e+04   9.1912427e-02
   2.5450000e+04   9.1858633e-02
   2.5460000e+04   9.1804891e-02
   2.5470000e+04   9.1751203e-02
   2.5480000e+04   9.1697567e-02
   2.5490000e+04   9.1643984e-02
   2.5500000e+04   9.1590454e-02
   2.5510000e+04   9.1536976e-02
   2.5520000e+04   9.1483552e-02
   2.5530000e+04   9.1430179e-02
   2.5540000e+04   9.1376860e-02
   2.5550000e+04   9.1323592e-02
   2.5560000e+04   9.1270377e-02
   2.5570000e+04   9.1217214e-02
   2.5580000e+04   9.1164104e-02
   2.5590000e+04   9.1111045e-02
   2.5600000e+04   9.1058039e-02
   2.5610000e+04   9.1005084e-02
   2.5620000e+04   9.0952182e-02
   2.5630000e+04   9.0899331e-02
   2.5640000e+04   9.0846532e-02
   2.5650000e+04   9.0793785e-02
   2.5660000e+04   9.0741089e-02
   2.5670000e+04   9.0688445e-02
   2.5680000e+04   9.0635852e-02
   2.5690000e+04   9.0583311e-02
   2.5700000e+04   9.0530821e-02
   2.5710000e+04   9.0478382e-02
   2.5720000e+04   9.0425995e-02
   2.5730000e+04   9.0373658e-02
   2.5740000e+04   9.0321373e-02
   2.5750000e+04   9.0269139e-02
   2.5760000e+04   9.0216955e-02
   2.5770000e+04   9.0164823e-02
   2.5780000e+04   9.0112741e-02
   2.5790000e+04   9.0060710e-02
   2.5800000e+04   9.0008729e-02
   2.5810000e+04   8.9956799e-02
   2.5820000e+04   8.9904920e-02
   2.5830000e+04   8.9853091e-02
   2.5840000e+04   8.9801312e-02
   2.5850000e+04   8.9749584e-02
   2.5860000e+04   8.9697906e-02
   2.5870000e+04   8.9646278e-02
   2.5880000e+04   8.9594700e-02
   2.5890000e+04   8.9543172e-02
   2.5900000e+04   8.9491694e-02
   2.5910000e+04   8.9440266e-02
   2.5920000e+04   8.9388888e-02
   2.5930000e+04   8.9337559e-02
   2.5940000e+04   8.9286280e-02
   2.5950000e+04   8.9235051e-02
   2.5960000e+04   8.9183871e-02
   2.5970000e+04   8.9132741e-02
   2.5980000e+04   8.9081660e-02
   2.5990000e+04   8.9030629e-02
   2.6000000e+04   8.8979646e-02
   2.6010000e+04   8.8928713e-02
   2.6020000e+04   8.8877829e-02
   2.6030000e+04   8.8826995e-02
   2.6040000e+04   8.8776209e-02
   2.6050000e+04   8.8725472e-02
   2.6060000e+04   8.8674784e-02
   2.6070000e+04   8.8624145e-02
   2.6080000e+04   8.8573554e-02
   2.6090000e+04   8.8523013e-02
   2.6100000e+04   8.8472519e-02
   2.6110000e+04   8.8422075e-02
   2.6120000e+04   8.8371679e-02
   2.6130000e+04   8.8321331e-02
   2.6140000e+04   8.8271031e-02
   2.6150000e+04   8.8220780e-02
   2.6160000e+04   8.8170577e-02
   2.6170000e+04   8.8120423e-02
   2.6180000e+04   8.8070316e-02
   2.6190000e+04   8.8020257e-02
   2.6200000e+04   8.7970247e-02
   2.6210000e+04   8.7920284e-02
   2.6220000e+04   8.7870369e-02
   2.6230000e+04   8.7820502e-02
   2.6240000e+04   8.7770682e-02
   2.6250000e+04   8.7720910e-02
   2.6260000e+04   8.7671186e-02
   2.6270000e+04   8.7621509e-02
   2.6280000e+04   8.7571880e-02
   2.6290000e+04   8.7522298e-02
   2.6300000e+04   8.7472763e-02
   2.6310000e+04   8.7423276e-02
   2.6320000e+04   8.7373836e-02
   2.6330000e+04   8.7324443e-02
   2.6340000e+04   8.7275097e-02
   2.6350000e+04   8.7225798e-02
   2.6360000e+04   8.7176545e-02
   2.6370000e+04   8.7127340e-02
   2.6380000e+04   8.7078182e-02
   2.6390000e+04   8.7029070e-02
   2.6400000e+04   8.6980005e-02
   2.6410000e+04   8.6930987e-02
   2.6420000e+04   8.6882015e-02
   2.6430000e+04   8.6833090e-02
   2.6440000e+04   8.6784211e-02
   2.6450000e+04   8.6735379e-02
   2.6460000e+04   8.6686593e-02
   2.6470000e+04   8.6637853e-02
   2.6480000e+04   8.6589159e-02
   2.6490000e+04   8.6540511e-02
   2.6500000e+04   8.6491910e-02
   2.6510000e+04   8.6443354e-02
   2.6520000e+04   8.6394845e-02
   2.6530000e+04   8.6346381e-02
   2.6540000e+04   8.6297963e-02
   2.6550000e+04   8.6249591e-02
   2.6560000e+04   8.6201265e-02
   2.6570000e+04   8.6152984e-02
   2.6580000e+04   8.6104749e-02
   2.6590000e+04   8.6056559e-02
   2.6600000e+04   8.6008415e-02
   2.6610000e+04   8.5960317e-02
   2.6620000e+04   8.5912263e-02
   2.6630000e+04   8.5864255e-02
   2.6640000e+04   8.5816292e-02
   2.6650000e+04   8.5768374e-02
   2.6660000e+04   8.5720502e-02
   2.6670000e+04   8.5672674e-02
   2.6680000e+04   8.5624891e-02
   2.6690000e+04   8.5577154e-02
   2.6700000e+04   8.5529461e-02
   2.6710000e+04   8.5481813e-02
   2.6720000e+04   8.5434209e-02
   2.6730000e+04   8.5386651e-02
   2.6740000e+04   8.5339137e-02
   2.6750000e+04   8.5291667e-02
   2.6760000e+04   8.5244243e-02
   2.6770000e+04   8.5196862e-02
   2.6780000e+04   8.5149526e-02
   2.6790000e+04   8.5102234e-02
   2.6800000e+04   8.5054987e-02
   2.6810000e+04   8.5007784e-02
   2.6820000e+04   8.4960624e-02
   2.6830000e+04   8.4913509e-02
   2.6840000e+04   8.4866439e-02
   2.6850000e+04   8.4819412e-02
   2.6860000e+04   8.4772429e-02
   2.6870000e+04   8.4725489e-02
   2.6880000e+04   8.4678594e-02
   2.6890000e+04   8.4631742e-02
   2.6900000e+04   8.4584935e-02
   2.6910000e+04   8.4538170e-02
   2.6920000e+04   8.4491450e-02
   2.6930000e+04   8.4444772e-02
   2.6940000e+04   8.4398139e-02
   2.6950000e+04   8.4351549e-02
   2.6960000e+04   8.4305002e-02
   2.6970000e+04   8.4258498e-02
   2.6980000e+04   8.4212038e-02
   2.6990000e+04   8.4165620e-02
   2.7000000e+04   8.4119246e-02
   2.7010000e+04   8.4072915e-02
   2.7020000e+04   8.4026627e-02
   2.7030000e+04   8.3980382e-02
   2.7040000e+04   8.3934180e-02
   2.7050000e+04   8.3888021e-02
   2.7060000e+04   8.3841905e-02
   2.7070000e+04   8.3795831e-02
   2.7080000e+04   8.3749800e-02
   2.7090000e+04   8.3703811e-02
   2.7100000e+04   8.3657866e-02
   2.7110000e+04   8.3611962e-02
   2.7120000e+04   8.3566101e-02
   2.7130000e+04   8.3520283e-02
   2.7140000e+04   8.3474507e-02
   2.7150000e+04   8.3428773e-02
   2.7160000e+04   8.3383081e-02
   2.7170000e+04   8.3337432e-02
   2.7180000e+04   8.3291825e-02
   2.7190000e+04   8.3246260e-02
   2.7200000e+04   8.3200737e-02
   2.7210000e+04   8.3155255e-02
   2.7220000e+04   8.3109816e-02
   2.7230000e+04   8.3064419e-02
   2.7240000e+04   8.3019063e-02
   2.7250000e+04   8.2973749e-02
   2.7260000e+04   8.2928477e-02
   2.7270000e+04   8.2883246e-02
   2.7280000e+04   8.2838057e-02
   2.7290000e+04   8.2792910e-02
   2.7300000e+04   8.2747804e-02
   2.7310000e+04   8.2702740e-02
   2.7320000e+04   8.2657717e-02
   2.7330000e+04   8.2612735e-02
   2.7340000e+04   8.2567794e-02
   2.7350000e+04   8.2522895e-02
   2.7360000e+04   8.2478037e-02
   2.7370000e+04   8.2433220e-02
   2.7380000e+04   8.2388444e-02
   2.7390000e+04   8.2343709e-02
   2.7400000e+04   8.2299015e-02
   2.7410000e+04   8.2254361e-02
   2.7420000e+04   8.2209749e-02
   2.7430000e+04   8.2165178e-02
   2.7440000e+04   8.2120647e-02
   2.7450000e+04   8.2076157e-02
   2.7460000e+04   8.2031707e-02
   2.7470000e+04   8.1987298e-02
   2.7480000e+04   8.1942930e-02
   2.7490000e+04   8.1898602e-02
   2.7500000e+04   8.1854315e-02
   2.7510000e+04   8.1810068e-02
   2.7520000e+04   8.1765861e-02
   2.7530000e+04   8.1721695e-02
   2.7540000e+04   8.1677568e-02
   2.7550000e+04   8.1633482e-02
   2.7560000e+04   8.1589436e-02
   2.7570000e+04   8.1545430e-02
   2.7580000e+04   8.1501465e-02
   2.7590000e+04   8.1457539e-02
   2.7600000e+04   8.1413653e-02
   2.7610000e+04   8.1369807e-02
   2.7620000e+04   8.1326000e-02
   2.7630000e+04   8.1282234e-02
   2.7640000e+04   8.1238507e-02
   2.7650000e+04   8.1194820e-02
   2.7660000e+04   8.1151172e-02
   2.7670000e+04   8.1107564e-02
   2.7680000e+04   8.1063996e-02
   2.7690000e+04   8.1020467e-02
   2.7700000e+04   8.0976977e-02
   2.7710000e+04   8.0933527e-02
   2.7720000e+04   8.0890116e-02
   2.7730000e+04   8.0846744e-02
   2.7740000e+04   8.0803411e-02
   2.7750000e+04   8.0760118e-02
   2.7760000e+04   8.0716864e-02
   2.7770000e+04   8.0673649e-02
   2.7780000e+04   8.0630472e-02
   2.7790000e+04   8.0587335e-02
   2.7800000e+04   8.0544237e-02
   2.7810000e+04   8.0501177e-02
   2.7820000e+04   8.0458157e-02
   2.7830000e+04   8.0415175e-02
   2.7840000e+04   8.0372232e-02
   2.7850000e+04   8.0329327e-02
   2.7860000e+04   8.0286461e-02
   2.7870000e+04   8.0243634e-02
   2.7880000e+04   8.0200845e-02
   2.7890000e+04   8.0158095e-02
   2.7900000e+04   8.0115383e-02
   2.7910000e+04   8.0072709e-02
   2.7920000e+04   8.0030074e-02
   2.7930000e+04   7.9987477e-02
   2.7940000e+04   7.9944919e-02
   2.7950000e+04   7.9902398e-02
   2.7960000e+04   7.9859916e-02
   2.7970000e+04   7.9817471e-02
   2.7980000e+04   7.9775065e-02
   2.7990000e+04   7.9732697e-02
   2.8000000e+04   7.9690366e-02
   2.8010000e+04   7.9648074e-02
   2.8020000e+04   7.9605819e-02
   2.8030000e+04   7.9563602e-02
   2.8040000e+04   7.9521423e-02
   2.8050000e+04   7.9479282e-02
   2.8060000e+04   7.9437178e-02
   2.8070000e+04   7.9395112e-02
   2.8080000e+04   7.9353083e-02
   2.8090000e+04   7.9311092e-02
   2.8100000e+04   7.9269139e-02
   2.8110000e+04   7.9227223e-02
   2.8120000e+04   7.9185344e-02
   2.8130000e+04   7.9143502e-02
   2.8140000e+04   7.9101698e-02
   2.8150000e+04   7.9059931e-02
   2.8160000e+04   7.9018201e-02
   2.8170000e+04   7.8976509e-02
   2.8180000e+04   7.8934853e-02
   2.8190000e+04   7.8893235e-02
   2.8200000e+04   7.8851653e-02
   2.8210000e+04   7.8810109e-02
   2.8220000e+04   7.8768601e-02
   2.8230000e+04   7.8727130e-02
   2.8240000e+04   7.8685696e-02
   2.8250000e+04   7.8644299e-02
   2.8260000e+04   7.8602939e-02
   2.8270000e+04   7.8561615e-02
   2.8280000e+04   7.8520328e-02
   2.8290000e+04   7.8479077e-02
   2.8300000e+04   7.8437863e-02
   2.8310000e+04   7.8396686e-02
   2.8320000e+04   7.8355544e-02
   2.8330000e+04   7.8314440e-02
   2.8340000e+04   7.8273371e-02
   2.8350000e+04   7.8232339e-02
   2.8360000e+04   7.8191344e-02
   2.8370000e+04   7.8150384e-02
   2.8380000e+04   7.8109461e-02
   2.8390000e+04   7.8068574e-02
   2.8400000e+04   7.8027723e-02
   2.8410000e+04   7.7986907e-02
   2.8420000e+04   7.7946128e-02
   2.8430000e+04   7.7905385e-02
   2.8440000e+04   7.7864678e-02
   2.8450000e+04   7.7824007e-02
   2.8460000e+04   7.7783371e-02
   2.8470000e+04   7.7742771e-02
   2.8480000e+04   7.7702207e-02
   2.8490000e+04   7.7661679e-02
   2.8500000e+04   7.7621186e-02
   2.8510000e+04   7.7580729e-02
   2.8520000e+04   7.7540308e-02
   2.8530000e+04   7.7499922e-02
   2.8540000e+04   7.7459571e-02
   2.8550000e+04   7.7419256e-02
   2.8560000e+04   7.7378976e-02
   2.8570000e+04   7.7338732e-02
   2.8580000e+04   7.7298523e-02
   2.8590000e+04   7.7258349e-02
   2.8600000e+04   7.7218210e-02
   2.8610000e+04   7.7178107e-02
   2.8620000e+04   7.7138039e-02
   2.8630000e+04   7.7098005e-02
   2.8640000e+04   7.7058007e-02
   2.8650000e+04   7.7018044e-02
   2.8660000e+04   7.6978115e-02
   2.8670000e+04   7.6938222e-02
   2.8680000e+04   7.6898363e-02
   2.8690000e+04   7.6858540e-02
   2.8700000e+04   7.6818751e-02
   2.8710000e+04   7.6778997e-02
   2.8720000e+04   7.6739277e-02
   2.8730000e+04   7.6699592e-02
   2.8740000e+04   7.6659942e-02
   2.8750000e+04   7.6620326e-02
   2.8760000e+04   7.6580745e-02
   2.8770000e+04   7.6541198e-02
   2.8780000e+04   7.6501686e-02
   2.8790000e+04   7.6462208e-02
   2.8800000e+04   7.6422765e-02
   2.8810000e+04   7.6383356e-02
   2.8820000e+04   7.6343981e-02
   2.8830000e+04   7.6304640e-02
   2.8840000e+04   7.6265333e-02
   2.8850000e+04   7.6226061e-02
   2.8860000e+04   7.6186823e-02
   2.8870000e+04   7.6147619e-02
   2.8880000e+04   7.6108448e-02
   2.8890000e+04   7.6069312e-02
   2.8900000e+04   7.6030210e-02
   2.8910000e+04   7.5991142e-02
   2.8920000e+04   7.5952107e-02
   2.8930000e+04   7.5913106e-02
   2.8940000e+04   7.5874139e-02
   2.8950000e+04   7.5835206e-02
   2.8960000e+04   7.5796307e-02
   2.8970000e+04   7.5757441e-02
   2.8980000e+04   7.5718608e-02
   2.8990000e+04   7.5679810e-02
   2.9000000e+04   7.5641045e-02
   2.9010000e+04   7.5602313e-02
   2.9020000e+04   7.5563615e-02
   2.9030000e+04   7.5524950e-02
   2.9040000e+04   7.5486318e-02
   2.9050000e+04   7.5447720e-02
   2.9060000e+04   7.5409155e-02
   2.9070000e+04   7.5370624e-02
   2.9080000e+04   7.5332125e-02
   2.9090000e+04   7.5293660e-02
   2.9100000e+04   7.5255228e-02
   2.9110000e+04   7.5216829e-02
   2.9120000e+04   7.5178463e-02
   2.9130000e+04   7.5140130e-02
   2.9140000e+04   7.5101830e-02
   2.9150000e+04   7.5063563e-02
   2.9160000e+04   7.5025328e-02
   2.9170000e+04   7.4987127e-02
   2.9180000e+04   7.4948958e-02
   2.9190000e+04   7.4910823e-02
   2.9200000e+04   7.4872719e-02
   2.9210000e+04   7.4834649e-02
   2.9220000e+04   7.4796611e-02
   2.9230000e+04   7.4758606e-02
   2.9240000e+04   7.4720633e-02
   2.9250000e+04   7.4682693e-02
   2.9260000e+04   7.4644786e-02
   2.9270000e+04   7.4606911e-02
   2.9280000e+04   7.4569068e-02
   2.9290000e+04   7.4531258e-02
   2.9300000e+04   7.4493479e-02
   2.9310000e+04   7.4455734e-02
   2.9320000e+04   7.4418020e-02
   2.9330000e+04   7.4380339e-02
   2.9340000e+04   7.4342690e-02
   2.9350000e+04   7.4305073e-02
   2.9360000e+04   7.4267488e-02
   2.9370000e+04   7.4229935e-02
   2.9380000e+04   7.4192414e-02
   2.9390000e+04   7.4154926e-02
   2.9400000e+04   7.4117469e-02
   2.9410000e+04   7.4080044e-02
   2.9420000e+04   7.4042651e-02
   2.9430000e+04   7.4005290e-02
   2.9440000e+04   7.3967960e-02
   2.9450000e+04   7.3930663e-02
   2.9460000e+04   7.3893397e-02
   2.9470000e+04   7.3856162e-02
   2.9480000e+04   7.3818960e-02
   2.9490000e+04   7.3781789e-02
   2.9500000e+04   7.3744649e-02
   2.9510000e+04   7.3707541e-02
   2.9520000e+04   7.3670465e-02
   2.9530000e+04   7.3633420e-02
   2.9540000e+04   7.3596406e-02
   2.9550000e+04   7.3559424e-02
   2.9560000e+04   7.3522473e-02
   2.9570000e+04   7.3485554e-02
   2.9580000e+04   7.3448665e-02
   2.9590000e+04   7.3411808e-02
   2.9600000e+04   7.3374982e-02
   2.9610000e+04   7.3338188e-02
   2.9620000e+04   7.3301424e-02
   2.9630000e+04   7.3264692e-02
   2.9640000e+04   7.3227990e-02
   2.9650000e+04   7.3191320e-02
   2.9660000e+04   7.3154680e-02
   2.9670000e+04   7.3118072e-02
   2.9680000e+04   7.3081494e-02
   2.9690000e+04   7.3044947e-02
   2.9700000e+04   7.3008431e-02
   2.9710000e+04   7.2971946e-02
   2.9720000e+04   7.2935492e-02
   2.9730000e+04   7.2899068e-02
   2.9740000e+04   7.2862675e-02
   2.9750000e+04   7.2826312e-02
   2.9760000e+04   7.2789981e-02
   2.9770000e+04   7.2753679e-02
   2.9780000e+04   7.2717409e-02
   2.9790000e+04   7.2681169e-02
   2.9800000e+04   7.2644959e-02
   2.9810000e+04   7.2608779e-02
   2.9820000e+04   7.2572631e-02
   2.9830000e+04   7.2536512e-02
   2.9840000e+04   7.2500424e-02
   2.9850000e+04   7.2464366e-02
   2.9860000e+04   7.2428338e-02
   2.9870000e+04   7.2392341e-02
   2.9880000e+04   7.2356373e-02
   2.9890000e+04   7.2320436e-02
   2.9900000e+04   7.2284529e-02
   2.9910000e+04   7.2248652e-02
   2.9920000e+04   7.2212805e-02
   2.9930000e+04   7.2176988e-02
   2.9940000e+04   7.2141201e-02
   2.9950000e+04   7.2105444e-02
   2.9960000e+04   7.2069717e-02
   2.9970000e+04   7.2034019e-02
   2.9980000e+04   7.1998352e-02
   2.9990000e+04   7.1962714e-02
   3.0000000e+04   7.1927106e-02
   3.0010000e+04   7.1891528e-02
   3.0020000e+04   7.1855979e-02
   3.0030000e+04   7.1820460e-02
   3.0040000e+04   7.1784971e-02
   3.0050000e+04   7.1749511e-02
   3.0060000e+04   7.1714081e-02
   3.0070000e+04   7.1678680e-02
   3.0080000e+04   7.1643309e-02
   3.0090000e+04   7.1607967e-02
   3.0100000e+04   7.1572655e-02
   3.0110000e+04   7.1537372e-02
   3.0120000e+04   7.1502118e-02
   3.0130000e+04   7.1466894e-02
   3.0140000e+04   7.1431699e-02
   3.0150000e+04   7.1396533e-02
   3.0160000e+04   7.1361396e-02
   3.0170000e+04   7.1326289e-02
   3.0180000e+04   7.1291211e-02
   3.0190000e+04   7.1256161e-02
   3.0200000e+04   7.1221141e-02
   3.0210000e+04   7.1186150e-02
   3.0220000e+04   7.1151188e-02
   3.0230000e+04   7.1116255e-02
   3.0240000e+04   7.1081350e-02
   3.0250000e+04   7.1046475e-02
   3.0260000e+04   7.1011628e-02
   3.0270000e+04   7.0976811e-02
   3.0280000e+04   7.0942022e-02
   3.0290000e+04   7.0907262e-02
   3.0300000e+04   7.0872530e-02
   3.0310000e+04   7.0837828e-02
   3.0320000e+04   7.0803154e-02
   3.0330000e+04   7.0768508e-02
   3.0340000e+04   7.0733891e-02
   3.0350000e+04   7.0699303e-02
   3.0360000e+04   7.0664743e-02
   3.0370000e+04   7.0630212e-02
   3.0380000e+04   7.0595709e-02
   3.0390000e+04   7.0561235e-02
   3.0400000e+04   7.0526789e-02
   3.0410000e+04   7.0492371e-02
   3.0420000e+04   7.0457982e-02
   3.0430000e+04   7.0423621e-02
   3.0440000e+04   7.0389288e-02
   3.0450000e+04   7.0354984e-02
   3.0460000e+04   7.0320708e-02
   3.0470000e+04   7.0286460e-02
   3.0480000e+04   7.0252240e-02
   3.0490000e+04   7.0218048e-02
   3.0500000e+04   7.0183884e-02
   3.0510000e+04   7.0149748e-02
   3.0520000e+04   7.0115641e-02
   3.0530000e+04   7.0081561e-02
   3.0540000e+04   7.0047509e-02
   3.0550000e+04   7.0013485e-02
   3.0560000e+04   6.9979489e-02
   3.0570000e+04   6.9945521e-02
   3.0580000e+04   6.9911580e-02
   3.0590000e+04   6.9877668e-02
   3.0600000e+04   6.9843783e-02
   3.0610000e+04   6.9809926e-02
   3.0620000e+04   6.9776096e-02
   3.0630000e+04   6.9742294e-02
   3.0640000e+04   6.9708520e-02
   3.0650000e+04   6.9674774e-02
   3.0660000e+04   6.9641055e-02
   3.0670000e+04   6.9607363e-02
   3.0680000e+04   6.9573699e-02
   3.0690000e+04   6.9540063e-02
   3.0700000e+04   6.9506453e-02
   3.0710000e+04   6.9472872e-02
   3.0720000e+04   6.9439317e-02
   3.0730000e+04   6.9405790e-02
   3.0740000e+04   6.9372291e-02
   3.0750000e+04   6.9338818e-02
   3.0760000e+04   6.9305373e-02
   3.0770000e+04   6.9271955e-02
   3.0780000e+04   6.9238564e-02
   3.0790000e+04   6.9205201e-02
   3.0800000e+04   6.9171864e-02
   3.0810000e+04   6.9138555e-02
   3.0820000e+04   6.9105272e-02
   3.0830000e+04   6.9072017e-02
   3.0840000e+04   6.9038788e-02
   3.0850000e+04   6.9005587e-02
   3.0860000e+04   6.8972413e-02
   3.0870000e+04   6.8939265e-02
   3.0880000e+04   6.8906144e-02
   3.0890000e+04   6.8873050e-02
   3.0900000e+04   6.8839983e-02
   3.0910000e+04   6.8806943e-02
   3.0920000e+04   6.8773930e-02
   3.0930000e+04   6.8740943e-02
   3.0940000e+04   6.8707983e-02
   3.0950000e+04   6.8675049e-02
   3.0960000e+04   6.8642143e-02
   3.0970000e+04   6.8609262e-02
   3.0980000e+04   6.8576409e-02
   3.0990000e+04   6.8543582e-02
   3.1000000e+04   6.8510781e-02
   3.1010000e+04   6.8478007e-02
   3.1020000e+04   6.8445259e-02
   3.1030000e+04   6.8412538e-02
   3.1040000e+04   6.8379843e-02
   3.1050000e+04   6.8347175e-02
   3.1060000e+04   6.8314532e-02
   3.1070000e+04   6.8281917e-02
   3.1080000e+04   6.8249327e-02
   3.1090000e+04   6.8216764e-02
   3.1100000e+04   6.8184226e-02
   3.1110000e+04   6.8151716e-02
   3.1120000e+04   6.8119231e-02
   3.1130000e+04   6.8086772e-02
   3.1140000e+04   6.8054339e-02
   3.1150000e+04   6.8021933e-02
   3.1160000e+04   6.7989552e-02
   3.1170000e+04   6.7957198e-02
   3.1180000e+04   6.7924869e-02
   3.1190000e+04   6.7892567e-02
   3.1200000e+04   6.7860290e-02
   3.1210000e+04   6.7828039e-02
   3.1220000e+04   6.7795814e-02
   3.1230000e+04   6.7763615e-02
   3.1240000e+04   6.7731442e-02
   3.1250000e+04   6.7699294e-02
   3.1260000e+04   6.7667172e-02
   3.1270000e+04   6.7635076e-02
   3.1280000e+04   6.7603006e-02
   3.1290000e+04   6.7570961e-02
   3.1300000e+04   6.7538942e-02
   3.1310000e+04   6.7506948e-02
   3.1320000e+04   6.7474981e-02
   3.1330000e+04   6.7443038e-02
   3.1340000e+04   6.7411121e-02
   3.1350000e+04   6.7379230e-02
   3.1360000e+04   6.7347364e-02
   3.1370000e+04   6.7315523e-02
   3.1380000e+04   6.7283708e-02
   3.1390000e+04   6.7251918e-02
   3.1400000e+04   6.7220154e-02
   3.1410000e+04   6.7188415e-02
   3.1420000e+04   6.7156701e-02
   3.1430000e+04   6.7125012e-02
   3.1440000e+04   6.7093349e-02
   3.1450000e+04   6.7061711e-02
   3.1460000e+04   6.7030097e-02
   3.1470000e+04   6.6998510e-02
   3.1480000e+04   6.6966947e-02
   3.1490000e+04   6.6935409e-02
   3.1500000e+04   6.6903897e-02
   3.1510000e+04   6.6872409e-02
   3.1520000e+04   6.6840946e-02
   3.1530000e+04   6.6809509e-02
   3.1540000e+04   6.6778096e-02
   3.1550000e+04   6.6746708e-02
   3.1560000e+04   6.6715345e-02
   3.1570000e+04   6.6684007e-02
   3.1580000e+04   6.6652694e-02
   3.1590000e+04   6.6621406e-02
   3.1600000e+04   6.6590142e-02
   3.1610000e+04   6.6558903e-02
   3.1620000e+04   6.6527689e-02
   3.1630000e+04   6.6496500e-02
   3.1640000e+04   6.6465335e-02
   3.1650000e+04   6.6434195e-02
   3.1660000e+04   6.6403079e-02
   3.1670000e+04   6.6371989e-02
   3.1680000e+04   6.6340922e-02
   3.1690000e+04   6.6309880e-02
   3.1700000e+04   6.6278863e-02
   3.1710000e+04   6.6247870e-02
   3.1720000e+04   6.6216902e-02
   3.1730000e+04   6.6185958e-02
   3.1740000e+04   6.6155038e-02
   3.1750000e+04   6.6124143e-02
   3.1760000e+04   6.6093272e-02
   3.1770000e+04   6.6062426e-02
   3.1780000e+04   6.6031603e-02
   3.1790000e+04   6.6000805e-02
   3.1800000e+04   6.5970032e-02
   3.1810000e+04   6.5939282e-02
   3.1820000e+04   6.5908557e-02
   3.1830000e+04   6.5877855e-02
   3.1840000e+04   6.5847178e-02
   3.1850000e+04   6.5816525e-02
   3.1860000e+04   6.5785897e-02
   3.1870000e+04   6.5755292e-02
   3.1880000e+04   6.5724711e-02
   3.1890000e+04   6.5694154e-02
   3.1900000e+04   6.5663621e-02
   3.1910000e+04   6.5633112e-02
   3.1920000e+04   6.5602627e-02
   3.1930000e+04   6.5572166e-02
   3.1940000e+04   6.5541729e-02
   3.1950000e+04   6.5511315e-02
   3.1960000e+04   6.5480926e-02
   3.1970000e+04   6.5450560e-02
   3.1980000e+04   6.5420218e-02
   3.1990000e+04   6.5389899e-02
   3.2000000e+04   6.5359605e-02
   3.2010000e+04   6.5329334e-02
   3.2020000e+04   6.5299086e-02
   3.2030000e+04   6.5268863e-02
   3.2040000e+04   6.5238663e-02
   3.2050000e+04   6.5208486e-02
   3.2060000e+04   6.5178333e-02
   3.2070000e+04   6.5148204e-02
   3.2080000e+04   6.5118098e-02
   3.2090000e+04   6.5088015e-02
   3.2100000e+04   6.5057956e-02
   3.2110000e+04   6.5027921e-02
   3.2120000e+04   6.4997909e-02
   3.2130000e+04   6.4967920e-02
   3.2140000e+04   6.4937954e-02
   3.2150000e+04   6.4908012e-02
   3.2160000e+04   6.4878093e-02
   3.2170000e+04   6.4848198e-02
   3.2180000e+04   6.4818325e-02
   3.2190000e+04   6.4788476e-02
   3.2200000e+04   6.4758650e-02
   3.2210000e+04   6.4728847e-02
   3.2220000e+04   6.4699068e-02
   3.2230000e+04   6.4669311e-02
   3.2240000e+04   6.4639578e-02
   3.2250000e+04   6.4609868e-02
   3.2260000e+04   6.4580180e-02
   3.2270000e+04   6.4550516e-02
   3.2280000e+04   6.4520875e-02
   3.2290000e+04   6.4491256e-02
   3.2300000e+04   6.4461661e-02
   3.2310000e+04   6.4432088e-02
   3.2320000e+04   6.4402539e-02
   3.2330000e+04   6.4373012e-02
   3.2340000e+04   6.4343508e-02
   3.2350000e+04   6.4314027e-02
   3.2360000e+04   6.4284569e-02
   3.2370000e+04   6.4255133e-02
   3.2380000e+04   6.4225720e-02
   3.2390000e+04   6.4196330e-02
   3.2400000e+04   6.4166963e-02
   3.2410000e+04   6.4137618e-02
   3.2420000e+04   6.4108296e-02
   3.2430000e+04   6.4078997e-02
   3.2440000e+04   6.4049720e-02
   3.2450000e+04   6.4020466e-02
   3.2460000e+04   6.3991234e-02
   3.2470000e+04   6.3962025e-02
   3.2480000e+04   6.3932838e-02
   3.2490000e+04   6.3903674e-02
   3.2500000e+04   6.3874532e-02
   3.2510000e+04   6.3845412e-02
   3.2520000e+04   6.3816315e-02
   3.2530000e+04   6.3787241e-02
   3.2540000e+04   6.3758189e-02
   3.2550000e+04   6.3729159e-02
   3.2560000e+04   6.3700151e-02
   3.2570000e+04   6.3671166e-02
   3.2580000e+04   6.3642202e-02
   3.2590000e+04   6.3613262e-02
   3.2600000e+04   6.3584343e-02
   3.2610000e+04   6.3555446e-02
   3.2620000e+04   6.3526572e-02
   3.2630000e+04   6.3497720e-02
   3.2640000e+04   6.3468890e-02
   3.2650000e+04   6.3440082e-02
   3.2660000e+04   6.3411296e-02
   3.2670000e+04   6.3382532e-02
   3.2680000e+04   6.3353790e-02
   3.2690000e+04   6.3325070e-02
   3.2700000e+04   6.3296372e-02
   3.2710000e+04   6.3267696e-02
   3.2720000e+04   6.3239042e-02
   3.2730000e+04   6.3210410e-02
   3.2740000e+04   6.3181800e-02
   3.2750000e+04   6.3153212e-02
   3.2760000e+04   6.3124645e-02
   3.2770000e+04   6.3096100e-02
   3.2780000e+04   6.3067577e-02
   3.2790000e+04   6.3039076e-02
   3.2800000e+04   6.3010596e-02
   3.2810000e+04   6.2982139e-02
   3.2820000e+04   6.2953702e-02
   3.2830000e+04   6.2925288e-02
   3.2840000e+04   6.2896895e-02
   3.2850000e+04   6.2868524e-02
   3.2860000e+04   6.2840174e-02
   3.2870000e+04   6.2811846e-02
   3.2880000e+04   6.2783540e-02
   3.2890000e+04   6.2755255e-02
   3.2900000e+04   6.2726991e-02
   3.2910000e+04   6.2698749e-02
   3.2920000e+04   6.2670529e-02
   3.2930000e+04   6.2642330e-02
   3.2940000e+04   6.2614152e-02
   3.2950000e+04   6.2585996e-02
   3.2960000e+04   6.2557861e-02
   3.2970000e+04   6.2529747e-02
   3.2980000e+04   6.2501655e-02
   3.2990000e+04   6.2473584e-02
   3.3000000e+04   6.2445534e-02
   3.3010000e+04   6.2417506e-02
   3.3020000e+04   6.2389499e-02
   3.3030000e+04   6.2361513e-02
   3.3040000e+04   6.2333548e-02
   3.3050000e+04   6.2305604e-02
   3.3060000e+04   6.2277681e-02
   3.3070000e+04   6.2249780e-02
   3.3080000e+04   6.2221900e-02
   3.3090000e+04   6.2194040e-02
   3.3100000e+04   6.2166202e-02
   3.3110000e+04   6.2138385e-02
   3.3120000e+04   6.2110589e-02
   3.3130000e+04   6.2082814e-02
   3.3140000e+04   6.2055059e-02
   3.3150000e+04   6.2027326e-02
   3.3160000e+04   6.1999614e-02
   3.3170000e+04   6.1971922e-02
   3.3180000e+04   6.1944252e-02
   3.3190000e+04   6.1916602e-02
   3.3200000e+04   6.1888973e-02
   3.3210000e+04   6.1861365e-02
   3.3220000e+04   6.1833777e-02
   3.3230000e+04   6.1806211e-02
   3.3240000e+04   6.1778665e-02
   3.3250000e+04   6.1751140e-02
   3.3260000e+04   6.1723635e-02
   3.3270000e+04   6.1696152e-02
   3.3280000e+04   6.1668688e-02
   3.3290000e+04   6.1641246e-02
   3.3300000e+04   6.1613824e-02
   3.3310000e+04   6.1586423e-02
   3.3320000e+04   6.1559042e-02
   3.3330000e+04   6.1531682e-02
   3.3340000e+04   6.1504342e-02
   3.3350000e+04   6.1477023e-02
   3.3360000e+04   6.1449724e-02
   3.3370000e+04   6.1422446e-02
   3.3380000e+04   6.1395188e-02
   3.3390000e+04   6.1367951e-02
   3.3400000e+04   6.1340734e-02
   3.3410000e+04   6.1313537e-02
   3.3420000e+04   6.1286361e-02
   3.3430000e+04   6.1259205e-02
   3.3440000e+04   6.1232069e-02
   3.3450000e+04   6.1204954e-02
   3.3460000e+04   6.1177859e-02
   3.3470000e+04   6.1150784e-02
   3.3480000e+04   6.1123729e-02
   3.3490000e+04   6.1096695e-02
   3.3500000e+04   6.1069680e-02
   3.3510000e+04   6.1042686e-02
   3.3520000e+04   6.1015712e-02
   3.3530000e+04   6.0988758e-02
   3.3540000e+04   6.0961825e-02
   3.3550000e+04   6.0934911e-02
   3.3560000e+04   6.0908017e-02
   3.3570000e+04   6.0881144e-02
   3.3580000e+04   6.0854290e-02
   3.3590000e+04   6.0827456e-02
   3.3600000e+04   6.0800643e-02
   3.3610000e+04   6.0773849e-02
   3.3620000e+04   6.0747075e-02
   3.3630000e+04   6.0720321e-02
   3.3640000e+04   6.0693587e-02
   3.3650000e+04   6.0666873e-02
   3.3660000e+04   6.0640179e-02
   3.3670000e+04   6.0613505e-02
   3.3680000e+04   6.0586850e-02
   3.3690000e+04   6.0560215e-02
   3.3700000e+04   6.0533600e-02
   3.3710000e+04   6.0507004e-02
   3.3720000e+04   6.0480429e-02
   3.3730000e+04   6.0453873e-02
   3.3740000e+04   6.0427337e-02
   3.3750000e+04   6.0400820e-02
   3.3760000e+04   6.0374323e-02
   3.3770000e+04   6.0347845e-02
   3.3780000e+04   6.0321388e-02
   3.3790000e+04   6.0294950e-02
   3.3800000e+04   6.0268531e-02
   3.3810000e+04   6.0242132e-02
   3.3820000e+04   6.0215752e-02
   3.3830000e+04   6.0189392e-02
   3.3840000e+04   6.0163051e-02
   3.3850000e+04   6.0136730e-02
   3.3860000e+04   6.0110428e-02
   3.3870000e+04   6.0084146e-02
   3.3880000e+04   6.0057883e-02
   3.3890000e+04   6.0031640e-02
   3.3900000e+04   6.0005415e-02
   3.3910000e+04   5.9979210e-02
   3.3920000e+04   5.9953025e-02
   3.3930000e+04   5.9926859e-02
   3.3940000e+04   5.9900712e-02
   3.3950000e+04   5.9874584e-02
   3.3960000e+04   5.9848475e-02
   3.3970000e+04   5.9822386e-02
   3.3980000e+04   5.9796316e-02
   3.3990000e+04   5.9770265e-02
   3.4000000e+04   5.9744233e-02
   3.4010000e+04   5.9718220e-02
   3.4020000e+04   5.9692227e-02
   3.4030000e+04   5.9666253e-02
   3.4040000e+04   5.9640297e-02
   3.4050000e+04   5.9614361e-02
   3.4060000e+04   5.9588444e-02
   3.4070000e+04   5.9562545e-02
   3.4080000e+04   5.9536666e-02
   3.4090000e+04   5.9510806e-02
   3.4100000e+04   5.9484964e-02
   3.4110000e+04   5.9459142e-02
   3.4120000e+04   5.9433338e-02
   3.4130000e+04   5.9407554e-02
   3.4140000e+04   5.9381788e-02
   3.4150000e+04   5.9356041e-02
   3.4160000e+04   5.9330313e-02
   3.4170000e+04   5.9304604e-02
   3.4180000e+04   5.9278914e-02
   3.4190000e+04   5.9253242e-02
   3.4200000e+04   5.9227589e-02
   3.4210000e+04   5.9201955e-02
   3.4220000e+04   5.9176340e-02
   3.4230000e+04   5.9150743e-02
   3.4240000e+04   5.9125165e-02
   3.4250000e+04   5.9099606e-02
   3.4260000e+04   5.9074065e-02
   3.4270000e+04   5.9048543e-02
   3.4280000e+04   5.9023040e-02
   3.4290000e+04   5.8997555e-02
   3.4300000e+04   5.8972089e-02
   3.4310000e+04   5.8946641e-02
   3.4320000e+04   5.8921212e-02
   3.4330000e+04   5.8895801e-02
   3.4340000e+04   5.8870409e-02
   3.4350000e+04   5.8845035e-02
   3.4360000e+04   5.8819680e-02
   3.4370000e+04   5.8794343e-02
   3.4380000e+04   5.8769025e-02
   3.4390000e+04   5.8743725e-02
   3.4400000e+04   5.8718443e-02
   3.4410000e+04   5.8693180e-02
   3.4420000e+04   5.8667935e-02
   3.4430000e+04   5.8642709e-02
   3.4440000e+04   5.8617500e-02
   3.4450000e+04   5.8592310e-02
   3.4460000e+04   5.8567139e-02
   3.4470000e+04   5.8541985e-02
   3.4480000e+04   5.8516850e-02
   3.4490000e+04   5.8491733e-02
   3.4500000e+04   5.8466634e-02
   3.4510000e+04   5.8441554e-02
   3.4520000e+04   5.8416491e-02
   3.4530000e+04   5.8391447e-02
   3.4540000e+04   5.8366420e-02
   3.4550000e+04   5.8341412e-02
   3.4560000e+04   5.8316422e-02
   3.4570000e+04   5.8291450e-02
   3.4580000e+04   5.8266496e-02
   3.4590000e+04   5.8241561e-02
   3.4600000e+04   5.8216643e-02
   3.4610000e+04   5.8191743e-02
   3.4620000e+04   5.8166861e-02
   3.4630000e+04   5.8141997e-02
   3.4640000e+04   5.8117151e-02
   3.4650000e+04   5.8092323e-02
   3.4660000e+04   5.8067513e-02
   3.4670000e+04   5.8042720e-02
   3.4680000e+04   5.8017946e-02
   3.4690000e+04   5.7993189e-02
   3.4700000e+04   5.7968451e-02
   3.4710000e+04   5.7943730e-02
   3.4720000e+04   5.7919027e-02
   3.4730000e+04   5.7894341e-02
   3.4740000e+04   5.7869674e-02
   3.4750000e+04   5.7845024e-02
   3.4760000e+04   5.7820392e-02
   3.4770000e+04   5.7795777e-02
   3.4780000e+04   5.7771180e-02
   3.4790000e+04   5.7746601e-02
   3.4800000e+04   5.7722040e-02
   3.4810000e+04   5.7697496e-02
   3.4820000e+04   5.7672970e-02
   3.4830000e+04   5.7648461e-02
   3.4840000e+04   5.7623970e-02
   3.4850000e+04   5.7599497e-02
   3.4860000e+04   5.7575041e-02
   3.4870000e+04   5.7550602e-02
   3.4880000e+04   5.7526181e-02
   3.4890000e+04   5.7501778e-02
   3.4900000e+04   5.7477392e-02
   3.4910000e+04   5.7453024e-02
   3.4920000e+04   5.7428673e-02
   3.4930000e+04   5.7404339e-02
   3.4940000e+04   5.7380023e-02
   3.4950000e+04   5.7355724e-02
   3.4960000e+04   5.7331442e-02
   3.4970000e+04   5.7307178e-02
   3.4980000e+04   5.7282932e-02
   3.4990000e+04   5.7258702e-02
   3.5000000e+04   5.7234490e-02
   3.5010000e+04   5.7210295e-02
   3.5020000e+04   5.7186117e-02
   3.5030000e+04   5.7161957e-02
   3.5040000e+04   5.7137814e-02
   3.5050000e+04   5.7113688e-02
   3.5060000e+04   5.7089579e-02
   3.5070000e+04   5.7065488e-02
   3.5080000e+04   5.7041413e-02
   3.5090000e+04   5.7017356e-02
   3.5100000e+04   5.6993316e-02
   3.5110000e+04   5.6969293e-02
   3.5120000e+04   5.6945287e-02
   3.5130000e+04   5.6921298e-02
   3.5140000e+04   5.6897326e-02
   3.5150000e+04   5.6873371e-02
   3.5160000e+04   5.6849434e-02
   3.5170000e+04   5.6825513e-02
   3.5180000e+04   5.6801609e-02
   3.5190000e+04   5.6777722e-02
   3.5200000e+04   5.6753853e-02
   3.5210000e+04   5.6730000e-02
   3.5220000e+04   5.6706164e-02
   3.5230000e+04   5.6682345e-02
   3.5240000e+04   5.6658543e-02
   3.5250000e+04   5.6634757e-02
   3.5260000e+04   5.6610989e-02
   3.5270000e+04   5.6587237e-02
   3.5280000e+04   5.6563502e-02
   3.5290000e+04   5.6539784e-02
   3.5300000e+04   5.6516083e-02
   3.5310000e+04   5.6492399e-02
   3.5320000e+04   5.6468731e-02
   3.5330000e+04   5.6445080e-02
   3.5340000e+04   5.6421446e-02
   3.5350000e+04   5.6397829e-02
   3.5360000e+04   5.6374228e-02
   3.5370000e+04   5.6350644e-02
   3.5380000e+04   5.6327076e-02
   3.5390000e+04   5.6303525e-02
   3.5400000e+04   5.6279991e-02
   3.5410000e+04   5.6256473e-02
   3.5420000e+04   5.6232972e-02
   3.5430000e+04   5.6209488e-02
   3.5440000e+04   5.6186020e-02
   3.5450000e+04   5.6162568e-02
   3.5460000e+04   5.6139134e-02
   3.5470000e+04   5.6115715e-02
   3.5480000e+04   5.6092313e-02
   3.5490000e+04   5.6068928e-02
   3.5500000e+04   5.6045559e-02
   3.5510000e+04   5.6022207e-02
   3.5520000e+04   5.5998870e-02
   3.5530000e+04   5.5975551e-02
   3.5540000e+04   5.5952248e-02
   3.5550000e+04   5.5928961e-02
   3.5560000e+04   5.5905690e-02
   3.5570000e+04   5.5882436e-02
   3.5580000e+04   5.5859198e-02
   3.5590000e+04   5.5835976e-02
   3.5600000e+04   5.5812771e-02
   3.5610000e+04   5.5789582e-02
   3.5620000e+04   5.5766410e-02
   3.5630000e+04   5.5743253e-02
   3.5640000e+04   5.5720113e-02
   3.5650000e+04   5.5696989e-02
   3.5660000e+04   5.5673881e-02
   3.5670000e+04   5.5650789e-02
   3.5680000e+04   5.5627714e-02
   3.5690000e+04   5.5604654e-02
   3.5700000e+04   5.5581611e-02
   3.5710000e+04   5.5558584e-02
   3.5720000e+04   5.5535573e-02
   3.5730000e+04   5.5512578e-02
   3.5740000e+04   5.5489600e-02
   3.5750000e+04   5.5466637e-02
   3.5760000e+04   5.5443690e-02
   3.5770000e+04   5.5420759e-02
   3.5780000e+04   5.5397845e-02
   3.5790000e+04   5.5374946e-02
   3.5800000e+04   5.5352063e-02
   3.5810000e+04   5.5329197e-02
   3.5820000e+04   5.5306346e-02
   3.5830000e+04   5.5283511e-02
   3.5840000e+04   5.5260692e-02
   3.5850000e+04   5.5237889e-02
   3.5860000e+04   5.5215102e-02
   3.5870000e+04   5.5192330e-02
   3.5880000e+04   5.5169575e-02
   3.5890000e+04   5.5146835e-02
   3.5900000e+04   5.5124112e-02
   3.5910000e+04   5.5101404e-02
   3.5920000e+04   5.5078711e-02
   3.5930000e+04   5.5056035e-02
   3.5940000e+04   5.5033374e-02
   3.5950000e+04   5.5010729e-02
   3.5960000e+04   5.4988100e-02
   3.5970000e+04   5.4965487e-02
   3.5980000e+04   5.4942889e-02
   3.5990000e+04   5.4920307e-02
   3.6000000e+04   5.4897740e-02
   3.6010000e+04   5.4875190e-02
   3.6020000e+04   5.4852655e-02
   3.6030000e+04   5.4830135e-02
   3.6040000e+04   5.4807631e-02
   3.6050000e+04   5.4785143e-02
   3.6060000e+04   5.4762670e-02
   3.6070000e+04   5.4740213e-02
   3.6080000e+04   5.4717771e-02
   3.6090000e+04   5.4695345e-02
   3.6100000e+04   5.4672935e-02
   3.6110000e+04   5.4650539e-02
   3.6120000e+04   5.4628160e-02
   3.6130000e+04   5.4605796e-02
   3.6140000e+04   5.4583447e-02
   3.6150000e+04   5.4561114e-02
   3.6160000e+04   5.4538796e-02
   3.6170000e+04   5.4516494e-02
   3.6180000e+04   5.4494207e-02
   3.6190000e+04   5.4471935e-02
   3.6200000e+04   5.4449679e-02
   3.6210000e+04   5.4427438e-02
   3.6220000e+04   5.4405212e-02
   3.6230000e+04   5.4383002e-02
   3.6240000e+04   5.4360807e-02
   3.6250000e+04   5.4338627e-02
   3.6260000e+04   5.4316463e-02
   3.6270000e+04   5.4294314e-02
   3.6280000e+04   5.4272180e-02
   3.6290000e+04   5.4250061e-02
   3.6300000e+04   5.4227958e-02
   3.6310000e+04   5.4205870e-02
   3.6320000e+04   5.4183797e-02
   3.6330000e+04   5.4161739e-02
   3.6340000e+04   5.4139696e-02
   3.6350000e+04   5.4117669e-02
   3.6360000e+04   5.4095656e-02
   3.6370000e+04   5.4073659e-02
   3.6380000e+04   5.4051677e-02
   3.6390000e+04   5.4029710e-02
   3.6400000e+04   5.4007758e-02
   3.6410000e+04   5.3985821e-02
   3.6420000e+04   5.3963899e-02
   3.6430000e+04   5.3941992e-02
   3.6440000e+04   5.3920100e-02
   3.6450000e+04   5.3898223e-02
   3.6460000e+04   5.3876361e-02
   3.6470000e+04   5.3854514e-02
   3.6480000e+04   5.3832682e-02
   3.6490000e+04   5.3810865e-02
   3.6500000e+04   5.3789063e-02
   3.6510000e+04   5.3767276e-02
   3.6520000e+04   5.3745503e-02
   3.6530000e+04   5.3723746e-02
   3.6540000e+04   5.3702003e-02
   3.6550000e+04   5.3680276e-02
   3.6560000e+04   5.3658563e-02
   3.6570000e+04   5.3636865e-02
   3.6580000e+04   5.3615181e-02
   3.6590000e+04   5.3593513e-02
   3.6600000e+04   5.3571859e-02
   3.6610000e+04   5.3550220e-02
   3.6620000e+04   5.3528596e-02
   3.6630000e+04   5.3506987e-02
   3.6640000e+04   5.3485392e-02
   3.6650000e+04   5.3463812e-02
   3.6660000e+04   5.3442247e-02
   3.6670000e+04   5.3420696e-02
   3.6680000e+04   5.3399161e-02
   3.6690000e+04   5.3377639e-02
   3.6700000e+04   5.3356133e-02
   3.6710000e+04   5.3334641e-02
   3.6720000e+04   5.3313163e-02
   3.6730000e+04   5.3291701e-02
   3.6740000e+04   5.3270252e-02
   3.6750000e+04   5.3248819e-02
   3.6760000e+04   5.3227400e-02
   3.6770000e+04   5.3205995e-02
   3.6780000e+04   5.3184605e-02
   3.6790000e+04   5.3163230e-02
   3.6800000e+04   5.3141869e-02
   3.6810000e+04   5.3120523e-02
   3.6820000e+04   5.3099191e-02
   3.6830000e+04   5.3077873e-02
   3.6840000e+04   5.3056570e-02
   3.6850000e+04   5.3035281e-02
   3.6860000e+04   5.3014007e-02
   3.6870000e+04   5.2992747e-02
   3.6880000e+04   5.2971502e-02
   3.6890000e+04   5.2950271e-02
   3.6900000e+04   5.2929054e-02
   3.6910000e+04   5.2907852e-02
   3.6920000e+04   5.2886664e-02
   3.6930000e+04   5.2865490e-02
   3.6940000e+04   5.2844331e-02
   3.6950000e+04   5.2823186e-02
   3.6960000e+04   5.2802055e-02
   3.6970000e+04   5.2780939e-02
   3.6980000e+04   5.2759837e-02
   3.6990000e+04   5.2738749e-02
   3.7000000e+04   5.2717675e-02
   3.7010000e+04   5.2696615e-02
   3.7020000e+04   5.2675570e-02
   3.7030000e+04   5.2654539e-02
   3.7040000e+04   5.2633522e-02
   3.7050000e+04   5.2612519e-02
   3.7060000e+04   5.2591531e-02
   3.7070000e+04   5.2570556e-02
   3.7080000e+04   5.2549596e-02
   3.7090000e+04   5.2528649e-02
   3.7100000e+04   5.2507717e-02
   3.7110000e+04   5.2486799e-02
   3.7120000e+04   5.2465895e-02
   3.7130000e+04   5.2445005e-02
   3.7140000e+04   5.2424129e-02
   3.7150000e+04   5.2403267e-02
   3.7160000e+04   5.2382419e-02
   3.7170000e+04   5.2361585e-02
   3.7180000e+04   5.2340766e-02
   3.7190000e+04   5.2319960e-02
   3.7200000e+04   5.2299168e-02
   3.7210000e+04   5.2278390e-02
   3.7220000e+04   5.2257626e-02
   3.7230000e+04   5.2236875e-02
   3.7240000e+04   5.2216139e-02
   3.7250000e+04   5.2195417e-02
   3.7260000e+04   5.2174708e-02
   3.7270000e+04   5.2154014e-02
   3.7280000e+04   5.2133333e-02
   3.7290000e+04   5.2112666e-02
   3.7300000e+04   5.2092013e-02
   3.7310000e+04   5.2071374e-02
   3.7320000e+04   5.2050748e-02
   3.7330000e+04   5.2030137e-02
   3.7340000e+04   5.2009539e-02
   3.7350000e+04   5.1988955e-02
   3.7360000e+04   5.1968385e-02
   3.7370000e+04   5.1947828e-02
   3.7380000e+04   5.1927285e-02
   3.7390000e+04   5.1906756e-02
   3.7400000e+04   5.1886241e-02
   3.7410000e+04   5.1865739e-02
   3.7420000e+04   5.1845251e-02
   3.7430000e+04   5.1824776e-02
   3.7440000e+04   5.1804316e-02
   3.7450000e+04   5.1783868e-02
   3.7460000e+04   5.1763435e-02
   3.7470000e+04   5.1743015e-02
   3.7480000e+04   5.1722609e-02
   3.7490000e+04   5.1702216e-02
   3.7500000e+04   5.1681837e-02
   3.7510000e+04   5.1661471e-02
   3.7520000e+04   5.1641119e-02
   3.7530000e+04   5.1620781e-02
   3.7540000e+04   5.1600456e-02
   3.7550000e+04   5.1580145e-02
   3.7560000e+04   5.1559847e-02
   3.7570000e+04   5.1539562e-02
   3.7580000e+04   5.1519291e-02
   3.7590000e+04   5.1499034e-02
   3.7600000e+04   5.1478790e-02
   3.7610000e+04   5.1458559e-02
   3.7620000e+04   5.1438342e-02
   3.7630000e+04   5.1418138e-02
   3.7640000e+04   5.1397948e-02
   3.7650000e+04   5.1377771e-02
   3.7660000e+04   5.1357607e-02
   3.7670000e+04   5.1337457e-02
   3.7680000e+04   5.1317320e-02
   3.7690000e+04   5.1297196e-02
   3.7700000e+04   5.1277086e-02
   3.7710000e+04   5.1256989e-02
   3.7720000e+04   5.1236905e-02
   3.7730000e+04   5.1216835e-02
   3.7740000e+04   5.1196778e-02
   3.7750000e+04   5.1176734e-02
   3.7760000e+04   5.1156703e-02
   3.7770000e+04   5.1136686e-02
   3.7780000e+04   5.1116682e-02
   3.7790000e+04   5.1096691e-02
   3.7800000e+04   5.1076713e-02
   3.7810000e+04   5.1056749e-02
   3.7820000e+04   5.1036797e-02
   3.7830000e+04   5.1016859e-02
   3.7840000e+04   5.0996934e-02
   3.7850000e+04   5.0977022e-02
   3.7860000e+04   5.0957123e-02
   3.7870000e+04   5.0937238e-02
   3.7880000e+04   5.0917365e-02
   3.7890000e+04   5.0897506e-02
   3.7900000e+04   5.0877659e-02
   3.7910000e+04   5.0857826e-02
   3.7920000e+04   5.0838006e-02
   3.7930000e+04   5.0818198e-02
   3.7940000e+04   5.0798404e-02
   3.7950000e+04   5.0778623e-02
   3.7960000e+04   5.0758855e-02
   3.7970000e+04   5.0739100e-02
   3.7980000e+04   5.0719358e-02
   3.7990000e+04   5.0699628e-02
   3.8000000e+04   5.0679912e-02
   3.8010000e+04   5.0660209e-02
   3.8020000e+04   5.0640518e-02
   3.8030000e+04   5.0620841e-02
   3.8040000e+04   5.0601176e-02
   3.8050000e+04   5.0581525e-02
   3.8060000e+04   5.0561886e-02
   3.8070000e+04   5.0542260e-02
   3.8080000e+04   5.0522647e-02
   3.8090000e+04   5.0503047e-02
   3.8100000e+04   5.0483459e-02
   3.8110000e+04   5.0463885e-02
   3.8120000e+04   5.0444323e-02
   3.8130000e+04   5.0424774e-02
   3.8140000e+04   5.0405238e-02
   3.8150000e+04   5.0385715e-02
   3.8160000e+04   5.0366204e-02
   3.8170000e+04   5.0346707e-02
   3.8180000e+04   5.0327221e-02
   3.8190000e+04   5.0307749e-02
   3.8200000e+04   5.0288290e-02
   3.8210000e+04   5.0268843e-02
   3.8220000e+04   5.0249408e-02
   3.8230000e+04   5.0229987e-02
   3.8240000e+04   5.0210578e-02
   3.8250000e+04   5.0191182e-02
   3.8260000e+04   5.0171798e-02
   3.8270000e+04   5.0152428e-02
   3.8280000e+04   5.0133069e-02
   3.8290000e+04   5.0113724e-02
   3.8300000e+04   5.0094391e-02
   3.8310000e+04   5.0075070e-02
   3.8320000e+04   5.0055762e-02
   3.8330000e+04   5.0036467e-02
   3.8340000e+04   5.0017184e-02
   3.8350000e+04   4.9997914e-02
   3.8360000e+04   4.9978656e-02
   3.8370000e+04   4.9959411e-02
   3.8380000e+04   4.9940179e-02
   3.8390000e+04   4.9920959e-02
   3.8400000e+04   4.9901751e-02
   3.8410000e+04   4.9882556e-02
   3.8420000e+04   4.9863373e-02
   3.8430000e+04   4.9844203e-02
   3.8440000e+04   4.9825045e-02
   3.8450000e+04   4.9805900e-02
   3.8460000e+04   4.9786767e-02
   3.8470000e+04   4.9767647e-02
   3.8480000e+04   4.9748538e-02
   3.8490000e+04   4.9729443e-02
   3.8500000e+04   4.9710359e-02
   3.8510000e+04   4.9691288e-02
   3.8520000e+04   4.9672230e-02
   3.8530000e+04   4.9653183e-02
   3.8540000e+04   4.9634150e-02
   3.8550000e+04   4.9615128e-02
   3.8560000e+04   4.9596119e-02
   3.8570000e+04   4.9577122e-02
   3.8580000e+04   4.9558137e-02
   3.8590000e+04   4.9539164e-02
   3.8600000e+04   4.9520204e-02
   3.8610000e+04   4.9501256e-02
   3.8620000e+04   4.9482321e-02
   3.8630000e+04   4.9463397e-02
   3.8640000e+04   4.9444486e-02
   3.8650000e+04   4.9425587e-02
   3.8660000e+04   4.9406700e-02
   3.8670000e+04   4.9387825e-02
   3.8680000e+04   4.9368963e-02
   3.8690000e+04   4.9350113e-02
   3.8700000e+04   4.9331274e-02
   3.8710000e+04   4.9312448e-02
   3.8720000e+04   4.9293635e-02
   3.8730000e+04   4.9274833e-02
   3.8740000e+04   4.9256043e-02
   3.8750000e+04   4.9237266e-02
   3.8760000e+04   4.9218500e-02
   3.8770000e+04   4.9199747e-02
   3.8780000e+04   4.9181005e-02
   3.8790000e+04   4.9162276e-02
   3.8800000e+04   4.9143559e-02
   3.8810000e+04   4.9124854e-02
   3.8820000e+04   4.9106161e-02
   3.8830000e+04   4.9087479e-02
   3.8840000e+04   4.9068810e-02
   3.8850000e+04   4.9050153e-02
   3.8860000e+04   4.9031508e-02
   3.8870000e+04   4.9012875e-02
   3.8880000e+04   4.8994253e-02
   3.8890000e+04   4.8975644e-02
   3.8900000e+04   4.8957047e-02
   3.8910000e+04   4.8938461e-02
   3.8920000e+04   4.8919888e-02
   3.8930000e+04   4.8901326e-02
   3.8940000e+04   4.8882776e-02
   3.8950000e+04   4.8864238e-02
   3.8960000e+04   4.8845712e-02
   3.8970000e+04   4.8827198e-02
   3.8980000e+04   4.8808696e-02
   3.8990000e+04   4.8790206e-02
   3.9000000e+04   4.8771727e-02
   3.9010000e+04   4.8753260e-02
   3.9020000e+04   4.8734805e-02
   3.9030000e+04   4.8716362e-02
   3.9040000e+04   4.8697931e-02
   3.9050000e+04   4.8679511e-02
   3.9060000e+04   4.8661103e-02
   3.9070000e+04   4.8642707e-02
   3.9080000e+04   4.8624323e-02
   3.9090000e+04   4.8605950e-02
   3.9100000e+04   4.8587589e-02
   3.9110000e+04   4.8569240e-02
   3.9120000e+04   4.8550902e-02
   3.9130000e+04   4.8532576e-02
   3.9140000e+04   4.8514262e-02
   3.9150000e+04   4.8495960e-02
   3.9160000e+04   4.8477669e-02
   3.9170000e+04   4.8459390e-02
   3.9180000e+04   4.8441122e-02
   3.9190000e+04   4.8422867e-02
   3.9200000e+04   4.8404622e-02
   3.9210000e+04   4.8386390e-02
   3.9220000e+04   4.8368169e-02
   3.9230000e+04   4.8349959e-02
   3.9240000e+04   4.8331761e-02
   3.9250000e+04   4.8313575e-02
   3.9260000e+04   4.8295400e-02
   3.9270000e+04   4.8277237e-02
   3.9280000e+04   4.8259085e-02
   3.9290000e+04   4.8240945e-02
   3.9300000e+04   4.8222816e-02
   3.9310000e+04   4.8204699e-02
   3.9320000e+04   4.8186594e-02
   3.9330000e+04   4.8168499e-02
   3.9340000e+04   4.8150417e-02
   3.9350000e+04   4.8132345e-02
   3.9360000e+04   4.8114286e-02
   3.9370000e+04   4.8096237e-02
   3.9380000e+04   4.8078200e-02
   3.9390000e+04   4.8060175e-02
   3.9400000e+04   4.8042161e-02
   3.9410000e+04   4.8024158e-02
   3.9420000e+04   4.8006167e-02
   3.9430000e+04   4.7988187e-02
   3.9440000e+04   4.7970219e-02
   3.9450000e+04   4.7952261e-02
   3.9460000e+04   4.7934316e-02
   3.9470000e+04   4.7916381e-02
   3.9480000e+04   4.7898458e-02
   3.9490000e+04   4.7880546e-02
   3.9500000e+04   4.7862646e-02
   3.9510000e+04   4.7844756e-02
   3.9520000e+04   4.7826879e-02
   3.9530000e+04   4.7809012e-02
   3.9540000e+04   4.7791157e-02
   3.9550000e+04   4.7773312e-02
   3.9560000e+04   4.7755480e-02
   3.9570000e+04   4.7737658e-02
   3.9580000e+04   4.7719848e-02
   3.9590000e+04   4.7702048e-02
   3.9600000e+04   4.7684261e-02
   3.9610000e+04   4.7666484e-02
   3.9620000e+04   4.7648718e-02
   3.9630000e+04   4.7630964e-02
   3.9640000e+04   4.7613221e-02
   3.9650000e+04   4.7595489e-02
   3.9660000e+04   4.7577768e-02
   3.9670000e+04   4.7560058e-02
   3.9680000e+04   4.7542359e-02
   3.9690000e+04   4.7524672e-02
   3.9700000e+04   4.7506996e-02
   3.9710000e+04   4.7489330e-02
   3.9720000e+04   4.7471676e-02
   3.9730000e+04   4.7454033e-02
   3.9740000e+04   4.7436401e-02
   3.9750000e+04   4.7418780e-02
   3.9760000e+04   4.7401170e-02
   3.9770000e+04   4.7383571e-02
   3.9780000e+04   4.7365984e-02
   3.9790000e+04   4.7348407e-02
   3.9800000e+04   4.7330841e-02
   3.9810000e+04   4.7313286e-02
   3.9820000e+04   4.7295742e-02
   3.9830000e+04   4.7278210e-02
   3.9840000e+04   4.7260688e-02
   3.9850000e+04   4.7243177e-02
   3.9860000e+04   4.7225677e-02
   3.9870000e+04   4.7208188e-02
   3.9880000e+04   4.7190710e-02
   3.9890000e+04   4.7173243e-02
   3.9900000e+04   4.7155787e-02
   3.9910000e+04   4.7138342e-02
   3.9920000e+04   4.7120907e-02
   3.9930000e+04   4.7103484e-02
   3.9940000e+04   4.7086071e-02
   3.9950000e+04   4.7068669e-02
   3.9960000e+04   4.7051279e-02
   3.9970000e+04   4.7033899e-02
   3.9980000e+04   4.7016529e-02
   3.9990000e+04   4.6999171e-02
   4.0000000e+04   4.6981824e-02
   4.0010000e+04   4.6964487e-02
   4.0020000e+04   4.6947161e-02
   4.0030000e+04   4.6929846e-02
   4.0040000e+04   4.6912542e-02
   4.0050000e+04   4.6895248e-02
   4.0060000e+04   4.6877965e-02
   4.0070000e+04   4.6860693e-02
   4.0080000e+04   4.6843432e-02
   4.0090000e+04   4.6826182e-02
   4.0100000e+04   4.6808942e-02
   4.0110000e+04   4.6791713e-02
   4.0120000e+04   4.6774494e-02
   4.0130000e+04   4.6757287e-02
   4.0140000e+04   4.6740090e-02
   4.0150000e+04   4.6722903e-02
   4.0160000e+04   4.6705728e-02
   4.0170000e+04   4.6688563e-02
   4.0180000e+04   4.6671408e-02
   4.0190000e+04   4.6654265e-02
   4.0200000e+04   4.6637132e-02
   4.0210000e+04   4.6620009e-02
   4.0220000e+04   4.6602898e-02
   4.0230000e+04   4.6585796e-02
   4.0240000e+04   4.6568706e-02
   4.0250000e+04   4.6551626e-02
   4.0260000e+04   4.6534556e-02
   4.0270000e+04   4.6517498e-02
   4.0280000e+04   4.6500449e-02
   4.0290000e+04   4.6483412e-02
   4.0300000e+04   4.6466384e-02
   4.0310000e+04   4.6449368e-02
   4.0320000e+04   4.6432362e-02
   4.0330000e+04   4.6415366e-02
   4.0340000e+04   4.6398381e-02
   4.0350000e+04   4.6381406e-02
   4.0360000e+04   4.6364442e-02
   4.0370000e+04   4.6347489e-02
   4.0380000e+04   4.6330545e-02
   4.0390000e+04   4.6313613e-02
   4.0400000e+04   4.6296690e-02
   4.0410000e+04   4.6279779e-02
   4.0420000e+04   4.6262877e-02
   4.0430000e+04   4.6245986e-02
   4.0440000e+04   4.6229106e-02
   4.0450000e+04   4.6212236e-02
   4.0460000e+04   4.6195376e-02
   4.0470000e+04   4.6178526e-02
   4.0480000e+04   4.6161688e-02
   4.0490000e+04   4.6144859e-02
   4.0500000e+04   4.6128041e-02
   4.0510000e+04   4.6111233e-02
   4.0520000e+04   4.6094435e-02
   4.0530000e+04   4.6077648e-02
   4.0540000e+04   4.6060871e-02
   4.0550000e+04   4.6044105e-02
   4.0560000e+04   4.6027348e-02
   4.0570000e+04   4.6010602e-02
   4.0580000e+04   4.5993867e-02
   4.0590000e+04   4.5977141e-02
   4.0600000e+04   4.5960426e-02
   4.0610000e+04   4.5943721e-02
   4.0620000e+04   4.5927027e-02
   4.0630000e+04   4.5910342e-02
   4.0640000e+04   4.5893668e-02
   4.0650000e+04   4.5877004e-02
   4.0660000e+04   4.5860351e-02
   4.0670000e+04   4.5843707e-02
   4.0680000e+04   4.5827074e-02
   4.0690000e+04   4.5810451e-02
   4.0700000e+04   4.5793838e-02
   4.0710000e+04   4.5777235e-02
   4.0720000e+04   4.5760643e-02
   4.0730000e+04   4.5744060e-02
   4.0740000e+04   4.5727488e-02
   4.0750000e+04   4.5710926e-02
   4.0760000e+04   4.5694374e-02
   4.0770000e+04   4.5677832e-02
   4.0780000e+04   4.5661301e-02
   4.0790000e+04   4.5644779e-02
   4.0800000e+04   4.5628267e-02
   4.0810000e+04   4.5611766e-02
   4.0820000e+04   4.5595275e-02
   4.0830000e+04   4.5578793e-02
   4.0840000e+04   4.5562322e-02
   4.0850000e+04   4.5545861e-02
   4.0860000e+04   4.5529410e-02
   4.0870000e+04   4.5512969e-02
   4.0880000e+04   4.5496538e-02
   4.0890000e+04   4.5480117e-02
   4.0900000e+04   4.5463705e-02
   4.0910000e+04   4.5447304e-02
   4.0920000e+04   4.5430913e-02
   4.0930000e+04   4.5414532e-02
   4.0940000e+04   4.5398161e-02
   4.0950000e+04   4.5381800e-02
   4.0960000e+04   4.5365449e-02
   4.0970000e+04   4.5349108e-02
   4.0980000e+04   4.5332777e-02
   4.0990000e+04   4.5316455e-02
   4.1000000e+04   4.5300144e-02
   4.1010000e+04   4.5283842e-02
   4.1020000e+04   4.5267551e-02
   4.1030000e+04   4.5251269e-02
   4.1040000e+04   4.5234997e-02
   4.1050000e+04   4.5218735e-02
   4.1060000e+04   4.5202483e-02
   4.1070000e+04   4.5186241e-02
   4.1080000e+04   4.5170009e-02
   4.1090000e+04   4.5153786e-02
   4.1100000e+04   4.5137574e-02
   4.1110000e+04   4.5121371e-02
   4.1120000e+04   4.5105178e-02
   4.1130000e+04   4.5088995e-02
   4.1140000e+04   4.5072821e-02
   4.1150000e+04   4.5056658e-02
   4.1160000e+04   4.5040504e-02
   4.1170000e+04   4.5024360e-02
   4.1180000e+04   4.5008226e-02
   4.1190000e+04   4.4992102e-02
   4.1200000e+04   4.4975987e-02
   4.1210000e+04   4.4959882e-02
   4.1220000e+04   4.4943787e-02
   4.1230000e+04   4.4927701e-02
   4.1240000e+04   4.4911626e-02
   4.1250000e+04   4.4895560e-02
   4.1260000e+04   4.4879503e-02
   4.1270000e+04   4.4863457e-02
   4.1280000e+04   4.4847420e-02
   4.1290000e+04   4.4831392e-02
   4.1300000e+04   4.4815375e-02
   4.1310000e+04   4.4799367e-02
   4.1320000e+04   4.4783369e-02
   4.1330000e+04   4.4767380e-02
   4.1340000e+04   4.4751401e-02
   4.1350000e+04   4.4735432e-02
   4.1360000e+04   4.4719472e-02
   4.1370000e+04   4.4703522e-02
   4.1380000e+04   4.4687582e-02
   4.1390000e+04   4.4671651e-02
   4.1400000e+04   4.4655729e-02
   4.1410000e+04   4.4639818e-02
   4.1420000e+04   4.4623916e-02
   4.1430000e+04   4.4608023e-02
   4.1440000e+04   4.4592140e-02
   4.1450000e+04   4.4576267e-02
   4.1460000e+04   4.4560403e-02
   4.1470000e+04   4.4544548e-02
   4.1480000e+04   4.4528704e-02
   4.1490000e+04   4.4512868e-02
   4.1500000e+04   4.4497042e-02
   4.1510000e+04   4.4481226e-02
   4.1520000e+04   4.4465419e-02
   4.1530000e+04   4.4449622e-02
   4.1540000e+04   4.4433834e-02
   4.1550000e+04   4.4418056e-02
   4.1560000e+04   4.4402287e-02
   4.1570000e+04   4.4386528e-02
   4.1580000e+04   4.4370778e-02
   4.1590000e+04   4.4355037e-02
   4.1600000e+04   4.4339306e-02
   4.1610000e+04   4.4323584e-02
   4.1620000e+04   4.4307872e-02
   4.1630000e+04   4.4292169e-02
   4.1640000e+04   4.4276476e-02
   4.1650000e+04   4.4260791e-02
   4.1660000e+04   4.4245117e-02
   4.1670000e+04   4.4229451e-02
   4.1680000e+04   4.4213795e-02
   4.1690000e+04   4.4198149e-02
   4.1700000e+04   4.4182512e-02
   4.1710000e+04   4.4166884e-02
   4.1720000e+04   4.4151265e-02
   4.1730000e+04   4.4135656e-02
   4.1740000e+04   4.4120056e-02
   4.1750000e+04   4.4104465e-02
   4.1760000e+04   4.4088884e-02
   4.1770000e+04   4.4073312e-02
   4.1780000e+04   4.4057749e-02
   4.1790000e+04   4.4042196e-02
   4.1800000e+04   4.4026652e-02
   4.1810000e+04   4.4011117e-02
   4.1820000e+04   4.3995591e-02
   4.1830000e+04   4.3980075e-02
   4.1840000e+04   4.3964568e-02
   4.1850000e+04   4.3949070e-02
   4.1860000e+04   4.3933581e-02
   4.1870000e+04   4.3918102e-02
   4.1880000e+04   4.3902632e-02
   4.1890000e+04   4.3887171e-02
   4.1900000e+04   4.3871719e-02
   4.1910000e+04   4.3856276e-02
   4.1920000e+04   4.3840843e-02
   4.1930000e+04   4.3825418e-02
   4.1940000e+04   4.3810003e-02
   4.1950000e+04   4.3794597e-02
   4.1960000e+04   4.3779201e-02
   4.1970000e+04   4.3763813e-02
   4.1980000e+04   4.3748434e-02
   4.1990000e+04   4.3733065e-02
   4.2000000e+04   4.3717705e-02
   4.2010000e+04   4.3702353e-02
   4.2020000e+04   4.3687011e-02
   4.2030000e+04   4.3671678e-02
   4.2040000e+04   4.3656355e-02
   4.2050000e+04   4.3641040e-02
   4.2060000e+04   4.3625734e-02
   4.2070000e+04   4.3610437e-02
   4.2080000e+04   4.3595150e-02
   4.2090000e+04   4.3579871e-02
   4.2100000e+04   4.3564602e-02
   4.2110000e+04   4.3549341e-02
   4.2120000e+04   4.3534090e-02
   4.2130000e+04   4.3518848e-02
   4.2140000e+04   4.3503614e-02
   4.2150000e+04   4.3488390e-02
   4.2160000e+04   4.3473174e-02
   4.2170000e+04   4.3457968e-02
   4.2180000e+04   4.3442771e-02
   4.2190000e+04   4.3427582e-02
   4.2200000e+04   4.3412403e-02
   4.2210000e+04   4.3397232e-02
   4.2220000e+04   4.3382071e-02
   4.2230000e+04   4.3366918e-02
   4.2240000e+04   4.3351774e-02
   4.2250000e+04   4.3336640e-02
   4.2260000e+04   4.3321514e-02
   4.2270000e+04   4.3306397e-02
   4.2280000e+04   4.3291289e-02
   4.2290000e+04   4.3276190e-02
   4.2300000e+04   4.3261100e-02
   4.2310000e+04   4.3246018e-02
   4.2320000e+04   4.3230946e-02
   4.2330000e+04   4.3215883e-02
   4.2340000e+04   4.3200828e-02
   4.2350000e+04   4.3185782e-02
   4.2360000e+04   4.3170745e-02
   4.2370000e+04   4.3155717e-02
   4.2380000e+04   4.3140698e-02
   4.2390000e+04   4.3125687e-02
   4.2400000e+04   4.3110686e-02
   4.2410000e+04   4.3095693e-02
   4.2420000e+04   4.3080709e-02
   4.2430000e+04   4.3065734e-02
   4.2440000e+04   4.3050767e-02
   4.2450000e+04   4.3035810e-02
   4.2460000e+04   4.3020861e-02
   4.2470000e+04   4.3005921e-02
   4.2480000e+04   4.2990989e-02
   4.2490000e+04   4.2976067e-02
   4.2500000e+04   4.2961153e-02
   4.2510000e+04   4.2946248e-02
   4.2520000e+04   4.2931352e-02
   4.2530000e+04   4.2916464e-02
   4.2540000e+04   4.2901585e-02
   4.2550000e+04   4.2886715e-02
   4.2560000e+04   4.2871854e-02
   4.2570000e+04   4.2857001e-02
   4.2580000e+04   4.2842157e-02
   4.2590000e+04   4.2827321e-02
   4.2600000e+04   4.2812495e-02
   4.2610000e+04   4.2797677e-02
   4.2620000e+04   4.2782867e-02
   4.2630000e+04   4.2768067e-02
   4.2640000e+04   4.2753275e-02
   4.2650000e+04   4.2738491e-02
   4.2660000e+04   4.2723716e-02
   4.2670000e+04   4.2708950e-02
   4.2680000e+04   4.2694193e-02
   4.2690000e+04   4.2679444e-02
   4.2700000e+04   4.2664703e-02
   4.2710000e+04   4.2649972e-02
   4.2720000e+04   4.2635249e-02
   4.2730000e+04   4.2620534e-02
   4.2740000e+04   4.2605828e-02
   4.2750000e+04   4.2591131e-02
   4.2760000e+04   4.2576442e-02
   4.2770000e+04   4.2561762e-02
   4.2780000e+04   4.2547090e-02
   4.2790000e+04   4.2532427e-02
   4.2800000e+04   4.2517772e-02
   4.2810000e+04   4.2503126e-02
   4.2820000e+04   4.2488489e-02
   4.2830000e+04   4.2473859e-02
   4.2840000e+04   4.2459239e-02
   4.2850000e+04   4.2444627e-02
   4.2860000e+04   4.2430023e-02
   4.2870000e+04   4.2415428e-02
   4.2880000e+04   4.2400842e-02
   4.2890000e+04   4.2386264e-02
   4.2900000e+04   4.2371694e-02
   4.2910000e+04   4.2357133e-02
   4.2920000e+04   4.2342580e-02
   4.2930000e+04   4.2328036e-02
   4.2940000e+04   4.2313500e-02
   4.2950000e+04   4.2298972e-02
   4.2960000e+04   4.2284453e-02
   4.2970000e+04   4.2269943e-02
   4.2980000e+04   4.2255441e-02
   4.2990000e+04   4.2240947e-02
   4.3000000e+04   4.2226462e-02
   4.3010000e+04   4.2211985e-02
   4.3020000e+04   4.2197516e-02
   4.3030000e+04   4.2183056e-02
   4.3040000e+04   4.2168604e-02
   4.3050000e+04   4.2154161e-02
   4.3060000e+04   4.2139725e-02
   4.3070000e+04   4.2125299e-02
   4.3080000e+04   4.2110880e-02
   4.3090000e+04   4.2096470e-02
   4.3100000e+04   4.2082068e-02
   4.3110000e+04   4.2067675e-02
   4.3120000e+04   4.2053290e-02
   4.3130000e+04   4.2038913e-02
   4.3140000e+04   4.2024545e-02
   4.3150000e+04   4.2010184e-02
   4.3160000e+04   4.1995832e-02
   4.3170000e+04   4.1981489e-02
   4.3180000e+04   4.1967153e-02
   4.3190000e+04   4.1952826e-02
   4.3200000e+04   4.1938508e-02
   4.3210000e+04   4.1924197e-02
   4.3220000e+04   4.1909895e-02
   4.3230000e+04   4.1895601e-02
   4.3240000e+04   4.1881315e-02
   4.3250000e+04   4.1867037e-02
   4.3260000e+04   4.1852768e-02
   4.3270000e+04   4.1838507e-02
   4.3280000e+04   4.1824254e-02
   4.3290000e+04   4.1810009e-02
   4.3300000e+04   4.1795772e-02
   4.3310000e+04   4.1781544e-02
   4.3320000e+04   4.1767324e-02
   4.3330000e+04   4.1753112e-02
   4.3340000e+04   4.1738908e-02
   4.3350000e+04   4.1724712e-02
   4.3360000e+04   4.1710525e-02
   4.3370000e+04   4.1696345e-02
   4.3380000e+04   4.1682174e-02
   4.3390000e+04   4.1668011e-02
   4.3400000e+04   4.1653856e-02
   4.3410000e+04   4.1639709e-02
   4.3420000e+04   4.1625570e-02
   4.3430000e+04   4.1611440e-02
   4.3440000e+04   4.1597317e-02
   4.3450000e+04   4.1583203e-02
   4.3460000e+04   4.1569096e-02
   4.3470000e+04   4.1554998e-02
   4.3480000e+04   4.1540908e-02
   4.3490000e+04   4.1526826e-02
   4.3500000e+04   4.1512752e-02
   4.3510000e+04   4.1498686e-02
   4.3520000e+04   4.1484628e-02
   4.3530000e+04   4.1470578e-02
   4.3540000e+04   4.1456536e-02
   4.3550000e+04   4.1442503e-02
   4.3560000e+04   4.1428477e-02
   4.3570000e+04   4.1414459e-02
   4.3580000e+04   4.1400449e-02
   4.3590000e+04   4.1386448e-02
   4.3600000e+04   4.1372454e-02
   4.3610000e+04   4.1358468e-02
   4.3620000e+04   4.1344490e-02
   4.3630000e+04   4.1330520e-02
   4.3640000e+04   4.1316559e-02
   4.3650000e+04   4.1302605e-02
   4.3660000e+04   4.1288659e-02
   4.3670000e+04   4.1274721e-02
   4.3680000e+04   4.1260791e-02
   4.3690000e+04   4.1246869e-02
   4.3700000e+04   4.1232955e-02
   4.3710000e+04   4.1219049e-02
   4.3720000e+04   4.1205151e-02
   4.3730000e+04   4.1191260e-02
   4.3740000e+04   4.1177378e-02
   4.3750000e+04   4.1163503e-02
   4.3760000e+04   4.1149637e-02
   4.3770000e+04   4.1135778e-02
   4.3780000e+04   4.1121927e-02
   4.3790000e+04   4.1108084e-02
   4.3800000e+04   4.1094249e-02
   4.3810000e+04   4.1080422e-02
   4.3820000e+04   4.1066602e-02
   4.3830000e+04   4.1052791e-02
   4.3840000e+04   4.1038987e-02
   4.3850000e+04   4.1025191e-02
   4.3860000e+04   4.1011403e-02
   4.3870000e+04   4.0997623e-02
   4.3880000e+04   4.0983851e-02
   4.3890000e+04   4.0970086e-02
   4.3900000e+04   4.0956330e-02
   4.3910000e+04   4.0942581e-02
   4.3920000e+04   4.0928840e-02
   4.3930000e+04   4.0915106e-02
   4.3940000e+04   4.0901381e-02
   4.3950000e+04   4.0887663e-02
   4.3960000e+04   4.0873953e-02
   4.3970000e+04   4.0860251e-02
   4.3980000e+04   4.0846557e-02
   4.3990000e+04   4.0832870e-02
   4.4000000e+04   4.0819191e-02
   4.4010000e+04   4.0805520e-02
   4.4020000e+04   4.0791856e-02
   4.4030000e+04   4.0778200e-02
   4.4040000e+04   4.0764552e-02
   4.4050000e+04   4.0750912e-02
   4.4060000e+04   4.0737280e-02
   4.4070000e+04   4.0723655e-02
   4.4080000e+04   4.0710038e-02
   4.4090000e+04   4.0696428e-02
   4.4100000e+04   4.0682826e-02
   4.4110000e+04   4.0669232e-02
   4.4120000e+04   4.0655646e-02
   4.4130000e+04   4.0642067e-02
   4.4140000e+04   4.0628496e-02
   4.4150000e+04   4.0614932e-02
   4.4160000e+04   4.0601376e-02
   4.4170000e+04   4.0587828e-02
   4.4180000e+04   4.0574288e-02
   4.4190000e+04   4.0560755e-02
   4.4200000e+04   4.0547230e-02
   4.4210000e+04   4.0533712e-02
   4.4220000e+04   4.0520202e-02
   4.4230000e+04   4.0506699e-02
   4.4240000e+04   4.0493205e-02
   4.4250000e+04   4.0479717e-02
   4.4260000e+04   4.0466238e-02
   4.4270000e+04   4.0452766e-02
   4.4280000e+04   4.0439301e-02
   4.4290000e+04   4.0425844e-02
   4.4300000e+04   4.0412395e-02
   4.4310000e+04   4.0398953e-02
   4.4320000e+04   4.0385519e-02
   4.4330000e+04   4.0372092e-02
   4.4340000e+04   4.0358673e-02
   4.4350000e+04   4.0345261e-02
   4.4360000e+04   4.0331857e-02
   4.4370000e+04   4.0318461e-02
   4.4380000e+04   4.0305072e-02
   4.4390000e+04   4.0291690e-02
   4.4400000e+04   4.0278316e-02
   4.4410000e+04   4.0264950e-02
   4.4420000e+04   4.0251591e-02
   4.4430000e+04   4.0238239e-02
   4.4440000e+04   4.0224895e-02
   4.4450000e+04   4.0211558e-02
   4.4460000e+04   4.0198229e-02
   4.4470000e+04   4.0184908e-02
   4.4480000e+04   4.0171593e-02
   4.4490000e+04   4.0158287e-02
   4.4500000e+04   4.0144987e-02
   4.4510000e+04   4.0131696e-02
   4.4520000e+04   4.0118411e-02
   4.4530000e+04   4.0105134e-02
   4.4540000e+04   4.0091865e-02
   4.4550000e+04   4.0078602e-02
   4.4560000e+04   4.0065348e-02
   4.4570000e+04   4.0052100e-02
   4.4580000e+04   4.0038860e-02
   4.4590000e+04   4.0025628e-02
   4.4600000e+04   4.0012403e-02
   4.4610000e+04   3.9999185e-02
   4.4620000e+04   3.9985975e-02
   4.4630000e+04   3.9972772e-02
   4.4640000e+04   3.9959576e-02
   4.4650000e+04   3.9946388e-02
   4.4660000e+04   3.9933207e-02
   4.4670000e+04   3.9920033e-02
   4.4680000e+04   3.9906867e-02
   4.4690000e+04   3.9893708e-02
   4.4700000e+04   3.9880556e-02
   4.4710000e+04   3.9867412e-02
   4.4720000e+04   3.9854275e-02
   4.4730000e+04   3.9841146e-02
   4.4740000e+04   3.9828023e-02
   4.4750000e+04   3.9814908e-02
   4.4760000e+04   3.9801801e-02
   4.4770000e+04   3.9788700e-02
   4.4780000e+04   3.9775607e-02
   4.4790000e+04   3.9762521e-02
   4.4800000e+04   3.9749443e-02
   4.4810000e+04   3.9736371e-02
   4.4820000e+04   3.9723307e-02
   4.4830000e+04   3.9710250e-02
   4.4840000e+04   3.9697201e-02
   4.4850000e+04   3.9684159e-02
   4.4860000e+04   3.9671124e-02
   4.4870000e+04   3.9658096e-02
   4.4880000e+04   3.9645075e-02
   4.4890000e+04   3.9632062e-02
   4.4900000e+04   3.9619056e-02
   4.4910000e+04   3.9606057e-02
   4.4920000e+04   3.9593065e-02
   4.4930000e+04   3.9580080e-02
   4.4940000e+04   3.9567103e-02
   4.4950000e+04   3.9554133e-02
   4.4960000e+04   3.9541170e-02
   4.4970000e+04   3.9528214e-02
   4.4980000e+04   3.9515266e-02
   4.4990000e+04   3.9502324e-02
   4.5000000e+04   3.9489390e-02
   4.5010000e+04   3.9476463e-02
   4.5020000e+04   3.9463543e-02
   4.5030000e+04   3.9450630e-02
   4.5040000e+04   3.9437724e-02
   4.5050000e+04   3.9424826e-02
   4.5060000e+04   3.9411934e-02
   4.5070000e+04   3.9399050e-02
   4.5080000e+04   3.9386173e-02
   4.5090000e+04   3.9373302e-02
   4.5100000e+04   3.9360440e-02
   4.5110000e+04   3.9347584e-02
   4.5120000e+04   3.9334735e-02
   4.5130000e+04   3.9321893e-02
   4.5140000e+04   3.9309058e-02
   4.5150000e+04   3.9296231e-02
   4.5160000e+04   3.9283410e-02
   4.5170000e+04   3.9270597e-02
   4.5180000e+04   3.9257791e-02
   4.5190000e+04   3.9244991e-02
   4.5200000e+04   3.9232199e-02
   4.5210000e+04   3.9219414e-02
   4.5220000e+04   3.9206636e-02
   4.5230000e+04   3.9193865e-02
   4.5240000e+04   3.9181101e-02
   4.5250000e+04   3.9168344e-02
   4.5260000e+04   3.9155594e-02
   4.5270000e+04   3.9142851e-02
   4.5280000e+04   3.9130115e-02
   4.5290000e+04   3.9117385e-02
   4.5300000e+04   3.9104663e-02
   4.5310000e+04   3.9091948e-02
   4.5320000e+04   3.9079240e-02
   4.5330000e+04   3.9066539e-02
   4.5340000e+04   3.9053845e-02
   4.5350000e+04   3.9041158e-02
   4.5360000e+04   3.9028478e-02
   4.5370000e+04   3.9015805e-02
   4.5380000e+04   3.9003138e-02
   4.5390000e+04   3.8990479e-02
   4.5400000e+04   3.8977827e-02
   4.5410000e+04   3.8965181e-02
   4.5420000e+04   3.8952543e-02
   4.5430000e+04   3.8939911e-02
   4.5440000e+04   3.8927287e-02
   4.5450000e+04   3.8914669e-02
   4.5460000e+04   3.8902058e-02
   4.5470000e+04   3.8889454e-02
   4.5480000e+04   3.8876857e-02
   4.5490000e+04   3.8864267e-02
   4.5500000e+04   3.8851684e-02
   4.5510000e+04   3.8839107e-02
   4.5520000e+04   3.8826538e-02
   4.5530000e+04   3.8813975e-02
   4.5540000e+04   3.8801420e-02
   4.5550000e+04   3.8788871e-02
   4.5560000e+04   3.8776329e-02
   4.5570000e+04   3.8763794e-02
   4.5580000e+04   3.8751265e-02
   4.5590000e+04   3.8738744e-02
   4.5600000e+04   3.8726229e-02
   4.5610000e+04   3.8713721e-02
   4.5620000e+04   3.8701220e-02
   4.5630000e+04   3.8688726e-02
   4.5640000e+04   3.8676239e-02
   4.5650000e+04   3.8663758e-02
   4.5660000e+04   3.8651285e-02
   4.5670000e+04   3.8638818e-02
   4.5680000e+04   3.8626358e-02
   4.5690000e+04   3.8613904e-02
   4.5700000e+04   3.8601458e-02
   4.5710000e+04   3.8589018e-02
   4.5720000e+04   3.8576585e-02
   4.5730000e+04   3.8564159e-02
   4.5740000e+04   3.8551739e-02
   4.5750000e+04   3.8539327e-02
   4.5760000e+04   3.8526921e-02
   4.5770000e+04   3.8514521e-02
   4.5780000e+04   3.8502129e-02
   4.5790000e+04   3.8489743e-02
   4.5800000e+04   3.8477364e-02
   4.5810000e+04   3.8464992e-02
   4.5820000e+04   3.8452626e-02
   4.5830000e+04   3.8440268e-02
   4.5840000e+04   3.8427915e-02
   4.5850000e+04   3.8415570e-02
   4.5860000e+04   3.8403231e-02
   4.5870000e+04   3.8390899e-02
   4.5880000e+04   3.8378574e-02
   4.5890000e+04   3.8366255e-02
   4.5900000e+04   3.8353943e-02
   4.5910000e+04   3.8341638e-02
   4.5920000e+04   3.8329339e-02
   4.5930000e+04   3.8317047e-02
   4.5940000e+04   3.8304762e-02
   4.5950000e+04   3.8292484e-02
   4.5960000e+04   3.8280212e-02
   4.5970000e+04   3.8267946e-02
   4.5980000e+04   3.8255688e-02
   4.5990000e+04   3.8243436e-02
   4.6000000e+04   3.8231190e-02
   4.6010000e+04   3.8218951e-02
   4.6020000e+04   3.8206719e-02
   4.6030000e+04   3.8194494e-02
   4.6040000e+04   3.8182275e-02
   4.6050000e+04   3.8170062e-02
   4.6060000e+04   3.8157856e-02
   4.6070000e+04   3.8145657e-02
   4.6080000e+04   3.8133465e-02
   4.6090000e+04   3.8121279e-02
   4.6100000e+04   3.8109099e-02
   4.6110000e+04   3.8096927e-02
   4.6120000e+04   3.8084760e-02
   4.6130000e+04   3.8072601e-02
   4.6140000e+04   3.8060447e-02
   4.6150000e+04   3.8048301e-02
   4.6160000e+04   3.8036161e-02
   4.6170000e+04   3.8024027e-02
   4.6180000e+04   3.8011900e-02
   4.6190000e+04   3.7999780e-02
   4.6200000e+04   3.7987666e-02
   4.6210000e+04   3.7975559e-02
   4.6220000e+04   3.7963458e-02
   4.6230000e+04   3.7951364e-02
   4.6240000e+04   3.7939276e-02
   4.6250000e+04   3.7927195e-02
   4.6260000e+04   3.7915120e-02
   4.6270000e+04   3.7903051e-02
   4.6280000e+04   3.7890990e-02
   4.6290000e+04   3.7878934e-02
   4.6300000e+04   3.7866885e-02
   4.6310000e+04   3.7854843e-02
   4.6320000e+04   3.7842807e-02
   4.6330000e+04   3.7830778e-02
   4.6340000e+04   3.7818755e-02
   4.6350000e+04   3.7806738e-02
   4.6360000e+04   3.7794728e-02
   4.6370000e+04   3.7782725e-02
   4.6380000e+04   3.7770727e-02
   4.6390000e+04   3.7758737e-02
   4.6400000e+04   3.7746752e-02
   4.6410000e+04   3.7734774e-02
   4.6420000e+04   3.7722803e-02
   4.6430000e+04   3.7710838e-02
   4.6440000e+04   3.7698879e-02
   4.6450000e+04   3.7686927e-02
   4.6460000e+04   3.7674981e-02
   4.6470000e+04   3.7663042e-02
   4.6480000e+04   3.7651109e-02
   4.6490000e+04   3.7639182e-02
   4.6500000e+04   3.7627262e-02
   4.6510000e+04   3.7615348e-02
   4.6520000e+04   3.7603441e-02
   4.6530000e+04   3.7591540e-02
   4.6540000e+04   3.7579645e-02
   4.6550000e+04   3.7567756e-02
   4.6560000e+04   3.7555874e-02
   4.6570000e+04   3.7543999e-02
   4.6580000e+04   3.7532129e-02
   4.6590000e+04   3.7520266e-02
   4.6600000e+04   3.7508410e-02
   4.6610000e+04   3.7496559e-02
   4.6620000e+04   3.7484715e-02
   4.6630000e+04   3.7472878e-02
   4.6640000e+04   3.7461046e-02
   4.6650000e+04   3.7449221e-02
   4.6660000e+04   3.7437402e-02
   4.6670000e+04   3.7425590e-02
   4.6680000e+04   3.7413784e-02
   4.6690000e+04   3.7401984e-02
   4.6700000e+04   3.7390190e-02
   4.6710000e+04   3.7378403e-02
   4.6720000e+04   3.7366622e-02
   4.6730000e+04   3.7354847e-02
   4.6740000e+04   3.7343079e-02
   4.6750000e+04   3.7331317e-02
   4.6760000e+04   3.7319561e-02
   4.6770000e+04   3.7307811e-02
   4.6780000e+04   3.7296068e-02
   4.6790000e+04   3.7284330e-02
   4.6800000e+04   3.7272599e-02
   4.6810000e+04   3.7260875e-02
   4.6820000e+04   3.7249156e-02
   4.6830000e+04   3.7237444e-02
   4.6840000e+04   3.7225738e-02
   4.6850000e+04   3.7214038e-02
   4.6860000e+04   3.7202345e-02
   4.6870000e+04   3.7190657e-02
   4.6880000e+04   3.7178976e-02
   4.6890000e+04   3.7167301e-02
   4.6900000e+04   3.7155632e-02
   4.6910000e+04   3.7143970e-02
   4.6920000e+04   3.7132313e-02
   4.6930000e+04   3.7120663e-02
   4.6940000e+04   3.7109019e-02
   4.6950000e+04   3.7097381e-02
   4.6960000e+04   3.7085749e-02
   4.6970000e+04   3.7074124e-02
   4.6980000e+04   3.7062504e-02
   4.6990000e+04   3.7050891e-02
   4.7000000e+04   3.7039284e-02
   4.7010000e+04   3.7027683e-02
   4.7020000e+04   3.7016088e-02
   4.7030000e+04   3.7004500e-02
   4.7040000e+04   3.6992917e-02
   4.7050000e+04   3.6981341e-02
   4.7060000e+04   3.6969770e-02
   4.7070000e+04   3.6958206e-02
   4.7080000e+04   3.6946648e-02
   4.7090000e+04   3.6935096e-02
   4.7100000e+04   3.6923550e-02
   4.7110000e+04   3.6912011e-02
   4.7120000e+04   3.6900477e-02
   4.7130000e+04   3.6888949e-02
   4.7140000e+04   3.6877428e-02
   4.7150000e+04   3.6865913e-02
   4.7160000e+04   3.6854403e-02
   4.7170000e+04   3.6842900e-02
   4.7180000e+04   3.6831403e-02
   4.7190000e+04   3.6819912e-02
   4.7200000e+04   3.6808427e-02
   4.7210000e+04   3.6796948e-02
   4.7220000e+04   3.6785475e-02
   4.7230000e+04   3.6774008e-02
   4.7240000e+04   3.6762547e-02
   4.7250000e+04   3.6751092e-02
   4.7260000e+04   3.6739643e-02
   4.7270000e+04   3.6728201e-02
   4.7280000e+04   3.6716764e-02
   4.7290000e+04   3.6705333e-02
   4.7300000e+04   3.6693908e-02
   4.7310000e+04   3.6682490e-02
   4.7320000e+04   3.6671077e-02
   4.7330000e+04   3.6659670e-02
   4.7340000e+04   3.6648269e-02
   4.7350000e+04   3.6636875e-02
   4.7360000e+04   3.6625486e-02
   4.7370000e+04   3.6614103e-02
   4.7380000e+04   3.6602727e-02
   4.7390000e+04   3.6591356e-02
   4.7400000e+04   3.6579991e-02
   4.7410000e+04   3.6568632e-02
   4.7420000e+04   3.6557279e-02
   4.7430000e+04   3.6545932e-02
   4.7440000e+04   3.6534591e-02
   4.7450000e+04   3.6523256e-02
   4.7460000e+04   3.6511927e-02
   4.7470000e+04   3.6500604e-02
   4.7480000e+04   3.6489287e-02
   4.7490000e+04   3.6477975e-02
   4.7500000e+04   3.6466670e-02
   4.7510000e+04   3.6455371e-02
   4.7520000e+04   3.6444077e-02
   4.7530000e+04   3.6432789e-02
   4.7540000e+04   3.6421508e-02
   4.7550000e+04   3.6410232e-02
   4.7560000e+04   3.6398962e-02
   4.7570000e+04   3.6387698e-02
   4.7580000e+04   3.6376440e-02
   4.7590000e+04   3.6365187e-02
   4.7600000e+04   3.6353941e-02
   4.7610000e+04   3.6342701e-02
   4.7620000e+04   3.6331466e-02
   4.7630000e+04   3.6320237e-02
   4.7640000e+04   3.6309014e-02
   4.7650000e+04   3.6297797e-02
   4.7660000e+04   3.6286586e-02
   4.7670000e+04   3.6275381e-02
   4.7680000e+04   3.6264181e-02
   4.7690000e+04   3.6252988e-02
   4.7700000e+04   3.6241800e-02
   4.7710000e+04   3.6230618e-02
   4.7720000e+04   3.6219442e-02
   4.7730000e+04   3.6208272e-02
   4.7740000e+04   3.6197107e-02
   4.7750000e+04   3.6185949e-02
   4.7760000e+04   3.6174796e-02
   4.7770000e+04   3.6163649e-02
   4.7780000e+04   3.6152508e-02
   4.7790000e+04   3.6141372e-02
   4.7800000e+04   3.6130242e-02
   4.7810000e+04   3.6119119e-02
   4.7820000e+04   3.6108001e-02
   4.7830000e+04   3.6096888e-02
   4.7840000e+04   3.6085782e-02
   4.7850000e+04   3.6074681e-02
   4.7860000e+04   3.6063586e-02
   4.7870000e+04   3.6052497e-02
   4.7880000e+04   3.6041414e-02
   4.7890000e+04   3.6030336e-02
   4.7900000e+04   3.6019264e-02
   4.7910000e+04   3.6008198e-02
   4.7920000e+04   3.5997138e-02
   4.7930000e+04   3.5986083e-02
   4.7940000e+04   3.5975034e-02
   4.7950000e+04   3.5963991e-02
   4.7960000e+04   3.5952953e-02
   4.7970000e+04   3.5941922e-02
   4.7980000e+04   3.5930896e-02
   4.7990000e+04   3.5919875e-02
   4.8000000e+04   3.5908861e-02
   4.8010000e+04   3.5897852e-02
   4.8020000e+04   3.5886849e-02
   4.8030000e+04   3.5875851e-02
   4.8040000e+04   3.5864859e-02
   4.8050000e+04   3.5853873e-02
   4.8060000e+04   3.5842893e-02
   4.8070000e+04   3.5831918e-02
   4.8080000e+04   3.5820949e-02
   4.8090000e+04   3.5809986e-02
   4.8100000e+04   3.5799028e-02
   4.8110000e+04   3.5788076e-02
   4.8120000e+04   3.5777130e-02
   4.8130000e+04   3.5766189e-02
   4.8140000e+04   3.5755254e-02
   4.8150000e+04   3.5744324e-02
   4.8160000e+04   3.5733401e-02
   4.8170000e+04   3.5722483e-02
   4.8180000e+04   3.5711570e-02
   4.8190000e+04   3.5700663e-02
   4.8200000e+04   3.5689762e-02
   4.8210000e+04   3.5678866e-02
   4.8220000e+04   3.5667976e-02
   4.8230000e+04   3.5657092e-02
   4.8240000e+04   3.5646213e-02
   4.8250000e+04   3.5635340e-02
   4.8260000e+04   3.5624473e-02
   4.8270000e+04   3.5613611e-02
   4.8280000e+04   3.5602755e-02
   4.8290000e+04   3.5591904e-02
   4.8300000e+04   3.5581059e-02
   4.8310000e+04   3.5570219e-02
   4.8320000e+04   3.5559385e-02
   4.8330000e+04   3.5548557e-02
   4.8340000e+04   3.5537734e-02
   4.8350000e+04   3.5526917e-02
   4.8360000e+04   3.5516105e-02
   4.8370000e+04   3.5505299e-02
   4.8380000e+04   3.5494498e-02
   4.8390000e+04   3.5483703e-02
   4.8400000e+04   3.5472914e-02
   4.8410000e+04   3.5462130e-02
   4.8420000e+04   3.5451351e-02
   4.8430000e+04   3.5440579e-02
   4.8440000e+04   3.5429811e-02
   4.8450000e+04   3.5419049e-02
   4.8460000e+04   3.5408293e-02
   4.8470000e+04   3.5397542e-02
   4.8480000e+04   3.5386797e-02
   4.8490000e+04   3.5376057e-02
   4.8500000e+04   3.5365323e-02
   4.8510000e+04   3.5354595e-02
   4.8520000e+04   3.5343871e-02
   4.8530000e+04   3.5333154e-02
   4.8540000e+04   3.5322441e-02
   4.8550000e+04   3.5311735e-02
   4.8560000e+04   3.5301033e-02
   4.8570000e+04   3.5290338e-02
   4.8580000e+04   3.5279647e-02
   4.8590000e+04   3.5268963e-02
   4.8600000e+04   3.5258283e-02
   4.8610000e+04   3.5247609e-02
   4.8620000e+04   3.5236941e-02
   4.8630000e+04   3.5226278e-02
   4.8640000e+04   3.5215620e-02
   4.8650000e+04   3.5204968e-02
   4.8660000e+04   3.5194322e-02
   4.8670000e+04   3.5183681e-02
   4.8680000e+04   3.5173045e-02
   4.8690000e+04   3.5162415e-02
   4.8700000e+04   3.5151790e-02
   4.8710000e+04   3.5141170e-02
   4.8720000e+04   3.5130556e-02
   4.8730000e+04   3.5119948e-02
   4.8740000e+04   3.5109344e-02
   4.8750000e+04   3.5098747e-02
   4.8760000e+04   3.5088154e-02
   4.8770000e+04   3.5077567e-02
   4.8780000e+04   3.5066986e-02
   4.8790000e+04   3.5056410e-02
   4.8800000e+04   3.5045839e-02
   4.8810000e+04   3.5035273e-02
   4.8820000e+04   3.5024713e-02
   4.8830000e+04   3.5014159e-02
   4.8840000e+04   3.5003609e-02
   4.8850000e+04   3.4993066e-02
   4.8860000e+04   3.4982527e-02
   4.8870000e+04   3.4971994e-02
   4.8880000e+04   3.4961466e-02
   4.8890000e+04   3.4950944e-02
   4.8900000e+04   3.4940427e-02
   4.8910000e+04   3.4929915e-02
   4.8920000e+04   3.4919408e-02
   4.8930000e+04   3.4908907e-02
   4.8940000e+04   3.4898412e-02
   4.8950000e+04   3.4887921e-02
   4.8960000e+04   3.4877436e-02
   4.8970000e+04   3.4866956e-02
   4.8980000e+04   3.4856482e-02
   4.8990000e+04   3.4846013e-02
   4.9000000e+04   3.4835549e-02
   4.9010000e+04   3.4825091e-02
   4.9020000e+04   3.4814638e-02
   4.9030000e+04   3.4804190e-02
   4.9040000e+04   3.4793747e-02
   4.9050000e+04   3.4783310e-02
   4.9060000e+04   3.4772878e-02
   4.9070000e+04   3.4762451e-02
   4.9080000e+04   3.4752030e-02
   4.9090000e+04   3.4741614e-02
   4.9100000e+04   3.4731203e-02
   4.9110000e+04   3.4720797e-02
   4.9120000e+04   3.4710397e-02
   4.9130000e+04   3.4700002e-02
   4.9140000e+04   3.4689612e-02
   4.9150000e+04   3.4679228e-02
   4.9160000e+04   3.4668848e-02
   4.9170000e+04   3.4658474e-02
   4.9180000e+04   3.4648106e-02
   4.9190000e+04   3.4637742e-02
   4.9200000e+04   3.4627384e-02
   4.9210000e+04   3.4617031e-02
   4.9220000e+04   3.4606683e-02
   4.9230000e+04   3.4596340e-02
   4.9240000e+04   3.4586003e-02
   4.9250000e+04   3.4575671e-02
   4.9260000e+04   3.4565344e-02
   4.9270000e+04   3.4555022e-02
   4.9280000e+04   3.4544706e-02
   4.9290000e+04   3.4534394e-02
   4.9300000e+04   3.4524088e-02
   4.9310000e+04   3.4513787e-02
   4.9320000e+04   3.4503492e-02
   4.9330000e+04   3.4493201e-02
   4.9340000e+04   3.4482916e-02
   4.9350000e+04   3.4472636e-02
   4.9360000e+04   3.4462361e-02
   4.9370000e+04   3.4452091e-02
   4.9380000e+04   3.4441826e-02
   4.9390000e+04   3.4431567e-02
   4.9400000e+04   3.4421313e-02
   4.9410000e+04   3.4411063e-02
   4.9420000e+04   3.4400820e-02
   4.9430000e+04   3.4390581e-02
   4.9440000e+04   3.4380347e-02
   4.9450000e+04   3.4370119e-02
   4.9460000e+04   3.4359895e-02
   4.9470000e+04   3.4349677e-02
   4.9480000e+04   3.4339464e-02
   4.9490000e+04   3.4329256e-02
   4.9500000e+04   3.4319053e-02
   4.9510000e+04   3.4308855e-02
   4.9520000e+04   3.4298663e-02
   4.9530000e+04   3.4288475e-02
   4.9540000e+04   3.4278293e-02
   4.9550000e+04   3.4268116e-02
   4.9560000e+04   3.4257944e-02
   4.9570000e+04   3.4247777e-02
   4.9580000e+04   3.4237615e-02
   4.9590000e+04   3.4227458e-02
   4.9600000e+04   3.4217306e-02
   4.9610000e+04   3.4207159e-02
   4.9620000e+04   3.4197018e-02
   4.9630000e+04   3.4186881e-02
   4.9640000e+04   3.4176750e-02
   4.9650000e+04   3.4166624e-02
   4.9660000e+04   3.4156502e-02
   4.9670000e+04   3.4146386e-02
   4.9680000e+04   3.4136275e-02
   4.9690000e+04   3.4126169e-02
   4.9700000e+04   3.4116068e-02
   4.9710000e+04   3.4105972e-02
   4.9720000e+04   3.4095881e-02
   4.9730000e+04   3.4085795e-02
   4.9740000e+04   3.4075714e-02
   4.9750000e+04   3.4065639e-02
   4.9760000e+04   3.4055568e-02
   4.9770000e+04   3.4045502e-02
   4.9780000e+04   3.4035441e-02
   4.9790000e+04   3.4025386e-02
   4.9800000e+04   3.4015335e-02
   4.9810000e+04   3.4005290e-02
   4.9820000e+04   3.3995249e-02
   4.9830000e+04   3.3985213e-02
   4.9840000e+04   3.3975183e-02
   4.9850000e+04   3.3965157e-02
   4.9860000e+04   3.3955137e-02
   4.9870000e+04   3.3945121e-02
   4.9880000e+04   3.3935110e-02
   4.9890000e+04   3.3925105e-02
   4.9900000e+04   3.3915104e-02
   4.9910000e+04   3.3905108e-02
   4.9920000e+04   3.3895118e-02
   4.9930000e+04   3.3885132e-02
   4.9940000e+04   3.3875151e-02
   4.9950000e+04   3.3865176e-02
   4.9960000e+04   3.3855205e-02
   4.9970000e+04   3.3845239e-02
   4.9980000e+04   3.3835278e-02
   4.9990000e+04   3.3825322e-02


==> TeX/Tikz/plotdata/formation/algsmfifty/quadaff.dat <==
   0.0000000e+00   3.9412148e+01
   5.0000000e+00   3.5047411e+01
   1.0000000e+01   3.2543911e+01
   1.5000000e+01   3.0130057e+01
   2.0000000e+01   2.7737807e+01
   2.5000000e+01   2.5385262e+01
   3.0000000e+01   2.3065480e+01
   3.5000000e+01   2.0757567e+01
   4.0000000e+01   1.8437856e+01
   4.5000000e+01   1.6122804e+01
   5.0000000e+01   1.3853302e+01
   5.5000000e+01   1.1714697e+01
   6.0000000e+01   9.8269514e+00
   6.5000000e+01   8.2971211e+00
   7.0000000e+01   7.2707118e+00
   7.5000000e+01   6.8733498e+00
   8.0000000e+01   7.0178936e+00
   8.5000000e+01   7.4308473e+00
   9.0000000e+01   7.9168492e+00
   9.5000000e+01   8.3750733e+00
   1.0000000e+02   8.7265125e+00
   1.0500000e+02   8.9402416e+00
   1.1000000e+02   9.0756047e+00
   1.1500000e+02   9.0900324e+00
   1.2000000e+02   8.9631263e+00
   1.2500000e+02   8.7581592e+00
   1.3000000e+02   8.4658177e+00
   1.3500000e+02   8.0939555e+00
   1.4000000e+02   7.6563097e+00
   1.4500000e+02   7.2022912e+00
   1.5000000e+02   6.7858542e+00
   1.5500000e+02   6.4042387e+00
   1.6000000e+02   6.0588726e+00
   1.6500000e+02   5.7511682e+00
   1.7000000e+02   5.4824019e+00
   1.7500000e+02   5.2516311e+00
   1.8000000e+02   5.0550589e+00
   1.8500000e+02   4.8854621e+00
   1.9000000e+02   4.7335792e+00
   1.9500000e+02   4.5961072e+00
   2.0000000e+02   4.4704866e+00
   2.0500000e+02   4.3544532e+00
   2.1000000e+02   4.2465646e+00
   2.1500000e+02   4.1456893e+00
   2.2000000e+02   4.0511149e+00
   2.2500000e+02   3.9623760e+00
   2.3000000e+02   3.8792389e+00
   2.3500000e+02   3.8016625e+00
   2.4000000e+02   3.7296321e+00
   2.4500000e+02   3.6630093e+00
   2.5000000e+02   3.6014758e+00
   2.5500000e+02   3.5445629e+00
   2.6000000e+02   3.4917227e+00
   2.6500000e+02   3.4424014e+00
   2.7000000e+02   3.3960881e+00
   2.7500000e+02   3.3523321e+00
   2.8000000e+02   3.3107349e+00
   2.8500000e+02   3.2709314e+00
   2.9000000e+02   3.2325840e+00
   2.9500000e+02   3.1953442e+00
   3.0000000e+02   3.1588609e+00
   3.0500000e+02   3.1228359e+00
   3.1000000e+02   3.0870356e+00
   3.1500000e+02   3.0512981e+00
   3.2000000e+02   3.0155350e+00
   3.2500000e+02   2.9797274e+00
   3.3000000e+02   2.9439157e+00
   3.3500000e+02   2.9081845e+00
   3.4000000e+02   2.8726440e+00
   3.4500000e+02   2.8374109e+00
   3.5000000e+02   2.8025918e+00
   3.5500000e+02   2.7682703e+00
   3.6000000e+02   2.7345003e+00
   3.6500000e+02   2.7013043e+00
   3.7000000e+02   2.6686764e+00
   3.7500000e+02   2.6364624e+00
   3.8000000e+02   2.6043258e+00
   3.8500000e+02   2.5722563e+00
   3.9000000e+02   2.5403007e+00
   3.9500000e+02   2.5085203e+00
   4.0000000e+02   2.4769674e+00
   4.0500000e+02   2.4456767e+00
   4.1000000e+02   2.4146689e+00
   4.1500000e+02   2.3839609e+00
   4.2000000e+02   2.3535719e+00
   4.2500000e+02   2.3235223e+00
   4.3000000e+02   2.2938426e+00
   4.3500000e+02   2.2645728e+00
   4.4000000e+02   2.2357560e+00
   4.4500000e+02   2.2074312e+00
   4.5000000e+02   2.1796277e+00
   4.5500000e+02   2.1523628e+00
   4.6000000e+02   2.1256425e+00
   4.6500000e+02   2.0994636e+00
   4.7000000e+02   2.0738167e+00
   4.7500000e+02   2.0486887e+00
   4.8000000e+02   2.0240643e+00
   4.8500000e+02   1.9999266e+00
   4.9000000e+02   1.9762579e+00
   4.9500000e+02   1.9530394e+00
   5.0000000e+02   1.9302516e+00
   5.0500000e+02   1.9078741e+00
   5.1000000e+02   1.8858865e+00
   5.1500000e+02   1.8642690e+00
   5.2000000e+02   1.8430020e+00
   5.2500000e+02   1.8220676e+00
   5.3000000e+02   1.8014489e+00
   5.3500000e+02   1.7811303e+00
   5.4000000e+02   1.7610978e+00
   5.4500000e+02   1.7413381e+00
   5.5000000e+02   1.7218393e+00
   5.5500000e+02   1.7025901e+00
   5.6000000e+02   1.6835798e+00
   5.6500000e+02   1.6647983e+00
   5.7000000e+02   1.6462360e+00
   5.7500000e+02   1.6278838e+00
   5.8000000e+02   1.6097329e+00
   5.8500000e+02   1.5917750e+00
   5.9000000e+02   1.5740023e+00
   5.9500000e+02   1.5564075e+00
   6.0000000e+02   1.5389838e+00
   6.0500000e+02   1.5217249e+00
   6.1000000e+02   1.5046250e+00
   6.1500000e+02   1.4876790e+00
   6.2000000e+02   1.4708824e+00
   6.2500000e+02   1.4542310e+00
   6.3000000e+02   1.4377215e+00
   6.3500000e+02   1.4213506e+00
   6.4000000e+02   1.4051159e+00
   6.4500000e+02   1.3890151e+00
   6.5000000e+02   1.3730463e+00
   6.5500000e+02   1.3572079e+00
   6.6000000e+02   1.3414984e+00
   6.6500000e+02   1.3259165e+00
   6.7000000e+02   1.3104612e+00
   6.7500000e+02   1.2951316e+00
   6.8000000e+02   1.2799266e+00
   6.8500000e+02   1.2648455e+00
   6.9000000e+02   1.2498875e+00
   6.9500000e+02   1.2350522e+00
   7.0000000e+02   1.2203388e+00
   7.0500000e+02   1.2057471e+00
   7.1000000e+02   1.1912765e+00
   7.1500000e+02   1.1769268e+00
   7.2000000e+02   1.1626979e+00
   7.2500000e+02   1.1485896e+00
   7.3000000e+02   1.1346018e+00
   7.3500000e+02   1.1207345e+00
   7.4000000e+02   1.1069878e+00
   7.4500000e+02   1.0933617e+00
   7.5000000e+02   1.0798562e+00
   7.5500000e+02   1.0664714e+00
   7.6000000e+02   1.0532073e+00
   7.6500000e+02   1.0400639e+00
   7.7000000e+02   1.0270410e+00
   7.7500000e+02   1.0141386e+00
   7.8000000e+02   1.0013565e+00
   7.8500000e+02   9.8869448e-01
   7.9000000e+02   9.7615219e-01
   7.9500000e+02   9.6372930e-01
   8.0000000e+02   9.5142541e-01
   8.0500000e+02   9.3924006e-01
   8.1000000e+02   9.2717275e-01
   8.1500000e+02   9.1522294e-01
   8.2000000e+02   9.0339005e-01
   8.2500000e+02   8.9167346e-01
   8.3000000e+02   8.8007250e-01
   8.3500000e+02   8.6858651e-01
   8.4000000e+02   8.5721477e-01
   8.4500000e+02   8.4595653e-01
   8.5000000e+02   8.3481102e-01
   8.5500000e+02   8.2377746e-01
   8.6000000e+02   8.1285503e-01
   8.6500000e+02   8.0204288e-01
   8.7000000e+02   7.9134017e-01
   8.7500000e+02   7.8074602e-01
   8.8000000e+02   7.7025955e-01
   8.8500000e+02   7.5987986e-01
   8.9000000e+02   7.4960605e-01
   8.9500000e+02   7.3943722e-01
   9.0000000e+02   7.2937247e-01
   9.0500000e+02   7.1941089e-01
   9.1000000e+02   7.0955160e-01
   9.1500000e+02   6.9979371e-01
   9.2000000e+02   6.9013635e-01
   9.2500000e+02   6.8057867e-01
   9.3000000e+02   6.7111982e-01
   9.3500000e+02   6.6175898e-01
   9.4000000e+02   6.5249533e-01
   9.4500000e+02   6.4332810e-01
   9.5000000e+02   6.3425650e-01
   9.5500000e+02   6.2527980e-01
   9.6000000e+02   6.1639725e-01
   9.6500000e+02   6.0760814e-01
   9.7000000e+02   5.9891179e-01
   9.7500000e+02   5.9030752e-01
   9.8000000e+02   5.8179470e-01
   9.8500000e+02   5.7337268e-01
   9.9000000e+02   5.6504088e-01
   9.9500000e+02   5.5679871e-01
   1.0000000e+03   5.4864561e-01
   1.0050000e+03   5.4058105e-01
   1.0100000e+03   5.3260453e-01
   1.0150000e+03   5.2471555e-01
   1.0200000e+03   5.1691367e-01
   1.0250000e+03   5.0919845e-01
   1.0300000e+03   5.0156946e-01
   1.0350000e+03   4.9402634e-01
   1.0400000e+03   4.8656871e-01
   1.0450000e+03   4.7919625e-01
   1.0500000e+03   4.7190862e-01
   1.0550000e+03   4.6470555e-01
   1.0600000e+03   4.5758677e-01
   1.0650000e+03   4.5055203e-01
   1.0700000e+03   4.4360112e-01
   1.0750000e+03   4.3673384e-01
   1.0800000e+03   4.2995002e-01
   1.0850000e+03   4.2324951e-01
   1.0900000e+03   4.1663219e-01
   1.0950000e+03   4.1009797e-01
   1.1000000e+03   4.0364676e-01
   1.1050000e+03   3.9728008e-01
   1.1100000e+03   3.9099314e-01
   1.1150000e+03   3.8477864e-01
   1.1200000e+03   3.7863183e-01
   1.1250000e+03   3.7255118e-01
   1.1300000e+03   3.6653755e-01
   1.1350000e+03   3.6059337e-01
   1.1400000e+03   3.5472193e-01
   1.1450000e+03   3.4892684e-01
   1.1500000e+03   3.4321143e-01
   1.1550000e+03   3.3757835e-01
   1.1600000e+03   3.3202944e-01
   1.1650000e+03   3.2656568e-01
   1.1700000e+03   3.2118739e-01
   1.1750000e+03   3.1589422e-01
   1.1800000e+03   3.1068523e-01
   1.1850000e+03   3.0555885e-01
   1.1900000e+03   3.0051288e-01
   1.1950000e+03   2.9554458e-01
   1.2000000e+03   2.9065087e-01
   1.2050000e+03   2.8582852e-01
   1.2100000e+03   2.8107441e-01
   1.2150000e+03   2.7638575e-01
   1.2200000e+03   2.7176024e-01
   1.2250000e+03   2.6719619e-01
   1.2300000e+03   2.6269253e-01
   1.2350000e+03   2.5824882e-01
   1.2400000e+03   2.5386513e-01
   1.2450000e+03   2.4954195e-01
   1.2500000e+03   2.4528009e-01
   1.2550000e+03   2.4108045e-01
   1.2600000e+03   2.3694398e-01
   1.2650000e+03   2.3287144e-01
   1.2700000e+03   2.2886343e-01
   1.2750000e+03   2.2492020e-01
   1.2800000e+03   2.2104171e-01
   1.2850000e+03   2.1722756e-01
   1.2900000e+03   2.1347709e-01
   1.2950000e+03   2.0978937e-01
   1.3000000e+03   2.0616331e-01
   1.3050000e+03   2.0259770e-01
   1.3100000e+03   1.9909129e-01
   1.3150000e+03   1.9564284e-01
   1.3200000e+03   1.9225121e-01
   1.3250000e+03   1.8891533e-01
   1.3300000e+03   1.8563428e-01
   1.3350000e+03   1.8240729e-01
   1.3400000e+03   1.7923368e-01
   1.3450000e+03   1.7611290e-01
   1.3500000e+03   1.7304447e-01
   1.3550000e+03   1.7002798e-01
   1.3600000e+03   1.6706300e-01
   1.3650000e+03   1.6414911e-01
   1.3700000e+03   1.6128583e-01
   1.3750000e+03   1.5847264e-01
   1.3800000e+03   1.5570897e-01
   1.3850000e+03   1.5299416e-01
   1.3900000e+03   1.5032749e-01
   1.3950000e+03   1.4770823e-01
   1.4000000e+03   1.4513557e-01
   1.4050000e+03   1.4260869e-01
   1.4100000e+03   1.4012677e-01
   1.4150000e+03   1.3768898e-01
   1.4200000e+03   1.3529452e-01
   1.4250000e+03   1.3294258e-01
   1.4300000e+03   1.3063240e-01
   1.4350000e+03   1.2836322e-01
   1.4400000e+03   1.2613434e-01
   1.4450000e+03   1.2394504e-01
   1.4500000e+03   1.2179465e-01
   1.4550000e+03   1.1968248e-01
   1.4600000e+03   1.1760788e-01
   1.4650000e+03   1.1557020e-01
   1.4700000e+03   1.1356876e-01
   1.4750000e+03   1.1160293e-01
   1.4800000e+03   1.0967204e-01
   1.4850000e+03   1.0777544e-01
   1.4900000e+03   1.0591249e-01
   1.4950000e+03   1.0408254e-01
   1.5000000e+03   1.0228495e-01
   1.5050000e+03   1.0051909e-01
   1.5100000e+03   9.8784358e-02
   1.5150000e+03   9.7080143e-02
   1.5200000e+03   9.5405860e-02
   1.5250000e+03   9.3760938e-02
   1.5300000e+03   9.2144820e-02
   1.5350000e+03   9.0556967e-02
   1.5400000e+03   8.8996853e-02
   1.5450000e+03   8.7463969e-02
   1.5500000e+03   8.5957816e-02
   1.5550000e+03   8.4477909e-02
   1.5600000e+03   8.3023773e-02
   1.5650000e+03   8.1594944e-02
   1.5700000e+03   8.0190965e-02
   1.5750000e+03   7.8811391e-02
   1.5800000e+03   7.7455783e-02
   1.5850000e+03   7.6123708e-02
   1.5900000e+03   7.4814744e-02
   1.5950000e+03   7.3528473e-02
   1.6000000e+03   7.2264487e-02
   1.6050000e+03   7.1022385e-02
   1.6100000e+03   6.9801772e-02
   1.6150000e+03   6.8602262e-02
   1.6200000e+03   6.7423477e-02
   1.6250000e+03   6.6265047e-02
   1.6300000e+03   6.5126607e-02
   1.6350000e+03   6.4007804e-02
   1.6400000e+03   6.2908289e-02
   1.6450000e+03   6.1827722e-02
   1.6500000e+03   6.0765771e-02
   1.6550000e+03   5.9722109e-02
   1.6600000e+03   5.8696417e-02
   1.6650000e+03   5.7688383e-02
   1.6700000e+03   5.6697699e-02
   1.6750000e+03   5.5724066e-02
   1.6800000e+03   5.4767187e-02
   1.6850000e+03   5.3826773e-02
   1.6900000e+03   5.2902540e-02
   1.6950000e+03   5.1994207e-02
   1.7000000e+03   5.1101501e-02
   1.7050000e+03   5.0224150e-02
   1.7100000e+03   4.9361889e-02
   1.7150000e+03   4.8514457e-02
   1.7200000e+03   4.7681599e-02
   1.7250000e+03   4.6863061e-02
   1.7300000e+03   4.6058595e-02
   1.7350000e+03   4.5267960e-02
   1.7400000e+03   4.4490914e-02
   1.7450000e+03   4.3727224e-02
   1.7500000e+03   4.2976659e-02
   1.7550000e+03   4.2238992e-02
   1.7600000e+03   4.1514001e-02
   1.7650000e+03   4.0801467e-02
   1.7700000e+03   4.0101175e-02
   1.7750000e+03   3.9412915e-02
   1.7800000e+03   3.8736479e-02
   1.7850000e+03   3.8071664e-02
   1.7900000e+03   3.7418269e-02
   1.7950000e+03   3.6776099e-02
   1.8000000e+03   3.6144958e-02
   1.8050000e+03   3.5524658e-02
   1.8100000e+03   3.4915012e-02
   1.8150000e+03   3.4315836e-02
   1.8200000e+03   3.3726950e-02
   1.8250000e+03   3.3148176e-02
   1.8300000e+03   3.2579340e-02
   1.8350000e+03   3.2020271e-02
   1.8400000e+03   3.1470801e-02
   1.8450000e+03   3.0930764e-02
   1.8500000e+03   3.0399997e-02
   1.8550000e+03   2.9878342e-02
   1.8600000e+03   2.9365640e-02
   1.8650000e+03   2.8861740e-02
   1.8700000e+03   2.8366488e-02
   1.8750000e+03   2.7879736e-02
   1.8800000e+03   2.7401338e-02
   1.8850000e+03   2.6931151e-02
   1.8900000e+03   2.6469033e-02
   1.8950000e+03   2.6014846e-02
   1.9000000e+03   2.5568453e-02
   1.9050000e+03   2.5129721e-02
   1.9100000e+03   2.4698518e-02
   1.9150000e+03   2.4274713e-02
   1.9200000e+03   2.3858182e-02
   1.9250000e+03   2.3448797e-02
   1.9300000e+03   2.3046437e-02
   1.9350000e+03   2.2650981e-02
   1.9400000e+03   2.2262310e-02
   1.9450000e+03   2.1880308e-02
   1.9500000e+03   2.1504861e-02
   1.9550000e+03   2.1135855e-02
   1.9600000e+03   2.0773180e-02
   1.9650000e+03   2.0416728e-02
   1.9700000e+03   2.0066391e-02
   1.9750000e+03   1.9722066e-02
   1.9800000e+03   1.9383648e-02
   1.9850000e+03   1.9051036e-02
   1.9900000e+03   1.8724132e-02
   1.9950000e+03   1.8402836e-02
   2.0000000e+03   1.8087053e-02
   2.0050000e+03   1.7776688e-02
   2.0100000e+03   1.7471648e-02
   2.0150000e+03   1.7171842e-02
   2.0200000e+03   1.6877181e-02
   2.0250000e+03   1.6587575e-02
   2.0300000e+03   1.6302938e-02
   2.0350000e+03   1.6023185e-02
   2.0400000e+03   1.5748233e-02
   2.0450000e+03   1.5477998e-02
   2.0500000e+03   1.5212400e-02
   2.0550000e+03   1.4951359e-02
   2.0600000e+03   1.4694798e-02
   2.0650000e+03   1.4442639e-02
   2.0700000e+03   1.4194806e-02
   2.0750000e+03   1.3951227e-02
   2.0800000e+03   1.3711827e-02
   2.0850000e+03   1.3476534e-02
   2.0900000e+03   1.3245280e-02
   2.0950000e+03   1.3017994e-02
   2.1000000e+03   1.2794608e-02
   2.1050000e+03   1.2575055e-02
   2.1100000e+03   1.2359269e-02
   2.1150000e+03   1.2147187e-02
   2.1200000e+03   1.1938744e-02
   2.1250000e+03   1.1733877e-02
   2.1300000e+03   1.1532527e-02
   2.1350000e+03   1.1334631e-02
   2.1400000e+03   1.1140131e-02
   2.1450000e+03   1.0948969e-02
   2.1500000e+03   1.0761088e-02
   2.1550000e+03   1.0576430e-02
   2.1600000e+03   1.0394942e-02
   2.1650000e+03   1.0216567e-02
   2.1700000e+03   1.0041254e-02
   2.1750000e+03   9.8689490e-03
   2.1800000e+03   9.6996008e-03
   2.1850000e+03   9.5331588e-03
   2.1900000e+03   9.3695729e-03
   2.1950000e+03   9.2087941e-03
   2.2000000e+03   9.0507744e-03
   2.2050000e+03   8.8954664e-03
   2.2100000e+03   8.7428235e-03
   2.2150000e+03   8.5927999e-03
   2.2200000e+03   8.4453508e-03
   2.2250000e+03   8.3004320e-03
   2.2300000e+03   8.1580000e-03
   2.2350000e+03   8.0180121e-03
   2.2400000e+03   7.8804265e-03
   2.2450000e+03   7.7452018e-03
   2.2500000e+03   7.6122976e-03
   2.2550000e+03   7.4816741e-03
   2.2600000e+03   7.3532920e-03
   2.2650000e+03   7.2271130e-03
   2.2700000e+03   7.1030992e-03
   2.2750000e+03   6.9812135e-03
   2.2800000e+03   6.8614194e-03
   2.2850000e+03   6.7436809e-03
   2.2900000e+03   6.6279628e-03
   2.2950000e+03   6.5142304e-03
   2.3000000e+03   6.4024496e-03
   2.3050000e+03   6.2925870e-03
   2.3100000e+03   6.1846096e-03
   2.3150000e+03   6.0784851e-03
   2.3200000e+03   5.9741817e-03
   2.3250000e+03   5.8716681e-03
   2.3300000e+03   5.7709135e-03
   2.3350000e+03   5.6718880e-03
   2.3400000e+03   5.5745617e-03
   2.3450000e+03   5.4789054e-03
   2.3500000e+03   5.3848906e-03
   2.3550000e+03   5.2924891e-03
   2.3600000e+03   5.2016732e-03
   2.3650000e+03   5.1124156e-03
   2.3700000e+03   5.0246897e-03
   2.3750000e+03   4.9384691e-03
   2.3800000e+03   4.8537280e-03
   2.3850000e+03   4.7704411e-03
   2.3900000e+03   4.6885833e-03
   2.3950000e+03   4.6081302e-03
   2.4000000e+03   4.5290576e-03
   2.4050000e+03   4.4513419e-03
   2.4100000e+03   4.3749597e-03
   2.4150000e+03   4.2998883e-03
   2.4200000e+03   4.2261050e-03
   2.4250000e+03   4.1535878e-03
   2.4300000e+03   4.0823150e-03
   2.4350000e+03   4.0122652e-03
   2.4400000e+03   3.9434175e-03
   2.4450000e+03   3.8757511e-03
   2.4500000e+03   3.8092458e-03
   2.4550000e+03   3.7438818e-03
   2.4600000e+03   3.6796394e-03
   2.4650000e+03   3.6164993e-03
   2.4700000e+03   3.5544427e-03
   2.4750000e+03   3.4934509e-03
   2.4800000e+03   3.4335058e-03
   2.4850000e+03   3.3745892e-03
   2.4900000e+03   3.3166837e-03
   2.4950000e+03   3.2597718e-03
   2.5000000e+03   3.2038364e-03
   2.5050000e+03   3.1488609e-03
   2.5100000e+03   3.0948287e-03
   2.5150000e+03   3.0417237e-03
   2.5200000e+03   2.9895299e-03
   2.5250000e+03   2.9382318e-03
   2.5300000e+03   2.8878139e-03
   2.5350000e+03   2.8382611e-03
   2.5400000e+03   2.7895587e-03
   2.5450000e+03   2.7416919e-03
   2.5500000e+03   2.6946465e-03
   2.5550000e+03   2.6484084e-03
   2.5600000e+03   2.6029637e-03
   2.5650000e+03   2.5582988e-03
   2.5700000e+03   2.5144004e-03
   2.5750000e+03   2.4712552e-03
   2.5800000e+03   2.4288503e-03
   2.5850000e+03   2.3871731e-03
   2.5900000e+03   2.3462110e-03
   2.5950000e+03   2.3059518e-03
   2.6000000e+03   2.2663835e-03
   2.6050000e+03   2.2274941e-03
   2.6100000e+03   2.1892720e-03
   2.6150000e+03   2.1517058e-03
   2.6200000e+03   2.1147842e-03
   2.6250000e+03   2.0784962e-03
   2.6300000e+03   2.0428308e-03
   2.6350000e+03   2.0077774e-03
   2.6400000e+03   1.9733255e-03
   2.6450000e+03   1.9394648e-03
   2.6500000e+03   1.9061851e-03
   2.6550000e+03   1.8734765e-03
   2.6600000e+03   1.8413291e-03
   2.6650000e+03   1.8097334e-03
   2.6700000e+03   1.7786798e-03
   2.6750000e+03   1.7481591e-03
   2.6800000e+03   1.7181621e-03
   2.6850000e+03   1.6886798e-03
   2.6900000e+03   1.6597034e-03
   2.6950000e+03   1.6312242e-03
   2.7000000e+03   1.6032337e-03
   2.7050000e+03   1.5757235e-03
   2.7100000e+03   1.5486854e-03
   2.7150000e+03   1.5221112e-03
   2.7200000e+03   1.4959930e-03
   2.7250000e+03   1.4703230e-03
   2.7300000e+03   1.4450934e-03
   2.7350000e+03   1.4202968e-03
   2.7400000e+03   1.3959256e-03
   2.7450000e+03   1.3719727e-03
   2.7500000e+03   1.3484308e-03
   2.7550000e+03   1.3252928e-03
   2.7600000e+03   1.3025519e-03
   2.7650000e+03   1.2802011e-03
   2.7700000e+03   1.2582339e-03
   2.7750000e+03   1.2366437e-03
   2.7800000e+03   1.2154239e-03
   2.7850000e+03   1.1945682e-03
   2.7900000e+03   1.1740704e-03
   2.7950000e+03   1.1539243e-03
   2.8000000e+03   1.1341239e-03
   2.8050000e+03   1.1146633e-03
   2.8100000e+03   1.0955366e-03
   2.8150000e+03   1.0767381e-03
   2.8200000e+03   1.0582622e-03
   2.8250000e+03   1.0401033e-03
   2.8300000e+03   1.0222560e-03
   2.8350000e+03   1.0047149e-03
   2.8400000e+03   9.8747486e-04


==> TeX/Tikz/plotdata/formation/algsmfifty/smooth.dat <==
   0.0000000e+00   7.7486780e+01
   4.9000000e+01   6.1229298e+01
   9.8000000e+01   5.6854938e+01
   1.4700000e+02   5.0438726e+01
   1.9600000e+02   4.3946431e+01
   2.4500000e+02   3.7442431e+01
   2.9400000e+02   3.1075484e+01
   3.4300000e+02   2.4902176e+01
   3.9200000e+02   1.9020911e+01
   4.4100000e+02   1.3700891e+01
   4.9000000e+02   9.6537509e+00
   5.3900000e+02   8.3055999e+00
   5.8800000e+02   1.0006712e+01
   6.3700000e+02   1.2927760e+01
   6.8600000e+02   1.5755099e+01
   7.3500000e+02   1.8011171e+01
   7.8400000e+02   1.9599128e+01
   8.3300000e+02   2.0558270e+01
   8.8200000e+02   2.0950508e+01
   9.3100000e+02   2.0830619e+01
   9.8000000e+02   2.0253309e+01
   1.0290000e+03   1.9281767e+01
   1.0780000e+03   1.8024423e+01
   1.1270000e+03   1.6869608e+01
   1.1760000e+03   1.5799049e+01
   1.2250000e+03   1.4777487e+01
   1.2740000e+03   1.3889807e+01
   1.3230000e+03   1.3125616e+01
   1.3720000e+03   1.2512106e+01
   1.4210000e+03   1.2065562e+01
   1.4700000e+03   1.1791191e+01
   1.5190000e+03   1.1684339e+01
   1.5680000e+03   1.1730159e+01
   1.6170000e+03   1.1906131e+01
   1.6660000e+03   1.2186333e+01
   1.7150000e+03   1.2543856e+01
   1.7640000e+03   1.2953130e+01
   1.8130000e+03   1.3391096e+01
   1.8620000e+03   1.3837712e+01
   1.9110000e+03   1.4275994e+01
   1.9600000e+03   1.4691857e+01
   2.0090000e+03   1.5074331e+01
   2.0580000e+03   1.5414479e+01
   2.1070000e+03   1.5705298e+01
   2.1560000e+03   1.5942120e+01
   2.2050000e+03   1.6121668e+01
   2.2540000e+03   1.6242555e+01
   2.3030000e+03   1.6304893e+01
   2.3520000e+03   1.6310244e+01
   2.4010000e+03   1.6261466e+01
   2.4500000e+03   1.6162400e+01
   2.4990000e+03   1.6017339e+01
   2.5480000e+03   1.5829947e+01
   2.5970000e+03   1.5604052e+01
   2.6460000e+03   1.5344443e+01
   2.6950000e+03   1.5056655e+01
   2.7440000e+03   1.4746563e+01
   2.7930000e+03   1.4419660e+01
   2.8420000e+03   1.4079515e+01
   2.8910000e+03   1.3728114e+01
   2.9400000e+03   1.3366719e+01
   2.9890000e+03   1.2996748e+01
   3.0380000e+03   1.2620279e+01
   3.0870000e+03   1.2240369e+01
   3.1360000e+03   1.1861230e+01
   3.1850000e+03   1.1488305e+01
   3.2340000e+03   1.1127959e+01
   3.2830000e+03   1.0787379e+01
   3.3320000e+03   1.0474295e+01
   3.3810000e+03   1.0196622e+01
   3.4300000e+03   9.9619012e+00
   3.4790000e+03   9.7766398e+00
   3.5280000e+03   9.6455038e+00
   3.5770000e+03   9.5708603e+00
   3.6260000e+03   9.5524956e+00
   3.6750000e+03   9.5875602e+00
   3.7240000e+03   9.6708187e+00
   3.7730000e+03   9.7951700e+00
   3.8220000e+03   9.9521616e+00
   3.8710000e+03   1.0132697e+01
   3.9200000e+03   1.0327639e+01
   3.9690000e+03   1.0528363e+01
   4.0180000e+03   1.0726992e+01
   4.0670000e+03   1.0916537e+01
   4.1160000e+03   1.1091794e+01
   4.1650000e+03   1.1247958e+01
   4.2140000e+03   1.1382012e+01
   4.2630000e+03   1.1497449e+01
   4.3120000e+03   1.1589933e+01
   4.3610000e+03   1.1654128e+01
   4.4100000e+03   1.1688363e+01
   4.4590000e+03   1.1691125e+01
   4.5080000e+03   1.1661707e+01
   4.5570000e+03   1.1600297e+01
   4.6060000e+03   1.1508041e+01
   4.6550000e+03   1.1387010e+01
   4.7040000e+03   1.1240118e+01
   4.7530000e+03   1.1071005e+01
   4.8020000e+03   1.0883873e+01
   4.8510000e+03   1.0683295e+01
   4.9000000e+03   1.0474005e+01
   4.9490000e+03   1.0260682e+01
   4.9980000e+03   1.0047746e+01
   5.0470000e+03   9.8391501e+00
   5.0960000e+03   9.6381838e+00
   5.1450000e+03   9.4470276e+00
   5.1940000e+03   9.2667462e+00
   5.2430000e+03   9.0975103e+00
   5.2920000e+03   8.9388151e+00
   5.3410000e+03   8.7898291e+00
   5.3900000e+03   8.6496840e+00
   5.4390000e+03   8.5178544e+00
   5.4880000e+03   8.3943441e+00
   5.5370000e+03   8.2797947e+00
   5.5860000e+03   8.1754491e+00
   5.6350000e+03   8.0830257e+00
   5.6840000e+03   8.0045894e+00
   5.7330000e+03   7.9422906e+00
   5.7820000e+03   7.8980727e+00
   5.8310000e+03   7.8733853e+00
   5.8800000e+03   7.8689514e+00
   5.9290000e+03   7.8846205e+00
   5.9780000e+03   7.9193221e+00
   6.0270000e+03   7.9711398e+00
   6.0760000e+03   8.0372565e+00
   6.1250000e+03   8.1144186e+00
   6.1740000e+03   8.1989814e+00
   6.2230000e+03   8.2873439e+00
   6.2720000e+03   8.3752751e+00
   6.3210000e+03   8.4588810e+00
   6.3700000e+03   8.5346836e+00
   6.4190000e+03   8.5996462e+00
   6.4680000e+03   8.6512150e+00
   6.5170000e+03   8.6873840e+00
   6.5660000e+03   8.7067434e+00
   6.6150000e+03   8.7083722e+00
   6.6640000e+03   8.6919546e+00
   6.7130000e+03   8.6576774e+00
   6.7620000e+03   8.6062456e+00
   6.8110000e+03   8.5387337e+00
   6.8600000e+03   8.4565400e+00
   6.9090000e+03   8.3614201e+00
   6.9580000e+03   8.2554293e+00
   7.0070000e+03   8.1404769e+00
   7.0560000e+03   8.0186701e+00
   7.1050000e+03   7.8922518e+00
   7.1540000e+03   7.7634228e+00
   7.2030000e+03   7.6342460e+00
   7.2520000e+03   7.5066431e+00
   7.3010000e+03   7.3823995e+00
   7.3500000e+03   7.2631068e+00
   7.3990000e+03   7.1500795e+00
   7.4480000e+03   7.0444420e+00
   7.4970000e+03   6.9471381e+00
   7.5460000e+03   6.8589284e+00
   7.5950000e+03   6.7803601e+00
   7.6440000e+03   6.7118416e+00
   7.6930000e+03   6.6536432e+00
   7.7420000e+03   6.6058970e+00
   7.7910000e+03   6.5685952e+00
   7.8400000e+03   6.5415842e+00
   7.8890000e+03   6.5245580e+00
   7.9380000e+03   6.5170509e+00
   7.9870000e+03   6.5184343e+00
   8.0360000e+03   6.5279206e+00
   8.0850000e+03   6.5445693e+00
   8.1340000e+03   6.5672975e+00
   8.1830000e+03   6.5948931e+00
   8.2320000e+03   6.6260320e+00
   8.2810000e+03   6.6593004e+00
   8.3300000e+03   6.6932210e+00
   8.3790000e+03   6.7262930e+00
   8.4280000e+03   6.7569767e+00
   8.4770000e+03   6.7837934e+00
   8.5260000e+03   6.8053320e+00
   8.5750000e+03   6.8203295e+00
   8.6240000e+03   6.8277889e+00
   8.6730000e+03   6.8269332e+00
   8.7220000e+03   6.8172371e+00
   8.7710000e+03   6.7982808e+00
   8.8200000e+03   6.7699906e+00
   8.8690000e+03   6.7325600e+00
   8.9180000e+03   6.6864077e+00
   8.9670000e+03   6.6321649e+00
   9.0160000e+03   6.5706689e+00
   9.0650000e+03   6.5029000e+00
   9.1140000e+03   6.4298884e+00
   9.1630000e+03   6.3528279e+00
   9.2120000e+03   6.2729544e+00
   9.2610000e+03   6.1914942e+00
   9.3100000e+03   6.1096511e+00
   9.3590000e+03   6.0286078e+00
   9.4080000e+03   5.9494934e+00
   9.4570000e+03   5.8733637e+00
   9.5060000e+03   5.8011744e+00
   9.5550000e+03   5.7337572e+00
   9.6040000e+03   5.6717511e+00
   9.6530000e+03   5.6156598e+00
   9.7020000e+03   5.5658473e+00
   9.7510000e+03   5.5225363e+00
   9.8000000e+03   5.4858075e+00
   9.8490000e+03   5.4556055e+00
   9.8980000e+03   5.4317429e+00
   9.9470000e+03   5.4139089e+00
   9.9960000e+03   5.4016756e+00
   1.0045000e+04   5.3945118e+00
   1.0094000e+04   5.3917983e+00
   1.0143000e+04   5.3928437e+00
   1.0192000e+04   5.3969021e+00
   1.0241000e+04   5.4031900e+00
   1.0290000e+04   5.4109038e+00
   1.0339000e+04   5.4192373e+00
   1.0388000e+04   5.4273987e+00
   1.0437000e+04   5.4346265e+00
   1.0486000e+04   5.4402055e+00
   1.0535000e+04   5.4434852e+00
   1.0584000e+04   5.4438345e+00
   1.0633000e+04   5.4407660e+00
   1.0682000e+04   5.4338879e+00
   1.0731000e+04   5.4229069e+00
   1.0780000e+04   5.4076321e+00
   1.0829000e+04   5.3879673e+00
   1.0878000e+04   5.3639437e+00
   1.0927000e+04   5.3356856e+00
   1.0976000e+04   5.3034119e+00
   1.1025000e+04   5.2674296e+00
   1.1074000e+04   5.2281213e+00
   1.1123000e+04   5.1859263e+00
   1.1172000e+04   5.1413277e+00
   1.1221000e+04   5.0948575e+00
   1.1270000e+04   5.0470462e+00
   1.1319000e+04   4.9984342e+00
   1.1368000e+04   4.9495591e+00
   1.1417000e+04   4.9009453e+00
   1.1466000e+04   4.8530812e+00
   1.1515000e+04   4.8064199e+00
   1.1564000e+04   4.7613779e+00
   1.1613000e+04   4.7183278e+00
   1.1662000e+04   4.6775933e+00
   1.1711000e+04   4.6394335e+00
   1.1760000e+04   4.6040445e+00
   1.1809000e+04   4.5715701e+00
   1.1858000e+04   4.5421000e+00
   1.1907000e+04   4.5156678e+00
   1.1956000e+04   4.4922512e+00
   1.2005000e+04   4.4717724e+00
   1.2054000e+04   4.4540999e+00
   1.2103000e+04   4.4390516e+00
   1.2152000e+04   4.4263983e+00
   1.2201000e+04   4.4158683e+00
   1.2250000e+04   4.4071529e+00
   1.2299000e+04   4.3999123e+00
   1.2348000e+04   4.3937828e+00
   1.2397000e+04   4.3883849e+00
   1.2446000e+04   4.3833316e+00
   1.2495000e+04   4.3782373e+00
   1.2544000e+04   4.3727276e+00
   1.2593000e+04   4.3664472e+00
   1.2642000e+04   4.3590691e+00
   1.2691000e+04   4.3503016e+00
   1.2740000e+04   4.3398952e+00
   1.2789000e+04   4.3276476e+00
   1.2838000e+04   4.3134083e+00
   1.2887000e+04   4.2970807e+00
   1.2936000e+04   4.2786212e+00
   1.2985000e+04   4.2580407e+00
   1.3034000e+04   4.2354042e+00
   1.3083000e+04   4.2108277e+00
   1.3132000e+04   4.1844728e+00
   1.3181000e+04   4.1565407e+00
   1.3230000e+04   4.1272650e+00
   1.3279000e+04   4.0969008e+00
   1.3328000e+04   4.0657115e+00
   1.3377000e+04   4.0339710e+00
   1.3426000e+04   4.0019544e+00
   1.3475000e+04   3.9699325e+00
   1.3524000e+04   3.9381660e+00
   1.3573000e+04   3.9068960e+00
   1.3622000e+04   3.8763350e+00
   1.3671000e+04   3.8466739e+00
   1.3720000e+04   3.8180785e+00
   1.3769000e+04   3.7906802e+00
   1.3818000e+04   3.7645885e+00
   1.3867000e+04   3.7398892e+00
   1.3916000e+04   3.7166436e+00
   1.3965000e+04   3.6948875e+00
   1.4014000e+04   3.6746311e+00
   1.4063000e+04   3.6558586e+00
   1.4112000e+04   3.6385286e+00
   1.4161000e+04   3.6225751e+00
   1.4210000e+04   3.6079093e+00
   1.4259000e+04   3.5944205e+00
   1.4308000e+04   3.5819789e+00
   1.4357000e+04   3.5704381e+00
   1.4406000e+04   3.5596375e+00
   1.4455000e+04   3.5494060e+00
   1.4504000e+04   3.5395648e+00
   1.4553000e+04   3.5299291e+00
   1.4602000e+04   3.5203141e+00
   1.4651000e+04   3.5105405e+00
   1.4700000e+04   3.5004380e+00
   1.4749000e+04   3.4898497e+00
   1.4798000e+04   3.4786348e+00
   1.4847000e+04   3.4666717e+00
   1.4896000e+04   3.4538601e+00
   1.4945000e+04   3.4401234e+00
   1.4994000e+04   3.4254095e+00
   1.5043000e+04   3.4096920e+00
   1.5092000e+04   3.3929697e+00
   1.5141000e+04   3.3752669e+00
   1.5190000e+04   3.3566313e+00
   1.5239000e+04   3.3371328e+00
   1.5288000e+04   3.3168611e+00
   1.5337000e+04   3.2959229e+00
   1.5386000e+04   3.2744389e+00
   1.5435000e+04   3.2525401e+00
   1.5484000e+04   3.2303649e+00
   1.5533000e+04   3.2080547e+00
   1.5582000e+04   3.1857435e+00
   1.5631000e+04   3.1635631e+00
   1.5680000e+04   3.1416410e+00
   1.5729000e+04   3.1200975e+00
   1.5778000e+04   3.0990438e+00
   1.5827000e+04   3.0785793e+00
   1.5876000e+04   3.0587897e+00
   1.5925000e+04   3.0397458e+00
   1.5974000e+04   3.0215015e+00
   1.6023000e+04   3.0040937e+00
   1.6072000e+04   2.9875405e+00
   1.6121000e+04   2.9718413e+00
   1.6170000e+04   2.9569783e+00
   1.6219000e+04   2.9429169e+00
   1.6268000e+04   2.9296093e+00
   1.6317000e+04   2.9169958e+00
   1.6366000e+04   2.9050067e+00
   1.6415000e+04   2.8935632e+00
   1.6464000e+04   2.8825797e+00
   1.6513000e+04   2.8719647e+00
   1.6562000e+04   2.8616236e+00
   1.6611000e+04   2.8514598e+00
   1.6660000e+04   2.8413771e+00
   1.6709000e+04   2.8312818e+00
   1.6758000e+04   2.8210846e+00
   1.6807000e+04   2.8107015e+00
   1.6856000e+04   2.8000518e+00
   1.6905000e+04   2.7890714e+00
   1.6954000e+04   2.7777062e+00
   1.7003000e+04   2.7659139e+00
   1.7052000e+04   2.7536643e+00
   1.7101000e+04   2.7409393e+00
   1.7150000e+04   2.7277328e+00
   1.7199000e+04   2.7140514e+00
   1.7248000e+04   2.6999115e+00
   1.7297000e+04   2.6853382e+00
   1.7346000e+04   2.6703672e+00
   1.7395000e+04   2.6550438e+00
   1.7444000e+04   2.6394213e+00
   1.7493000e+04   2.6235598e+00
   1.7542000e+04   2.6075243e+00
   1.7591000e+04   2.5913836e+00
   1.7640000e+04   2.5752082e+00
   1.7689000e+04   2.5590689e+00
   1.7738000e+04   2.5430353e+00
   1.7787000e+04   2.5271739e+00
   1.7836000e+04   2.5115468e+00
   1.7885000e+04   2.4962110e+00
   1.7934000e+04   2.4812164e+00
   1.7983000e+04   2.4666058e+00
   1.8032000e+04   2.4524134e+00
   1.8081000e+04   2.4386651e+00
   1.8130000e+04   2.4253772e+00
   1.8179000e+04   2.4125557e+00
   1.8228000e+04   2.4001936e+00
   1.8277000e+04   2.3882769e+00
   1.8326000e+04   2.3767852e+00
   1.8375000e+04   2.3656918e+00
   1.8424000e+04   2.3549649e+00
   1.8473000e+04   2.3445672e+00
   1.8522000e+04   2.3344576e+00
   1.8571000e+04   2.3245910e+00
   1.8620000e+04   2.3149201e+00
   1.8669000e+04   2.3053957e+00
   1.8718000e+04   2.2959682e+00
   1.8767000e+04   2.2865882e+00
   1.8816000e+04   2.2772081e+00
   1.8865000e+04   2.2677828e+00
   1.8914000e+04   2.2582705e+00
   1.8963000e+04   2.2486339e+00
   1.9012000e+04   2.2388407e+00
   1.9061000e+04   2.2288644e+00
   1.9110000e+04   2.2186845e+00
   1.9159000e+04   2.2082870e+00
   1.9208000e+04   2.1976644e+00
   1.9257000e+04   2.1868158e+00
   1.9306000e+04   2.1757463e+00
   1.9355000e+04   2.1644673e+00
   1.9404000e+04   2.1529956e+00
   1.9453000e+04   2.1413528e+00
   1.9502000e+04   2.1295650e+00
   1.9551000e+04   2.1176618e+00
   1.9600000e+04   2.1056756e+00
   1.9649000e+04   2.0936406e+00
   1.9698000e+04   2.0815924e+00
   1.9747000e+04   2.0695664e+00
   1.9796000e+04   2.0575978e+00
   1.9845000e+04   2.0457203e+00
   1.9894000e+04   2.0339656e+00
   1.9943000e+04   2.0223626e+00
   1.9992000e+04   2.0109371e+00
   2.0041000e+04   1.9997111e+00
   2.0090000e+04   1.9887027e+00
   2.0139000e+04   1.9779257e+00
   2.0188000e+04   1.9673894e+00
   2.0237000e+04   1.9570966e+00
   2.0286000e+04   1.9470469e+00
   2.0335000e+04   1.9372360e+00
   2.0384000e+04   1.9276562e+00
   2.0433000e+04   1.9182968e+00
   2.0482000e+04   1.9091440e+00
   2.0531000e+04   1.9001816e+00
   2.0580000e+04   1.8913911e+00
   2.0629000e+04   1.8827524e+00
   2.0678000e+04   1.8742438e+00
   2.0727000e+04   1.8658422e+00
   2.0776000e+04   1.8575224e+00
   2.0825000e+04   1.8492597e+00
   2.0874000e+04   1.8410304e+00
   2.0923000e+04   1.8328123e+00
   2.0972000e+04   1.8245850e+00
   2.1021000e+04   1.8163299e+00
   2.1070000e+04   1.8080308e+00
   2.1119000e+04   1.7996736e+00
   2.1168000e+04   1.7912468e+00
   2.1217000e+04   1.7827414e+00
   2.1266000e+04   1.7741513e+00
   2.1315000e+04   1.7654732e+00
   2.1364000e+04   1.7567066e+00
   2.1413000e+04   1.7478538e+00
   2.1462000e+04   1.7389199e+00
   2.1511000e+04   1.7299124e+00
   2.1560000e+04   1.7208415e+00
   2.1609000e+04   1.7117192e+00
   2.1658000e+04   1.7025596e+00
   2.1707000e+04   1.6933780e+00
   2.1756000e+04   1.6841908e+00
   2.1805000e+04   1.6750150e+00
   2.1854000e+04   1.6658680e+00
   2.1903000e+04   1.6567666e+00
   2.1952000e+04   1.6477272e+00
   2.2001000e+04   1.6387652e+00
   2.2050000e+04   1.6298944e+00
   2.2099000e+04   1.6211274e+00
   2.2148000e+04   1.6124745e+00
   2.2197000e+04   1.6039445e+00
   2.2246000e+04   1.5955437e+00
   2.2295000e+04   1.5872762e+00
   2.2344000e+04   1.5791442e+00
   2.2393000e+04   1.5711475e+00
   2.2442000e+04   1.5632839e+00
   2.2491000e+04   1.5555494e+00
   2.2540000e+04   1.5479380e+00
   2.2589000e+04   1.5404423e+00
   2.2638000e+04   1.5330537e+00
   2.2687000e+04   1.5257623e+00
   2.2736000e+04   1.5185575e+00
   2.2785000e+04   1.5114279e+00
   2.2834000e+04   1.5043620e+00
   2.2883000e+04   1.4973478e+00
   2.2932000e+04   1.4903734e+00
   2.2981000e+04   1.4834274e+00
   2.3030000e+04   1.4764991e+00
   2.3079000e+04   1.4695790e+00
   2.3128000e+04   1.4626587e+00
   2.3177000e+04   1.4557309e+00
   2.3226000e+04   1.4487896e+00
   2.3275000e+04   1.4418300e+00
   2.3324000e+04   1.4348487e+00
   2.3373000e+04   1.4278437e+00
   2.3422000e+04   1.4208141e+00
   2.3471000e+04   1.4137604e+00
   2.3520000e+04   1.4066842e+00
   2.3569000e+04   1.3995874e+00
   2.3618000e+04   1.3924733e+00
   2.3667000e+04   1.3853463e+00
   2.3716000e+04   1.3782117e+00
   2.3765000e+04   1.3710754e+00
   2.3814000e+04   1.3639443e+00
   2.3863000e+04   1.3568257e+00
   2.3912000e+04   1.3497271e+00
   2.3961000e+04   1.3426563e+00
   2.4010000e+04   1.3356209e+00
   2.4059000e+04   1.3286284e+00
   2.4108000e+04   1.3216858e+00
   2.4157000e+04   1.3147995e+00
   2.4206000e+04   1.3079753e+00
   2.4255000e+04   1.3012175e+00
   2.4304000e+04   1.2945287e+00
   2.4353000e+04   1.2879110e+00
   2.4402000e+04   1.2813660e+00
   2.4451000e+04   1.2748946e+00
   2.4500000e+04   1.2684973e+00
   2.4549000e+04   1.2621735e+00
   2.4598000e+04   1.2559220e+00
   2.4647000e+04   1.2497407e+00
   2.4696000e+04   1.2436267e+00
   2.4745000e+04   1.2375763e+00
   2.4794000e+04   1.2315851e+00
   2.4843000e+04   1.2256481e+00
   2.4892000e+04   1.2197599e+00
   2.4941000e+04   1.2139150e+00
   2.4990000e+04   1.2081075e+00
   2.5039000e+04   1.2023317e+00
   2.5088000e+04   1.1965823e+00
   2.5137000e+04   1.1908540e+00
   2.5186000e+04   1.1851421e+00
   2.5235000e+04   1.1794426e+00
   2.5284000e+04   1.1737518e+00
   2.5333000e+04   1.1680668e+00
   2.5382000e+04   1.1623854e+00
   2.5431000e+04   1.1567060e+00
   2.5480000e+04   1.1510277e+00
   2.5529000e+04   1.1453501e+00
   2.5578000e+04   1.1396735e+00
   2.5627000e+04   1.1339989e+00
   2.5676000e+04   1.1283278e+00
   2.5725000e+04   1.1226619e+00
   2.5774000e+04   1.1170038e+00
   2.5823000e+04   1.1113561e+00
   2.5872000e+04   1.1057218e+00
   2.5921000e+04   1.1001042e+00
   2.5970000e+04   1.0945067e+00
   2.6019000e+04   1.0889327e+00
   2.6068000e+04   1.0833855e+00
   2.6117000e+04   1.0778686e+00
   2.6166000e+04   1.0723851e+00
   2.6215000e+04   1.0669379e+00
   2.6264000e+04   1.0615297e+00
   2.6313000e+04   1.0561626e+00
   2.6362000e+04   1.0508386e+00
   2.6411000e+04   1.0455592e+00
   2.6460000e+04   1.0403254e+00
   2.6509000e+04   1.0351377e+00
   2.6558000e+04   1.0299963e+00
   2.6607000e+04   1.0249010e+00
   2.6656000e+04   1.0198509e+00
   2.6705000e+04   1.0148449e+00
   2.6754000e+04   1.0098814e+00
   2.6803000e+04   1.0049585e+00
   2.6852000e+04   1.0000740e+00
   2.6901000e+04   9.9522559e-01
   2.6950000e+04   9.9041092e-01
   2.6999000e+04   9.8562744e-01
   2.7048000e+04   9.8087262e-01
   2.7097000e+04   9.7614394e-01
   2.7146000e+04   9.7143892e-01
   2.7195000e+04   9.6675522e-01
   2.7244000e+04   9.6209060e-01
   2.7293000e+04   9.5744302e-01
   2.7342000e+04   9.5281064e-01
   2.7391000e+04   9.4819186e-01
   2.7440000e+04   9.4358536e-01
   2.7489000e+04   9.3899008e-01
   2.7538000e+04   9.3440526e-01
   2.7587000e+04   9.2983044e-01
   2.7636000e+04   9.2526548e-01
   2.7685000e+04   9.2071050e-01
   2.7734000e+04   9.1616594e-01
   2.7783000e+04   9.1163247e-01
   2.7832000e+04   9.0711104e-01
   2.7881000e+04   9.0260278e-01
   2.7930000e+04   8.9810901e-01
   2.7979000e+04   8.9363119e-01
   2.8028000e+04   8.8917089e-01
   2.8077000e+04   8.8472974e-01
   2.8126000e+04   8.8030939e-01
   2.8175000e+04   8.7591147e-01
   2.8224000e+04   8.7153755e-01
   2.8273000e+04   8.6718912e-01
   2.8322000e+04   8.6286753e-01
   2.8371000e+04   8.5857396e-01
   2.8420000e+04   8.5430942e-01
   2.8469000e+04   8.5007473e-01
   2.8518000e+04   8.4587047e-01
   2.8567000e+04   8.4169702e-01
   2.8616000e+04   8.3755450e-01
   2.8665000e+04   8.3344259e-01
   2.8714000e+04   8.2936055e-01
   2.8763000e+04   8.2530758e-01
   2.8812000e+04   8.2128284e-01
   2.8861000e+04   8.1728540e-01
   2.8910000e+04   8.1331430e-01
   2.8959000e+04   8.0936854e-01
   2.9008000e+04   8.0544709e-01
   2.9057000e+04   8.0154889e-01
   2.9106000e+04   7.9767288e-01
   2.9155000e+04   7.9381799e-01
   2.9204000e+04   7.8998314e-01
   2.9253000e+04   7.8616727e-01
   2.9302000e+04   7.8236935e-01
   2.9351000e+04   7.7858837e-01
   2.9400000e+04   7.7482339e-01
   2.9449000e+04   7.7107351e-01
   2.9498000e+04   7.6733794e-01
   2.9547000e+04   7.6361596e-01
   2.9596000e+04   7.5990698e-01
   2.9645000e+04   7.5621050e-01
   2.9694000e+04   7.5252619e-01
   2.9743000e+04   7.4885384e-01
   2.9792000e+04   7.4519337e-01
   2.9841000e+04   7.4154487e-01
   2.9890000e+04   7.3790856e-01
   2.9939000e+04   7.3428480e-01
   2.9988000e+04   7.3067408e-01
   3.0037000e+04   7.2707698e-01
   3.0086000e+04   7.2349421e-01
   3.0135000e+04   7.1992652e-01
   3.0184000e+04   7.1637473e-01
   3.0233000e+04   7.1283970e-01
   3.0282000e+04   7.0932227e-01
   3.0331000e+04   7.0582329e-01
   3.0380000e+04   7.0234353e-01
   3.0429000e+04   6.9888374e-01
   3.0478000e+04   6.9544456e-01
   3.0527000e+04   6.9202655e-01
   3.0576000e+04   6.8863017e-01
   3.0625000e+04   6.8525574e-01
   3.0674000e+04   6.8190349e-01
   3.0723000e+04   6.7857348e-01
   3.0772000e+04   6.7526566e-01
   3.0821000e+04   6.7197987e-01
   3.0870000e+04   6.6871580e-01
   3.0919000e+04   6.6547304e-01
   3.0968000e+04   6.6225109e-01
   3.1017000e+04   6.5904936e-01
   3.1066000e+04   6.5586717e-01
   3.1115000e+04   6.5270362e-01
   3.1164000e+04   6.4955753e-01
   3.1213000e+04   6.4642781e-01
   3.1262000e+04   6.4331356e-01
   3.1311000e+04   6.4021401e-01
   3.1360000e+04   6.3712854e-01
   3.1409000e+04   6.3405665e-01
   3.1458000e+04   6.3099793e-01
   3.1507000e+04   6.2795203e-01
   3.1556000e+04   6.2491865e-01
   3.1605000e+04   6.2189755e-01
   3.1654000e+04   6.1888851e-01
   3.1703000e+04   6.1589128e-01
   3.1752000e+04   6.1290533e-01
   3.1801000e+04   6.0993027e-01
   3.1850000e+04   6.0696589e-01
   3.1899000e+04   6.0401216e-01
   3.1948000e+04   6.0106920e-01
   3.1997000e+04   5.9813730e-01
   3.2046000e+04   5.9521684e-01
   3.2095000e+04   5.9230830e-01
   3.2144000e+04   5.8941217e-01
   3.2193000e+04   5.8652897e-01
   3.2242000e+04   5.8365918e-01
   3.2291000e+04   5.8080328e-01
   3.2340000e+04   5.7796168e-01
   3.2389000e+04   5.7513476e-01
   3.2438000e+04   5.7232284e-01
   3.2487000e+04   5.6952622e-01
   3.2536000e+04   5.6674512e-01
   3.2585000e+04   5.6397976e-01
   3.2634000e+04   5.6123029e-01
   3.2683000e+04   5.5849687e-01
   3.2732000e+04   5.5577957e-01
   3.2781000e+04   5.5307847e-01
   3.2830000e+04   5.5039357e-01
   3.2879000e+04   5.4772483e-01
   3.2928000e+04   5.4507218e-01
   3.2977000e+04   5.4243548e-01
   3.3026000e+04   5.3981455e-01
   3.3075000e+04   5.3720914e-01
   3.3124000e+04   5.3461899e-01
   3.3173000e+04   5.3204377e-01
   3.3222000e+04   5.2948315e-01
   3.3271000e+04   5.2693675e-01
   3.3320000e+04   5.2440419e-01
   3.3369000e+04   5.2188508e-01
   3.3418000e+04   5.1937904e-01
   3.3467000e+04   5.1688568e-01
   3.3516000e+04   5.1440465e-01
   3.3565000e+04   5.1193560e-01
   3.3614000e+04   5.0947822e-01
   3.3663000e+04   5.0703222e-01
   3.3712000e+04   5.0459735e-01
   3.3761000e+04   5.0217338e-01
   3.3810000e+04   4.9976014e-01
   3.3859000e+04   4.9735746e-01
   3.3908000e+04   4.9496525e-01
   3.3957000e+04   4.9258343e-01
   3.4006000e+04   4.9021194e-01
   3.4055000e+04   4.8785080e-01
   3.4104000e+04   4.8550001e-01
   3.4153000e+04   4.8315964e-01
   3.4202000e+04   4.8082975e-01
   3.4251000e+04   4.7851046e-01
   3.4300000e+04   4.7620187e-01
   3.4349000e+04   4.7390413e-01
   3.4398000e+04   4.7161737e-01
   3.4447000e+04   4.6934174e-01
   3.4496000e+04   4.6707740e-01
   3.4545000e+04   4.6482447e-01
   3.4594000e+04   4.6258310e-01
   3.4643000e+04   4.6035342e-01
   3.4692000e+04   4.5813553e-01
   3.4741000e+04   4.5592952e-01
   3.4790000e+04   4.5373546e-01
   3.4839000e+04   4.5155340e-01
   3.4888000e+04   4.4938337e-01
   3.4937000e+04   4.4722537e-01
   3.4986000e+04   4.4507936e-01
   3.5035000e+04   4.4294530e-01
   3.5084000e+04   4.4082313e-01
   3.5133000e+04   4.3871274e-01
   3.5182000e+04   4.3661401e-01
   3.5231000e+04   4.3452682e-01
   3.5280000e+04   4.3245102e-01
   3.5329000e+04   4.3038643e-01
   3.5378000e+04   4.2833287e-01
   3.5427000e+04   4.2629017e-01
   3.5476000e+04   4.2425813e-01
   3.5525000e+04   4.2223656e-01
   3.5574000e+04   4.2022526e-01
   3.5623000e+04   4.1822403e-01
   3.5672000e+04   4.1623268e-01
   3.5721000e+04   4.1425105e-01
   3.5770000e+04   4.1227895e-01
   3.5819000e+04   4.1031623e-01
   3.5868000e+04   4.0836275e-01
   3.5917000e+04   4.0641837e-01
   3.5966000e+04   4.0448298e-01
   3.6015000e+04   4.0255648e-01
   3.6064000e+04   4.0063879e-01
   3.6113000e+04   3.9872986e-01
   3.6162000e+04   3.9682962e-01
   3.6211000e+04   3.9493807e-01
   3.6260000e+04   3.9305517e-01
   3.6309000e+04   3.9118092e-01
   3.6358000e+04   3.8931535e-01
   3.6407000e+04   3.8745847e-01
   3.6456000e+04   3.8561031e-01
   3.6505000e+04   3.8377091e-01
   3.6554000e+04   3.8194032e-01
   3.6603000e+04   3.8011858e-01
   3.6652000e+04   3.7830574e-01
   3.6701000e+04   3.7650184e-01
   3.6750000e+04   3.7470693e-01
   3.6799000e+04   3.7292104e-01
   3.6848000e+04   3.7114421e-01
   3.6897000e+04   3.6937646e-01
   3.6946000e+04   3.6761782e-01
   3.6995000e+04   3.6586827e-01
   3.7044000e+04   3.6412783e-01
   3.7093000e+04   3.6239647e-01
   3.7142000e+04   3.6067417e-01
   3.7191000e+04   3.5896089e-01
   3.7240000e+04   3.5725659e-01
   3.7289000e+04   3.5556121e-01
   3.7338000e+04   3.5387468e-01
   3.7387000e+04   3.5219693e-01
   3.7436000e+04   3.5052787e-01
   3.7485000e+04   3.4886742e-01
   3.7534000e+04   3.4721548e-01
   3.7583000e+04   3.4557196e-01
   3.7632000e+04   3.4393676e-01
   3.7681000e+04   3.4230977e-01
   3.7730000e+04   3.4069089e-01
   3.7779000e+04   3.3908003e-01
   3.7828000e+04   3.3747708e-01
   3.7877000e+04   3.3588196e-01
   3.7926000e+04   3.3429456e-01
   3.7975000e+04   3.3271481e-01
   3.8024000e+04   3.3114263e-01
   3.8073000e+04   3.2957794e-01
   3.8122000e+04   3.2802068e-01
   3.8171000e+04   3.2647078e-01
   3.8220000e+04   3.2492819e-01
   3.8269000e+04   3.2339287e-01
   3.8318000e+04   3.2186477e-01
   3.8367000e+04   3.2034387e-01
   3.8416000e+04   3.1883013e-01
   3.8465000e+04   3.1732353e-01
   3.8514000e+04   3.1582406e-01
   3.8563000e+04   3.1433170e-01
   3.8612000e+04   3.1284645e-01
   3.8661000e+04   3.1136829e-01
   3.8710000e+04   3.0989723e-01
   3.8759000e+04   3.0843326e-01
   3.8808000e+04   3.0697638e-01
   3.8857000e+04   3.0552659e-01
   3.8906000e+04   3.0408389e-01
   3.8955000e+04   3.0264827e-01
   3.9004000e+04   3.0121973e-01
   3.9053000e+04   2.9979825e-01
   3.9102000e+04   2.9838384e-01
   3.9151000e+04   2.9697646e-01
   3.9200000e+04   2.9557610e-01
   3.9249000e+04   2.9418274e-01
   3.9298000e+04   2.9279635e-01
   3.9347000e+04   2.9141691e-01
   3.9396000e+04   2.9004437e-01
   3.9445000e+04   2.8867869e-01
   3.9494000e+04   2.8731984e-01
   3.9543000e+04   2.8596777e-01
   3.9592000e+04   2.8462243e-01
   3.9641000e+04   2.8328376e-01
   3.9690000e+04   2.8195173e-01
   3.9739000e+04   2.8062627e-01
   3.9788000e+04   2.7930732e-01
   3.9837000e+04   2.7799484e-01
   3.9886000e+04   2.7668877e-01
   3.9935000e+04   2.7538906e-01
   3.9984000e+04   2.7409565e-01
   4.0033000e+04   2.7280849e-01
   4.0082000e+04   2.7152753e-01
   4.0131000e+04   2.7025274e-01
   4.0180000e+04   2.6898405e-01
   4.0229000e+04   2.6772144e-01
   4.0278000e+04   2.6646486e-01
   4.0327000e+04   2.6521429e-01
   4.0376000e+04   2.6396967e-01
   4.0425000e+04   2.6273100e-01
   4.0474000e+04   2.6149823e-01
   4.0523000e+04   2.6027135e-01
   4.0572000e+04   2.5905032e-01
   4.0621000e+04   2.5783514e-01
   4.0670000e+04   2.5662577e-01
   4.0719000e+04   2.5542220e-01
   4.0768000e+04   2.5422442e-01
   4.0817000e+04   2.5303240e-01
   4.0866000e+04   2.5184613e-01
   4.0915000e+04   2.5066558e-01
   4.0964000e+04   2.4949075e-01
   4.1013000e+04   2.4832162e-01
   4.1062000e+04   2.4715815e-01
   4.1111000e+04   2.4600035e-01
   4.1160000e+04   2.4484817e-01
   4.1209000e+04   2.4370161e-01
   4.1258000e+04   2.4256063e-01
   4.1307000e+04   2.4142521e-01
   4.1356000e+04   2.4029532e-01
   4.1405000e+04   2.3917094e-01
   4.1454000e+04   2.3805204e-01
   4.1503000e+04   2.3693858e-01
   4.1552000e+04   2.3583054e-01
   4.1601000e+04   2.3472787e-01
   4.1650000e+04   2.3363054e-01
   4.1699000e+04   2.3253849e-01
   4.1748000e+04   2.3145169e-01
   4.1797000e+04   2.3037009e-01
   4.1846000e+04   2.2929367e-01
   4.1895000e+04   2.2822239e-01
   4.1944000e+04   2.2715623e-01
   4.1993000e+04   2.2609516e-01
   4.2042000e+04   2.2503916e-01
   4.2091000e+04   2.2398820e-01
   4.2140000e+04   2.2294226e-01
   4.2189000e+04   2.2190129e-01
   4.2238000e+04   2.2086529e-01
   4.2287000e+04   2.1983421e-01
   4.2336000e+04   2.1880802e-01
   4.2385000e+04   2.1778671e-01
   4.2434000e+04   2.1677024e-01
   4.2483000e+04   2.1575860e-01
   4.2532000e+04   2.1475175e-01
   4.2581000e+04   2.1374969e-01
   4.2630000e+04   2.1275240e-01
   4.2679000e+04   2.1175987e-01
   4.2728000e+04   2.1077207e-01
   4.2777000e+04   2.0978899e-01
   4.2826000e+04   2.0881062e-01
   4.2875000e+04   2.0783694e-01
   4.2924000e+04   2.0686794e-01
   4.2973000e+04   2.0590360e-01
   4.3022000e+04   2.0494391e-01
   4.3071000e+04   2.0398884e-01
   4.3120000e+04   2.0303838e-01
   4.3169000e+04   2.0209251e-01
   4.3218000e+04   2.0115120e-01
   4.3267000e+04   2.0021445e-01
   4.3316000e+04   1.9928221e-01
   4.3365000e+04   1.9835448e-01
   4.3414000e+04   1.9743123e-01
   4.3463000e+04   1.9651243e-01
   4.3512000e+04   1.9559806e-01
   4.3561000e+04   1.9468809e-01
   4.3610000e+04   1.9378250e-01
   4.3659000e+04   1.9288126e-01
   4.3708000e+04   1.9198433e-01
   4.3757000e+04   1.9109170e-01
   4.3806000e+04   1.9020334e-01
   4.3855000e+04   1.8931921e-01
   4.3904000e+04   1.8843929e-01
   4.3953000e+04   1.8756355e-01
   4.4002000e+04   1.8669197e-01
   4.4051000e+04   1.8582452e-01
   4.4100000e+04   1.8496116e-01
   4.4149000e+04   1.8410189e-01
   4.4198000e+04   1.8324666e-01
   4.4247000e+04   1.8239547e-01
   4.4296000e+04   1.8154828e-01
   4.4345000e+04   1.8070508e-01
   4.4394000e+04   1.7986585e-01
   4.4443000e+04   1.7903055e-01
   4.4492000e+04   1.7819919e-01
   4.4541000e+04   1.7737173e-01
   4.4590000e+04   1.7654817e-01
   4.4639000e+04   1.7572848e-01
   4.4688000e+04   1.7491265e-01
   4.4737000e+04   1.7410067e-01
   4.4786000e+04   1.7329252e-01
   4.4835000e+04   1.7248818e-01
   4.4884000e+04   1.7168765e-01
   4.4933000e+04   1.7089092e-01
   4.4982000e+04   1.7009796e-01
   4.5031000e+04   1.6930876e-01
   4.5080000e+04   1.6852333e-01
   4.5129000e+04   1.6774163e-01
   4.5178000e+04   1.6696366e-01
   4.5227000e+04   1.6618940e-01
   4.5276000e+04   1.6541884e-01
   4.5325000e+04   1.6465197e-01
   4.5374000e+04   1.6388877e-01
   4.5423000e+04   1.6312922e-01
   4.5472000e+04   1.6237331e-01
   4.5521000e+04   1.6162102e-01
   4.5570000e+04   1.6087234e-01
   4.5619000e+04   1.6012724e-01
   4.5668000e+04   1.5938570e-01
   4.5717000e+04   1.5864771e-01
   4.5766000e+04   1.5791325e-01
   4.5815000e+04   1.5718228e-01
   4.5864000e+04   1.5645480e-01
   4.5913000e+04   1.5573078e-01
   4.5962000e+04   1.5501020e-01
   4.6011000e+04   1.5429303e-01
   4.6060000e+04   1.5357925e-01
   4.6109000e+04   1.5286885e-01
   4.6158000e+04   1.5216179e-01
   4.6207000e+04   1.5145806e-01
   4.6256000e+04   1.5075764e-01
   4.6305000e+04   1.5006050e-01
   4.6354000e+04   1.4936663e-01
   4.6403000e+04   1.4867600e-01
   4.6452000e+04   1.4798860e-01
   4.6501000e+04   1.4730440e-01
   4.6550000e+04   1.4662340e-01
   4.6599000e+04   1.4594557e-01
   4.6648000e+04   1.4527089e-01
   4.6697000e+04   1.4459937e-01
   4.6746000e+04   1.4393097e-01
   4.6795000e+04   1.4326568e-01
   4.6844000e+04   1.4260350e-01
   4.6893000e+04   1.4194441e-01
   4.6942000e+04   1.4128840e-01
   4.6991000e+04   1.4063546e-01
   4.7040000e+04   1.3998557e-01
   4.7089000e+04   1.3933873e-01
   4.7138000e+04   1.3869493e-01
   4.7187000e+04   1.3805415e-01
   4.7236000e+04   1.3741638e-01
   4.7285000e+04   1.3678163e-01
   4.7334000e+04   1.3614986e-01
   4.7383000e+04   1.3552108e-01
   4.7432000e+04   1.3489527e-01
   4.7481000e+04   1.3427243e-01
   4.7530000e+04   1.3365254e-01
   4.7579000e+04   1.3303558e-01
   4.7628000e+04   1.3242155e-01
   4.7677000e+04   1.3181043e-01
   4.7726000e+04   1.3120222e-01
   4.7775000e+04   1.3059688e-01
   4.7824000e+04   1.2999442e-01
   4.7873000e+04   1.2939482e-01
   4.7922000e+04   1.2879806e-01
   4.7971000e+04   1.2820412e-01
   4.8020000e+04   1.2761299e-01
   4.8069000e+04   1.2702466e-01
   4.8118000e+04   1.2643910e-01
   4.8167000e+04   1.2585630e-01
   4.8216000e+04   1.2527624e-01
   4.8265000e+04   1.2469890e-01
   4.8314000e+04   1.2412428e-01
   4.8363000e+04   1.2355235e-01
   4.8412000e+04   1.2298309e-01
   4.8461000e+04   1.2241649e-01
   4.8510000e+04   1.2185253e-01
   4.8559000e+04   1.2129120e-01
   4.8608000e+04   1.2073247e-01
   4.8657000e+04   1.2017635e-01
   4.8706000e+04   1.1962280e-01
   4.8755000e+04   1.1907182e-01
   4.8804000e+04   1.1852340e-01
   4.8853000e+04   1.1797752e-01
   4.8902000e+04   1.1743416e-01
   4.8951000e+04   1.1689332e-01
   4.9000000e+04   1.1635499e-01
   4.9049000e+04   1.1581915e-01
   4.9098000e+04   1.1528580e-01
   4.9147000e+04   1.1475492e-01
   4.9196000e+04   1.1422651e-01
   4.9245000e+04   1.1370055e-01
   4.9294000e+04   1.1317703e-01
   4.9343000e+04   1.1265596e-01
   4.9392000e+04   1.1213731e-01
   4.9441000e+04   1.1162108e-01
   4.9490000e+04   1.1110726e-01
   4.9539000e+04   1.1059585e-01
   4.9588000e+04   1.1008682e-01
   4.9637000e+04   1.0958018e-01
   4.9686000e+04   1.0907592e-01
   4.9735000e+04   1.0857401e-01
   4.9784000e+04   1.0807447e-01
   4.9833000e+04   1.0757727e-01
   4.9882000e+04   1.0708240e-01
   4.9931000e+04   1.0658986e-01
   4.9980000e+04   1.0609963e-01
   5.0029000e+04   1.0561171e-01
   5.0078000e+04   1.0512607e-01
   5.0127000e+04   1.0464272e-01
   5.0176000e+04   1.0416163e-01
   5.0225000e+04   1.0368280e-01
   5.0274000e+04   1.0320622e-01
   5.0323000e+04   1.0273186e-01
   5.0372000e+04   1.0225973e-01
   5.0421000e+04   1.0178980e-01
   5.0470000e+04   1.0132206e-01
   5.0519000e+04   1.0085651e-01
   5.0568000e+04   1.0039313e-01
   5.0617000e+04   9.9931900e-02
   5.0666000e+04   9.9472816e-02
   5.0715000e+04   9.9015865e-02
   5.0764000e+04   9.8561033e-02
   5.0813000e+04   9.8108310e-02
   5.0862000e+04   9.7657683e-02
   5.0911000e+04   9.7209141e-02
   5.0960000e+04   9.6762674e-02
   5.1009000e+04   9.6318269e-02
   5.1058000e+04   9.5875918e-02
   5.1107000e+04   9.5435608e-02
   5.1156000e+04   9.4997332e-02
   5.1205000e+04   9.4561078e-02
   5.1254000e+04   9.4126838e-02
   5.1303000e+04   9.3694602e-02
   5.1352000e+04   9.3264362e-02
   5.1401000e+04   9.2836109e-02
   5.1450000e+04   9.2409834e-02
   5.1499000e+04   9.1985529e-02
   5.1548000e+04   9.1563187e-02
   5.1597000e+04   9.1142798e-02
   5.1646000e+04   9.0724356e-02
   5.1695000e+04   9.0307852e-02
   5.1744000e+04   8.9893279e-02
   5.1793000e+04   8.9480629e-02
   5.1842000e+04   8.9069893e-02
   5.1891000e+04   8.8661065e-02
   5.1940000e+04   8.8254136e-02
   5.1989000e+04   8.7849098e-02
   5.2038000e+04   8.7445944e-02
   5.2087000e+04   8.7044664e-02
   5.2136000e+04   8.6645251e-02
   5.2185000e+04   8.6247697e-02
   5.2234000e+04   8.5851992e-02
   5.2283000e+04   8.5458128e-02
   5.2332000e+04   8.5066097e-02
   5.2381000e+04   8.4675890e-02
   5.2430000e+04   8.4287497e-02
   5.2479000e+04   8.3900910e-02
   5.2528000e+04   8.3516119e-02
   5.2577000e+04   8.3133116e-02
   5.2626000e+04   8.2751892e-02
   5.2675000e+04   8.2372436e-02
   5.2724000e+04   8.1994740e-02
   5.2773000e+04   8.1618795e-02
   5.2822000e+04   8.1244592e-02
   5.2871000e+04   8.0872120e-02
   5.2920000e+04   8.0501372e-02
   5.2969000e+04   8.0132338e-02
   5.3018000e+04   7.9765009e-02
   5.3067000e+04   7.9399377e-02
   5.3116000e+04   7.9035432e-02
   5.3165000e+04   7.8673166e-02
   5.3214000e+04   7.8312570e-02
   5.3263000e+04   7.7953636e-02
   5.3312000e+04   7.7596357e-02
   5.3361000e+04   7.7240722e-02
   5.3410000e+04   7.6886726e-02
   5.3459000e+04   7.6534359e-02
   5.3508000e+04   7.6183614e-02
   5.3557000e+04   7.5834483e-02
   5.3606000e+04   7.5486959e-02
   5.3655000e+04   7.5141035e-02
   5.3704000e+04   7.4796703e-02
   5.3753000e+04   7.4453956e-02
   5.3802000e+04   7.4112787e-02
   5.3851000e+04   7.3773189e-02
   5.3900000e+04   7.3435156e-02
   5.3949000e+04   7.3098679e-02
   5.3998000e+04   7.2763753e-02
   5.4047000e+04   7.2430371e-02
   5.4096000e+04   7.2098526e-02
   5.4145000e+04   7.1768211e-02
   5.4194000e+04   7.1439419e-02
   5.4243000e+04   7.1112144e-02
   5.4292000e+04   7.0786379e-02
   5.4341000e+04   7.0462118e-02
   5.4390000e+04   7.0139353e-02
   5.4439000e+04   6.9818077e-02
   5.4488000e+04   6.9498285e-02
   5.4537000e+04   6.9179969e-02
   5.4586000e+04   6.8863122e-02
   5.4635000e+04   6.8547738e-02
   5.4684000e+04   6.8233809e-02
   5.4733000e+04   6.7921329e-02
   5.4782000e+04   6.7610291e-02
   5.4831000e+04   6.7300688e-02
   5.4880000e+04   6.6992513e-02
   5.4929000e+04   6.6685759e-02
   5.4978000e+04   6.6380419e-02
   5.5027000e+04   6.6076487e-02
   5.5076000e+04   6.5773956e-02
   5.5125000e+04   6.5472818e-02
   5.5174000e+04   6.5173067e-02
   5.5223000e+04   6.4874696e-02
   5.5272000e+04   6.4577699e-02
   5.5321000e+04   6.4282068e-02
   5.5370000e+04   6.3987798e-02
   5.5419000e+04   6.3694881e-02
   5.5468000e+04   6.3403310e-02
   5.5517000e+04   6.3113081e-02
   5.5566000e+04   6.2824185e-02
   5.5615000e+04   6.2536616e-02
   5.5664000e+04   6.2250369e-02
   5.5713000e+04   6.1965437e-02
   5.5762000e+04   6.1681813e-02
   5.5811000e+04   6.1399491e-02
   5.5860000e+04   6.1118465e-02
   5.5909000e+04   6.0838730e-02
   5.5958000e+04   6.0560278e-02
   5.6007000e+04   6.0283105e-02
   5.6056000e+04   6.0007203e-02
   5.6105000e+04   5.9732568e-02
   5.6154000e+04   5.9459192e-02
   5.6203000e+04   5.9187071e-02
   5.6252000e+04   5.8916198e-02
   5.6301000e+04   5.8646568e-02
   5.6350000e+04   5.8378175e-02
   5.6399000e+04   5.8111014e-02
   5.6448000e+04   5.7845078e-02
   5.6497000e+04   5.7580362e-02
   5.6546000e+04   5.7316860e-02
   5.6595000e+04   5.7054567e-02
   5.6644000e+04   5.6793478e-02
   5.6693000e+04   5.6533586e-02
   5.6742000e+04   5.6274887e-02
   5.6791000e+04   5.6017375e-02
   5.6840000e+04   5.5761044e-02
   5.6889000e+04   5.5505889e-02
   5.6938000e+04   5.5251905e-02
   5.6987000e+04   5.4999086e-02
   5.7036000e+04   5.4747427e-02
   5.7085000e+04   5.4496922e-02
   5.7134000e+04   5.4247567e-02
   5.7183000e+04   5.3999356e-02
   5.7232000e+04   5.3752284e-02
   5.7281000e+04   5.3506345e-02
   5.7330000e+04   5.3261534e-02
   5.7379000e+04   5.3017847e-02
   5.7428000e+04   5.2775277e-02
   5.7477000e+04   5.2533820e-02
   5.7526000e+04   5.2293471e-02
   5.7575000e+04   5.2054224e-02
   5.7624000e+04   5.1816074e-02
   5.7673000e+04   5.1579017e-02
   5.7722000e+04   5.1343046e-02
   5.7771000e+04   5.1108157e-02
   5.7820000e+04   5.0874346e-02
   5.7869000e+04   5.0641606e-02
   5.7918000e+04   5.0409933e-02
   5.7967000e+04   5.0179321e-02
   5.8016000e+04   4.9949766e-02
   5.8065000e+04   4.9721263e-02
   5.8114000e+04   4.9493806e-02
   5.8163000e+04   4.9267391e-02
   5.8212000e+04   4.9042013e-02
   5.8261000e+04   4.8817666e-02
   5.8310000e+04   4.8594347e-02
   5.8359000e+04   4.8372049e-02
   5.8408000e+04   4.8150768e-02
   5.8457000e+04   4.7930500e-02
   5.8506000e+04   4.7711239e-02
   5.8555000e+04   4.7492981e-02
   5.8604000e+04   4.7275720e-02
   5.8653000e+04   4.7059453e-02
   5.8702000e+04   4.6844174e-02
   5.8751000e+04   4.6629880e-02
   5.8800000e+04   4.6416564e-02
   5.8849000e+04   4.6204223e-02
   5.8898000e+04   4.5992853e-02
   5.8947000e+04   4.5782448e-02
   5.8996000e+04   4.5573004e-02
   5.9045000e+04   4.5364517e-02
   5.9094000e+04   4.5156983e-02
   5.9143000e+04   4.4950397e-02
   5.9192000e+04   4.4744754e-02
   5.9241000e+04   4.4540052e-02
   5.9290000e+04   4.4336284e-02
   5.9339000e+04   4.4133448e-02
   5.9388000e+04   4.3931539e-02
   5.9437000e+04   4.3730553e-02
   5.9486000e+04   4.3530485e-02
   5.9535000e+04   4.3331332e-02
   5.9584000e+04   4.3133090e-02
   5.9633000e+04   4.2935753e-02
   5.9682000e+04   4.2739320e-02
   5.9731000e+04   4.2543784e-02
   5.9780000e+04   4.2349143e-02
   5.9829000e+04   4.2155392e-02
   5.9878000e+04   4.1962527e-02
   5.9927000e+04   4.1770545e-02
   5.9976000e+04   4.1579440e-02
   6.0025000e+04   4.1389210e-02
   6.0074000e+04   4.1199849e-02
   6.0123000e+04   4.1011355e-02
   6.0172000e+04   4.0823723e-02
   6.0221000e+04   4.0636949e-02
   6.0270000e+04   4.0451028e-02
   6.0319000e+04   4.0265958e-02
   6.0368000e+04   4.0081734e-02
   6.0417000e+04   3.9898352e-02
   6.0466000e+04   3.9715808e-02
   6.0515000e+04   3.9534097e-02
   6.0564000e+04   3.9353217e-02
   6.0613000e+04   3.9173163e-02
   6.0662000e+04   3.8993931e-02
   6.0711000e+04   3.8815517e-02
   6.0760000e+04   3.8637917e-02
   6.0809000e+04   3.8461128e-02
   6.0858000e+04   3.8285145e-02
   6.0907000e+04   3.8109965e-02
   6.0956000e+04   3.7935584e-02
   6.1005000e+04   3.7761998e-02
   6.1054000e+04   3.7589203e-02
   6.1103000e+04   3.7417196e-02
   6.1152000e+04   3.7245973e-02
   6.1201000e+04   3.7075531e-02
   6.1250000e+04   3.6905865e-02
   6.1299000e+04   3.6736972e-02
   6.1348000e+04   3.6568849e-02
   6.1397000e+04   3.6401493e-02
   6.1446000e+04   3.6234898e-02
   6.1495000e+04   3.6069064e-02
   6.1544000e+04   3.5903985e-02
   6.1593000e+04   3.5739658e-02
   6.1642000e+04   3.5576081e-02
   6.1691000e+04   3.5413249e-02
   6.1740000e+04   3.5251160e-02
   6.1789000e+04   3.5089810e-02
   6.1838000e+04   3.4929196e-02
   6.1887000e+04   3.4769315e-02
   6.1936000e+04   3.4610163e-02
   6.1985000e+04   3.4451737e-02
   6.2034000e+04   3.4294034e-02
   6.2083000e+04   3.4137051e-02
   6.2132000e+04   3.3980785e-02
   6.2181000e+04   3.3825231e-02
   6.2230000e+04   3.3670388e-02
   6.2279000e+04   3.3516252e-02
   6.2328000e+04   3.3362820e-02
   6.2377000e+04   3.3210088e-02
   6.2426000e+04   3.3058054e-02
   6.2475000e+04   3.2906713e-02
   6.2524000e+04   3.2756064e-02
   6.2573000e+04   3.2606102e-02
   6.2622000e+04   3.2456825e-02
   6.2671000e+04   3.2308229e-02
   6.2720000e+04   3.2160311e-02
   6.2769000e+04   3.2013068e-02
   6.2818000e+04   3.1866497e-02
   6.2867000e+04   3.1720594e-02
   6.2916000e+04   3.1575357e-02
   6.2965000e+04   3.1430782e-02
   6.3014000e+04   3.1286867e-02
   6.3063000e+04   3.1143607e-02
   6.3112000e+04   3.1001000e-02
   6.3161000e+04   3.0859043e-02
   6.3210000e+04   3.0717733e-02
   6.3259000e+04   3.0577067e-02
   6.3308000e+04   3.0437041e-02
   6.3357000e+04   3.0297653e-02
   6.3406000e+04   3.0158900e-02
   6.3455000e+04   3.0020779e-02
   6.3504000e+04   2.9883286e-02
   6.3553000e+04   2.9746420e-02
   6.3602000e+04   2.9610177e-02
   6.3651000e+04   2.9474554e-02
   6.3700000e+04   2.9339548e-02
   6.3749000e+04   2.9205158e-02
   6.3798000e+04   2.9071379e-02
   6.3847000e+04   2.8938209e-02
   6.3896000e+04   2.8805646e-02
   6.3945000e+04   2.8673687e-02
   6.3994000e+04   2.8542328e-02
   6.4043000e+04   2.8411568e-02
   6.4092000e+04   2.8281404e-02
   6.4141000e+04   2.8151833e-02
   6.4190000e+04   2.8022853e-02
   6.4239000e+04   2.7894460e-02
   6.4288000e+04   2.7766653e-02
   6.4337000e+04   2.7639428e-02
   6.4386000e+04   2.7512784e-02
   6.4435000e+04   2.7386717e-02
   6.4484000e+04   2.7261225e-02
   6.4533000e+04   2.7136306e-02
   6.4582000e+04   2.7011956e-02
   6.4631000e+04   2.6888174e-02
   6.4680000e+04   2.6764956e-02
   6.4729000e+04   2.6642301e-02
   6.4778000e+04   2.6520205e-02
   6.4827000e+04   2.6398666e-02
   6.4876000e+04   2.6277682e-02
   6.4925000e+04   2.6157250e-02
   6.4974000e+04   2.6037367e-02
   6.5023000e+04   2.5918031e-02
   6.5072000e+04   2.5799239e-02
   6.5121000e+04   2.5680990e-02
   6.5170000e+04   2.5563279e-02
   6.5219000e+04   2.5446106e-02
   6.5268000e+04   2.5329467e-02
   6.5317000e+04   2.5213359e-02
   6.5366000e+04   2.5097781e-02
   6.5415000e+04   2.4982730e-02
   6.5464000e+04   2.4868203e-02
   6.5513000e+04   2.4754198e-02
   6.5562000e+04   2.4640713e-02
   6.5611000e+04   2.4527745e-02
   6.5660000e+04   2.4415292e-02
   6.5709000e+04   2.4303351e-02
   6.5758000e+04   2.4191920e-02
   6.5807000e+04   2.4080997e-02
   6.5856000e+04   2.3970580e-02
   6.5905000e+04   2.3860665e-02
   6.5954000e+04   2.3751251e-02
   6.6003000e+04   2.3642336e-02
   6.6052000e+04   2.3533917e-02
   6.6101000e+04   2.3425992e-02
   6.6150000e+04   2.3318559e-02
   6.6199000e+04   2.3211616e-02
   6.6248000e+04   2.3105158e-02
   6.6297000e+04   2.2999161e-02
   6.6346000e+04   2.2893606e-02
   6.6395000e+04   2.2788482e-02
   6.6444000e+04   2.2683783e-02
   6.6493000e+04   2.2579510e-02
   6.6542000e+04   2.2475668e-02
   6.6591000e+04   2.2372265e-02
   6.6640000e+04   2.2269310e-02
   6.6689000e+04   2.2166812e-02
   6.6738000e+04   2.2064777e-02
   6.6787000e+04   2.1963210e-02
   6.6836000e+04   2.1862114e-02
   6.6885000e+04   2.1761489e-02
   6.6934000e+04   2.1661335e-02
   6.6983000e+04   2.1561648e-02
   6.7032000e+04   2.1462426e-02
   6.7081000e+04   2.1363664e-02
   6.7130000e+04   2.1265360e-02
   6.7179000e+04   2.1167510e-02
   6.7228000e+04   2.1070111e-02
   6.7277000e+04   2.0973162e-02
   6.7326000e+04   2.0876660e-02
   6.7375000e+04   2.0780605e-02
   6.7424000e+04   2.0684994e-02
   6.7473000e+04   2.0589825e-02
   6.7522000e+04   2.0495097e-02
   6.7571000e+04   2.0400807e-02
   6.7620000e+04   2.0306952e-02
   6.7669000e+04   2.0213529e-02
   6.7718000e+04   2.0120535e-02
   6.7767000e+04   2.0027966e-02
   6.7816000e+04   1.9935821e-02
   6.7865000e+04   1.9844095e-02
   6.7914000e+04   1.9752787e-02
   6.7963000e+04   1.9661895e-02
   6.8012000e+04   1.9571416e-02
   6.8061000e+04   1.9481351e-02
   6.8110000e+04   1.9391698e-02
   6.8159000e+04   1.9302457e-02
   6.8208000e+04   1.9213627e-02
   6.8257000e+04   1.9125208e-02
   6.8306000e+04   1.9037199e-02
   6.8355000e+04   1.8949600e-02
   6.8404000e+04   1.8862411e-02
   6.8453000e+04   1.8775629e-02
   6.8502000e+04   1.8689255e-02
   6.8551000e+04   1.8603286e-02
   6.8600000e+04   1.8517720e-02
   6.8649000e+04   1.8432556e-02
   6.8698000e+04   1.8347791e-02
   6.8747000e+04   1.8263422e-02
   6.8796000e+04   1.8179448e-02
   6.8845000e+04   1.8095866e-02
   6.8894000e+04   1.8012672e-02
   6.8943000e+04   1.7929865e-02
   6.8992000e+04   1.7847441e-02
   6.9041000e+04   1.7765399e-02
   6.9090000e+04   1.7683735e-02
   6.9139000e+04   1.7602447e-02
   6.9188000e+04   1.7521533e-02
   6.9237000e+04   1.7440990e-02
   6.9286000e+04   1.7360816e-02
   6.9335000e+04   1.7281010e-02
   6.9384000e+04   1.7201569e-02
   6.9433000e+04   1.7122491e-02
   6.9482000e+04   1.7043775e-02
   6.9531000e+04   1.6965419e-02
   6.9580000e+04   1.6887422e-02
   6.9629000e+04   1.6809782e-02
   6.9678000e+04   1.6732497e-02
   6.9727000e+04   1.6655568e-02
   6.9776000e+04   1.6578991e-02
   6.9825000e+04   1.6502766e-02
   6.9874000e+04   1.6426892e-02
   6.9923000e+04   1.6351368e-02
   6.9972000e+04   1.6276192e-02
   7.0021000e+04   1.6201362e-02
   7.0070000e+04   1.6126879e-02
   7.0119000e+04   1.6052740e-02
   7.0168000e+04   1.5978943e-02
   7.0217000e+04   1.5905489e-02
   7.0266000e+04   1.5832374e-02
   7.0315000e+04   1.5759599e-02
   7.0364000e+04   1.5687161e-02
   7.0413000e+04   1.5615058e-02
   7.0462000e+04   1.5543290e-02
   7.0511000e+04   1.5471855e-02
   7.0560000e+04   1.5400751e-02
   7.0609000e+04   1.5329977e-02
   7.0658000e+04   1.5259531e-02
   7.0707000e+04   1.5189411e-02
   7.0756000e+04   1.5119616e-02
   7.0805000e+04   1.5050145e-02
   7.0854000e+04   1.4980995e-02
   7.0903000e+04   1.4912165e-02
   7.0952000e+04   1.4843653e-02
   7.1001000e+04   1.4775458e-02
   7.1050000e+04   1.4707579e-02
   7.1099000e+04   1.4640012e-02
   7.1148000e+04   1.4572758e-02
   7.1197000e+04   1.4505813e-02
   7.1246000e+04   1.4439178e-02
   7.1295000e+04   1.4372849e-02
   7.1344000e+04   1.4306825e-02
   7.1393000e+04   1.4241105e-02
   7.1442000e+04   1.4175687e-02
   7.1491000e+04   1.4110570e-02
   7.1540000e+04   1.4045752e-02
   7.1589000e+04   1.3981232e-02
   7.1638000e+04   1.3917007e-02
   7.1687000e+04   1.3853078e-02
   7.1736000e+04   1.3789443e-02
   7.1785000e+04   1.3726099e-02
   7.1834000e+04   1.3663046e-02
   7.1883000e+04   1.3600283e-02
   7.1932000e+04   1.3537809e-02
   7.1981000e+04   1.3475622e-02
   7.2030000e+04   1.3413720e-02
   7.2079000e+04   1.3352104e-02
   7.2128000e+04   1.3290771e-02
   7.2177000e+04   1.3229721e-02
   7.2226000e+04   1.3168953e-02
   7.2275000e+04   1.3108465e-02
   7.2324000e+04   1.3048256e-02
   7.2373000e+04   1.2988325e-02
   7.2422000e+04   1.2928671e-02
   7.2471000e+04   1.2869293e-02
   7.2520000e+04   1.2810190e-02
   7.2569000e+04   1.2751360e-02
   7.2618000e+04   1.2692802e-02
   7.2667000e+04   1.2634515e-02
   7.2716000e+04   1.2576498e-02
   7.2765000e+04   1.2518749e-02
   7.2814000e+04   1.2461268e-02
   7.2863000e+04   1.2404053e-02
   7.2912000e+04   1.2347102e-02
   7.2961000e+04   1.2290414e-02
   7.3010000e+04   1.2233988e-02
   7.3059000e+04   1.2177823e-02
   7.3108000e+04   1.2121917e-02
   7.3157000e+04   1.2066269e-02
   7.3206000e+04   1.2010877e-02
   7.3255000e+04   1.1955741e-02
   7.3304000e+04   1.1900858e-02
   7.3353000e+04   1.1846228e-02
   7.3402000e+04   1.1791849e-02
   7.3451000e+04   1.1737720e-02
   7.3500000e+04   1.1683840e-02
   7.3549000e+04   1.1630207e-02
   7.3598000e+04   1.1576820e-02
   7.3647000e+04   1.1523678e-02
   7.3696000e+04   1.1470780e-02
   7.3745000e+04   1.1418124e-02
   7.3794000e+04   1.1365710e-02
   7.3843000e+04   1.1313536e-02
   7.3892000e+04   1.1261601e-02
   7.3941000e+04   1.1209904e-02
   7.3990000e+04   1.1158444e-02
   7.4039000e+04   1.1107221e-02
   7.4088000e+04   1.1056232e-02
   7.4137000e+04   1.1005477e-02
   7.4186000e+04   1.0954955e-02
   7.4235000e+04   1.0904665e-02
   7.4284000e+04   1.0854607e-02
   7.4333000e+04   1.0804778e-02
   7.4382000e+04   1.0755179e-02
   7.4431000e+04   1.0705808e-02
   7.4480000e+04   1.0656664e-02
   7.4529000e+04   1.0607747e-02
   7.4578000e+04   1.0559055e-02
   7.4627000e+04   1.0510587e-02
   7.4676000e+04   1.0462343e-02
   7.4725000e+04   1.0414322e-02
   7.4774000e+04   1.0366523e-02
   7.4823000e+04   1.0318944e-02
   7.4872000e+04   1.0271585e-02
   7.4921000e+04   1.0224445e-02
   7.4970000e+04   1.0177523e-02
   7.5019000e+04   1.0130817e-02
   7.5068000e+04   1.0084328e-02
   7.5117000e+04   1.0038053e-02
   7.5166000e+04   9.9919921e-03
   7.5215000e+04   9.9461440e-03
   7.5264000e+04   9.9005076e-03
   7.5313000e+04   9.8550820e-03
   7.5362000e+04   9.8098661e-03
   7.5411000e+04   9.7648589e-03
   7.5460000e+04   9.7200592e-03
   7.5509000e+04   9.6754662e-03
   7.5558000e+04   9.6310786e-03
   7.5607000e+04   9.5868955e-03
   7.5656000e+04   9.5429159e-03
   7.5705000e+04   9.4991387e-03
   7.5754000e+04   9.4555629e-03
   7.5803000e+04   9.4121874e-03
   7.5852000e+04   9.3690114e-03
   7.5901000e+04   9.3260337e-03
   7.5950000e+04   9.2832534e-03
   7.5999000e+04   9.2406695e-03
   7.6048000e+04   9.1982811e-03
   7.6097000e+04   9.1560871e-03
   7.6146000e+04   9.1140868e-03
   7.6195000e+04   9.0722791e-03
   7.6244000e+04   9.0306632e-03
   7.6293000e+04   8.9892381e-03
   7.6342000e+04   8.9480030e-03
   7.6391000e+04   8.9069570e-03
   7.6440000e+04   8.8660992e-03
   7.6489000e+04   8.8254289e-03
   7.6538000e+04   8.7849451e-03
   7.6587000e+04   8.7446471e-03
   7.6636000e+04   8.7045340e-03
   7.6685000e+04   8.6646050e-03
   7.6734000e+04   8.6248594e-03
   7.6783000e+04   8.5852963e-03
   7.6832000e+04   8.5459149e-03
   7.6881000e+04   8.5067144e-03
   7.6930000e+04   8.4676941e-03
   7.6979000e+04   8.4288532e-03
   7.7028000e+04   8.3901909e-03
   7.7077000e+04   8.3517064e-03
   7.7126000e+04   8.3133990e-03
   7.7175000e+04   8.2752678e-03
   7.7224000e+04   8.2373121e-03
   7.7273000e+04   8.1995312e-03
   7.7322000e+04   8.1619241e-03
   7.7371000e+04   8.1244903e-03
   7.7420000e+04   8.0872288e-03
   7.7469000e+04   8.0501389e-03
   7.7518000e+04   8.0132198e-03
   7.7567000e+04   7.9764708e-03
   7.7616000e+04   7.9398910e-03
   7.7665000e+04   7.9034796e-03
   7.7714000e+04   7.8672359e-03
   7.7763000e+04   7.8311591e-03
   7.7812000e+04   7.7952484e-03
   7.7861000e+04   7.7595030e-03
   7.7910000e+04   7.7239221e-03
   7.7959000e+04   7.6885050e-03
   7.8008000e+04   7.6532508e-03
   7.8057000e+04   7.6181588e-03
   7.8106000e+04   7.5832281e-03
   7.8155000e+04   7.5484581e-03
   7.8204000e+04   7.5138479e-03
   7.8253000e+04   7.4793967e-03
   7.8302000e+04   7.4451039e-03
   7.8351000e+04   7.4109686e-03
   7.8400000e+04   7.3769900e-03
   7.8449000e+04   7.3431675e-03
   7.8498000e+04   7.3095003e-03
   7.8547000e+04   7.2759876e-03
   7.8596000e+04   7.2426287e-03
   7.8645000e+04   7.2094229e-03
   7.8694000e+04   7.1763694e-03
   7.8743000e+04   7.1434676e-03
   7.8792000e+04   7.1107167e-03
   7.8841000e+04   7.0781161e-03
   7.8890000e+04   7.0456649e-03
   7.8939000e+04   7.0133626e-03
   7.8988000e+04   6.9812085e-03
   7.9037000e+04   6.9492019e-03
   7.9086000e+04   6.9173421e-03
   7.9135000e+04   6.8856285e-03
   7.9184000e+04   6.8540604e-03
   7.9233000e+04   6.8226371e-03
   7.9282000e+04   6.7913581e-03
   7.9331000e+04   6.7602226e-03
   7.9380000e+04   6.7292301e-03
   7.9429000e+04   6.6983799e-03
   7.9478000e+04   6.6676713e-03
   7.9527000e+04   6.6371038e-03
   7.9576000e+04   6.6066767e-03
   7.9625000e+04   6.5763895e-03
   7.9674000e+04   6.5462414e-03
   7.9723000e+04   6.5162318e-03
   7.9772000e+04   6.4863603e-03
   7.9821000e+04   6.4566260e-03
   7.9870000e+04   6.4270285e-03
   7.9919000e+04   6.3975670e-03
   7.9968000e+04   6.3682411e-03
   8.0017000e+04   6.3390500e-03
   8.0066000e+04   6.3099931e-03
   8.0115000e+04   6.2810699e-03
   8.0164000e+04   6.2522797e-03
   8.0213000e+04   6.2236219e-03
   8.0262000e+04   6.1950959e-03
   8.0311000e+04   6.1667010e-03
   8.0360000e+04   6.1384367e-03
   8.0409000e+04   6.1103023e-03
   8.0458000e+04   6.0822973e-03
   8.0507000e+04   6.0544209e-03
   8.0556000e+04   6.0266727e-03
   8.0605000e+04   5.9990519e-03
   8.0654000e+04   5.9715580e-03
   8.0703000e+04   5.9441903e-03
   8.0752000e+04   5.9169483e-03
   8.0801000e+04   5.8898314e-03
   8.0850000e+04   5.8628389e-03
   8.0899000e+04   5.8359703e-03
   8.0948000e+04   5.8092250e-03
   8.0997000e+04   5.7826023e-03
   8.1046000e+04   5.7561018e-03
   8.1095000e+04   5.7297228e-03
   8.1144000e+04   5.7034648e-03
   8.1193000e+04   5.6773272e-03
   8.1242000e+04   5.6513094e-03
   8.1291000e+04   5.6254109e-03
   8.1340000e+04   5.5996311e-03
   8.1389000e+04   5.5739696e-03
   8.1438000e+04   5.5484257e-03
   8.1487000e+04   5.5229989e-03
   8.1536000e+04   5.4976886e-03
   8.1585000e+04   5.4724945e-03
   8.1634000e+04   5.4474159e-03
   8.1683000e+04   5.4224523e-03
   8.1732000e+04   5.3976032e-03
   8.1781000e+04   5.3728681e-03
   8.1830000e+04   5.3482465e-03
   8.1879000e+04   5.3237378e-03
   8.1928000e+04   5.2993417e-03
   8.1977000e+04   5.2750575e-03
   8.2026000e+04   5.2508849e-03
   8.2075000e+04   5.2268232e-03
   8.2124000e+04   5.2028720e-03
   8.2173000e+04   5.1790308e-03
   8.2222000e+04   5.1552992e-03
   8.2271000e+04   5.1316765e-03
   8.2320000e+04   5.1081623e-03
   8.2369000e+04   5.0847562e-03
   8.2418000e+04   5.0614577e-03
   8.2467000e+04   5.0382661e-03
   8.2516000e+04   5.0151811e-03
   8.2565000e+04   4.9922022e-03
   8.2614000e+04   4.9693289e-03
   8.2663000e+04   4.9465606e-03
   8.2712000e+04   4.9238969e-03
   8.2761000e+04   4.9013373e-03
   8.2810000e+04   4.8788813e-03
   8.2859000e+04   4.8565285e-03
   8.2908000e+04   4.8342782e-03
   8.2957000e+04   4.8121302e-03
   8.3006000e+04   4.7900837e-03
   8.3055000e+04   4.7681385e-03
   8.3104000e+04   4.7462940e-03
   8.3153000e+04   4.7245496e-03
   8.3202000e+04   4.7029051e-03
   8.3251000e+04   4.6813598e-03
   8.3300000e+04   4.6599133e-03
   8.3349000e+04   4.6385651e-03
   8.3398000e+04   4.6173148e-03
   8.3447000e+04   4.5961619e-03
   8.3496000e+04   4.5751060e-03
   8.3545000e+04   4.5541466e-03
   8.3594000e+04   4.5332833e-03
   8.3643000e+04   4.5125155e-03
   8.3692000e+04   4.4918430e-03
   8.3741000e+04   4.4712651e-03
   8.3790000e+04   4.4507816e-03
   8.3839000e+04   4.4303920e-03
   8.3888000e+04   4.4100958e-03
   8.3937000e+04   4.3898927e-03
   8.3986000e+04   4.3697821e-03
   8.4035000e+04   4.3497637e-03
   8.4084000e+04   4.3298372e-03
   8.4133000e+04   4.3100020e-03
   8.4182000e+04   4.2902577e-03
   8.4231000e+04   4.2706040e-03
   8.4280000e+04   4.2510405e-03
   8.4329000e+04   4.2315667e-03
   8.4378000e+04   4.2121822e-03
   8.4427000e+04   4.1928867e-03
   8.4476000e+04   4.1736798e-03
   8.4525000e+04   4.1545610e-03
   8.4574000e+04   4.1355299e-03
   8.4623000e+04   4.1165862e-03
   8.4672000e+04   4.0977294e-03
   8.4721000e+04   4.0789593e-03
   8.4770000e+04   4.0602753e-03
   8.4819000e+04   4.0416770e-03
   8.4868000e+04   4.0231642e-03
   8.4917000e+04   4.0047363e-03
   8.4966000e+04   3.9863930e-03
   8.5015000e+04   3.9681339e-03
   8.5064000e+04   3.9499587e-03
   8.5113000e+04   3.9318668e-03
   8.5162000e+04   3.9138580e-03
   8.5211000e+04   3.8959319e-03
   8.5260000e+04   3.8780879e-03
   8.5309000e+04   3.8603259e-03
   8.5358000e+04   3.8426453e-03
   8.5407000e+04   3.8250458e-03
   8.5456000e+04   3.8075270e-03
   8.5505000e+04   3.7900886e-03
   8.5554000e+04   3.7727301e-03
   8.5603000e+04   3.7554512e-03
   8.5652000e+04   3.7382515e-03
   8.5701000e+04   3.7211306e-03
   8.5750000e+04   3.7040882e-03
   8.5799000e+04   3.6871238e-03
   8.5848000e+04   3.6702373e-03
   8.5897000e+04   3.6534280e-03
   8.5946000e+04   3.6366958e-03
   8.5995000e+04   3.6200403e-03
   8.6044000e+04   3.6034611e-03
   8.6093000e+04   3.5869578e-03
   8.6142000e+04   3.5705301e-03
   8.6191000e+04   3.5541777e-03
   8.6240000e+04   3.5379002e-03
   8.6289000e+04   3.5216973e-03
   8.6338000e+04   3.5055686e-03
   8.6387000e+04   3.4895139e-03
   8.6436000e+04   3.4735327e-03
   8.6485000e+04   3.4576248e-03
   8.6534000e+04   3.4417898e-03
   8.6583000e+04   3.4260274e-03
   8.6632000e+04   3.4103372e-03
   8.6681000e+04   3.3947190e-03
   8.6730000e+04   3.3791724e-03
   8.6779000e+04   3.3636971e-03
   8.6828000e+04   3.3482927e-03
   8.6877000e+04   3.3329591e-03
   8.6926000e+04   3.3176957e-03
   8.6975000e+04   3.3025024e-03
   8.7024000e+04   3.2873787e-03
   8.7073000e+04   3.2723245e-03
   8.7122000e+04   3.2573393e-03
   8.7171000e+04   3.2424228e-03
   8.7220000e+04   3.2275748e-03
   8.7269000e+04   3.2127949e-03
   8.7318000e+04   3.1980828e-03
   8.7367000e+04   3.1834382e-03
   8.7416000e+04   3.1688608e-03
   8.7465000e+04   3.1543502e-03
   8.7514000e+04   3.1399062e-03
   8.7563000e+04   3.1255284e-03
   8.7612000e+04   3.1112166e-03
   8.7661000e+04   3.0969704e-03
   8.7710000e+04   3.0827895e-03
   8.7759000e+04   3.0686736e-03
   8.7808000e+04   3.0546224e-03
   8.7857000e+04   3.0406357e-03
   8.7906000e+04   3.0267130e-03
   8.7955000e+04   3.0128542e-03
   8.8004000e+04   2.9990588e-03
   8.8053000e+04   2.9853267e-03
   8.8102000e+04   2.9716574e-03
   8.8151000e+04   2.9580508e-03
   8.8200000e+04   2.9445066e-03
   8.8249000e+04   2.9310244e-03
   8.8298000e+04   2.9176039e-03
   8.8347000e+04   2.9042449e-03
   8.8396000e+04   2.8909471e-03
   8.8445000e+04   2.8777102e-03
   8.8494000e+04   2.8645339e-03
   8.8543000e+04   2.8514180e-03
   8.8592000e+04   2.8383621e-03
   8.8641000e+04   2.8253661e-03
   8.8690000e+04   2.8124296e-03
   8.8739000e+04   2.7995524e-03
   8.8788000e+04   2.7867341e-03
   8.8837000e+04   2.7739746e-03
   8.8886000e+04   2.7612735e-03
   8.8935000e+04   2.7486306e-03
   8.8984000e+04   2.7360457e-03
   8.9033000e+04   2.7235184e-03
   8.9082000e+04   2.7110486e-03
   8.9131000e+04   2.6986359e-03
   8.9180000e+04   2.6862801e-03
   8.9229000e+04   2.6739809e-03
   8.9278000e+04   2.6617382e-03
   8.9327000e+04   2.6495515e-03
   8.9376000e+04   2.6374207e-03
   8.9425000e+04   2.6253455e-03
   8.9474000e+04   2.6133257e-03
   8.9523000e+04   2.6013610e-03
   8.9572000e+04   2.5894512e-03
   8.9621000e+04   2.5775960e-03
   8.9670000e+04   2.5657951e-03
   8.9719000e+04   2.5540483e-03
   8.9768000e+04   2.5423554e-03
   8.9817000e+04   2.5307161e-03
   8.9866000e+04   2.5191302e-03
   8.9915000e+04   2.5075973e-03
   8.9964000e+04   2.4961174e-03
   9.0013000e+04   2.4846900e-03
   9.0062000e+04   2.4733150e-03
   9.0111000e+04   2.4619922e-03
   9.0160000e+04   2.4507212e-03
   9.0209000e+04   2.4395019e-03
   9.0258000e+04   2.4283340e-03
   9.0307000e+04   2.4172173e-03
   9.0356000e+04   2.4061515e-03
   9.0405000e+04   2.3951363e-03
   9.0454000e+04   2.3841717e-03
   9.0503000e+04   2.3732572e-03
   9.0552000e+04   2.3623928e-03
   9.0601000e+04   2.3515781e-03
   9.0650000e+04   2.3408130e-03
   9.0699000e+04   2.3300971e-03
   9.0748000e+04   2.3194303e-03
   9.0797000e+04   2.3088124e-03
   9.0846000e+04   2.2982431e-03
   9.0895000e+04   2.2877221e-03
   9.0944000e+04   2.2772494e-03
   9.0993000e+04   2.2668246e-03
   9.1042000e+04   2.2564476e-03
   9.1091000e+04   2.2461181e-03
   9.1140000e+04   2.2358359e-03
   9.1189000e+04   2.2256007e-03
   9.1238000e+04   2.2154125e-03
   9.1287000e+04   2.2052709e-03
   9.1336000e+04   2.1951758e-03
   9.1385000e+04   2.1851269e-03
   9.1434000e+04   2.1751241e-03
   9.1483000e+04   2.1651671e-03
   9.1532000e+04   2.1552557e-03
   9.1581000e+04   2.1453897e-03
   9.1630000e+04   2.1355689e-03
   9.1679000e+04   2.1257931e-03
   9.1728000e+04   2.1160621e-03
   9.1777000e+04   2.1063757e-03
   9.1826000e+04   2.0967337e-03
   9.1875000e+04   2.0871359e-03
   9.1924000e+04   2.0775820e-03
   9.1973000e+04   2.0680720e-03
   9.2022000e+04   2.0586055e-03
   9.2071000e+04   2.0491824e-03
   9.2120000e+04   2.0398025e-03
   9.2169000e+04   2.0304656e-03
   9.2218000e+04   2.0211715e-03
   9.2267000e+04   2.0119199e-03
   9.2316000e+04   2.0027108e-03
   9.2365000e+04   1.9935438e-03
   9.2414000e+04   1.9844189e-03
   9.2463000e+04   1.9753357e-03
   9.2512000e+04   1.9662942e-03
   9.2561000e+04   1.9572941e-03
   9.2610000e+04   1.9483352e-03
   9.2659000e+04   1.9394174e-03
   9.2708000e+04   1.9305404e-03
   9.2757000e+04   1.9217040e-03
   9.2806000e+04   1.9129081e-03
   9.2855000e+04   1.9041526e-03
   9.2904000e+04   1.8954371e-03
   9.2953000e+04   1.8867615e-03
   9.3002000e+04   1.8781256e-03
   9.3051000e+04   1.8695293e-03
   9.3100000e+04   1.8609723e-03
   9.3149000e+04   1.8524546e-03
   9.3198000e+04   1.8439758e-03
   9.3247000e+04   1.8355358e-03
   9.3296000e+04   1.8271345e-03
   9.3345000e+04   1.8187717e-03
   9.3394000e+04   1.8104471e-03
   9.3443000e+04   1.8021606e-03
   9.3492000e+04   1.7939121e-03
   9.3541000e+04   1.7857014e-03
   9.3590000e+04   1.7775282e-03
   9.3639000e+04   1.7693925e-03
   9.3688000e+04   1.7612940e-03
   9.3737000e+04   1.7532327e-03
   9.3786000e+04   1.7452082e-03
   9.3835000e+04   1.7372205e-03
   9.3884000e+04   1.7292693e-03
   9.3933000e+04   1.7213546e-03
   9.3982000e+04   1.7134761e-03
   9.4031000e+04   1.7056338e-03
   9.4080000e+04   1.6978273e-03
   9.4129000e+04   1.6900566e-03
   9.4178000e+04   1.6823215e-03
   9.4227000e+04   1.6746218e-03
   9.4276000e+04   1.6669574e-03
   9.4325000e+04   1.6593281e-03
   9.4374000e+04   1.6517338e-03
   9.4423000e+04   1.6441742e-03
   9.4472000e+04   1.6366493e-03
   9.4521000e+04   1.6291589e-03
   9.4570000e+04   1.6217027e-03
   9.4619000e+04   1.6142807e-03
   9.4668000e+04   1.6068928e-03
   9.4717000e+04   1.5995386e-03
   9.4766000e+04   1.5922182e-03
   9.4815000e+04   1.5849312e-03
   9.4864000e+04   1.5776777e-03
   9.4913000e+04   1.5704574e-03
   9.4962000e+04   1.5632701e-03
   9.5011000e+04   1.5561158e-03
   9.5060000e+04   1.5489942e-03
   9.5109000e+04   1.5419052e-03
   9.5158000e+04   1.5348487e-03
   9.5207000e+04   1.5278245e-03
   9.5256000e+04   1.5208325e-03
   9.5305000e+04   1.5138724e-03
   9.5354000e+04   1.5069443e-03
   9.5403000e+04   1.5000478e-03
   9.5452000e+04   1.4931830e-03
   9.5501000e+04   1.4863495e-03
   9.5550000e+04   1.4795474e-03
   9.5599000e+04   1.4727763e-03
   9.5648000e+04   1.4660363e-03
   9.5697000e+04   1.4593271e-03
   9.5746000e+04   1.4526487e-03
   9.5795000e+04   1.4460008e-03
   9.5844000e+04   1.4393833e-03
   9.5893000e+04   1.4327962e-03
   9.5942000e+04   1.4262392e-03
   9.5991000e+04   1.4197122e-03
   9.6040000e+04   1.4132151e-03
   9.6089000e+04   1.4067477e-03
   9.6138000e+04   1.4003099e-03
   9.6187000e+04   1.3939017e-03
   9.6236000e+04   1.3875227e-03
   9.6285000e+04   1.3811730e-03
   9.6334000e+04   1.3748523e-03
   9.6383000e+04   1.3685606e-03
   9.6432000e+04   1.3622977e-03
   9.6481000e+04   1.3560635e-03
   9.6530000e+04   1.3498578e-03
   9.6579000e+04   1.3436806e-03
   9.6628000e+04   1.3375316e-03
   9.6677000e+04   1.3314108e-03
   9.6726000e+04   1.3253180e-03
   9.6775000e+04   1.3192531e-03
   9.6824000e+04   1.3132160e-03
   9.6873000e+04   1.3072066e-03
   9.6922000e+04   1.3012246e-03
   9.6971000e+04   1.2952701e-03
   9.7020000e+04   1.2893428e-03
   9.7069000e+04   1.2834427e-03
   9.7118000e+04   1.2775696e-03
   9.7167000e+04   1.2717234e-03
   9.7216000e+04   1.2659040e-03
   9.7265000e+04   1.2601112e-03
   9.7314000e+04   1.2543449e-03
   9.7363000e+04   1.2486050e-03
   9.7412000e+04   1.2428914e-03
   9.7461000e+04   1.2372040e-03
   9.7510000e+04   1.2315426e-03
   9.7559000e+04   1.2259071e-03
   9.7608000e+04   1.2202975e-03
   9.7657000e+04   1.2147135e-03
   9.7706000e+04   1.2091550e-03
   9.7755000e+04   1.2036220e-03
   9.7804000e+04   1.1981144e-03
   9.7853000e+04   1.1926319e-03
   9.7902000e+04   1.1871745e-03
   9.7951000e+04   1.1817422e-03
   9.8000000e+04   1.1763346e-03
   9.8049000e+04   1.1709519e-03
   9.8098000e+04   1.1655937e-03
   9.8147000e+04   1.1602601e-03
   9.8196000e+04   1.1549509e-03
   9.8245000e+04   1.1496660e-03
   9.8294000e+04   1.1444053e-03
   9.8343000e+04   1.1391687e-03
   9.8392000e+04   1.1339560e-03
   9.8441000e+04   1.1287672e-03
   9.8490000e+04   1.1236022e-03
   9.8539000e+04   1.1184608e-03
   9.8588000e+04   1.1133429e-03
   9.8637000e+04   1.1082485e-03
   9.8686000e+04   1.1031774e-03
   9.8735000e+04   1.0981294e-03
   9.8784000e+04   1.0931047e-03
   9.8833000e+04   1.0881029e-03
   9.8882000e+04   1.0831240e-03
   9.8931000e+04   1.0781679e-03
   9.8980000e+04   1.0732345e-03
   9.9029000e+04   1.0683237e-03
   9.9078000e+04   1.0634353e-03
   9.9127000e+04   1.0585694e-03
   9.9176000e+04   1.0537257e-03
   9.9225000e+04   1.0489042e-03
   9.9274000e+04   1.0441048e-03
   9.9323000e+04   1.0393274e-03
   9.9372000e+04   1.0345718e-03
   9.9421000e+04   1.0298380e-03
   9.9470000e+04   1.0251259e-03
   9.9519000e+04   1.0204353e-03
   9.9568000e+04   1.0157662e-03
   9.9617000e+04   1.0111185e-03
   9.9666000e+04   1.0064921e-03
   9.9715000e+04   1.0018869e-03
   9.9764000e+04   9.9730270e-04


==> TeX/Tikz/plotdata/formation/algsmfifty/smooth_ra.dat <==
   3.3000000e+01   7.7486780e+01
   5.5000000e+01   6.7099465e+01
   8.0000000e+01   6.2360614e+01
   1.0300000e+02   5.9533933e+01
   1.2500000e+02   5.6939410e+01
   1.4500000e+02   5.3607413e+01
   1.7200000e+02   5.0933301e+01
   1.9500000e+02   4.7904375e+01
   2.2500000e+02   4.5054088e+01
   2.5500000e+02   4.1342651e+01
   2.8400000e+02   3.7762461e+01
   3.1000000e+02   3.4444467e+01
   3.2900000e+02   3.1443074e+01
   3.5500000e+02   2.9523190e+01
   3.7800000e+02   2.6696944e+01
   4.0100000e+02   2.3973297e+01
   4.2700000e+02   2.2229088e+01
   4.5200000e+02   2.0005087e+01
   4.8300000e+02   1.8005933e+01
   5.1500000e+02   1.5141041e+01
   5.4200000e+02   1.3111348e+01
   5.6700000e+02   1.2443018e+01
   5.8900000e+02   1.1892466e+01
   6.1700000e+02   1.1445385e+01
   6.4800000e+02   1.1764233e+01
   6.6900000e+02   1.2616328e+01
   6.9000000e+02   1.3506505e+01
   7.2100000e+02   1.4240243e+01
   7.4100000e+02   1.5457014e+01
   7.5900000e+02   1.6074367e+01
   7.8500000e+02   1.6773935e+01
   8.1200000e+02   1.7614640e+01
   8.3600000e+02   1.8279927e+01
   8.5900000e+02   1.8694572e+01
   8.8300000e+02   1.9096276e+01
   9.0100000e+02   1.9466275e+01
   9.2100000e+02   1.9532506e+01
   9.4100000e+02   1.9751774e+01
   9.6100000e+02   1.9776677e+01
   9.8500000e+02   1.9782429e+01
   1.0090000e+03   1.9698677e+01
   1.0430000e+03   1.9424076e+01
   1.0680000e+03   1.9147126e+01
   1.0940000e+03   1.8578217e+01
   1.1200000e+03   1.8285482e+01
   1.1480000e+03   1.7809097e+01
   1.1710000e+03   1.7317698e+01
   1.2010000e+03   1.6787763e+01
   1.2260000e+03   1.6183830e+01
   1.2510000e+03   1.5613270e+01
   1.2720000e+03   1.5226764e+01
   1.3000000e+03   1.4868132e+01
   1.3200000e+03   1.4434531e+01
   1.3520000e+03   1.4033594e+01
   1.3800000e+03   1.3630881e+01
   1.4050000e+03   1.3263454e+01
   1.4300000e+03   1.2925775e+01
   1.4540000e+03   1.2517590e+01
   1.4840000e+03   1.2278458e+01
   1.5110000e+03   1.1943338e+01
   1.5380000e+03   1.1758958e+01
   1.5600000e+03   1.1558969e+01
   1.5870000e+03   1.1309968e+01
   1.6050000e+03   1.1124711e+01
   1.6280000e+03   1.1039874e+01
   1.6540000e+03   1.0980360e+01
   1.6810000e+03   1.0952034e+01
   1.7050000e+03   1.0853971e+01
   1.7300000e+03   1.0834384e+01
   1.7560000e+03   1.0809579e+01
   1.7800000e+03   1.0781288e+01
   1.8040000e+03   1.0814463e+01
   1.8320000e+03   1.0863955e+01
   1.8560000e+03   1.0896815e+01
   1.8840000e+03   1.0986841e+01
   1.9130000e+03   1.1197818e+01
   1.9380000e+03   1.1344428e+01
   1.9650000e+03   1.1572384e+01
   1.9860000e+03   1.1767122e+01
   2.0130000e+03   1.1867728e+01
   2.0320000e+03   1.2097508e+01
   2.0550000e+03   1.2269038e+01
   2.0840000e+03   1.2526305e+01
   2.1130000e+03   1.2692120e+01
   2.1380000e+03   1.2900499e+01
   2.1640000e+03   1.3052468e+01
   2.1910000e+03   1.3220391e+01
   2.2160000e+03   1.3379416e+01
   2.2390000e+03   1.3472930e+01
   2.2580000e+03   1.3635772e+01
   2.2880000e+03   1.3728461e+01
   2.3110000e+03   1.3857467e+01
   2.3360000e+03   1.3917664e+01
   2.3580000e+03   1.4026255e+01
   2.3800000e+03   1.4124795e+01
   2.4090000e+03   1.4211697e+01
   2.4360000e+03   1.4288907e+01
   2.4640000e+03   1.4370146e+01
   2.4880000e+03   1.4479940e+01
   2.5140000e+03   1.4520695e+01
   2.5370000e+03   1.4550364e+01
   2.5680000e+03   1.4585856e+01
   2.6010000e+03   1.4619351e+01
   2.6230000e+03   1.4644520e+01
   2.6460000e+03   1.4589706e+01
   2.6690000e+03   1.4532095e+01
   2.6960000e+03   1.4527267e+01
   2.7210000e+03   1.4460808e+01
   2.7490000e+03   1.4420209e+01
   2.7730000e+03   1.4390531e+01
   2.7970000e+03   1.4346367e+01
   2.8240000e+03   1.4279153e+01
   2.8480000e+03   1.4192690e+01
   2.8740000e+03   1.4097204e+01
   2.9070000e+03   1.4030701e+01
   2.9330000e+03   1.3954808e+01
   2.9550000e+03   1.3810209e+01
   2.9810000e+03   1.3727688e+01
   3.0110000e+03   1.3599247e+01
   3.0340000e+03   1.3448101e+01
   3.0580000e+03   1.3330084e+01
   3.0890000e+03   1.3226913e+01
   3.1150000e+03   1.3046695e+01
   3.1390000e+03   1.2905663e+01
   3.1630000e+03   1.2756696e+01
   3.1870000e+03   1.2623923e+01
   3.2100000e+03   1.2463565e+01
   3.2340000e+03   1.2334499e+01
   3.2560000e+03   1.2181956e+01
   3.2770000e+03   1.2110454e+01
   3.2960000e+03   1.1917518e+01
   3.3180000e+03   1.1720476e+01
   3.3460000e+03   1.1545262e+01
   3.3700000e+03   1.1341268e+01
   3.3930000e+03   1.1145105e+01
   3.4200000e+03   1.0943805e+01
   3.4450000e+03   1.0748383e+01
   3.4690000e+03   1.0516111e+01
   3.4890000e+03   1.0367036e+01
   3.5110000e+03   1.0268311e+01
   3.5340000e+03   1.0107740e+01
   3.5640000e+03   9.9369988e+00
   3.5920000e+03   9.7598855e+00
   3.6230000e+03   9.6037548e+00
   3.6540000e+03   9.4564267e+00
   3.6780000e+03   9.2490549e+00
   3.7010000e+03   9.1432602e+00
   3.7240000e+03   9.0327969e+00
   3.7520000e+03   8.9172615e+00
   3.7740000e+03   8.8498269e+00
   3.7990000e+03   8.8035701e+00
   3.8250000e+03   8.6847178e+00
   3.8500000e+03   8.6157165e+00
   3.8760000e+03   8.5610472e+00
   3.8970000e+03   8.4836461e+00
   3.9200000e+03   8.4633348e+00
   3.9370000e+03   8.4477700e+00
   3.9620000e+03   8.4354724e+00
   3.9900000e+03   8.4073591e+00
   4.0150000e+03   8.3991280e+00
   4.0390000e+03   8.4200169e+00
   4.0650000e+03   8.4018080e+00
   4.0920000e+03   8.4333413e+00
   4.1120000e+03   8.4589231e+00
   4.1350000e+03   8.4802854e+00
   4.1640000e+03   8.5173413e+00
   4.1940000e+03   8.5658523e+00
   4.2140000e+03   8.6397227e+00
   4.2320000e+03   8.6591336e+00
   4.2600000e+03   8.7050685e+00
   4.2810000e+03   8.7686513e+00
   4.3140000e+03   8.8192761e+00
   4.3370000e+03   8.8954429e+00
   4.3710000e+03   8.9449961e+00
   4.3970000e+03   9.0157496e+00
   4.4260000e+03   9.0677407e+00
   4.4540000e+03   9.1212163e+00
   4.4760000e+03   9.1715294e+00
   4.5010000e+03   9.2480541e+00
   4.5210000e+03   9.2783057e+00
   4.5470000e+03   9.3212360e+00
   4.5740000e+03   9.3647476e+00
   4.6020000e+03   9.4229144e+00
   4.6260000e+03   9.4748350e+00
   4.6590000e+03   9.5337617e+00
   4.6820000e+03   9.5902668e+00
   4.7080000e+03   9.6357142e+00
   4.7400000e+03   9.6950881e+00
   4.7630000e+03   9.7247883e+00
   4.7830000e+03   9.7620398e+00
   4.8140000e+03   9.7918705e+00
   4.8410000e+03   9.8109498e+00
   4.8650000e+03   9.8047694e+00
   4.8860000e+03   9.8291333e+00
   4.9100000e+03   9.8442519e+00
   4.9360000e+03   9.8516596e+00
   4.9680000e+03   9.8726164e+00
   4.9970000e+03   9.8510904e+00
   5.0150000e+03   9.8173222e+00
   5.0410000e+03   9.8146500e+00
   5.0660000e+03   9.7760635e+00
   5.0880000e+03   9.7314293e+00
   5.1110000e+03   9.7195095e+00
   5.1390000e+03   9.6753654e+00
   5.1560000e+03   9.5979672e+00
   5.1860000e+03   9.5686084e+00
   5.2130000e+03   9.5004879e+00
   5.2370000e+03   9.4240737e+00
   5.2640000e+03   9.3650925e+00
   5.2890000e+03   9.3050558e+00
   5.3160000e+03   9.2514915e+00
   5.3390000e+03   9.1534457e+00
   5.3620000e+03   9.0837144e+00
   5.3840000e+03   9.0014915e+00
   5.4030000e+03   8.9222632e+00
   5.4340000e+03   8.8462978e+00
   5.4570000e+03   8.7308068e+00
   5.4820000e+03   8.6671332e+00
   5.5010000e+03   8.6078080e+00
   5.5240000e+03   8.5435578e+00
   5.5470000e+03   8.4324028e+00
   5.5700000e+03   8.3393359e+00
   5.5910000e+03   8.2825361e+00
   5.6130000e+03   8.2075255e+00
   5.6390000e+03   8.1274740e+00
   5.6620000e+03   8.0431469e+00
   5.6830000e+03   7.9570234e+00
   5.7070000e+03   7.9272057e+00
   5.7310000e+03   7.8590170e+00
   5.7580000e+03   7.8186797e+00
   5.7830000e+03   7.7699270e+00
   5.8100000e+03   7.6796896e+00
   5.8320000e+03   7.6168754e+00
   5.8570000e+03   7.5427236e+00
   5.8780000e+03   7.4617488e+00
   5.9040000e+03   7.4364383e+00
   5.9330000e+03   7.3621327e+00
   5.9530000e+03   7.2820160e+00
   5.9770000e+03   7.2561612e+00
   6.0030000e+03   7.2112796e+00
   6.0290000e+03   7.1703600e+00
   6.0510000e+03   7.1373798e+00
   6.0780000e+03   7.1256198e+00
   6.1060000e+03   7.0551397e+00
   6.1310000e+03   7.0034835e+00
   6.1550000e+03   7.0047215e+00
   6.1760000e+03   6.9785329e+00
   6.1990000e+03   6.9587937e+00
   6.2190000e+03   6.9350222e+00
   6.2460000e+03   6.8958022e+00
   6.2710000e+03   6.8706945e+00
   6.2940000e+03   6.8540302e+00
   6.3110000e+03   6.8477938e+00
   6.3350000e+03   6.8382292e+00
   6.3630000e+03   6.8177492e+00
   6.3910000e+03   6.7939792e+00
   6.4120000e+03   6.7824482e+00
   6.4400000e+03   6.7645831e+00
   6.4700000e+03   6.7594383e+00
   6.4930000e+03   6.7794184e+00
   6.5170000e+03   6.7838540e+00
   6.5390000e+03   6.8067162e+00
   6.5590000e+03   6.8205265e+00
   6.5810000e+03   6.8286771e+00
   6.6070000e+03   6.8273774e+00
   6.6340000e+03   6.8374234e+00
   6.6630000e+03   6.8495546e+00
   6.6890000e+03   6.8504729e+00
   6.7160000e+03   6.8669558e+00
   6.7370000e+03   6.8783488e+00
   6.7580000e+03   6.8848809e+00
   6.7830000e+03   6.8983863e+00
   6.8060000e+03   6.9225067e+00
   6.8220000e+03   6.9330999e+00
   6.8440000e+03   6.9463349e+00
   6.8680000e+03   6.9613634e+00
   6.8910000e+03   6.9688688e+00
   6.9150000e+03   6.9680391e+00
   6.9370000e+03   6.9797164e+00
   6.9600000e+03   6.9857320e+00
   6.9890000e+03   6.9946545e+00
   7.0180000e+03   7.0012520e+00
   7.0370000e+03   7.0154010e+00
   7.0710000e+03   7.0156321e+00
   7.0940000e+03   7.0261990e+00
   7.1200000e+03   7.0434019e+00
   7.1500000e+03   7.0398005e+00
   7.1730000e+03   7.0419766e+00
   7.2060000e+03   7.0540117e+00
   7.2310000e+03   7.0625102e+00
   7.2600000e+03   7.0614693e+00
   7.2840000e+03   7.0590902e+00
   7.3150000e+03   7.0613572e+00
   7.3400000e+03   7.0492088e+00
   7.3620000e+03   7.0495784e+00
   7.3870000e+03   7.0364474e+00
   7.4160000e+03   7.0302796e+00
   7.4420000e+03   7.0055963e+00
   7.4700000e+03   6.9753144e+00
   7.4940000e+03   6.9320567e+00
   7.5190000e+03   6.8920591e+00
   7.5410000e+03   6.8581369e+00
   7.5680000e+03   6.8343120e+00
   7.5980000e+03   6.7899329e+00
   7.6160000e+03   6.7607912e+00
   7.6370000e+03   6.7356853e+00
   7.6630000e+03   6.7106894e+00
   7.6870000e+03   6.6737618e+00
   7.7120000e+03   6.6449263e+00
   7.7330000e+03   6.6013036e+00
   7.7580000e+03   6.5673165e+00
   7.7870000e+03   6.5383280e+00
   7.8150000e+03   6.4922730e+00
   7.8410000e+03   6.4319285e+00
   7.8650000e+03   6.3896136e+00
   7.8910000e+03   6.3506242e+00
   7.9200000e+03   6.2901470e+00
   7.9460000e+03   6.2482945e+00
   7.9700000e+03   6.1964855e+00
   7.9950000e+03   6.1483171e+00
   8.0230000e+03   6.1056777e+00
   8.0460000e+03   6.0548730e+00
   8.0700000e+03   6.0199016e+00
   8.0960000e+03   5.9942057e+00
   8.1180000e+03   5.9515702e+00
   8.1450000e+03   5.9331645e+00
   8.1730000e+03   5.8914539e+00
   8.2050000e+03   5.8571402e+00
   8.2320000e+03   5.8213823e+00
   8.2580000e+03   5.7956389e+00
   8.2840000e+03   5.7670504e+00
   8.3120000e+03   5.7297988e+00
   8.3360000e+03   5.7091305e+00
   8.3620000e+03   5.6603878e+00
   8.3840000e+03   5.6233519e+00
   8.4080000e+03   5.6006166e+00
   8.4310000e+03   5.5732374e+00
   8.4590000e+03   5.5496961e+00
   8.4880000e+03   5.5250537e+00
   8.5120000e+03   5.5056236e+00
   8.5410000e+03   5.5036906e+00
   8.5620000e+03   5.4931746e+00
   8.5870000e+03   5.4787981e+00
   8.6110000e+03   5.4630680e+00
   8.6410000e+03   5.4480347e+00
   8.6710000e+03   5.4364723e+00
   8.6890000e+03   5.4288712e+00
   8.7200000e+03   5.4295670e+00
   8.7440000e+03   5.4215730e+00
   8.7700000e+03   5.4167250e+00
   8.7930000e+03   5.4100789e+00
   8.8160000e+03   5.3972706e+00
   8.8440000e+03   5.3955327e+00
   8.8690000e+03   5.3879249e+00
   8.8910000e+03   5.3949597e+00
   8.9160000e+03   5.3902147e+00
   8.9360000e+03   5.3819427e+00
   8.9560000e+03   5.3805355e+00
   8.9770000e+03   5.3739660e+00
   9.0020000e+03   5.3682176e+00
   9.0230000e+03   5.3679526e+00
   9.0500000e+03   5.3627157e+00
   9.0700000e+03   5.3559408e+00
   9.0910000e+03   5.3588221e+00
   9.1160000e+03   5.3664613e+00
   9.1340000e+03   5.3608679e+00
   9.1590000e+03   5.3618894e+00
   9.1840000e+03   5.3571891e+00
   9.2170000e+03   5.3611876e+00
   9.2420000e+03   5.3594884e+00
   9.2660000e+03   5.3544757e+00
   9.2920000e+03   5.3554168e+00
   9.3190000e+03   5.3561282e+00
   9.3410000e+03   5.3500578e+00
   9.3680000e+03   5.3437565e+00
   9.3890000e+03   5.3452523e+00
   9.4220000e+03   5.3485472e+00
   9.4510000e+03   5.3478916e+00
   9.4700000e+03   5.3356225e+00
   9.4890000e+03   5.3291813e+00
   9.5110000e+03   5.3270683e+00
   9.5400000e+03   5.3264802e+00
   9.5680000e+03   5.3279102e+00
   9.5970000e+03   5.3359112e+00
   9.6200000e+03   5.3273637e+00
   9.6430000e+03   5.3251808e+00
   9.6730000e+03   5.3140056e+00
   9.6970000e+03   5.3059544e+00
   9.7200000e+03   5.3019619e+00
   9.7410000e+03   5.2933673e+00
   9.7720000e+03   5.2792811e+00
   9.7990000e+03   5.2611864e+00
   9.8170000e+03   5.2477463e+00
   9.8430000e+03   5.2353425e+00
   9.8730000e+03   5.2198411e+00
   9.8930000e+03   5.1923321e+00
   9.9180000e+03   5.1811203e+00
   9.9460000e+03   5.1688609e+00
   9.9710000e+03   5.1488323e+00
   1.0002000e+04   5.1307043e+00
   1.0021000e+04   5.1078482e+00
   1.0049000e+04   5.0954001e+00
   1.0075000e+04   5.0719121e+00
   1.0105000e+04   5.0434753e+00
   1.0130000e+04   5.0107522e+00
   1.0147000e+04   4.9833706e+00
   1.0173000e+04   4.9614190e+00
   1.0197000e+04   4.9330976e+00
   1.0223000e+04   4.9213387e+00
   1.0245000e+04   4.9020111e+00
   1.0276000e+04   4.8826703e+00
   1.0301000e+04   4.8493757e+00
   1.0330000e+04   4.8388817e+00
   1.0351000e+04   4.8096925e+00
   1.0372000e+04   4.7822107e+00
   1.0401000e+04   4.7646038e+00
   1.0430000e+04   4.7330160e+00
   1.0462000e+04   4.7104099e+00
   1.0479000e+04   4.6873501e+00
   1.0505000e+04   4.6794833e+00
   1.0534000e+04   4.6559498e+00
   1.0564000e+04   4.6366797e+00
   1.0590000e+04   4.6183917e+00
   1.0616000e+04   4.5995543e+00
   1.0639000e+04   4.5877644e+00
   1.0661000e+04   4.5604957e+00
   1.0692000e+04   4.5463502e+00
   1.0716000e+04   4.5349994e+00
   1.0737000e+04   4.5258631e+00
   1.0763000e+04   4.5135993e+00
   1.0790000e+04   4.4902094e+00
   1.0810000e+04   4.4775725e+00
   1.0833000e+04   4.4654536e+00
   1.0857000e+04   4.4562645e+00
   1.0884000e+04   4.4406747e+00
   1.0906000e+04   4.4297322e+00
   1.0929000e+04   4.4265929e+00
   1.0955000e+04   4.4127363e+00
   1.0979000e+04   4.4024410e+00
   1.1000000e+04   4.3893197e+00
   1.1022000e+04   4.3818725e+00
   1.1048000e+04   4.3731704e+00
   1.1069000e+04   4.3640107e+00
   1.1092000e+04   4.3569776e+00
   1.1122000e+04   4.3535333e+00
   1.1152000e+04   4.3450130e+00
   1.1179000e+04   4.3397826e+00
   1.1201000e+04   4.3342491e+00
   1.1225000e+04   4.3265276e+00
   1.1252000e+04   4.3155540e+00
   1.1283000e+04   4.3079723e+00
   1.1306000e+04   4.2994549e+00
   1.1331000e+04   4.2990075e+00
   1.1359000e+04   4.2922759e+00
   1.1382000e+04   4.2810309e+00
   1.1407000e+04   4.2757395e+00
   1.1429000e+04   4.2631678e+00
   1.1455000e+04   4.2592075e+00
   1.1481000e+04   4.2531994e+00
   1.1510000e+04   4.2487076e+00
   1.1534000e+04   4.2454660e+00
   1.1562000e+04   4.2400868e+00
   1.1591000e+04   4.2350497e+00
   1.1610000e+04   4.2258067e+00
   1.1633000e+04   4.2192293e+00
   1.1660000e+04   4.2183182e+00
   1.1683000e+04   4.2166859e+00
   1.1703000e+04   4.2139672e+00
   1.1726000e+04   4.2080057e+00
   1.1747000e+04   4.2013102e+00
   1.1769000e+04   4.1990407e+00
   1.1792000e+04   4.1861736e+00
   1.1815000e+04   4.1722723e+00
   1.1834000e+04   4.1630678e+00
   1.1858000e+04   4.1558778e+00
   1.1883000e+04   4.1486530e+00
   1.1906000e+04   4.1463623e+00
   1.1931000e+04   4.1379904e+00
   1.1961000e+04   4.1281682e+00
   1.1985000e+04   4.1096272e+00
   1.2007000e+04   4.1017667e+00
   1.2032000e+04   4.0982912e+00
   1.2055000e+04   4.0876083e+00
   1.2079000e+04   4.0801858e+00
   1.2102000e+04   4.0706142e+00
   1.2126000e+04   4.0594738e+00
   1.2153000e+04   4.0416849e+00
   1.2174000e+04   4.0293263e+00
   1.2194000e+04   4.0218328e+00
   1.2219000e+04   4.0110394e+00
   1.2242000e+04   3.9996271e+00
   1.2265000e+04   3.9859402e+00
   1.2293000e+04   3.9698959e+00
   1.2320000e+04   3.9536333e+00
   1.2349000e+04   3.9329018e+00
   1.2382000e+04   3.9110079e+00
   1.2408000e+04   3.8941696e+00
   1.2435000e+04   3.8753773e+00
   1.2461000e+04   3.8583032e+00
   1.2484000e+04   3.8364598e+00
   1.2511000e+04   3.8289351e+00
   1.2542000e+04   3.8080846e+00
   1.2568000e+04   3.7891645e+00
   1.2601000e+04   3.7682797e+00
   1.2623000e+04   3.7478382e+00
   1.2641000e+04   3.7352460e+00
   1.2670000e+04   3.7279804e+00
   1.2703000e+04   3.7091468e+00
   1.2728000e+04   3.6909825e+00
   1.2756000e+04   3.6780209e+00
   1.2786000e+04   3.6617820e+00
   1.2814000e+04   3.6417340e+00
   1.2835000e+04   3.6251960e+00
   1.2851000e+04   3.6134926e+00
   1.2873000e+04   3.6076299e+00
   1.2896000e+04   3.5991809e+00
   1.2917000e+04   3.5893074e+00
   1.2936000e+04   3.5790162e+00
   1.2963000e+04   3.5674622e+00
   1.2982000e+04   3.5582220e+00
   1.3005000e+04   3.5508316e+00
   1.3034000e+04   3.5404260e+00
   1.3057000e+04   3.5281410e+00
   1.3078000e+04   3.5226224e+00
   1.3102000e+04   3.5156242e+00
   1.3124000e+04   3.5063713e+00
   1.3152000e+04   3.5004601e+00
   1.3182000e+04   3.4910434e+00
   1.3208000e+04   3.4813044e+00
   1.3232000e+04   3.4702141e+00
   1.3250000e+04   3.4640359e+00
   1.3276000e+04   3.4563781e+00
   1.3298000e+04   3.4487026e+00
   1.3320000e+04   3.4431316e+00
   1.3351000e+04   3.4352026e+00
   1.3377000e+04   3.4230691e+00
   1.3401000e+04   3.4141131e+00
   1.3429000e+04   3.4075105e+00
   1.3458000e+04   3.3997173e+00
   1.3478000e+04   3.3912178e+00
   1.3504000e+04   3.3835678e+00
   1.3528000e+04   3.3765438e+00
   1.3550000e+04   3.3697706e+00
   1.3580000e+04   3.3665700e+00
   1.3606000e+04   3.3592496e+00
   1.3627000e+04   3.3553495e+00
   1.3659000e+04   3.3488853e+00
   1.3687000e+04   3.3381519e+00
   1.3706000e+04   3.3296303e+00
   1.3734000e+04   3.3272779e+00
   1.3763000e+04   3.3194871e+00
   1.3787000e+04   3.3123119e+00
   1.3816000e+04   3.3048137e+00
   1.3847000e+04   3.2964006e+00
   1.3873000e+04   3.2860117e+00
   1.3894000e+04   3.2808814e+00
   1.3922000e+04   3.2735830e+00
   1.3946000e+04   3.2647253e+00
   1.3966000e+04   3.2586564e+00
   1.3996000e+04   3.2529317e+00
   1.4019000e+04   3.2444687e+00
   1.4043000e+04   3.2398537e+00
   1.4073000e+04   3.2329863e+00
   1.4092000e+04   3.2257906e+00
   1.4123000e+04   3.2208550e+00
   1.4156000e+04   3.2122645e+00
   1.4179000e+04   3.2072666e+00
   1.4208000e+04   3.1979194e+00
   1.4230000e+04   3.1908024e+00
   1.4252000e+04   3.1846191e+00
   1.4275000e+04   3.1759212e+00
   1.4295000e+04   3.1672558e+00
   1.4316000e+04   3.1596600e+00
   1.4342000e+04   3.1530291e+00
   1.4368000e+04   3.1413362e+00
   1.4393000e+04   3.1304224e+00
   1.4419000e+04   3.1193520e+00
   1.4446000e+04   3.1097382e+00
   1.4470000e+04   3.1014426e+00
   1.4496000e+04   3.0895854e+00
   1.4516000e+04   3.0817812e+00
   1.4536000e+04   3.0737377e+00
   1.4553000e+04   3.0659798e+00
   1.4573000e+04   3.0592969e+00
   1.4603000e+04   3.0483523e+00
   1.4632000e+04   3.0387424e+00
   1.4656000e+04   3.0279496e+00
   1.4688000e+04   3.0171613e+00
   1.4715000e+04   3.0019536e+00
   1.4738000e+04   2.9877213e+00
   1.4760000e+04   2.9802562e+00
   1.4788000e+04   2.9733029e+00
   1.4816000e+04   2.9578798e+00
   1.4839000e+04   2.9441830e+00
   1.4862000e+04   2.9340128e+00
   1.4889000e+04   2.9237644e+00
   1.4917000e+04   2.9135847e+00
   1.4938000e+04   2.9027593e+00
   1.4961000e+04   2.8962929e+00
   1.4986000e+04   2.8863855e+00
   1.5011000e+04   2.8758969e+00
   1.5040000e+04   2.8679606e+00
   1.5058000e+04   2.8554054e+00
   1.5083000e+04   2.8453941e+00
   1.5108000e+04   2.8395715e+00
   1.5135000e+04   2.8279203e+00
   1.5166000e+04   2.8207861e+00
   1.5185000e+04   2.8109494e+00
   1.5217000e+04   2.8072351e+00
   1.5243000e+04   2.7983813e+00
   1.5264000e+04   2.7945949e+00
   1.5288000e+04   2.7900690e+00
   1.5311000e+04   2.7832439e+00
   1.5334000e+04   2.7761122e+00
   1.5359000e+04   2.7722033e+00
   1.5386000e+04   2.7642731e+00
   1.5409000e+04   2.7571395e+00
   1.5432000e+04   2.7510028e+00
   1.5455000e+04   2.7471752e+00
   1.5481000e+04   2.7421528e+00
   1.5508000e+04   2.7362326e+00
   1.5533000e+04   2.7294191e+00
   1.5554000e+04   2.7233681e+00
   1.5582000e+04   2.7160605e+00
   1.5612000e+04   2.7087047e+00
   1.5639000e+04   2.6983186e+00
   1.5661000e+04   2.6907165e+00
   1.5686000e+04   2.6831422e+00
   1.5707000e+04   2.6788383e+00
   1.5728000e+04   2.6736124e+00
   1.5750000e+04   2.6697132e+00
   1.5777000e+04   2.6639592e+00
   1.5798000e+04   2.6571565e+00
   1.5825000e+04   2.6477893e+00
   1.5846000e+04   2.6400797e+00
   1.5872000e+04   2.6365007e+00
   1.5904000e+04   2.6284180e+00
   1.5929000e+04   2.6225738e+00
   1.5952000e+04   2.6152562e+00
   1.5977000e+04   2.6074200e+00
   1.5995000e+04   2.5998243e+00
   1.6017000e+04   2.5930438e+00
   1.6031000e+04   2.5881670e+00
   1.6062000e+04   2.5852331e+00
   1.6086000e+04   2.5768763e+00
   1.6112000e+04   2.5695517e+00
   1.6141000e+04   2.5631260e+00
   1.6169000e+04   2.5550102e+00
   1.6195000e+04   2.5464945e+00
   1.6222000e+04   2.5398294e+00
   1.6247000e+04   2.5329693e+00
   1.6273000e+04   2.5229121e+00
   1.6302000e+04   2.5162084e+00
   1.6326000e+04   2.5114261e+00
   1.6353000e+04   2.5057228e+00
   1.6374000e+04   2.5003750e+00
   1.6402000e+04   2.4926089e+00
   1.6425000e+04   2.4864716e+00
   1.6449000e+04   2.4817085e+00
   1.6476000e+04   2.4760580e+00
   1.6501000e+04   2.4720706e+00
   1.6529000e+04   2.4643162e+00
   1.6551000e+04   2.4593191e+00
   1.6578000e+04   2.4544440e+00
   1.6603000e+04   2.4457366e+00
   1.6629000e+04   2.4416734e+00
   1.6652000e+04   2.4352660e+00
   1.6671000e+04   2.4292531e+00
   1.6694000e+04   2.4237108e+00
   1.6726000e+04   2.4197265e+00
   1.6752000e+04   2.4142867e+00
   1.6776000e+04   2.4073450e+00
   1.6794000e+04   2.3986084e+00
   1.6817000e+04   2.3914525e+00
   1.6839000e+04   2.3859070e+00
   1.6860000e+04   2.3806680e+00
   1.6883000e+04   2.3758697e+00
   1.6907000e+04   2.3687296e+00
   1.6935000e+04   2.3617929e+00
   1.6950000e+04   2.3572286e+00
   1.6975000e+04   2.3545000e+00
   1.6997000e+04   2.3479432e+00
   1.7025000e+04   2.3404573e+00
   1.7052000e+04   2.3347505e+00
   1.7079000e+04   2.3257077e+00
   1.7104000e+04   2.3199405e+00
   1.7132000e+04   2.3155741e+00
   1.7161000e+04   2.3098524e+00
   1.7184000e+04   2.3017023e+00
   1.7207000e+04   2.2953006e+00
   1.7233000e+04   2.2911313e+00
   1.7254000e+04   2.2850553e+00
   1.7281000e+04   2.2798195e+00
   1.7301000e+04   2.2728701e+00
   1.7327000e+04   2.2682010e+00
   1.7349000e+04   2.2617917e+00
   1.7371000e+04   2.2551147e+00
   1.7394000e+04   2.2501210e+00
   1.7420000e+04   2.2455290e+00
   1.7445000e+04   2.2401272e+00
   1.7471000e+04   2.2345974e+00
   1.7496000e+04   2.2281046e+00
   1.7526000e+04   2.2222637e+00
   1.7552000e+04   2.2166792e+00
   1.7579000e+04   2.2115935e+00
   1.7615000e+04   2.2045394e+00
   1.7642000e+04   2.1957565e+00
   1.7669000e+04   2.1895730e+00
   1.7692000e+04   2.1849302e+00
   1.7712000e+04   2.1797727e+00
   1.7737000e+04   2.1744291e+00
   1.7757000e+04   2.1673253e+00
   1.7780000e+04   2.1632970e+00
   1.7802000e+04   2.1579278e+00
   1.7828000e+04   2.1506308e+00
   1.7853000e+04   2.1444616e+00
   1.7878000e+04   2.1380409e+00
   1.7900000e+04   2.1351327e+00
   1.7927000e+04   2.1293599e+00
   1.7950000e+04   2.1239067e+00
   1.7976000e+04   2.1186970e+00
   1.8001000e+04   2.1125740e+00
   1.8030000e+04   2.1070250e+00
   1.8060000e+04   2.1022693e+00
   1.8085000e+04   2.0985275e+00
   1.8112000e+04   2.0960042e+00
   1.8138000e+04   2.0903586e+00
   1.8161000e+04   2.0837357e+00
   1.8183000e+04   2.0803801e+00
   1.8201000e+04   2.0768124e+00
   1.8227000e+04   2.0724941e+00
   1.8253000e+04   2.0665745e+00
   1.8283000e+04   2.0619242e+00
   1.8307000e+04   2.0568118e+00
   1.8336000e+04   2.0516878e+00
   1.8360000e+04   2.0457364e+00
   1.8391000e+04   2.0406347e+00
   1.8412000e+04   2.0349218e+00
   1.8442000e+04   2.0317703e+00
   1.8463000e+04   2.0273223e+00
   1.8493000e+04   2.0240411e+00
   1.8517000e+04   2.0186596e+00
   1.8542000e+04   2.0161339e+00
   1.8572000e+04   2.0134082e+00
   1.8594000e+04   2.0056445e+00
   1.8620000e+04   2.0018768e+00
   1.8648000e+04   1.9964564e+00
   1.8673000e+04   1.9910813e+00
   1.8695000e+04   1.9861744e+00
   1.8720000e+04   1.9838665e+00
   1.8750000e+04   1.9805710e+00
   1.8770000e+04   1.9764298e+00
   1.8799000e+04   1.9731458e+00
   1.8826000e+04   1.9678388e+00
   1.8858000e+04   1.9630467e+00
   1.8883000e+04   1.9539552e+00
   1.8910000e+04   1.9480491e+00
   1.8937000e+04   1.9396917e+00
   1.8961000e+04   1.9344155e+00
   1.8987000e+04   1.9293856e+00
   1.9013000e+04   1.9214714e+00
   1.9035000e+04   1.9151920e+00
   1.9058000e+04   1.9108244e+00
   1.9084000e+04   1.9063508e+00
   1.9111000e+04   1.9009265e+00
   1.9133000e+04   1.8957284e+00
   1.9165000e+04   1.8902037e+00
   1.9189000e+04   1.8820991e+00
   1.9211000e+04   1.8788613e+00
   1.9233000e+04   1.8745866e+00
   1.9255000e+04   1.8698773e+00
   1.9279000e+04   1.8648945e+00
   1.9300000e+04   1.8609386e+00
   1.9323000e+04   1.8553754e+00
   1.9350000e+04   1.8506188e+00
   1.9380000e+04   1.8462982e+00
   1.9401000e+04   1.8407181e+00
   1.9424000e+04   1.8361971e+00
   1.9447000e+04   1.8333706e+00
   1.9475000e+04   1.8288267e+00
   1.9502000e+04   1.8229387e+00
   1.9526000e+04   1.8190635e+00
   1.9549000e+04   1.8137639e+00
   1.9576000e+04   1.8069475e+00
   1.9605000e+04   1.8003121e+00
   1.9633000e+04   1.7949289e+00
   1.9658000e+04   1.7908965e+00
   1.9683000e+04   1.7844387e+00
   1.9706000e+04   1.7786650e+00
   1.9725000e+04   1.7738667e+00
   1.9747000e+04   1.7689431e+00
   1.9775000e+04   1.7642397e+00
   1.9802000e+04   1.7587271e+00
   1.9829000e+04   1.7538230e+00
   1.9856000e+04   1.7484424e+00
   1.9881000e+04   1.7415666e+00
   1.9901000e+04   1.7363217e+00
   1.9928000e+04   1.7317926e+00
   1.9955000e+04   1.7277278e+00
   1.9979000e+04   1.7244087e+00
   2.0008000e+04   1.7206880e+00
   2.0030000e+04   1.7155846e+00
   2.0052000e+04   1.7110470e+00
   2.0071000e+04   1.7081689e+00
   2.0094000e+04   1.7048458e+00
   2.0116000e+04   1.7014382e+00
   2.0146000e+04   1.6970156e+00
   2.0171000e+04   1.6918638e+00
   2.0196000e+04   1.6860827e+00
   2.0226000e+04   1.6827486e+00
   2.0251000e+04   1.6785191e+00
   2.0270000e+04   1.6726594e+00
   2.0297000e+04   1.6682628e+00
   2.0327000e+04   1.6645728e+00
   2.0350000e+04   1.6575888e+00
   2.0376000e+04   1.6559148e+00
   2.0404000e+04   1.6511548e+00
   2.0429000e+04   1.6472249e+00
   2.0454000e+04   1.6426034e+00
   2.0476000e+04   1.6369315e+00
   2.0501000e+04   1.6329106e+00
   2.0526000e+04   1.6315523e+00
   2.0556000e+04   1.6279305e+00
   2.0580000e+04   1.6230938e+00
   2.0605000e+04   1.6190566e+00
   2.0630000e+04   1.6159059e+00
   2.0645000e+04   1.6132770e+00
   2.0674000e+04   1.6117076e+00
   2.0702000e+04   1.6066859e+00
   2.0725000e+04   1.6025110e+00
   2.0743000e+04   1.5992100e+00
   2.0766000e+04   1.5967419e+00
   2.0787000e+04   1.5929210e+00
   2.0808000e+04   1.5892656e+00
   2.0834000e+04   1.5858194e+00
   2.0860000e+04   1.5822069e+00
   2.0885000e+04   1.5786549e+00
   2.0910000e+04   1.5759949e+00
   2.0937000e+04   1.5736900e+00
   2.0960000e+04   1.5695975e+00
   2.0982000e+04   1.5671339e+00
   2.1012000e+04   1.5629700e+00
   2.1036000e+04   1.5579252e+00
   2.1061000e+04   1.5556007e+00
   2.1084000e+04   1.5524283e+00
   2.1108000e+04   1.5491453e+00
   2.1129000e+04   1.5455549e+00
   2.1149000e+04   1.5415879e+00
   2.1175000e+04   1.5399258e+00
   2.1197000e+04   1.5358862e+00
   2.1223000e+04   1.5322678e+00
   2.1251000e+04   1.5287206e+00
   2.1279000e+04   1.5240373e+00
   2.1302000e+04   1.5174683e+00
   2.1324000e+04   1.5121553e+00
   2.1356000e+04   1.5087369e+00
   2.1378000e+04   1.5042687e+00
   2.1403000e+04   1.4996428e+00
   2.1419000e+04   1.4952082e+00
   2.1446000e+04   1.4938928e+00
   2.1477000e+04   1.4895465e+00
   2.1508000e+04   1.4830234e+00
   2.1533000e+04   1.4788044e+00
   2.1553000e+04   1.4753277e+00
   2.1581000e+04   1.4727457e+00
   2.1608000e+04   1.4674471e+00
   2.1636000e+04   1.4627303e+00
   2.1665000e+04   1.4591383e+00
   2.1687000e+04   1.4554306e+00
   2.1712000e+04   1.4508836e+00
   2.1740000e+04   1.4463312e+00
   2.1765000e+04   1.4413432e+00
   2.1788000e+04   1.4368072e+00
   2.1814000e+04   1.4334682e+00
   2.1835000e+04   1.4285184e+00
   2.1859000e+04   1.4248802e+00
   2.1886000e+04   1.4214692e+00
   2.1908000e+04   1.4162305e+00
   2.1934000e+04   1.4131511e+00
   2.1957000e+04   1.4094447e+00
   2.1978000e+04   1.4063483e+00
   2.2001000e+04   1.4022870e+00
   2.2028000e+04   1.3989435e+00
   2.2058000e+04   1.3944538e+00
   2.2080000e+04   1.3907794e+00
   2.2104000e+04   1.3876257e+00
   2.2129000e+04   1.3856701e+00
   2.2156000e+04   1.3821189e+00
   2.2181000e+04   1.3788273e+00
   2.2212000e+04   1.3762900e+00
   2.2235000e+04   1.3721845e+00
   2.2251000e+04   1.3687501e+00
   2.2280000e+04   1.3661750e+00
   2.2310000e+04   1.3620431e+00
   2.2335000e+04   1.3576385e+00
   2.2364000e+04   1.3544327e+00
   2.2392000e+04   1.3511370e+00
   2.2418000e+04   1.3467105e+00
   2.2446000e+04   1.3433378e+00
   2.2470000e+04   1.3397753e+00
   2.2491000e+04   1.3364585e+00
   2.2511000e+04   1.3329231e+00
   2.2536000e+04   1.3307569e+00
   2.2566000e+04   1.3271280e+00
   2.2594000e+04   1.3234770e+00
   2.2623000e+04   1.3203457e+00
   2.2647000e+04   1.3160361e+00
   2.2676000e+04   1.3124139e+00
   2.2696000e+04   1.3089199e+00
   2.2724000e+04   1.3061903e+00
   2.2744000e+04   1.3022484e+00
   2.2770000e+04   1.3006925e+00
   2.2794000e+04   1.2972512e+00
   2.2817000e+04   1.2951515e+00
   2.2844000e+04   1.2932866e+00
   2.2865000e+04   1.2901555e+00
   2.2892000e+04   1.2874046e+00
   2.2914000e+04   1.2838459e+00
   2.2946000e+04   1.2805342e+00
   2.2968000e+04   1.2773026e+00
   2.2992000e+04   1.2738509e+00
   2.3017000e+04   1.2704760e+00
   2.3040000e+04   1.2677447e+00
   2.3063000e+04   1.2655247e+00
   2.3090000e+04   1.2631609e+00
   2.3125000e+04   1.2589462e+00
   2.3155000e+04   1.2541713e+00
   2.3179000e+04   1.2504900e+00
   2.3202000e+04   1.2474111e+00
   2.3227000e+04   1.2445447e+00
   2.3251000e+04   1.2423340e+00
   2.3273000e+04   1.2397246e+00
   2.3295000e+04   1.2366496e+00
   2.3319000e+04   1.2340331e+00
   2.3344000e+04   1.2316071e+00
   2.3366000e+04   1.2290622e+00
   2.3391000e+04   1.2265213e+00
   2.3420000e+04   1.2229730e+00
   2.3445000e+04   1.2200609e+00
   2.3468000e+04   1.2166966e+00
   2.3489000e+04   1.2138731e+00
   2.3512000e+04   1.2098691e+00
   2.3542000e+04   1.2088108e+00
   2.3565000e+04   1.2047621e+00
   2.3590000e+04   1.2030356e+00
   2.3621000e+04   1.1998172e+00
   2.3647000e+04   1.1947750e+00
   2.3674000e+04   1.1916997e+00
   2.3702000e+04   1.1885614e+00
   2.3725000e+04   1.1849244e+00
   2.3746000e+04   1.1826676e+00
   2.3772000e+04   1.1812572e+00
   2.3798000e+04   1.1768770e+00
   2.3820000e+04   1.1732881e+00
   2.3843000e+04   1.1703451e+00
   2.3869000e+04   1.1687745e+00
   2.3894000e+04   1.1649694e+00
   2.3925000e+04   1.1626659e+00
   2.3947000e+04   1.1591245e+00
   2.3981000e+04   1.1566838e+00
   2.4007000e+04   1.1517804e+00
   2.4035000e+04   1.1496016e+00
   2.4059000e+04   1.1462080e+00
   2.4082000e+04   1.1435234e+00
   2.4105000e+04   1.1399281e+00
   2.4129000e+04   1.1365512e+00
   2.4153000e+04   1.1331265e+00
   2.4168000e+04   1.1293639e+00
   2.4187000e+04   1.1280906e+00
   2.4211000e+04   1.1269390e+00
   2.4234000e+04   1.1248480e+00
   2.4259000e+04   1.1221342e+00
   2.4287000e+04   1.1182961e+00
   2.4312000e+04   1.1134339e+00
   2.4334000e+04   1.1111723e+00
   2.4359000e+04   1.1085902e+00
   2.4388000e+04   1.1072464e+00
   2.4417000e+04   1.1033559e+00
   2.4440000e+04   1.0992983e+00
   2.4462000e+04   1.0960038e+00
   2.4489000e+04   1.0935187e+00
   2.4517000e+04   1.0912933e+00
   2.4545000e+04   1.0882894e+00
   2.4573000e+04   1.0864624e+00
   2.4595000e+04   1.0835968e+00
   2.4614000e+04   1.0816309e+00
   2.4648000e+04   1.0792651e+00
   2.4678000e+04   1.0764645e+00
   2.4698000e+04   1.0733706e+00
   2.4721000e+04   1.0717647e+00
   2.4751000e+04   1.0701455e+00
   2.4776000e+04   1.0664013e+00
   2.4799000e+04   1.0643156e+00
   2.4822000e+04   1.0627273e+00
   2.4845000e+04   1.0604906e+00
   2.4865000e+04   1.0571499e+00
   2.4894000e+04   1.0550662e+00
   2.4913000e+04   1.0531251e+00
   2.4936000e+04   1.0509432e+00
   2.4964000e+04   1.0487677e+00
   2.4991000e+04   1.0468849e+00
   2.5021000e+04   1.0431474e+00
   2.5041000e+04   1.0394092e+00
   2.5068000e+04   1.0371488e+00
   2.5091000e+04   1.0348356e+00
   2.5115000e+04   1.0324326e+00
   2.5141000e+04   1.0301038e+00
   2.5169000e+04   1.0272542e+00
   2.5194000e+04   1.0248241e+00
   2.5218000e+04   1.0228682e+00
   2.5251000e+04   1.0200174e+00
   2.5275000e+04   1.0174121e+00
   2.5302000e+04   1.0155876e+00
   2.5326000e+04   1.0127086e+00
   2.5344000e+04   1.0112406e+00
   2.5359000e+04   1.0092400e+00
   2.5387000e+04   1.0081806e+00
   2.5412000e+04   1.0043931e+00
   2.5433000e+04   1.0006761e+00
   2.5461000e+04   9.9821811e-01
   2.5483000e+04   9.9467329e-01
   2.5515000e+04   9.9234259e-01
   2.5544000e+04   9.8909524e-01
   2.5572000e+04   9.8767447e-01
   2.5597000e+04   9.8437325e-01
   2.5624000e+04   9.8209480e-01
   2.5649000e+04   9.8016570e-01
   2.5674000e+04   9.7788506e-01
   2.5702000e+04   9.7495475e-01
   2.5730000e+04   9.7246575e-01
   2.5755000e+04   9.6878006e-01
   2.5782000e+04   9.6606191e-01
   2.5811000e+04   9.6405694e-01
   2.5831000e+04   9.6073198e-01
   2.5849000e+04   9.5910265e-01
   2.5871000e+04   9.5724875e-01
   2.5899000e+04   9.5478671e-01
   2.5920000e+04   9.5267513e-01
   2.5948000e+04   9.5046242e-01
   2.5976000e+04   9.4807891e-01
   2.5999000e+04   9.4561871e-01
   2.6016000e+04   9.4273237e-01
   2.6037000e+04   9.4160448e-01
   2.6058000e+04   9.3969517e-01
   2.6087000e+04   9.3748921e-01
   2.6113000e+04   9.3468114e-01
   2.6136000e+04   9.3148425e-01
   2.6157000e+04   9.2887224e-01
   2.6181000e+04   9.2771271e-01
   2.6205000e+04   9.2528816e-01
   2.6227000e+04   9.2184644e-01
   2.6255000e+04   9.2028533e-01
   2.6285000e+04   9.1794334e-01
   2.6311000e+04   9.1657005e-01
   2.6335000e+04   9.1541312e-01
   2.6364000e+04   9.1383932e-01
   2.6390000e+04   9.1141844e-01
   2.6416000e+04   9.0847474e-01
   2.6448000e+04   9.0525151e-01
   2.6474000e+04   9.0204564e-01
   2.6501000e+04   8.9890609e-01
   2.6525000e+04   8.9568602e-01
   2.6551000e+04   8.9488296e-01
   2.6573000e+04   8.9237249e-01
   2.6602000e+04   8.9114147e-01
   2.6622000e+04   8.8823571e-01
   2.6644000e+04   8.8684724e-01
   2.6671000e+04   8.8533825e-01
   2.6701000e+04   8.8342695e-01
   2.6729000e+04   8.8104858e-01
   2.6749000e+04   8.7807994e-01
   2.6773000e+04   8.7574302e-01
   2.6796000e+04   8.7291943e-01
   2.6827000e+04   8.7078501e-01
   2.6852000e+04   8.6864157e-01
   2.6874000e+04   8.6638029e-01
   2.6901000e+04   8.6441245e-01
   2.6920000e+04   8.6229261e-01
   2.6945000e+04   8.6075556e-01
   2.6972000e+04   8.5870496e-01
   2.6995000e+04   8.5651769e-01
   2.7017000e+04   8.5503431e-01
   2.7046000e+04   8.5298006e-01
   2.7071000e+04   8.5108482e-01
   2.7098000e+04   8.4841386e-01
   2.7120000e+04   8.4572792e-01
   2.7144000e+04   8.4377360e-01
   2.7175000e+04   8.4149873e-01
   2.7197000e+04   8.3874765e-01
   2.7222000e+04   8.3753618e-01
   2.7247000e+04   8.3507242e-01
   2.7275000e+04   8.3124153e-01
   2.7299000e+04   8.2991583e-01
   2.7323000e+04   8.2788774e-01
   2.7353000e+04   8.2519450e-01
   2.7377000e+04   8.2292200e-01
   2.7405000e+04   8.2049956e-01
   2.7432000e+04   8.1878709e-01
   2.7462000e+04   8.1636442e-01
   2.7491000e+04   8.1405057e-01
   2.7517000e+04   8.1132917e-01
   2.7538000e+04   8.0941141e-01
   2.7563000e+04   8.0783695e-01
   2.7580000e+04   8.0552551e-01
   2.7601000e+04   8.0472836e-01
   2.7623000e+04   8.0357654e-01
   2.7656000e+04   8.0107043e-01
   2.7688000e+04   7.9913824e-01
   2.7710000e+04   7.9636523e-01
   2.7734000e+04   7.9418779e-01
   2.7757000e+04   7.9233850e-01
   2.7779000e+04   7.9125507e-01
   2.7807000e+04   7.8917921e-01
   2.7833000e+04   7.8645485e-01
   2.7859000e+04   7.8536763e-01
   2.7888000e+04   7.8276746e-01
   2.7917000e+04   7.8071071e-01
   2.7938000e+04   7.7876307e-01
   2.7961000e+04   7.7681042e-01
   2.7986000e+04   7.7513871e-01
   2.8017000e+04   7.7424412e-01
   2.8036000e+04   7.7160327e-01
   2.8061000e+04   7.7017617e-01
   2.8084000e+04   7.6812873e-01
   2.8112000e+04   7.6641867e-01
   2.8133000e+04   7.6468550e-01
   2.8153000e+04   7.6361166e-01
   2.8181000e+04   7.6199695e-01
   2.8212000e+04   7.5954983e-01
   2.8233000e+04   7.5810383e-01
   2.8253000e+04   7.5648542e-01
   2.8288000e+04   7.5442091e-01
   2.8316000e+04   7.5138369e-01
   2.8337000e+04   7.4955557e-01
   2.8365000e+04   7.4733069e-01
   2.8385000e+04   7.4449776e-01
   2.8409000e+04   7.4314470e-01
   2.8444000e+04   7.4102305e-01
   2.8473000e+04   7.3793887e-01
   2.8498000e+04   7.3563204e-01
   2.8519000e+04   7.3407894e-01
   2.8537000e+04   7.3324619e-01
   2.8559000e+04   7.3136433e-01
   2.8587000e+04   7.2980068e-01
   2.8602000e+04   7.2789720e-01
   2.8634000e+04   7.2731054e-01
   2.8652000e+04   7.2501375e-01
   2.8675000e+04   7.2432789e-01
   2.8707000e+04   7.2273289e-01
   2.8731000e+04   7.2010587e-01
   2.8755000e+04   7.1780557e-01
   2.8780000e+04   7.1594272e-01
   2.8808000e+04   7.1430992e-01
   2.8827000e+04   7.1291857e-01
   2.8855000e+04   7.1155526e-01
   2.8882000e+04   7.0955760e-01
   2.8910000e+04   7.0786789e-01
   2.8937000e+04   7.0518978e-01
   2.8965000e+04   7.0325611e-01
   2.8991000e+04   7.0142901e-01
   2.9014000e+04   6.9937662e-01
   2.9044000e+04   6.9822907e-01
   2.9072000e+04   6.9585950e-01
   2.9100000e+04   6.9372639e-01
   2.9126000e+04   6.9242005e-01
   2.9155000e+04   6.9072521e-01
   2.9182000e+04   6.8836173e-01
   2.9208000e+04   6.8606363e-01
   2.9232000e+04   6.8405266e-01
   2.9260000e+04   6.8185541e-01
   2.9289000e+04   6.7947448e-01
   2.9315000e+04   6.7785948e-01
   2.9341000e+04   6.7555693e-01
   2.9366000e+04   6.7419088e-01
   2.9390000e+04   6.7317496e-01
   2.9415000e+04   6.7259473e-01
   2.9444000e+04   6.7053968e-01
   2.9472000e+04   6.6838761e-01
   2.9493000e+04   6.6624174e-01
   2.9513000e+04   6.6506402e-01
   2.9532000e+04   6.6413249e-01
   2.9559000e+04   6.6271703e-01
   2.9587000e+04   6.6034486e-01
   2.9612000e+04   6.5840070e-01
   2.9637000e+04   6.5636489e-01
   2.9657000e+04   6.5440890e-01
   2.9675000e+04   6.5390288e-01
   2.9705000e+04   6.5216293e-01
   2.9725000e+04   6.4979478e-01
   2.9751000e+04   6.4921283e-01
   2.9780000e+04   6.4747958e-01
   2.9803000e+04   6.4565555e-01
   2.9828000e+04   6.4366910e-01
   2.9855000e+04   6.4183651e-01
   2.9880000e+04   6.3944018e-01
   2.9902000e+04   6.3823629e-01
   2.9929000e+04   6.3684521e-01
   2.9951000e+04   6.3469919e-01
   2.9980000e+04   6.3311181e-01
   3.0009000e+04   6.3095938e-01
   3.0037000e+04   6.2895883e-01
   3.0065000e+04   6.2718869e-01
   3.0094000e+04   6.2519270e-01
   3.0117000e+04   6.2300346e-01
   3.0146000e+04   6.2219640e-01
   3.0171000e+04   6.2048068e-01
   3.0195000e+04   6.1846685e-01
   3.0224000e+04   6.1707925e-01
   3.0254000e+04   6.1517004e-01
   3.0278000e+04   6.1336273e-01
   3.0307000e+04   6.1125411e-01
   3.0334000e+04   6.0925370e-01
   3.0354000e+04   6.0815445e-01
   3.0373000e+04   6.0660277e-01
   3.0397000e+04   6.0564696e-01
   3.0421000e+04   6.0440269e-01
   3.0445000e+04   6.0301651e-01
   3.0465000e+04   6.0136281e-01
   3.0498000e+04   6.0065154e-01
   3.0521000e+04   5.9779417e-01
   3.0545000e+04   5.9606155e-01
   3.0572000e+04   5.9492457e-01
   3.0595000e+04   5.9363355e-01
   3.0618000e+04   5.9257548e-01
   3.0644000e+04   5.9101444e-01
   3.0671000e+04   5.8985292e-01
   3.0693000e+04   5.8821733e-01
   3.0722000e+04   5.8669683e-01
   3.0749000e+04   5.8459414e-01
   3.0773000e+04   5.8286474e-01
   3.0793000e+04   5.8159671e-01
   3.0815000e+04   5.8060263e-01
   3.0842000e+04   5.7930160e-01
   3.0868000e+04   5.7783717e-01
   3.0895000e+04   5.7606754e-01
   3.0917000e+04   5.7430793e-01
   3.0944000e+04   5.7328099e-01
   3.0967000e+04   5.7127852e-01
   3.0991000e+04   5.7021973e-01
   3.1015000e+04   5.6867946e-01
   3.1047000e+04   5.6691048e-01
   3.1069000e+04   5.6470466e-01
   3.1096000e+04   5.6330187e-01
   3.1127000e+04   5.6138974e-01
   3.1151000e+04   5.5978225e-01
   3.1181000e+04   5.5831438e-01
   3.1210000e+04   5.5667870e-01
   3.1238000e+04   5.5581862e-01
   3.1262000e+04   5.5392452e-01
   3.1286000e+04   5.5236377e-01
   3.1312000e+04   5.5073137e-01
   3.1333000e+04   5.4961782e-01
   3.1362000e+04   5.4818191e-01
   3.1384000e+04   5.4657268e-01
   3.1407000e+04   5.4530436e-01
   3.1434000e+04   5.4456344e-01
   3.1460000e+04   5.4328194e-01
   3.1480000e+04   5.4248632e-01
   3.1504000e+04   5.4122250e-01
   3.1522000e+04   5.4012389e-01
   3.1543000e+04   5.3932785e-01
   3.1569000e+04   5.3796858e-01
   3.1601000e+04   5.3694769e-01
   3.1626000e+04   5.3522787e-01
   3.1645000e+04   5.3403987e-01
   3.1668000e+04   5.3220395e-01
   3.1689000e+04   5.3136062e-01
   3.1717000e+04   5.2980980e-01
   3.1741000e+04   5.2838562e-01
   3.1766000e+04   5.2715101e-01
   3.1797000e+04   5.2507961e-01
   3.1823000e+04   5.2304765e-01
   3.1853000e+04   5.2246146e-01
   3.1869000e+04   5.2045604e-01
   3.1898000e+04   5.1992225e-01
   3.1924000e+04   5.1802738e-01
   3.1952000e+04   5.1635856e-01
   3.1981000e+04   5.1506144e-01
   3.2010000e+04   5.1338795e-01
   3.2035000e+04   5.1182458e-01
   3.2062000e+04   5.1053989e-01
   3.2088000e+04   5.0933161e-01
   3.2120000e+04   5.0829559e-01
   3.2148000e+04   5.0662964e-01
   3.2179000e+04   5.0486523e-01
   3.2204000e+04   5.0316391e-01
   3.2230000e+04   5.0252257e-01
   3.2256000e+04   5.0138698e-01
   3.2280000e+04   5.0016196e-01
   3.2306000e+04   4.9925127e-01
   3.2330000e+04   4.9790112e-01
   3.2360000e+04   4.9684758e-01
   3.2384000e+04   4.9569448e-01
   3.2412000e+04   4.9416476e-01
   3.2439000e+04   4.9253089e-01
   3.2469000e+04   4.9129841e-01
   3.2493000e+04   4.8981279e-01
   3.2517000e+04   4.8886261e-01
   3.2544000e+04   4.8801891e-01
   3.2568000e+04   4.8711360e-01
   3.2593000e+04   4.8578398e-01
   3.2622000e+04   4.8438703e-01
   3.2649000e+04   4.8291875e-01
   3.2672000e+04   4.8160988e-01
   3.2696000e+04   4.8038938e-01
   3.2725000e+04   4.7912336e-01
   3.2751000e+04   4.7806299e-01
   3.2777000e+04   4.7665968e-01
   3.2801000e+04   4.7526594e-01
   3.2825000e+04   4.7387573e-01
   3.2842000e+04   4.7266679e-01
   3.2867000e+04   4.7169685e-01
   3.2889000e+04   4.7025430e-01
   3.2915000e+04   4.6908669e-01
   3.2940000e+04   4.6812718e-01
   3.2967000e+04   4.6683762e-01
   3.2996000e+04   4.6583071e-01
   3.3018000e+04   4.6443267e-01
   3.3042000e+04   4.6351192e-01
   3.3063000e+04   4.6266791e-01
   3.3089000e+04   4.6144822e-01
   3.3112000e+04   4.6000208e-01
   3.3141000e+04   4.5949606e-01
   3.3169000e+04   4.5786659e-01
   3.3193000e+04   4.5632929e-01
   3.3218000e+04   4.5552034e-01
   3.3245000e+04   4.5436750e-01
   3.3270000e+04   4.5298323e-01
   3.3299000e+04   4.5153074e-01
   3.3329000e+04   4.5035532e-01
   3.3361000e+04   4.4923819e-01
   3.3383000e+04   4.4785191e-01
   3.3411000e+04   4.4686383e-01
   3.3439000e+04   4.4556346e-01
   3.3467000e+04   4.4445850e-01
   3.3492000e+04   4.4324267e-01
   3.3522000e+04   4.4230784e-01
   3.3554000e+04   4.4069371e-01
   3.3575000e+04   4.3958517e-01
   3.3602000e+04   4.3917465e-01
   3.3632000e+04   4.3787113e-01
   3.3656000e+04   4.3687920e-01
   3.3682000e+04   4.3562237e-01
   3.3703000e+04   4.3443052e-01
   3.3724000e+04   4.3359985e-01
   3.3753000e+04   4.3255572e-01
   3.3771000e+04   4.3123824e-01
   3.3793000e+04   4.3063028e-01
   3.3818000e+04   4.2980884e-01
   3.3845000e+04   4.2875065e-01
   3.3869000e+04   4.2745537e-01
   3.3896000e+04   4.2664055e-01
   3.3924000e+04   4.2552208e-01
   3.3945000e+04   4.2424696e-01
   3.3969000e+04   4.2345704e-01
   3.3992000e+04   4.2240372e-01
   3.4018000e+04   4.2159608e-01
   3.4044000e+04   4.2054868e-01
   3.4077000e+04   4.1953638e-01
   3.4104000e+04   4.1883503e-01
   3.4127000e+04   4.1789943e-01
   3.4154000e+04   4.1712010e-01
   3.4178000e+04   4.1607552e-01
   3.4204000e+04   4.1510608e-01
   3.4225000e+04   4.1430132e-01
   3.4250000e+04   4.1342231e-01
   3.4275000e+04   4.1249332e-01
   3.4296000e+04   4.1132024e-01
   3.4324000e+04   4.1019827e-01
   3.4351000e+04   4.0875792e-01
   3.4379000e+04   4.0792669e-01
   3.4406000e+04   4.0683906e-01
   3.4432000e+04   4.0574943e-01
   3.4450000e+04   4.0455251e-01
   3.4481000e+04   4.0359964e-01
   3.4512000e+04   4.0258925e-01
   3.4541000e+04   4.0134139e-01
   3.4568000e+04   4.0029984e-01
   3.4594000e+04   3.9931500e-01
   3.4617000e+04   3.9852606e-01
   3.4644000e+04   3.9779156e-01
   3.4670000e+04   3.9668075e-01
   3.4694000e+04   3.9565024e-01
   3.4718000e+04   3.9480949e-01
   3.4738000e+04   3.9395775e-01
   3.4761000e+04   3.9273193e-01
   3.4785000e+04   3.9168129e-01
   3.4805000e+04   3.9058106e-01
   3.4827000e+04   3.8944512e-01
   3.4856000e+04   3.8883422e-01
   3.4878000e+04   3.8800069e-01
   3.4906000e+04   3.8716597e-01
   3.4928000e+04   3.8588876e-01
   3.4949000e+04   3.8490888e-01
   3.4974000e+04   3.8400588e-01
   3.4996000e+04   3.8299412e-01
   3.5026000e+04   3.8239459e-01
   3.5052000e+04   3.8116252e-01
   3.5077000e+04   3.8042265e-01
   3.5101000e+04   3.7948119e-01
   3.5130000e+04   3.7884712e-01
   3.5153000e+04   3.7791536e-01
   3.5181000e+04   3.7697313e-01
   3.5201000e+04   3.7601556e-01
   3.5228000e+04   3.7521239e-01
   3.5256000e+04   3.7427239e-01
   3.5286000e+04   3.7332955e-01
   3.5316000e+04   3.7219501e-01
   3.5339000e+04   3.7122468e-01
   3.5365000e+04   3.7016897e-01
   3.5384000e+04   3.6944286e-01
   3.5405000e+04   3.6871415e-01
   3.5432000e+04   3.6789322e-01
   3.5451000e+04   3.6719592e-01
   3.5474000e+04   3.6653119e-01
   3.5502000e+04   3.6599476e-01
   3.5528000e+04   3.6517948e-01
   3.5549000e+04   3.6432085e-01
   3.5579000e+04   3.6347119e-01
   3.5606000e+04   3.6251071e-01
   3.5631000e+04   3.6190250e-01
   3.5655000e+04   3.6094611e-01
   3.5678000e+04   3.6017838e-01
   3.5705000e+04   3.5948624e-01
   3.5731000e+04   3.5831062e-01
   3.5755000e+04   3.5757936e-01
   3.5778000e+04   3.5693016e-01
   3.5802000e+04   3.5616777e-01
   3.5826000e+04   3.5571322e-01
   3.5862000e+04   3.5487596e-01
   3.5889000e+04   3.5372013e-01
   3.5913000e+04   3.5256466e-01
   3.5938000e+04   3.5179417e-01
   3.5962000e+04   3.5084825e-01
   3.5989000e+04   3.5002581e-01
   3.6008000e+04   3.4916442e-01
   3.6036000e+04   3.4860203e-01
   3.6064000e+04   3.4790675e-01
   3.6086000e+04   3.4702527e-01
   3.6109000e+04   3.4633334e-01
   3.6135000e+04   3.4556455e-01
   3.6166000e+04   3.4468392e-01
   3.6185000e+04   3.4377565e-01
   3.6218000e+04   3.4323451e-01
   3.6241000e+04   3.4184258e-01
   3.6267000e+04   3.4122428e-01
   3.6289000e+04   3.4038278e-01
   3.6314000e+04   3.3970421e-01
   3.6337000e+04   3.3880878e-01
   3.6364000e+04   3.3806100e-01
   3.6392000e+04   3.3684873e-01
   3.6417000e+04   3.3601896e-01
   3.6441000e+04   3.3541324e-01
   3.6465000e+04   3.3440645e-01
   3.6487000e+04   3.3360065e-01
   3.6519000e+04   3.3296103e-01
   3.6552000e+04   3.3191624e-01
   3.6572000e+04   3.3087756e-01
   3.6600000e+04   3.3024910e-01
   3.6624000e+04   3.2936155e-01
   3.6652000e+04   3.2880810e-01
   3.6677000e+04   3.2783522e-01
   3.6706000e+04   3.2703167e-01
   3.6732000e+04   3.2606112e-01
   3.6758000e+04   3.2539352e-01
   3.6778000e+04   3.2458608e-01
   3.6810000e+04   3.2415044e-01
   3.6842000e+04   3.2335310e-01
   3.6872000e+04   3.2214920e-01
   3.6897000e+04   3.2132861e-01
   3.6918000e+04   3.2027194e-01
   3.6942000e+04   3.1989257e-01
   3.6963000e+04   3.1941297e-01
   3.6981000e+04   3.1889564e-01
   3.7002000e+04   3.1843547e-01
   3.7027000e+04   3.1821502e-01
   3.7060000e+04   3.1754504e-01
   3.7086000e+04   3.1666526e-01
   3.7110000e+04   3.1604379e-01
   3.7135000e+04   3.1541581e-01
   3.7156000e+04   3.1463741e-01
   3.7187000e+04   3.1408710e-01
   3.7212000e+04   3.1340214e-01
   3.7238000e+04   3.1271619e-01
   3.7259000e+04   3.1201669e-01
   3.7281000e+04   3.1134293e-01
   3.7308000e+04   3.1067499e-01
   3.7329000e+04   3.0989292e-01
   3.7356000e+04   3.0909478e-01
   3.7381000e+04   3.0842102e-01
   3.7401000e+04   3.0750247e-01
   3.7429000e+04   3.0690238e-01
   3.7457000e+04   3.0596318e-01
   3.7481000e+04   3.0504848e-01
   3.7502000e+04   3.0418037e-01
   3.7527000e+04   3.0388107e-01
   3.7555000e+04   3.0310152e-01
   3.7589000e+04   3.0230175e-01
   3.7609000e+04   3.0131270e-01
   3.7634000e+04   3.0064264e-01
   3.7663000e+04   3.0003699e-01
   3.7689000e+04   2.9901801e-01
   3.7716000e+04   2.9819339e-01
   3.7743000e+04   2.9763639e-01
   3.7768000e+04   2.9710129e-01
   3.7787000e+04   2.9649613e-01
   3.7816000e+04   2.9577428e-01
   3.7843000e+04   2.9474699e-01
   3.7867000e+04   2.9413136e-01
   3.7892000e+04   2.9360183e-01
   3.7918000e+04   2.9294916e-01
   3.7942000e+04   2.9242294e-01
   3.7964000e+04   2.9192362e-01
   3.7993000e+04   2.9137154e-01
   3.8018000e+04   2.9059196e-01
   3.8039000e+04   2.8999893e-01
   3.8061000e+04   2.8945538e-01
   3.8083000e+04   2.8878654e-01
   3.8105000e+04   2.8799432e-01
   3.8129000e+04   2.8731171e-01
   3.8160000e+04   2.8694652e-01
   3.8186000e+04   2.8608201e-01
   3.8210000e+04   2.8531018e-01
   3.8237000e+04   2.8491605e-01
   3.8261000e+04   2.8406673e-01
   3.8288000e+04   2.8340983e-01
   3.8311000e+04   2.8250741e-01
   3.8347000e+04   2.8168464e-01
   3.8372000e+04   2.8066256e-01
   3.8393000e+04   2.8009457e-01
   3.8421000e+04   2.7954928e-01
   3.8444000e+04   2.7894966e-01
   3.8469000e+04   2.7863339e-01
   3.8494000e+04   2.7797178e-01
   3.8514000e+04   2.7741337e-01
   3.8540000e+04   2.7694521e-01
   3.8574000e+04   2.7612961e-01
   3.8602000e+04   2.7504256e-01
   3.8625000e+04   2.7407057e-01
   3.8651000e+04   2.7356218e-01
   3.8677000e+04   2.7283584e-01
   3.8701000e+04   2.7225834e-01
   3.8730000e+04   2.7144863e-01
   3.8754000e+04   2.7068563e-01
   3.8786000e+04   2.7019782e-01
   3.8809000e+04   2.6948674e-01
   3.8832000e+04   2.6874114e-01
   3.8863000e+04   2.6813158e-01
   3.8881000e+04   2.6724894e-01
   3.8909000e+04   2.6668254e-01
   3.8933000e+04   2.6600439e-01
   3.8952000e+04   2.6551925e-01
   3.8972000e+04   2.6513680e-01
   3.8995000e+04   2.6465313e-01
   3.9018000e+04   2.6408300e-01
   3.9044000e+04   2.6359310e-01
   3.9071000e+04   2.6269565e-01
   3.9098000e+04   2.6237650e-01
   3.9126000e+04   2.6189151e-01
   3.9150000e+04   2.6110700e-01
   3.9177000e+04   2.6066749e-01
   3.9200000e+04   2.6005823e-01
   3.9224000e+04   2.5966765e-01
   3.9236000e+04   2.5907204e-01
   3.9261000e+04   2.5859282e-01
   3.9283000e+04   2.5815281e-01
   3.9309000e+04   2.5760575e-01
   3.9335000e+04   2.5688485e-01
   3.9358000e+04   2.5616936e-01
   3.9386000e+04   2.5561754e-01
   3.9416000e+04   2.5490228e-01
   3.9437000e+04   2.5409235e-01
   3.9459000e+04   2.5365184e-01
   3.9479000e+04   2.5321858e-01
   3.9500000e+04   2.5254085e-01
   3.9520000e+04   2.5185706e-01
   3.9542000e+04   2.5156219e-01
   3.9564000e+04   2.5122640e-01
   3.9588000e+04   2.5053033e-01
   3.9615000e+04   2.4984812e-01
   3.9641000e+04   2.4960173e-01
   3.9666000e+04   2.4928452e-01
   3.9694000e+04   2.4863439e-01
   3.9719000e+04   2.4806069e-01
   3.9737000e+04   2.4748928e-01
   3.9765000e+04   2.4699515e-01
   3.9793000e+04   2.4635542e-01
   3.9822000e+04   2.4576740e-01
   3.9853000e+04   2.4521752e-01
   3.9877000e+04   2.4439614e-01
   3.9899000e+04   2.4382037e-01
   3.9926000e+04   2.4329931e-01
   3.9950000e+04   2.4265943e-01
   3.9980000e+04   2.4227684e-01
   4.0009000e+04   2.4180536e-01
   4.0032000e+04   2.4110551e-01
   4.0060000e+04   2.4051244e-01
   4.0088000e+04   2.3986705e-01
   4.0114000e+04   2.3907808e-01
   4.0142000e+04   2.3852768e-01
   4.0167000e+04   2.3789970e-01
   4.0191000e+04   2.3751319e-01
   4.0213000e+04   2.3729477e-01
   4.0236000e+04   2.3681711e-01
   4.0261000e+04   2.3625450e-01
   4.0286000e+04   2.3564972e-01
   4.0313000e+04   2.3523262e-01
   4.0338000e+04   2.3474760e-01
   4.0354000e+04   2.3402918e-01
   4.0385000e+04   2.3378506e-01
   4.0406000e+04   2.3318715e-01
   4.0434000e+04   2.3263988e-01
   4.0458000e+04   2.3177195e-01
   4.0476000e+04   2.3146140e-01
   4.0504000e+04   2.3106527e-01
   4.0529000e+04   2.3018569e-01
   4.0555000e+04   2.2944466e-01
   4.0575000e+04   2.2884644e-01
   4.0599000e+04   2.2833291e-01
   4.0621000e+04   2.2781299e-01
   4.0647000e+04   2.2737633e-01
   4.0667000e+04   2.2678855e-01
   4.0692000e+04   2.2627098e-01
   4.0719000e+04   2.2566396e-01
   4.0744000e+04   2.2499157e-01
   4.0771000e+04   2.2439498e-01
   4.0795000e+04   2.2379449e-01
   4.0820000e+04   2.2322569e-01
   4.0844000e+04   2.2262377e-01
   4.0869000e+04   2.2213059e-01
   4.0894000e+04   2.2156744e-01
   4.0922000e+04   2.2100782e-01
   4.0947000e+04   2.2045233e-01
   4.0970000e+04   2.1990501e-01
   4.0994000e+04   2.1963496e-01
   4.1015000e+04   2.1904567e-01
   4.1043000e+04   2.1870716e-01
   4.1067000e+04   2.1808762e-01
   4.1090000e+04   2.1759637e-01
   4.1116000e+04   2.1728940e-01
   4.1147000e+04   2.1666192e-01
   4.1168000e+04   2.1600673e-01
   4.1196000e+04   2.1568383e-01
   4.1225000e+04   2.1506827e-01
   4.1248000e+04   2.1461124e-01
   4.1273000e+04   2.1427616e-01
   4.1303000e+04   2.1392029e-01
   4.1327000e+04   2.1313117e-01
   4.1359000e+04   2.1279759e-01
   4.1386000e+04   2.1206981e-01
   4.1414000e+04   2.1160114e-01
   4.1442000e+04   2.1100742e-01
   4.1465000e+04   2.1056680e-01
   4.1490000e+04   2.0997040e-01
   4.1516000e+04   2.0925004e-01
   4.1544000e+04   2.0870693e-01
   4.1570000e+04   2.0795825e-01
   4.1597000e+04   2.0752493e-01
   4.1622000e+04   2.0694470e-01
   4.1645000e+04   2.0648952e-01
   4.1665000e+04   2.0611605e-01
   4.1697000e+04   2.0592272e-01
   4.1720000e+04   2.0514816e-01
   4.1742000e+04   2.0452719e-01
   4.1765000e+04   2.0399579e-01
   4.1790000e+04   2.0350273e-01
   4.1812000e+04   2.0300536e-01
   4.1836000e+04   2.0252399e-01
   4.1869000e+04   2.0192629e-01
   4.1892000e+04   2.0135357e-01
   4.1913000e+04   2.0106557e-01
   4.1940000e+04   2.0066147e-01
   4.1959000e+04   2.0006115e-01
   4.1981000e+04   1.9957694e-01
   4.2012000e+04   1.9931086e-01
   4.2036000e+04   1.9859194e-01
   4.2060000e+04   1.9801661e-01
   4.2086000e+04   1.9762393e-01
   4.2118000e+04   1.9701075e-01
   4.2143000e+04   1.9652730e-01
   4.2172000e+04   1.9605392e-01
   4.2198000e+04   1.9554044e-01
   4.2222000e+04   1.9501543e-01
   4.2250000e+04   1.9448910e-01
   4.2272000e+04   1.9416200e-01
   4.2301000e+04   1.9393690e-01
   4.2320000e+04   1.9345717e-01
   4.2347000e+04   1.9313075e-01
   4.2373000e+04   1.9264074e-01
   4.2393000e+04   1.9207924e-01
   4.2416000e+04   1.9168391e-01
   4.2440000e+04   1.9147167e-01
   4.2466000e+04   1.9116967e-01
   4.2489000e+04   1.9063038e-01
   4.2515000e+04   1.9027129e-01
   4.2539000e+04   1.8970278e-01
   4.2559000e+04   1.8925992e-01
   4.2587000e+04   1.8899171e-01
   4.2611000e+04   1.8858635e-01
   4.2638000e+04   1.8816357e-01
   4.2668000e+04   1.8773027e-01
   4.2689000e+04   1.8729561e-01
   4.2712000e+04   1.8687940e-01
   4.2739000e+04   1.8633523e-01
   4.2764000e+04   1.8594781e-01
   4.2786000e+04   1.8557527e-01
   4.2804000e+04   1.8513443e-01
   4.2824000e+04   1.8492970e-01
   4.2849000e+04   1.8455537e-01
   4.2874000e+04   1.8412263e-01
   4.2896000e+04   1.8369726e-01
   4.2922000e+04   1.8325155e-01
   4.2948000e+04   1.8270399e-01
   4.2973000e+04   1.8220900e-01
   4.3003000e+04   1.8162326e-01
   4.3027000e+04   1.8121248e-01
   4.3057000e+04   1.8073120e-01
   4.3085000e+04   1.8018659e-01
   4.3110000e+04   1.7981764e-01
   4.3141000e+04   1.7941960e-01
   4.3166000e+04   1.7879642e-01
   4.3194000e+04   1.7861002e-01
   4.3219000e+04   1.7825294e-01
   4.3243000e+04   1.7774668e-01
   4.3265000e+04   1.7730355e-01
   4.3294000e+04   1.7709305e-01
   4.3313000e+04   1.7644593e-01
   4.3337000e+04   1.7585116e-01
   4.3366000e+04   1.7540245e-01
   4.3390000e+04   1.7481050e-01
   4.3411000e+04   1.7441763e-01
   4.3430000e+04   1.7414889e-01
   4.3453000e+04   1.7388689e-01
   4.3482000e+04   1.7353623e-01
   4.3507000e+04   1.7301466e-01
   4.3526000e+04   1.7240165e-01
   4.3549000e+04   1.7200098e-01
   4.3570000e+04   1.7153493e-01
   4.3597000e+04   1.7139874e-01
   4.3626000e+04   1.7100404e-01
   4.3657000e+04   1.7051882e-01
   4.3676000e+04   1.7013099e-01
   4.3705000e+04   1.6992292e-01
   4.3729000e+04   1.6952527e-01
   4.3758000e+04   1.6925334e-01
   4.3783000e+04   1.6887334e-01
   4.3813000e+04   1.6864149e-01
   4.3839000e+04   1.6801619e-01
   4.3867000e+04   1.6743403e-01
   4.3891000e+04   1.6687585e-01
   4.3918000e+04   1.6652967e-01
   4.3947000e+04   1.6621004e-01
   4.3971000e+04   1.6558834e-01
   4.3997000e+04   1.6527716e-01
   4.4018000e+04   1.6481335e-01
   4.4047000e+04   1.6455816e-01
   4.4072000e+04   1.6403294e-01
   4.4099000e+04   1.6368717e-01
   4.4119000e+04   1.6315371e-01
   4.4141000e+04   1.6285437e-01
   4.4161000e+04   1.6256967e-01
   4.4194000e+04   1.6232997e-01
   4.4222000e+04   1.6185533e-01
   4.4249000e+04   1.6135757e-01
   4.4271000e+04   1.6110276e-01
   4.4295000e+04   1.6080610e-01
   4.4328000e+04   1.6066982e-01
   4.4355000e+04   1.6021015e-01
   4.4385000e+04   1.5969566e-01
   4.4409000e+04   1.5928663e-01
   4.4430000e+04   1.5892013e-01
   4.4453000e+04   1.5879368e-01
   4.4480000e+04   1.5832371e-01
   4.4498000e+04   1.5799131e-01
   4.4522000e+04   1.5790659e-01
   4.4551000e+04   1.5759064e-01
   4.4577000e+04   1.5715433e-01
   4.4604000e+04   1.5675992e-01
   4.4632000e+04   1.5620658e-01
   4.4657000e+04   1.5561901e-01
   4.4685000e+04   1.5533025e-01
   4.4711000e+04   1.5490426e-01
   4.4738000e+04   1.5460136e-01
   4.4764000e+04   1.5435196e-01
   4.4786000e+04   1.5389565e-01
   4.4811000e+04   1.5348459e-01
   4.4836000e+04   1.5321062e-01
   4.4860000e+04   1.5291996e-01
   4.4893000e+04   1.5265225e-01
   4.4917000e+04   1.5229978e-01
   4.4946000e+04   1.5189086e-01
   4.4968000e+04   1.5138234e-01
   4.4993000e+04   1.5102474e-01
   4.5016000e+04   1.5076417e-01
   4.5043000e+04   1.5041029e-01
   4.5069000e+04   1.4997482e-01
   4.5091000e+04   1.4975482e-01
   4.5115000e+04   1.4946581e-01
   4.5133000e+04   1.4901840e-01
   4.5159000e+04   1.4884326e-01
   4.5179000e+04   1.4839593e-01
   4.5205000e+04   1.4815004e-01
   4.5227000e+04   1.4787395e-01
   4.5253000e+04   1.4765476e-01
   4.5275000e+04   1.4714001e-01
   4.5299000e+04   1.4691741e-01
   4.5318000e+04   1.4670882e-01
   4.5343000e+04   1.4632680e-01
   4.5375000e+04   1.4592536e-01
   4.5402000e+04   1.4555749e-01
   4.5434000e+04   1.4533812e-01
   4.5456000e+04   1.4487106e-01
   4.5482000e+04   1.4440989e-01
   4.5511000e+04   1.4410057e-01
   4.5536000e+04   1.4375231e-01
   4.5560000e+04   1.4341734e-01
   4.5585000e+04   1.4315731e-01
   4.5603000e+04   1.4278958e-01
   4.5630000e+04   1.4262311e-01
   4.5652000e+04   1.4219904e-01
   4.5678000e+04   1.4189491e-01
   4.5702000e+04   1.4159913e-01
   4.5728000e+04   1.4122916e-01
   4.5759000e+04   1.4084343e-01
   4.5781000e+04   1.4053573e-01
   4.5804000e+04   1.4023582e-01
   4.5833000e+04   1.3992840e-01
   4.5851000e+04   1.3956321e-01
   4.5881000e+04   1.3934966e-01
   4.5906000e+04   1.3902428e-01
   4.5929000e+04   1.3862547e-01
   4.5945000e+04   1.3843902e-01
   4.5974000e+04   1.3825900e-01
   4.6005000e+04   1.3784692e-01
   4.6035000e+04   1.3748106e-01
   4.6061000e+04   1.3704239e-01
   4.6090000e+04   1.3676086e-01
   4.6116000e+04   1.3640083e-01
   4.6137000e+04   1.3618417e-01
   4.6160000e+04   1.3596562e-01
   4.6186000e+04   1.3572276e-01
   4.6216000e+04   1.3539649e-01
   4.6235000e+04   1.3494263e-01
   4.6264000e+04   1.3470617e-01
   4.6283000e+04   1.3426545e-01
   4.6311000e+04   1.3408160e-01
   4.6331000e+04   1.3378401e-01
   4.6351000e+04   1.3346018e-01
   4.6369000e+04   1.3315489e-01
   4.6397000e+04   1.3298330e-01
   4.6415000e+04   1.3270347e-01
   4.6435000e+04   1.3243782e-01
   4.6461000e+04   1.3224912e-01
   4.6481000e+04   1.3197958e-01
   4.6509000e+04   1.3178909e-01
   4.6538000e+04   1.3141791e-01
   4.6559000e+04   1.3103613e-01
   4.6580000e+04   1.3081434e-01
   4.6602000e+04   1.3062873e-01
   4.6630000e+04   1.3033706e-01
   4.6658000e+04   1.2995942e-01
   4.6688000e+04   1.2953606e-01
   4.6714000e+04   1.2914266e-01
   4.6737000e+04   1.2880459e-01
   4.6759000e+04   1.2863467e-01
   4.6788000e+04   1.2847520e-01
   4.6818000e+04   1.2807408e-01
   4.6844000e+04   1.2763480e-01
   4.6869000e+04   1.2728910e-01
   4.6891000e+04   1.2697745e-01
   4.6918000e+04   1.2671083e-01
   4.6950000e+04   1.2634091e-01
   4.6975000e+04   1.2592909e-01
   4.7007000e+04   1.2556623e-01
   4.7035000e+04   1.2512284e-01
   4.7059000e+04   1.2495172e-01
   4.7082000e+04   1.2469899e-01
   4.7108000e+04   1.2435154e-01
   4.7137000e+04   1.2403823e-01
   4.7159000e+04   1.2360870e-01
   4.7186000e+04   1.2328386e-01
   4.7212000e+04   1.2298591e-01
   4.7239000e+04   1.2269983e-01
   4.7259000e+04   1.2243533e-01
   4.7285000e+04   1.2209374e-01
   4.7310000e+04   1.2178370e-01
   4.7332000e+04   1.2159733e-01
   4.7351000e+04   1.2134396e-01
   4.7378000e+04   1.2115780e-01
   4.7410000e+04   1.2081232e-01
   4.7438000e+04   1.2050203e-01
   4.7466000e+04   1.2013520e-01
   4.7495000e+04   1.1983739e-01
   4.7523000e+04   1.1955035e-01
   4.7547000e+04   1.1924840e-01
   4.7577000e+04   1.1902428e-01
   4.7596000e+04   1.1859823e-01
   4.7622000e+04   1.1837384e-01
   4.7650000e+04   1.1813620e-01
   4.7669000e+04   1.1786033e-01
   4.7692000e+04   1.1764373e-01
   4.7714000e+04   1.1744781e-01
   4.7739000e+04   1.1719349e-01
   4.7764000e+04   1.1694002e-01
   4.7787000e+04   1.1662036e-01
   4.7811000e+04   1.1632066e-01
   4.7841000e+04   1.1613430e-01
   4.7866000e+04   1.1592123e-01
   4.7891000e+04   1.1559168e-01
   4.7913000e+04   1.1532152e-01
   4.7943000e+04   1.1508584e-01
   4.7962000e+04   1.1475531e-01
   4.7987000e+04   1.1448708e-01
   4.8014000e+04   1.1431413e-01
   4.8040000e+04   1.1397248e-01
   4.8072000e+04   1.1370272e-01
   4.8094000e+04   1.1331102e-01
   4.8116000e+04   1.1301330e-01
   4.8143000e+04   1.1273133e-01
   4.8174000e+04   1.1240121e-01
   4.8199000e+04   1.1201365e-01
   4.8228000e+04   1.1170726e-01
   4.8253000e+04   1.1146757e-01
   4.8275000e+04   1.1112264e-01
   4.8305000e+04   1.1098003e-01
   4.8335000e+04   1.1058411e-01
   4.8360000e+04   1.1027143e-01
   4.8390000e+04   1.1003091e-01
   4.8413000e+04   1.0972352e-01
   4.8435000e+04   1.0955738e-01
   4.8463000e+04   1.0933547e-01
   4.8487000e+04   1.0896109e-01
   4.8514000e+04   1.0875793e-01
   4.8538000e+04   1.0849027e-01
   4.8557000e+04   1.0821042e-01
   4.8582000e+04   1.0803901e-01
   4.8602000e+04   1.0777964e-01
   4.8624000e+04   1.0750455e-01
   4.8654000e+04   1.0731549e-01
   4.8680000e+04   1.0699585e-01
   4.8709000e+04   1.0674724e-01
   4.8730000e+04   1.0642930e-01
   4.8753000e+04   1.0634058e-01
   4.8781000e+04   1.0615245e-01
   4.8809000e+04   1.0590060e-01
   4.8834000e+04   1.0563036e-01
   4.8858000e+04   1.0541477e-01
   4.8880000e+04   1.0514610e-01
   4.8907000e+04   1.0498331e-01
   4.8933000e+04   1.0481250e-01
   4.8956000e+04   1.0452881e-01
   4.8981000e+04   1.0428904e-01
   4.9008000e+04   1.0401804e-01
   4.9037000e+04   1.0371524e-01
   4.9061000e+04   1.0339189e-01
   4.9090000e+04   1.0309694e-01
   4.9112000e+04   1.0288339e-01
   4.9137000e+04   1.0260824e-01
   4.9160000e+04   1.0226731e-01
   4.9180000e+04   1.0206228e-01
   4.9203000e+04   1.0188965e-01
   4.9224000e+04   1.0165895e-01
   4.9242000e+04   1.0146722e-01
   4.9271000e+04   1.0136026e-01
   4.9295000e+04   1.0107834e-01
   4.9322000e+04   1.0089551e-01
   4.9340000e+04   1.0065670e-01
   4.9358000e+04   1.0040931e-01
   4.9385000e+04   1.0026367e-01
   4.9413000e+04   9.9865704e-02
   4.9439000e+04   9.9602908e-02
   4.9468000e+04   9.9371291e-02
   4.9492000e+04   9.9073081e-02
   4.9521000e+04   9.8794041e-02
   4.9543000e+04   9.8510734e-02
   4.9567000e+04   9.8283855e-02
   4.9596000e+04   9.8146208e-02
   4.9621000e+04   9.7921981e-02
   4.9651000e+04   9.7689204e-02
   4.9669000e+04   9.7411665e-02
   4.9696000e+04   9.7219698e-02
   4.9720000e+04   9.6983884e-02
   4.9745000e+04   9.6779095e-02
   4.9765000e+04   9.6631413e-02
   4.9785000e+04   9.6520791e-02
   4.9817000e+04   9.6392892e-02
   4.9840000e+04   9.6189891e-02
   4.9865000e+04   9.6016612e-02
   4.9888000e+04   9.5755114e-02
   4.9906000e+04   9.5538016e-02
   4.9928000e+04   9.5418609e-02
   4.9957000e+04   9.5243618e-02
   4.9980000e+04   9.4930987e-02
   5.0002000e+04   9.4604689e-02
   5.0026000e+04   9.4442540e-02
   5.0048000e+04   9.4229451e-02
   5.0074000e+04   9.4065645e-02
   5.0094000e+04   9.3919731e-02
   5.0122000e+04   9.3708399e-02
   5.0145000e+04   9.3567715e-02
   5.0166000e+04   9.3417435e-02
   5.0189000e+04   9.3176950e-02
   5.0212000e+04   9.2968647e-02
   5.0235000e+04   9.2700464e-02
   5.0262000e+04   9.2395733e-02
   5.0286000e+04   9.2142323e-02
   5.0316000e+04   9.1906376e-02
   5.0335000e+04   9.1571211e-02
   5.0358000e+04   9.1448538e-02
   5.0382000e+04   9.1267375e-02
   5.0412000e+04   9.1089440e-02
   5.0437000e+04   9.0885482e-02
   5.0453000e+04   9.0720989e-02
   5.0483000e+04   9.0565124e-02
   5.0509000e+04   9.0293388e-02
   5.0529000e+04   9.0028441e-02
   5.0559000e+04   8.9870063e-02
   5.0578000e+04   8.9668461e-02
   5.0598000e+04   8.9525484e-02
   5.0628000e+04   8.9346000e-02
   5.0655000e+04   8.9110384e-02
   5.0680000e+04   8.8898028e-02
   5.0709000e+04   8.8753025e-02
   5.0734000e+04   8.8502510e-02
   5.0763000e+04   8.8287513e-02
   5.0785000e+04   8.8011576e-02
   5.0804000e+04   8.7901571e-02
   5.0831000e+04   8.7633267e-02
   5.0855000e+04   8.7404595e-02
   5.0879000e+04   8.7250338e-02
   5.0902000e+04   8.7111762e-02
   5.0925000e+04   8.6943717e-02
   5.0948000e+04   8.6745072e-02
   5.0973000e+04   8.6534048e-02
   5.0997000e+04   8.6352709e-02
   5.1017000e+04   8.6183380e-02
   5.1047000e+04   8.5982234e-02
   5.1065000e+04   8.5766852e-02
   5.1089000e+04   8.5596712e-02
   5.1111000e+04   8.5395792e-02
   5.1136000e+04   8.5227098e-02
   5.1161000e+04   8.5064024e-02
   5.1183000e+04   8.4926177e-02
   5.1210000e+04   8.4689677e-02
   5.1231000e+04   8.4471635e-02
   5.1259000e+04   8.4239948e-02
   5.1283000e+04   8.4011027e-02
   5.1300000e+04   8.3817275e-02
   5.1322000e+04   8.3691820e-02
   5.1349000e+04   8.3582968e-02
   5.1373000e+04   8.3377633e-02
   5.1398000e+04   8.3231307e-02
   5.1421000e+04   8.2982647e-02
   5.1442000e+04   8.2732046e-02
   5.1464000e+04   8.2596300e-02
   5.1495000e+04   8.2463261e-02
   5.1521000e+04   8.2181501e-02
   5.1548000e+04   8.2013680e-02
   5.1570000e+04   8.1823731e-02
   5.1599000e+04   8.1670279e-02
   5.1623000e+04   8.1412560e-02
   5.1648000e+04   8.1325850e-02
   5.1673000e+04   8.1157962e-02
   5.1700000e+04   8.0910579e-02
   5.1731000e+04   8.0759489e-02
   5.1757000e+04   8.0525398e-02
   5.1779000e+04   8.0301175e-02
   5.1804000e+04   8.0240102e-02
   5.1832000e+04   8.0118593e-02
   5.1856000e+04   7.9946585e-02
   5.1882000e+04   7.9810855e-02
   5.1908000e+04   7.9603319e-02
   5.1937000e+04   7.9471290e-02
   5.1958000e+04   7.9318164e-02
   5.1988000e+04   7.9111929e-02
   5.2012000e+04   7.8820830e-02
   5.2037000e+04   7.8683973e-02
   5.2064000e+04   7.8514081e-02
   5.2087000e+04   7.8316218e-02
   5.2110000e+04   7.8114559e-02
   5.2133000e+04   7.7941338e-02
   5.2156000e+04   7.7744764e-02
   5.2180000e+04   7.7645427e-02
   5.2200000e+04   7.7466386e-02
   5.2228000e+04   7.7298172e-02
   5.2259000e+04   7.7113085e-02
   5.2285000e+04   7.6941264e-02
   5.2308000e+04   7.6748032e-02
   5.2333000e+04   7.6585299e-02
   5.2355000e+04   7.6382791e-02
   5.2383000e+04   7.6193127e-02
   5.2402000e+04   7.6034565e-02
   5.2421000e+04   7.5945903e-02
   5.2449000e+04   7.5834561e-02
   5.2474000e+04   7.5613064e-02
   5.2493000e+04   7.5465036e-02
   5.2510000e+04   7.5296195e-02
   5.2526000e+04   7.5169240e-02
   5.2558000e+04   7.5060054e-02
   5.2588000e+04   7.4887693e-02
   5.2612000e+04   7.4603047e-02
   5.2637000e+04   7.4402163e-02
   5.2668000e+04   7.4204235e-02
   5.2693000e+04   7.3935930e-02
   5.2720000e+04   7.3717110e-02
   5.2747000e+04   7.3569155e-02
   5.2770000e+04   7.3417176e-02
   5.2800000e+04   7.3224320e-02
   5.2820000e+04   7.3057187e-02
   5.2841000e+04   7.2902566e-02
   5.2865000e+04   7.2797577e-02
   5.2893000e+04   7.2581184e-02
   5.2913000e+04   7.2372302e-02
   5.2931000e+04   7.2246258e-02
   5.2955000e+04   7.2118793e-02
   5.2983000e+04   7.1993635e-02
   5.3005000e+04   7.1836621e-02
   5.3028000e+04   7.1740319e-02
   5.3051000e+04   7.1623939e-02
   5.3074000e+04   7.1465315e-02
   5.3100000e+04   7.1276385e-02
   5.3122000e+04   7.1100431e-02
   5.3140000e+04   7.0950539e-02
   5.3169000e+04   7.0853830e-02
   5.3197000e+04   7.0690017e-02
   5.3220000e+04   7.0492525e-02
   5.3253000e+04   7.0304931e-02
   5.3270000e+04   7.0089792e-02
   5.3292000e+04   6.9959357e-02
   5.3321000e+04   6.9855912e-02
   5.3342000e+04   6.9701035e-02
   5.3365000e+04   6.9539840e-02
   5.3386000e+04   6.9380029e-02
   5.3414000e+04   6.9250276e-02
   5.3441000e+04   6.9075075e-02
   5.3472000e+04   6.8908005e-02
   5.3498000e+04   6.8695676e-02
   5.3523000e+04   6.8591285e-02
   5.3549000e+04   6.8435120e-02
   5.3575000e+04   6.8268801e-02
   5.3598000e+04   6.8097730e-02
   5.3621000e+04   6.7940964e-02
   5.3641000e+04   6.7832177e-02
   5.3658000e+04   6.7713526e-02
   5.3680000e+04   6.7650422e-02
   5.3699000e+04   6.7558824e-02
   5.3719000e+04   6.7423938e-02
   5.3744000e+04   6.7305628e-02
   5.3770000e+04   6.7108764e-02
   5.3796000e+04   6.6946907e-02
   5.3817000e+04   6.6769681e-02
   5.3841000e+04   6.6677998e-02
   5.3867000e+04   6.6516239e-02
   5.3895000e+04   6.6332895e-02
   5.3922000e+04   6.6208005e-02
   5.3952000e+04   6.6033892e-02
   5.3977000e+04   6.5882174e-02
   5.4001000e+04   6.5748799e-02
   5.4035000e+04   6.5630464e-02
   5.4060000e+04   6.5472322e-02
   5.4094000e+04   6.5362336e-02
   5.4122000e+04   6.5189475e-02
   5.4148000e+04   6.4982599e-02
   5.4175000e+04   6.4832689e-02
   5.4201000e+04   6.4655797e-02
   5.4228000e+04   6.4491929e-02
   5.4252000e+04   6.4401705e-02
   5.4277000e+04   6.4290155e-02
   5.4305000e+04   6.4096317e-02
   5.4326000e+04   6.3903646e-02
   5.4355000e+04   6.3768120e-02
   5.4381000e+04   6.3585661e-02
   5.4403000e+04   6.3473834e-02
   5.4428000e+04   6.3393337e-02
   5.4455000e+04   6.3283364e-02
   5.4479000e+04   6.3101318e-02
   5.4505000e+04   6.2993740e-02
   5.4528000e+04   6.2791115e-02
   5.4551000e+04   6.2695556e-02
   5.4578000e+04   6.2611935e-02
   5.4605000e+04   6.2412535e-02
   5.4629000e+04   6.2255693e-02
   5.4651000e+04   6.2093314e-02
   5.4673000e+04   6.1951869e-02
   5.4687000e+04   6.1793014e-02
   5.4708000e+04   6.1750630e-02
   5.4733000e+04   6.1634878e-02
   5.4757000e+04   6.1483452e-02
   5.4778000e+04   6.1352309e-02
   5.4800000e+04   6.1213890e-02
   5.4830000e+04   6.1110261e-02
   5.4852000e+04   6.0997299e-02
   5.4873000e+04   6.0884443e-02
   5.4900000e+04   6.0810227e-02
   5.4921000e+04   6.0656074e-02
   5.4952000e+04   6.0575135e-02
   5.4974000e+04   6.0374889e-02
   5.5000000e+04   6.0196754e-02
   5.5022000e+04   6.0089153e-02
   5.5048000e+04   5.9931436e-02
   5.5067000e+04   5.9799311e-02
   5.5085000e+04   5.9673586e-02
   5.5102000e+04   5.9548764e-02
   5.5126000e+04   5.9443447e-02
   5.5147000e+04   5.9318502e-02
   5.5176000e+04   5.9160266e-02
   5.5199000e+04   5.8957901e-02
   5.5221000e+04   5.8823733e-02
   5.5247000e+04   5.8726071e-02
   5.5270000e+04   5.8566162e-02
   5.5296000e+04   5.8408441e-02
   5.5317000e+04   5.8325802e-02
   5.5343000e+04   5.8205746e-02
   5.5369000e+04   5.8072061e-02
   5.5395000e+04   5.7969508e-02
   5.5420000e+04   5.7849148e-02
   5.5446000e+04   5.7708828e-02
   5.5469000e+04   5.7541668e-02
   5.5500000e+04   5.7422616e-02
   5.5531000e+04   5.7231060e-02
   5.5551000e+04   5.7025200e-02
   5.5585000e+04   5.6934320e-02
   5.5617000e+04   5.6732583e-02
   5.5646000e+04   5.6564392e-02
   5.5667000e+04   5.6393903e-02
   5.5695000e+04   5.6281802e-02
   5.5719000e+04   5.6089573e-02
   5.5745000e+04   5.5958748e-02
   5.5767000e+04   5.5825588e-02
   5.5793000e+04   5.5723213e-02
   5.5818000e+04   5.5547190e-02
   5.5842000e+04   5.5405202e-02
   5.5870000e+04   5.5294078e-02
   5.5890000e+04   5.5164656e-02
   5.5917000e+04   5.5067506e-02
   5.5945000e+04   5.4956380e-02
   5.5969000e+04   5.4873367e-02
   5.5991000e+04   5.4728876e-02
   5.6009000e+04   5.4636383e-02
   5.6033000e+04   5.4593517e-02
   5.6062000e+04   5.4457414e-02
   5.6090000e+04   5.4264137e-02
   5.6118000e+04   5.4127085e-02
   5.6146000e+04   5.4037813e-02
   5.6176000e+04   5.3934193e-02
   5.6196000e+04   5.3778309e-02
   5.6220000e+04   5.3658700e-02
   5.6247000e+04   5.3543892e-02
   5.6267000e+04   5.3366219e-02
   5.6296000e+04   5.3226309e-02
   5.6324000e+04   5.3108017e-02
   5.6352000e+04   5.2966247e-02
   5.6370000e+04   5.2811075e-02
   5.6400000e+04   5.2731204e-02
   5.6426000e+04   5.2591873e-02
   5.6453000e+04   5.2449064e-02
   5.6482000e+04   5.2287310e-02
   5.6505000e+04   5.2125977e-02
   5.6527000e+04   5.2006296e-02
   5.6548000e+04   5.1928428e-02
   5.6572000e+04   5.1786358e-02
   5.6593000e+04   5.1646396e-02
   5.6613000e+04   5.1583845e-02
   5.6636000e+04   5.1526436e-02
   5.6663000e+04   5.1396108e-02
   5.6689000e+04   5.1247209e-02
   5.6715000e+04   5.1116772e-02
   5.6743000e+04   5.1002721e-02
   5.6771000e+04   5.0884048e-02
   5.6794000e+04   5.0777122e-02
   5.6819000e+04   5.0663234e-02
   5.6845000e+04   5.0536585e-02
   5.6870000e+04   5.0443186e-02
   5.6898000e+04   5.0324276e-02
   5.6922000e+04   5.0174398e-02
   5.6946000e+04   5.0055869e-02
   5.6968000e+04   4.9991055e-02
   5.6982000e+04   4.9883213e-02
   5.7009000e+04   4.9825311e-02
   5.7034000e+04   4.9732995e-02
   5.7055000e+04   4.9627880e-02
   5.7078000e+04   4.9538402e-02
   5.7098000e+04   4.9438161e-02
   5.7123000e+04   4.9338862e-02
   5.7153000e+04   4.9205910e-02
   5.7176000e+04   4.9076560e-02
   5.7194000e+04   4.8983152e-02
   5.7221000e+04   4.8929273e-02
   5.7249000e+04   4.8810808e-02
   5.7275000e+04   4.8679022e-02
   5.7304000e+04   4.8571523e-02
   5.7329000e+04   4.8400608e-02
   5.7357000e+04   4.8248692e-02
   5.7377000e+04   4.8105241e-02
   5.7400000e+04   4.8003431e-02
   5.7421000e+04   4.7887862e-02
   5.7452000e+04   4.7759057e-02
   5.7475000e+04   4.7617002e-02
   5.7499000e+04   4.7502645e-02
   5.7529000e+04   4.7422184e-02
   5.7550000e+04   4.7354335e-02
   5.7575000e+04   4.7279683e-02
   5.7598000e+04   4.7211241e-02
   5.7628000e+04   4.7090116e-02
   5.7660000e+04   4.6973336e-02
   5.7689000e+04   4.6835659e-02
   5.7714000e+04   4.6669123e-02
   5.7743000e+04   4.6600638e-02
   5.7768000e+04   4.6482309e-02
   5.7798000e+04   4.6383327e-02
   5.7824000e+04   4.6259261e-02
   5.7852000e+04   4.6124884e-02
   5.7882000e+04   4.5990955e-02
   5.7909000e+04   4.5832972e-02
   5.7935000e+04   4.5700878e-02
   5.7962000e+04   4.5608029e-02
   5.7987000e+04   4.5492375e-02
   5.8016000e+04   4.5382772e-02
   5.8045000e+04   4.5273464e-02
   5.8071000e+04   4.5200872e-02
   5.8092000e+04   4.5103234e-02
   5.8122000e+04   4.5047422e-02
   5.8144000e+04   4.4911124e-02
   5.8168000e+04   4.4758211e-02
   5.8198000e+04   4.4684421e-02
   5.8221000e+04   4.4589066e-02
   5.8253000e+04   4.4478468e-02
   5.8281000e+04   4.4341119e-02
   5.8310000e+04   4.4242514e-02
   5.8330000e+04   4.4113412e-02
   5.8358000e+04   4.4038478e-02
   5.8386000e+04   4.3929713e-02
   5.8408000e+04   4.3854177e-02
   5.8434000e+04   4.3750955e-02
   5.8454000e+04   4.3619404e-02
   5.8482000e+04   4.3537771e-02
   5.8515000e+04   4.3398741e-02
   5.8545000e+04   4.3286030e-02
   5.8569000e+04   4.3157025e-02
   5.8597000e+04   4.3058524e-02
   5.8621000e+04   4.2953527e-02
   5.8648000e+04   4.2875801e-02
   5.8673000e+04   4.2770064e-02
   5.8697000e+04   4.2641926e-02
   5.8725000e+04   4.2490393e-02
   5.8748000e+04   4.2401627e-02
   5.8764000e+04   4.2305984e-02
   5.8791000e+04   4.2261418e-02
   5.8820000e+04   4.2186582e-02
   5.8844000e+04   4.2100589e-02
   5.8870000e+04   4.1984294e-02
   5.8890000e+04   4.1883388e-02
   5.8911000e+04   4.1786306e-02
   5.8936000e+04   4.1695430e-02
   5.8961000e+04   4.1580178e-02
   5.8987000e+04   4.1482559e-02
   5.9010000e+04   4.1379845e-02
   5.9034000e+04   4.1292795e-02
   5.9065000e+04   4.1184928e-02
   5.9093000e+04   4.1066537e-02
   5.9113000e+04   4.0954515e-02
   5.9136000e+04   4.0878431e-02
   5.9159000e+04   4.0774114e-02
   5.9187000e+04   4.0683623e-02
   5.9204000e+04   4.0599920e-02
   5.9229000e+04   4.0534423e-02
   5.9257000e+04   4.0448766e-02
   5.9290000e+04   4.0337444e-02
   5.9316000e+04   4.0224744e-02
   5.9340000e+04   4.0111056e-02
   5.9364000e+04   4.0031383e-02
   5.9394000e+04   3.9948219e-02
   5.9419000e+04   3.9852025e-02
   5.9442000e+04   3.9760866e-02
   5.9459000e+04   3.9694912e-02
   5.9485000e+04   3.9628014e-02
   5.9506000e+04   3.9504449e-02
   5.9531000e+04   3.9408093e-02
   5.9551000e+04   3.9338597e-02
   5.9572000e+04   3.9259049e-02
   5.9596000e+04   3.9171612e-02
   5.9626000e+04   3.9073324e-02
   5.9649000e+04   3.8977770e-02
   5.9680000e+04   3.8852741e-02
   5.9700000e+04   3.8730337e-02
   5.9726000e+04   3.8647373e-02
   5.9752000e+04   3.8571736e-02
   5.9775000e+04   3.8466380e-02
   5.9801000e+04   3.8374324e-02
   5.9823000e+04   3.8244197e-02
   5.9844000e+04   3.8162854e-02
   5.9870000e+04   3.8119602e-02
   5.9895000e+04   3.8039552e-02
   5.9918000e+04   3.7952637e-02
   5.9939000e+04   3.7873347e-02
   5.9966000e+04   3.7784961e-02
   5.9990000e+04   3.7656692e-02
   6.0016000e+04   3.7536641e-02
   6.0042000e+04   3.7466550e-02
   6.0063000e+04   3.7385802e-02
   6.0086000e+04   3.7291831e-02
   6.0114000e+04   3.7238546e-02
   6.0134000e+04   3.7123437e-02
   6.0159000e+04   3.7043640e-02
   6.0186000e+04   3.6952421e-02
   6.0207000e+04   3.6892192e-02
   6.0232000e+04   3.6815982e-02
   6.0257000e+04   3.6741322e-02
   6.0281000e+04   3.6626388e-02
   6.0306000e+04   3.6553379e-02
   6.0331000e+04   3.6474235e-02
   6.0351000e+04   3.6379691e-02
   6.0374000e+04   3.6321382e-02
   6.0404000e+04   3.6235576e-02
   6.0433000e+04   3.6117438e-02
   6.0459000e+04   3.6053106e-02
   6.0483000e+04   3.5979041e-02
   6.0505000e+04   3.5880252e-02
   6.0535000e+04   3.5810894e-02
   6.0563000e+04   3.5732382e-02
   6.0587000e+04   3.5670552e-02
   6.0616000e+04   3.5610779e-02
   6.0646000e+04   3.5525280e-02
   6.0669000e+04   3.5455194e-02
   6.0689000e+04   3.5360602e-02
   6.0720000e+04   3.5291183e-02
   6.0750000e+04   3.5203673e-02
   6.0778000e+04   3.5100898e-02
   6.0808000e+04   3.5021523e-02
   6.0837000e+04   3.4920810e-02
   6.0857000e+04   3.4814126e-02
   6.0879000e+04   3.4758686e-02
   6.0904000e+04   3.4679964e-02
   6.0928000e+04   3.4604187e-02
   6.0952000e+04   3.4529814e-02
   6.0979000e+04   3.4454208e-02
   6.1011000e+04   3.4377503e-02
   6.1040000e+04   3.4302719e-02
   6.1064000e+04   3.4215326e-02
   6.1096000e+04   3.4092289e-02
   6.1118000e+04   3.3992044e-02
   6.1143000e+04   3.3909007e-02
   6.1173000e+04   3.3837639e-02
   6.1201000e+04   3.3719350e-02
   6.1222000e+04   3.3643374e-02
   6.1248000e+04   3.3568566e-02
   6.1277000e+04   3.3486427e-02
   6.1304000e+04   3.3401152e-02
   6.1330000e+04   3.3318669e-02
   6.1356000e+04   3.3225217e-02
   6.1378000e+04   3.3135270e-02
   6.1403000e+04   3.3074750e-02
   6.1430000e+04   3.3008878e-02
   6.1455000e+04   3.2939104e-02
   6.1472000e+04   3.2863757e-02
   6.1500000e+04   3.2819830e-02
   6.1522000e+04   3.2753711e-02
   6.1550000e+04   3.2686427e-02
   6.1575000e+04   3.2641669e-02
   6.1598000e+04   3.2550566e-02
   6.1621000e+04   3.2489691e-02
   6.1647000e+04   3.2423050e-02
   6.1675000e+04   3.2332168e-02
   6.1705000e+04   3.2258046e-02
   6.1727000e+04   3.2158933e-02
   6.1753000e+04   3.2083257e-02
   6.1781000e+04   3.2016814e-02
   6.1801000e+04   3.1938439e-02
   6.1828000e+04   3.1885230e-02
   6.1847000e+04   3.1801290e-02
   6.1874000e+04   3.1715034e-02
   6.1898000e+04   3.1623586e-02
   6.1926000e+04   3.1567857e-02
   6.1950000e+04   3.1494598e-02
   6.1973000e+04   3.1401880e-02
   6.2002000e+04   3.1315652e-02
   6.2029000e+04   3.1219882e-02
   6.2057000e+04   3.1128962e-02
   6.2083000e+04   3.1043261e-02
   6.2100000e+04   3.0986724e-02
   6.2124000e+04   3.0932437e-02
   6.2156000e+04   3.0858183e-02
   6.2185000e+04   3.0759356e-02
   6.2208000e+04   3.0704358e-02
   6.2234000e+04   3.0645701e-02
   6.2261000e+04   3.0559860e-02
   6.2283000e+04   3.0475763e-02
   6.2311000e+04   3.0429070e-02
   6.2341000e+04   3.0367415e-02
   6.2368000e+04   3.0287093e-02
   6.2391000e+04   3.0228865e-02
   6.2415000e+04   3.0183022e-02
   6.2443000e+04   3.0138413e-02
   6.2470000e+04   3.0060885e-02
   6.2496000e+04   2.9997894e-02
   6.2519000e+04   2.9917213e-02
   6.2545000e+04   2.9865233e-02
   6.2566000e+04   2.9777814e-02
   6.2593000e+04   2.9696989e-02
   6.2618000e+04   2.9630199e-02
   6.2637000e+04   2.9548581e-02
   6.2664000e+04   2.9491686e-02
   6.2686000e+04   2.9416086e-02
   6.2710000e+04   2.9337534e-02
   6.2737000e+04   2.9268468e-02
   6.2759000e+04   2.9193835e-02
   6.2776000e+04   2.9136381e-02
   6.2799000e+04   2.9087514e-02
   6.2818000e+04   2.9044226e-02
   6.2846000e+04   2.8990024e-02
   6.2872000e+04   2.8919957e-02
   6.2899000e+04   2.8835254e-02
   6.2925000e+04   2.8761224e-02
   6.2951000e+04   2.8688752e-02
   6.2970000e+04   2.8620405e-02
   6.2995000e+04   2.8574790e-02
   6.3021000e+04   2.8503910e-02
   6.3043000e+04   2.8419874e-02
   6.3063000e+04   2.8378381e-02
   6.3091000e+04   2.8348494e-02
   6.3122000e+04   2.8282036e-02
   6.3150000e+04   2.8173646e-02
   6.3178000e+04   2.8085801e-02
   6.3205000e+04   2.8014425e-02
   6.3228000e+04   2.7941475e-02
   6.3253000e+04   2.7871422e-02
   6.3277000e+04   2.7777092e-02
   6.3300000e+04   2.7730298e-02
   6.3325000e+04   2.7673013e-02
   6.3351000e+04   2.7594623e-02
   6.3380000e+04   2.7541340e-02
   6.3405000e+04   2.7480266e-02
   6.3431000e+04   2.7395588e-02
   6.3454000e+04   2.7368420e-02
   6.3487000e+04   2.7328895e-02
   6.3508000e+04   2.7244942e-02
   6.3533000e+04   2.7205893e-02
   6.3562000e+04   2.7151240e-02
   6.3591000e+04   2.7077253e-02
   6.3614000e+04   2.7004738e-02
   6.3631000e+04   2.6941227e-02
   6.3653000e+04   2.6889502e-02
   6.3678000e+04   2.6846571e-02
   6.3698000e+04   2.6781477e-02
   6.3727000e+04   2.6719479e-02
   6.3746000e+04   2.6653868e-02
   6.3767000e+04   2.6619751e-02
   6.3791000e+04   2.6563000e-02
   6.3818000e+04   2.6487570e-02
   6.3845000e+04   2.6434111e-02
   6.3879000e+04   2.6345878e-02
   6.3901000e+04   2.6251142e-02
   6.3928000e+04   2.6209442e-02
   6.3959000e+04   2.6140394e-02
   6.3983000e+04   2.6061925e-02
   6.4006000e+04   2.5999704e-02
   6.4031000e+04   2.5934830e-02
   6.4055000e+04   2.5878648e-02
   6.4084000e+04   2.5846272e-02
   6.4108000e+04   2.5783752e-02
   6.4138000e+04   2.5710210e-02
   6.4163000e+04   2.5639428e-02
   6.4192000e+04   2.5572643e-02
   6.4217000e+04   2.5506059e-02
   6.4238000e+04   2.5462283e-02
   6.4264000e+04   2.5408299e-02
   6.4288000e+04   2.5354289e-02
   6.4305000e+04   2.5296382e-02
   6.4334000e+04   2.5274899e-02
   6.4361000e+04   2.5212916e-02
   6.4386000e+04   2.5168205e-02
   6.4415000e+04   2.5102394e-02
   6.4440000e+04   2.5015789e-02
   6.4464000e+04   2.4976915e-02
   6.4491000e+04   2.4911130e-02
   6.4518000e+04   2.4866490e-02
   6.4542000e+04   2.4823142e-02
   6.4575000e+04   2.4786270e-02
   6.4600000e+04   2.4711248e-02
   6.4626000e+04   2.4642311e-02
   6.4655000e+04   2.4571438e-02
   6.4678000e+04   2.4491998e-02
   6.4702000e+04   2.4430078e-02
   6.4726000e+04   2.4399779e-02
   6.4747000e+04   2.4366379e-02
   6.4776000e+04   2.4315376e-02
   6.4802000e+04   2.4250201e-02
   6.4827000e+04   2.4206758e-02
   6.4853000e+04   2.4138822e-02
   6.4885000e+04   2.4067633e-02
   6.4914000e+04   2.4007650e-02
   6.4938000e+04   2.3941648e-02
   6.4962000e+04   2.3888224e-02
   6.4986000e+04   2.3841527e-02
   6.5009000e+04   2.3794339e-02
   6.5033000e+04   2.3745751e-02
   6.5055000e+04   2.3695515e-02
   6.5085000e+04   2.3634125e-02
   6.5115000e+04   2.3575452e-02
   6.5142000e+04   2.3512092e-02
   6.5164000e+04   2.3453728e-02
   6.5194000e+04   2.3401902e-02
   6.5218000e+04   2.3327196e-02
   6.5248000e+04   2.3285788e-02
   6.5275000e+04   2.3212654e-02
   6.5306000e+04   2.3156601e-02
   6.5331000e+04   2.3084633e-02
   6.5359000e+04   2.3028903e-02
   6.5383000e+04   2.2971322e-02
   6.5406000e+04   2.2930857e-02
   6.5432000e+04   2.2875517e-02
   6.5459000e+04   2.2822360e-02
   6.5485000e+04   2.2768003e-02
   6.5506000e+04   2.2716959e-02
   6.5530000e+04   2.2690977e-02
   6.5554000e+04   2.2634026e-02
   6.5585000e+04   2.2591643e-02
   6.5610000e+04   2.2537853e-02
   6.5632000e+04   2.2466983e-02
   6.5662000e+04   2.2406158e-02
   6.5686000e+04   2.2325899e-02
   6.5715000e+04   2.2270443e-02
   6.5737000e+04   2.2199264e-02
   6.5759000e+04   2.2149498e-02
   6.5777000e+04   2.2084959e-02
   6.5801000e+04   2.2063822e-02
   6.5830000e+04   2.2017499e-02
   6.5859000e+04   2.1951408e-02
   6.5888000e+04   2.1895194e-02
   6.5912000e+04   2.1818053e-02
   6.5935000e+04   2.1775290e-02
   6.5961000e+04   2.1729566e-02
   6.5988000e+04   2.1658176e-02
   6.6014000e+04   2.1603417e-02
   6.6038000e+04   2.1556390e-02
   6.6065000e+04   2.1492665e-02
   6.6089000e+04   2.1462551e-02
   6.6114000e+04   2.1408541e-02
   6.6143000e+04   2.1339905e-02
   6.6162000e+04   2.1271899e-02
   6.6186000e+04   2.1222866e-02
   6.6215000e+04   2.1193581e-02
   6.6244000e+04   2.1135589e-02
   6.6275000e+04   2.1082373e-02
   6.6297000e+04   2.1018582e-02
   6.6320000e+04   2.0982666e-02
   6.6344000e+04   2.0917044e-02
   6.6367000e+04   2.0855735e-02
   6.6391000e+04   2.0812621e-02
   6.6421000e+04   2.0755586e-02
   6.6444000e+04   2.0709519e-02
   6.6466000e+04   2.0656542e-02
   6.6488000e+04   2.0602722e-02
   6.6512000e+04   2.0549545e-02
   6.6539000e+04   2.0505410e-02
   6.6566000e+04   2.0467508e-02
   6.6597000e+04   2.0416524e-02
   6.6616000e+04   2.0363186e-02
   6.6648000e+04   2.0332156e-02
   6.6669000e+04   2.0288207e-02
   6.6692000e+04   2.0241025e-02
   6.6723000e+04   2.0180682e-02
   6.6749000e+04   2.0129458e-02
   6.6769000e+04   2.0085514e-02
   6.6799000e+04   2.0062084e-02
   6.6817000e+04   2.0013734e-02
   6.6850000e+04   1.9975228e-02
   6.6873000e+04   1.9909555e-02
   6.6898000e+04   1.9867650e-02
   6.6925000e+04   1.9810684e-02
   6.6944000e+04   1.9753466e-02
   6.6970000e+04   1.9703989e-02
   6.7000000e+04   1.9677344e-02
   6.7030000e+04   1.9626342e-02
   6.7054000e+04   1.9560624e-02
   6.7080000e+04   1.9511619e-02
   6.7099000e+04   1.9453090e-02
   6.7123000e+04   1.9427769e-02
   6.7147000e+04   1.9386061e-02
   6.7174000e+04   1.9339480e-02
   6.7198000e+04   1.9285632e-02
   6.7223000e+04   1.9248869e-02
   6.7254000e+04   1.9207973e-02
   6.7277000e+04   1.9142210e-02
   6.7299000e+04   1.9085133e-02
   6.7325000e+04   1.9039044e-02
   6.7348000e+04   1.8990602e-02
   6.7371000e+04   1.8958390e-02
   6.7392000e+04   1.8899271e-02
   6.7418000e+04   1.8872507e-02
   6.7443000e+04   1.8829641e-02
   6.7469000e+04   1.8790970e-02
   6.7499000e+04   1.8747112e-02
   6.7524000e+04   1.8714301e-02
   6.7544000e+04   1.8655339e-02
   6.7567000e+04   1.8600729e-02
   6.7595000e+04   1.8561516e-02
   6.7620000e+04   1.8520813e-02
   6.7641000e+04   1.8478201e-02
   6.7669000e+04   1.8447280e-02
   6.7696000e+04   1.8409385e-02
   6.7720000e+04   1.8360177e-02
   6.7739000e+04   1.8309816e-02
   6.7768000e+04   1.8279058e-02
   6.7791000e+04   1.8224968e-02
   6.7815000e+04   1.8179343e-02
   6.7840000e+04   1.8135341e-02
   6.7867000e+04   1.8099600e-02
   6.7887000e+04   1.8058973e-02
   6.7914000e+04   1.8030797e-02
   6.7937000e+04   1.7990307e-02
   6.7962000e+04   1.7952333e-02
   6.7985000e+04   1.7895499e-02
   6.8007000e+04   1.7853375e-02
   6.8031000e+04   1.7816043e-02
   6.8053000e+04   1.7778577e-02
   6.8073000e+04   1.7740613e-02
   6.8094000e+04   1.7714379e-02
   6.8118000e+04   1.7681357e-02
   6.8143000e+04   1.7657466e-02
   6.8165000e+04   1.7603515e-02
   6.8192000e+04   1.7565144e-02
   6.8215000e+04   1.7521308e-02
   6.8241000e+04   1.7487654e-02
   6.8264000e+04   1.7461215e-02
   6.8291000e+04   1.7424807e-02
   6.8316000e+04   1.7379032e-02
   6.8345000e+04   1.7347306e-02
   6.8368000e+04   1.7299100e-02
   6.8389000e+04   1.7266391e-02
   6.8415000e+04   1.7236793e-02
   6.8438000e+04   1.7199832e-02
   6.8467000e+04   1.7157886e-02
   6.8487000e+04   1.7110321e-02
   6.8507000e+04   1.7076168e-02
   6.8527000e+04   1.7041609e-02
   6.8556000e+04   1.7006556e-02
   6.8575000e+04   1.6969992e-02
   6.8602000e+04   1.6950423e-02
   6.8627000e+04   1.6895294e-02
   6.8649000e+04   1.6847071e-02
   6.8671000e+04   1.6818531e-02
   6.8698000e+04   1.6798552e-02
   6.8724000e+04   1.6763604e-02
   6.8747000e+04   1.6714194e-02
   6.8775000e+04   1.6678645e-02
   6.8797000e+04   1.6656581e-02
   6.8820000e+04   1.6608687e-02
   6.8847000e+04   1.6560844e-02
   6.8870000e+04   1.6518075e-02
   6.8894000e+04   1.6491880e-02
   6.8921000e+04   1.6452684e-02
   6.8950000e+04   1.6407919e-02
   6.8974000e+04   1.6370855e-02
   6.8997000e+04   1.6337153e-02
   6.9023000e+04   1.6303960e-02
   6.9047000e+04   1.6270694e-02
   6.9077000e+04   1.6226170e-02
   6.9099000e+04   1.6172814e-02
   6.9127000e+04   1.6142670e-02
   6.9153000e+04   1.6106711e-02
   6.9177000e+04   1.6065554e-02
   6.9203000e+04   1.6041126e-02
   6.9232000e+04   1.5990383e-02
   6.9259000e+04   1.5958126e-02
   6.9290000e+04   1.5921671e-02
   6.9319000e+04   1.5870190e-02
   6.9342000e+04   1.5812719e-02
   6.9374000e+04   1.5782455e-02
   6.9400000e+04   1.5729521e-02
   6.9422000e+04   1.5690077e-02
   6.9449000e+04   1.5657306e-02
   6.9476000e+04   1.5620671e-02
   6.9496000e+04   1.5589316e-02
   6.9522000e+04   1.5545156e-02
   6.9551000e+04   1.5514428e-02
   6.9578000e+04   1.5479543e-02
   6.9602000e+04   1.5437519e-02
   6.9629000e+04   1.5425420e-02
   6.9652000e+04   1.5385969e-02
   6.9682000e+04   1.5355675e-02
   6.9711000e+04   1.5305265e-02
   6.9733000e+04   1.5263831e-02
   6.9754000e+04   1.5230831e-02
   6.9780000e+04   1.5197696e-02
   6.9807000e+04   1.5153693e-02
   6.9834000e+04   1.5116785e-02
   6.9858000e+04   1.5076652e-02
   6.9879000e+04   1.5033821e-02
   6.9907000e+04   1.5000623e-02
   6.9935000e+04   1.4965128e-02
   6.9960000e+04   1.4931827e-02
   6.9987000e+04   1.4891463e-02
   7.0015000e+04   1.4861859e-02
   7.0038000e+04   1.4808225e-02
   7.0066000e+04   1.4769153e-02
   7.0089000e+04   1.4726394e-02
   7.0116000e+04   1.4693258e-02
   7.0145000e+04   1.4659746e-02
   7.0169000e+04   1.4600474e-02
   7.0188000e+04   1.4571691e-02
   7.0215000e+04   1.4542084e-02
   7.0239000e+04   1.4508754e-02
   7.0266000e+04   1.4477675e-02
   7.0290000e+04   1.4432792e-02
   7.0313000e+04   1.4410324e-02
   7.0339000e+04   1.4382369e-02
   7.0373000e+04   1.4342308e-02
   7.0401000e+04   1.4293646e-02
   7.0422000e+04   1.4256947e-02
   7.0449000e+04   1.4226542e-02
   7.0470000e+04   1.4184470e-02
   7.0493000e+04   1.4171882e-02
   7.0515000e+04   1.4150089e-02
   7.0535000e+04   1.4123755e-02
   7.0560000e+04   1.4099739e-02
   7.0582000e+04   1.4070478e-02
   7.0609000e+04   1.4042568e-02
   7.0633000e+04   1.4018356e-02
   7.0657000e+04   1.3987172e-02
   7.0682000e+04   1.3947762e-02
   7.0709000e+04   1.3915499e-02
   7.0736000e+04   1.3882601e-02
   7.0767000e+04   1.3840689e-02
   7.0791000e+04   1.3797398e-02
   7.0806000e+04   1.3753565e-02
   7.0831000e+04   1.3718316e-02
   7.0848000e+04   1.3680201e-02
   7.0870000e+04   1.3659168e-02
   7.0900000e+04   1.3622374e-02
   7.0928000e+04   1.3592304e-02
   7.0958000e+04   1.3552493e-02
   7.0986000e+04   1.3508266e-02
   7.1013000e+04   1.3465479e-02
   7.1038000e+04   1.3434587e-02
   7.1070000e+04   1.3412453e-02
   7.1091000e+04   1.3365110e-02
   7.1112000e+04   1.3346527e-02
   7.1139000e+04   1.3328904e-02
   7.1166000e+04   1.3281518e-02
   7.1191000e+04   1.3234980e-02
   7.1218000e+04   1.3203517e-02
   7.1243000e+04   1.3164162e-02
   7.1270000e+04   1.3130963e-02
   7.1294000e+04   1.3095546e-02
   7.1317000e+04   1.3054405e-02
   7.1338000e+04   1.3022473e-02
   7.1358000e+04   1.2995958e-02
   7.1381000e+04   1.2984417e-02
   7.1409000e+04   1.2962572e-02
   7.1435000e+04   1.2930554e-02
   7.1463000e+04   1.2891971e-02
   7.1487000e+04   1.2851733e-02
   7.1513000e+04   1.2820984e-02
   7.1539000e+04   1.2795401e-02
   7.1563000e+04   1.2764681e-02
   7.1586000e+04   1.2735732e-02
   7.1610000e+04   1.2708282e-02
   7.1634000e+04   1.2683774e-02
   7.1657000e+04   1.2659673e-02
   7.1679000e+04   1.2633821e-02
   7.1701000e+04   1.2611097e-02
   7.1729000e+04   1.2584810e-02
   7.1752000e+04   1.2547923e-02
   7.1773000e+04   1.2525371e-02
   7.1800000e+04   1.2490906e-02
   7.1829000e+04   1.2450934e-02
   7.1859000e+04   1.2419621e-02
   7.1890000e+04   1.2385235e-02
   7.1914000e+04   1.2352213e-02
   7.1936000e+04   1.2324650e-02
   7.1963000e+04   1.2287808e-02
   7.1988000e+04   1.2250701e-02
   7.2015000e+04   1.2222341e-02
   7.2040000e+04   1.2191915e-02
   7.2065000e+04   1.2162314e-02
   7.2089000e+04   1.2126481e-02
   7.2114000e+04   1.2105279e-02
   7.2142000e+04   1.2075254e-02
   7.2170000e+04   1.2047257e-02
   7.2188000e+04   1.2016132e-02
   7.2210000e+04   1.1995762e-02
   7.2235000e+04   1.1966831e-02
   7.2269000e+04   1.1930780e-02
   7.2293000e+04   1.1894506e-02
   7.2318000e+04   1.1871862e-02
   7.2338000e+04   1.1842889e-02
   7.2363000e+04   1.1822847e-02
   7.2391000e+04   1.1792712e-02
   7.2412000e+04   1.1769983e-02
   7.2435000e+04   1.1749822e-02
   7.2457000e+04   1.1727286e-02
   7.2476000e+04   1.1699109e-02
   7.2502000e+04   1.1675852e-02
   7.2533000e+04   1.1642814e-02
   7.2550000e+04   1.1613410e-02
   7.2575000e+04   1.1597003e-02
   7.2602000e+04   1.1572655e-02
   7.2634000e+04   1.1546407e-02
   7.2665000e+04   1.1507014e-02
   7.2690000e+04   1.1476202e-02
   7.2716000e+04   1.1451942e-02
   7.2743000e+04   1.1425004e-02
   7.2768000e+04   1.1392817e-02
   7.2790000e+04   1.1360348e-02
   7.2817000e+04   1.1335555e-02
   7.2840000e+04   1.1302398e-02
   7.2862000e+04   1.1278436e-02
   7.2884000e+04   1.1254796e-02
   7.2908000e+04   1.1231072e-02
   7.2939000e+04   1.1203812e-02
   7.2969000e+04   1.1172707e-02
   7.2996000e+04   1.1138293e-02
   7.3017000e+04   1.1102395e-02
   7.3046000e+04   1.1066556e-02
   7.3061000e+04   1.1030826e-02
   7.3087000e+04   1.1027507e-02
   7.3113000e+04   1.0999023e-02
   7.3138000e+04   1.0963658e-02
   7.3168000e+04   1.0938520e-02
   7.3196000e+04   1.0908959e-02
   7.3223000e+04   1.0882324e-02
   7.3248000e+04   1.0864662e-02
   7.3269000e+04   1.0842075e-02
   7.3290000e+04   1.0827299e-02
   7.3322000e+04   1.0792424e-02
   7.3352000e+04   1.0758746e-02
   7.3380000e+04   1.0722962e-02
   7.3406000e+04   1.0701563e-02
   7.3429000e+04   1.0675456e-02
   7.3459000e+04   1.0645413e-02
   7.3483000e+04   1.0608940e-02
   7.3505000e+04   1.0585466e-02
   7.3527000e+04   1.0565806e-02
   7.3550000e+04   1.0533977e-02
   7.3576000e+04   1.0511048e-02
   7.3602000e+04   1.0504850e-02
   7.3625000e+04   1.0483931e-02
   7.3649000e+04   1.0457096e-02
   7.3675000e+04   1.0435456e-02
   7.3699000e+04   1.0404648e-02
   7.3733000e+04   1.0378438e-02
   7.3766000e+04   1.0344600e-02
   7.3790000e+04   1.0309847e-02
   7.3815000e+04   1.0283050e-02
   7.3840000e+04   1.0267583e-02
   7.3864000e+04   1.0254227e-02
   7.3887000e+04   1.0227723e-02
   7.3911000e+04   1.0211806e-02
   7.3932000e+04   1.0193655e-02
   7.3953000e+04   1.0183581e-02
   7.3977000e+04   1.0164484e-02
   7.3998000e+04   1.0135715e-02
   7.4017000e+04   1.0116974e-02
   7.4046000e+04   1.0094021e-02
   7.4072000e+04   1.0067078e-02
   7.4093000e+04   1.0037852e-02
   7.4118000e+04   1.0008761e-02
   7.4145000e+04   9.9870684e-03
   7.4172000e+04   9.9591626e-03
   7.4194000e+04   9.9326776e-03
   7.4218000e+04   9.9020498e-03
   7.4248000e+04   9.8827790e-03
   7.4273000e+04   9.8577585e-03
   7.4297000e+04   9.8300840e-03
   7.4316000e+04   9.8076159e-03
   7.4337000e+04   9.7938349e-03
   7.4365000e+04   9.7674351e-03
   7.4391000e+04   9.7389299e-03
   7.4411000e+04   9.7086320e-03
   7.4432000e+04   9.6907836e-03
   7.4458000e+04   9.6747705e-03
   7.4490000e+04   9.6493239e-03
   7.4515000e+04   9.6226836e-03
   7.4534000e+04   9.5950538e-03
   7.4557000e+04   9.5785762e-03
   7.4577000e+04   9.5524793e-03
   7.4600000e+04   9.5348214e-03
   7.4624000e+04   9.5154794e-03
   7.4645000e+04   9.4940958e-03
   7.4673000e+04   9.4775727e-03
   7.4699000e+04   9.4513906e-03
   7.4728000e+04   9.4354934e-03
   7.4755000e+04   9.4034380e-03
   7.4781000e+04   9.3912652e-03
   7.4805000e+04   9.3631585e-03
   7.4831000e+04   9.3375777e-03
   7.4850000e+04   9.3092184e-03
   7.4877000e+04   9.2882899e-03
   7.4907000e+04   9.2646730e-03
   7.4932000e+04   9.2460589e-03
   7.4953000e+04   9.2223573e-03
   7.4975000e+04   9.2103760e-03
   7.5003000e+04   9.1966195e-03
   7.5024000e+04   9.1703322e-03
   7.5052000e+04   9.1534520e-03
   7.5076000e+04   9.1279766e-03
   7.5102000e+04   9.1067985e-03
   7.5130000e+04   9.0858625e-03
   7.5160000e+04   9.0602759e-03
   7.5184000e+04   9.0424516e-03
   7.5213000e+04   9.0141170e-03
   7.5236000e+04   8.9863886e-03
   7.5253000e+04   8.9716089e-03
   7.5284000e+04   8.9679347e-03
   7.5309000e+04   8.9437868e-03
   7.5334000e+04   8.9200484e-03
   7.5364000e+04   8.9083105e-03
   7.5395000e+04   8.8843596e-03
   7.5418000e+04   8.8600589e-03
   7.5446000e+04   8.8416905e-03
   7.5475000e+04   8.8164655e-03
   7.5502000e+04   8.7937953e-03
   7.5526000e+04   8.7700883e-03
   7.5548000e+04   8.7541204e-03
   7.5578000e+04   8.7425876e-03
   7.5600000e+04   8.7136672e-03
   7.5620000e+04   8.6910585e-03
   7.5648000e+04   8.6748572e-03
   7.5670000e+04   8.6528796e-03
   7.5699000e+04   8.6417945e-03
   7.5723000e+04   8.6224284e-03
   7.5750000e+04   8.5954672e-03
   7.5779000e+04   8.5795153e-03
   7.5805000e+04   8.5560622e-03
   7.5831000e+04   8.5423092e-03
   7.5854000e+04   8.5245610e-03
   7.5881000e+04   8.5112928e-03
   7.5904000e+04   8.4878625e-03
   7.5928000e+04   8.4734407e-03
   7.5951000e+04   8.4532165e-03
   7.5981000e+04   8.4436234e-03
   7.6002000e+04   8.4190002e-03
   7.6024000e+04   8.3970618e-03
   7.6050000e+04   8.3892322e-03
   7.6076000e+04   8.3629667e-03
   7.6105000e+04   8.3436502e-03
   7.6132000e+04   8.3231093e-03
   7.6156000e+04   8.3021478e-03
   7.6181000e+04   8.2876660e-03
   7.6212000e+04   8.2673156e-03
   7.6237000e+04   8.2414174e-03
   7.6261000e+04   8.2206053e-03
   7.6282000e+04   8.2045688e-03
   7.6305000e+04   8.1901252e-03
   7.6329000e+04   8.1699522e-03
   7.6356000e+04   8.1497086e-03
   7.6381000e+04   8.1322284e-03
   7.6410000e+04   8.1059674e-03
   7.6439000e+04   8.0836695e-03
   7.6463000e+04   8.0572786e-03
   7.6486000e+04   8.0450313e-03
   7.6513000e+04   8.0379081e-03
   7.6535000e+04   8.0224479e-03
   7.6563000e+04   8.0042763e-03
   7.6590000e+04   7.9798040e-03
   7.6614000e+04   7.9647353e-03
   7.6637000e+04   7.9455552e-03
   7.6662000e+04   7.9287373e-03
   7.6683000e+04   7.9089506e-03
   7.6708000e+04   7.8907330e-03
   7.6735000e+04   7.8724671e-03
   7.6759000e+04   7.8547874e-03
   7.6785000e+04   7.8368156e-03
   7.6812000e+04   7.8165035e-03
   7.6837000e+04   7.7923042e-03
   7.6867000e+04   7.7763950e-03
   7.6891000e+04   7.7488708e-03
   7.6910000e+04   7.7296500e-03
   7.6933000e+04   7.7119198e-03
   7.6961000e+04   7.6919398e-03
   7.6984000e+04   7.6730394e-03
   7.7003000e+04   7.6572466e-03
   7.7025000e+04   7.6460238e-03
   7.7045000e+04   7.6328146e-03
   7.7069000e+04   7.6183102e-03
   7.7095000e+04   7.6053211e-03
   7.7120000e+04   7.5879411e-03
   7.7148000e+04   7.5780742e-03
   7.7167000e+04   7.5590988e-03
   7.7189000e+04   7.5445398e-03
   7.7210000e+04   7.5329968e-03
   7.7236000e+04   7.5197162e-03
   7.7268000e+04   7.5007110e-03
   7.7289000e+04   7.4779318e-03
   7.7313000e+04   7.4596375e-03
   7.7344000e+04   7.4440449e-03
   7.7372000e+04   7.4265940e-03
   7.7397000e+04   7.4056874e-03
   7.7424000e+04   7.3960112e-03
   7.7447000e+04   7.3800044e-03
   7.7473000e+04   7.3658174e-03
   7.7500000e+04   7.3490845e-03
   7.7527000e+04   7.3251192e-03
   7.7555000e+04   7.3031441e-03
   7.7583000e+04   7.2822458e-03
   7.7608000e+04   7.2683853e-03
   7.7643000e+04   7.2511812e-03
   7.7671000e+04   7.2326394e-03
   7.7696000e+04   7.2207203e-03
   7.7719000e+04   7.2011329e-03
   7.7746000e+04   7.1851110e-03
   7.7774000e+04   7.1711725e-03
   7.7801000e+04   7.1578165e-03
   7.7832000e+04   7.1395006e-03
   7.7856000e+04   7.1201887e-03
   7.7876000e+04   7.1020217e-03
   7.7902000e+04   7.0858884e-03
   7.7925000e+04   7.0711335e-03
   7.7950000e+04   7.0540623e-03
   7.7980000e+04   7.0329729e-03
   7.8002000e+04   7.0123199e-03
   7.8018000e+04   6.9918053e-03
   7.8045000e+04   6.9803165e-03
   7.8071000e+04   6.9652061e-03
   7.8100000e+04   6.9459022e-03
   7.8124000e+04   6.9268493e-03
   7.8146000e+04   6.9096375e-03
   7.8173000e+04   6.8973184e-03
   7.8197000e+04   6.8807259e-03
   7.8223000e+04   6.8664826e-03
   7.8251000e+04   6.8462287e-03
   7.8282000e+04   6.8233156e-03
   7.8304000e+04   6.8052170e-03
   7.8331000e+04   6.7892547e-03
   7.8356000e+04   6.7686573e-03
   7.8382000e+04   6.7480168e-03
   7.8406000e+04   6.7339366e-03
   7.8430000e+04   6.7186221e-03
   7.8458000e+04   6.7020628e-03
   7.8484000e+04   6.6809781e-03
   7.8506000e+04   6.6707252e-03
   7.8532000e+04   6.6598568e-03
   7.8562000e+04   6.6446384e-03
   7.8591000e+04   6.6282424e-03
   7.8614000e+04   6.6121694e-03
   7.8639000e+04   6.5926626e-03
   7.8662000e+04   6.5798917e-03
   7.8689000e+04   6.5618705e-03
   7.8716000e+04   6.5418824e-03
   7.8734000e+04   6.5281206e-03
   7.8755000e+04   6.5144027e-03
   7.8781000e+04   6.4998119e-03
   7.8803000e+04   6.4825796e-03
   7.8830000e+04   6.4698031e-03
   7.8858000e+04   6.4553493e-03
   7.8876000e+04   6.4374818e-03
   7.8894000e+04   6.4262884e-03
   7.8924000e+04   6.4165371e-03
   7.8950000e+04   6.4035536e-03
   7.8975000e+04   6.3932301e-03
   7.9001000e+04   6.3860176e-03
   7.9030000e+04   6.3713958e-03
   7.9060000e+04   6.3517365e-03
   7.9079000e+04   6.3346030e-03
   7.9103000e+04   6.3243984e-03
   7.9120000e+04   6.3101257e-03
   7.9143000e+04   6.2967780e-03
   7.9164000e+04   6.2910893e-03
   7.9192000e+04   6.2724070e-03
   7.9218000e+04   6.2564254e-03
   7.9247000e+04   6.2409671e-03
   7.9271000e+04   6.2205499e-03
   7.9289000e+04   6.2091725e-03
   7.9321000e+04   6.1959484e-03
   7.9352000e+04   6.1754594e-03
   7.9378000e+04   6.1583806e-03
   7.9403000e+04   6.1442390e-03
   7.9423000e+04   6.1316141e-03
   7.9449000e+04   6.1183748e-03
   7.9471000e+04   6.1093962e-03
   7.9503000e+04   6.0974753e-03
   7.9525000e+04   6.0766618e-03
   7.9556000e+04   6.0587093e-03
   7.9580000e+04   6.0432544e-03
   7.9606000e+04   6.0262804e-03
   7.9629000e+04   6.0115806e-03
   7.9653000e+04   5.9985776e-03
   7.9675000e+04   5.9830372e-03
   7.9703000e+04   5.9684757e-03
   7.9731000e+04   5.9502101e-03
   7.9754000e+04   5.9352526e-03
   7.9778000e+04   5.9199058e-03
   7.9807000e+04   5.9062802e-03
   7.9830000e+04   5.8918010e-03
   7.9858000e+04   5.8809240e-03
   7.9881000e+04   5.8670815e-03
   7.9905000e+04   5.8582007e-03
   7.9931000e+04   5.8474717e-03
   7.9955000e+04   5.8313261e-03
   7.9982000e+04   5.8148110e-03
   8.0005000e+04   5.7978537e-03
   8.0029000e+04   5.7892000e-03
   8.0049000e+04   5.7798715e-03
   8.0073000e+04   5.7697553e-03
   8.0103000e+04   5.7583449e-03
   8.0132000e+04   5.7428641e-03
   8.0159000e+04   5.7295097e-03
   8.0187000e+04   5.7105404e-03
   8.0212000e+04   5.6926176e-03
   8.0236000e+04   5.6816290e-03
   8.0252000e+04   5.6714863e-03
   8.0276000e+04   5.6598652e-03
   8.0306000e+04   5.6447200e-03
   8.0332000e+04   5.6305314e-03
   8.0361000e+04   5.6196213e-03
   8.0384000e+04   5.6061029e-03
   8.0412000e+04   5.5970330e-03
   8.0436000e+04   5.5844757e-03
   8.0457000e+04   5.5662165e-03
   8.0478000e+04   5.5546374e-03
   8.0498000e+04   5.5421088e-03
   8.0518000e+04   5.5333497e-03
   8.0544000e+04   5.5215051e-03
   8.0572000e+04   5.5042853e-03
   8.0595000e+04   5.4917126e-03
   8.0625000e+04   5.4834281e-03
   8.0651000e+04   5.4662484e-03
   8.0674000e+04   5.4520724e-03
   8.0703000e+04   5.4384546e-03
   8.0727000e+04   5.4260517e-03
   8.0755000e+04   5.4140119e-03
   8.0781000e+04   5.3986377e-03
   8.0805000e+04   5.3865282e-03
   8.0830000e+04   5.3738046e-03
   8.0859000e+04   5.3624718e-03
   8.0885000e+04   5.3479848e-03
   8.0911000e+04   5.3296017e-03
   8.0936000e+04   5.3141237e-03
   8.0960000e+04   5.3054287e-03
   8.0986000e+04   5.2905724e-03
   8.1009000e+04   5.2768481e-03
   8.1035000e+04   5.2648288e-03
   8.1065000e+04   5.2499865e-03
   8.1092000e+04   5.2339649e-03
   8.1124000e+04   5.2203791e-03
   8.1145000e+04   5.2053797e-03
   8.1167000e+04   5.1967265e-03
   8.1192000e+04   5.1838013e-03
   8.1212000e+04   5.1709308e-03
   8.1235000e+04   5.1635321e-03
   8.1258000e+04   5.1504739e-03
   8.1287000e+04   5.1384959e-03
   8.1309000e+04   5.1269295e-03
   8.1332000e+04   5.1208301e-03
   8.1362000e+04   5.1126722e-03
   8.1387000e+04   5.1006585e-03
   8.1411000e+04   5.0898314e-03
   8.1437000e+04   5.0807284e-03
   8.1459000e+04   5.0704482e-03
   8.1489000e+04   5.0577174e-03
   8.1517000e+04   5.0442630e-03
   8.1546000e+04   5.0331683e-03
   8.1569000e+04   5.0190530e-03
   8.1594000e+04   5.0077168e-03
   8.1619000e+04   4.9930269e-03
   8.1649000e+04   4.9781617e-03
   8.1675000e+04   4.9657211e-03
   8.1704000e+04   4.9564731e-03
   8.1726000e+04   4.9410534e-03
   8.1745000e+04   4.9326910e-03
   8.1774000e+04   4.9255153e-03
   8.1804000e+04   4.9127517e-03
   8.1833000e+04   4.8991152e-03
   8.1861000e+04   4.8864683e-03
   8.1881000e+04   4.8727086e-03
   8.1913000e+04   4.8602565e-03
   8.1932000e+04   4.8446576e-03
   8.1951000e+04   4.8390495e-03
   8.1979000e+04   4.8315968e-03
   8.2000000e+04   4.8191354e-03
   8.2026000e+04   4.8121915e-03
   8.2052000e+04   4.7993154e-03
   8.2072000e+04   4.7871820e-03
   8.2094000e+04   4.7784393e-03
   8.2112000e+04   4.7708269e-03
   8.2130000e+04   4.7603032e-03
   8.2161000e+04   4.7488120e-03
   8.2186000e+04   4.7380078e-03
   8.2205000e+04   4.7326201e-03
   8.2231000e+04   4.7241272e-03
   8.2254000e+04   4.7174955e-03
   8.2276000e+04   4.7055146e-03
   8.2308000e+04   4.6972005e-03
   8.2329000e+04   4.6831608e-03
   8.2357000e+04   4.6734665e-03
   8.2384000e+04   4.6636202e-03
   8.2407000e+04   4.6557265e-03
   8.2431000e+04   4.6512444e-03
   8.2466000e+04   4.6374418e-03
   8.2495000e+04   4.6239219e-03
   8.2518000e+04   4.6127023e-03
   8.2546000e+04   4.6026285e-03
   8.2568000e+04   4.5920162e-03
   8.2594000e+04   4.5822753e-03
   8.2623000e+04   4.5700457e-03
   8.2648000e+04   4.5597161e-03
   8.2672000e+04   4.5516454e-03
   8.2700000e+04   4.5412420e-03
   8.2724000e+04   4.5258760e-03
   8.2759000e+04   4.5126440e-03
   8.2786000e+04   4.4978656e-03
   8.2807000e+04   4.4834558e-03
   8.2832000e+04   4.4723938e-03
   8.2852000e+04   4.4631417e-03
   8.2878000e+04   4.4590069e-03
   8.2897000e+04   4.4477324e-03
   8.2925000e+04   4.4405656e-03
   8.2955000e+04   4.4311752e-03
   8.2987000e+04   4.4215853e-03
   8.3010000e+04   4.4087164e-03
   8.3036000e+04   4.4006450e-03
   8.3062000e+04   4.3914336e-03
   8.3085000e+04   4.3806254e-03
   8.3116000e+04   4.3718647e-03
   8.3139000e+04   4.3597651e-03
   8.3168000e+04   4.3488866e-03
   8.3195000e+04   4.3357776e-03
   8.3210000e+04   4.3242477e-03
   8.3235000e+04   4.3158144e-03
   8.3260000e+04   4.3060505e-03
   8.3290000e+04   4.2978192e-03
   8.3316000e+04   4.2825969e-03
   8.3343000e+04   4.2694201e-03
   8.3369000e+04   4.2608722e-03
   8.3391000e+04   4.2556225e-03
   8.3425000e+04   4.2478513e-03
   8.3457000e+04   4.2350481e-03
   8.3488000e+04   4.2258636e-03
   8.3513000e+04   4.2130281e-03
   8.3539000e+04   4.2067055e-03
   8.3558000e+04   4.1949768e-03
   8.3579000e+04   4.1867721e-03
   8.3608000e+04   4.1771031e-03
   8.3637000e+04   4.1594888e-03
   8.3663000e+04   4.1504915e-03
   8.3693000e+04   4.1383540e-03
   8.3712000e+04   4.1274837e-03
   8.3738000e+04   4.1180547e-03
   8.3764000e+04   4.1084889e-03
   8.3791000e+04   4.0999171e-03
   8.3814000e+04   4.0932813e-03
   8.3837000e+04   4.0860402e-03
   8.3856000e+04   4.0751591e-03
   8.3874000e+04   4.0679078e-03
   8.3903000e+04   4.0601428e-03
   8.3930000e+04   4.0509393e-03
   8.3956000e+04   4.0399323e-03
   8.3985000e+04   4.0292383e-03
   8.4003000e+04   4.0172801e-03
   8.4033000e+04   4.0120932e-03
   8.4056000e+04   3.9978305e-03
   8.4088000e+04   3.9873229e-03
   8.4113000e+04   3.9771547e-03
   8.4137000e+04   3.9673145e-03
   8.4160000e+04   3.9628277e-03
   8.4181000e+04   3.9567999e-03
   8.4203000e+04   3.9486373e-03
   8.4230000e+04   3.9387490e-03
   8.4252000e+04   3.9282563e-03
   8.4273000e+04   3.9201546e-03
   8.4302000e+04   3.9146761e-03
   8.4328000e+04   3.9056789e-03
   8.4352000e+04   3.8942907e-03
   8.4375000e+04   3.8886502e-03
   8.4402000e+04   3.8797587e-03
   8.4423000e+04   3.8711593e-03
   8.4443000e+04   3.8648547e-03
   8.4474000e+04   3.8570391e-03
   8.4500000e+04   3.8457590e-03
   8.4521000e+04   3.8354222e-03
   8.4550000e+04   3.8265569e-03
   8.4577000e+04   3.8147048e-03
   8.4602000e+04   3.8044029e-03
   8.4622000e+04   3.7957025e-03
   8.4646000e+04   3.7864059e-03
   8.4671000e+04   3.7734185e-03
   8.4700000e+04   3.7666912e-03
   8.4725000e+04   3.7585150e-03
   8.4754000e+04   3.7470393e-03
   8.4778000e+04   3.7400132e-03
   8.4801000e+04   3.7310463e-03
   8.4832000e+04   3.7241461e-03
   8.4861000e+04   3.7134455e-03
   8.4884000e+04   3.7051855e-03
   8.4909000e+04   3.7002568e-03
   8.4937000e+04   3.6939042e-03
   8.4959000e+04   3.6836138e-03
   8.4987000e+04   3.6784730e-03
   8.5007000e+04   3.6666086e-03
   8.5033000e+04   3.6599838e-03
   8.5057000e+04   3.6524594e-03
   8.5082000e+04   3.6464000e-03
   8.5111000e+04   3.6370293e-03
   8.5133000e+04   3.6270586e-03
   8.5156000e+04   3.6214455e-03
   8.5181000e+04   3.6124696e-03
   8.5207000e+04   3.6035109e-03
   8.5225000e+04   3.6003815e-03
   8.5251000e+04   3.5962563e-03
   8.5275000e+04   3.5866354e-03
   8.5293000e+04   3.5765014e-03
   8.5320000e+04   3.5716194e-03
   8.5336000e+04   3.5641167e-03
   8.5360000e+04   3.5613453e-03
   8.5382000e+04   3.5547163e-03
   8.5407000e+04   3.5501969e-03
   8.5430000e+04   3.5444714e-03
   8.5458000e+04   3.5388330e-03
   8.5482000e+04   3.5310895e-03
   8.5502000e+04   3.5228338e-03
   8.5526000e+04   3.5154154e-03
   8.5549000e+04   3.5055048e-03
   8.5580000e+04   3.4962663e-03
   8.5605000e+04   3.4847355e-03
   8.5629000e+04   3.4758901e-03
   8.5657000e+04   3.4657487e-03
   8.5686000e+04   3.4586657e-03
   8.5711000e+04   3.4471197e-03
   8.5738000e+04   3.4356489e-03
   8.5763000e+04   3.4264513e-03
   8.5789000e+04   3.4189382e-03
   8.5815000e+04   3.4066547e-03
   8.5843000e+04   3.3995388e-03
   8.5869000e+04   3.3905824e-03
   8.5894000e+04   3.3806716e-03
   8.5918000e+04   3.3740036e-03
   8.5942000e+04   3.3657882e-03
   8.5960000e+04   3.3540082e-03
   8.5985000e+04   3.3512309e-03
   8.6009000e+04   3.3431731e-03
   8.6038000e+04   3.3345840e-03
   8.6064000e+04   3.3222576e-03
   8.6089000e+04   3.3120127e-03
   8.6118000e+04   3.3065986e-03
   8.6138000e+04   3.2949316e-03
   8.6165000e+04   3.2904606e-03
   8.6193000e+04   3.2825006e-03
   8.6221000e+04   3.2753085e-03
   8.6248000e+04   3.2688609e-03
   8.6269000e+04   3.2603235e-03
   8.6290000e+04   3.2529383e-03
   8.6314000e+04   3.2495685e-03
   8.6342000e+04   3.2419903e-03
   8.6367000e+04   3.2324581e-03
   8.6391000e+04   3.2262023e-03
   8.6417000e+04   3.2190073e-03
   8.6439000e+04   3.2102086e-03
   8.6460000e+04   3.2053028e-03
   8.6486000e+04   3.1991618e-03
   8.6512000e+04   3.1895627e-03
   8.6539000e+04   3.1810527e-03
   8.6563000e+04   3.1736518e-03
   8.6583000e+04   3.1681589e-03
   8.6606000e+04   3.1643975e-03
   8.6632000e+04   3.1585613e-03
   8.6663000e+04   3.1511872e-03
   8.6694000e+04   3.1424159e-03
   8.6719000e+04   3.1375307e-03
   8.6746000e+04   3.1292631e-03
   8.6771000e+04   3.1204023e-03
   8.6805000e+04   3.1127284e-03
   8.6830000e+04   3.1040406e-03
   8.6857000e+04   3.0968384e-03
   8.6888000e+04   3.0896923e-03
   8.6907000e+04   3.0800638e-03
   8.6937000e+04   3.0770823e-03
   8.6963000e+04   3.0677937e-03
   8.6991000e+04   3.0604382e-03
   8.7016000e+04   3.0539087e-03
   8.7047000e+04   3.0461465e-03
   8.7071000e+04   3.0395819e-03
   8.7096000e+04   3.0334704e-03
   8.7125000e+04   3.0274650e-03
   8.7152000e+04   3.0178010e-03
   8.7178000e+04   3.0088368e-03
   8.7207000e+04   3.0028516e-03
   8.7228000e+04   2.9965325e-03
   8.7252000e+04   2.9911252e-03
   8.7277000e+04   2.9849236e-03
   8.7305000e+04   2.9793466e-03
   8.7324000e+04   2.9719884e-03
   8.7354000e+04   2.9656446e-03
   8.7378000e+04   2.9567846e-03
   8.7405000e+04   2.9484147e-03
   8.7436000e+04   2.9393648e-03
   8.7463000e+04   2.9313955e-03
   8.7488000e+04   2.9236489e-03
   8.7512000e+04   2.9136599e-03
   8.7538000e+04   2.9085213e-03
   8.7567000e+04   2.9018364e-03
   8.7593000e+04   2.8932447e-03
   8.7620000e+04   2.8852297e-03
   8.7648000e+04   2.8776654e-03
   8.7673000e+04   2.8669814e-03
   8.7698000e+04   2.8611239e-03
   8.7722000e+04   2.8526895e-03
   8.7747000e+04   2.8465150e-03
   8.7773000e+04   2.8392344e-03
   8.7790000e+04   2.8325081e-03
   8.7814000e+04   2.8252742e-03
   8.7840000e+04   2.8165210e-03
   8.7864000e+04   2.8113719e-03
   8.7888000e+04   2.8042144e-03
   8.7908000e+04   2.7985059e-03
   8.7934000e+04   2.7928978e-03
   8.7959000e+04   2.7894373e-03
   8.7987000e+04   2.7846205e-03
   8.8009000e+04   2.7760568e-03
   8.8037000e+04   2.7722320e-03
   8.8065000e+04   2.7665233e-03
   8.8087000e+04   2.7605365e-03
   8.8111000e+04   2.7538743e-03
   8.8137000e+04   2.7498372e-03
   8.8160000e+04   2.7437752e-03
   8.8187000e+04   2.7375363e-03
   8.8212000e+04   2.7300737e-03
   8.8238000e+04   2.7222322e-03
   8.8269000e+04   2.7161292e-03
   8.8293000e+04   2.7066576e-03
   8.8320000e+04   2.7009622e-03
   8.8344000e+04   2.6958253e-03
   8.8370000e+04   2.6891498e-03
   8.8394000e+04   2.6811427e-03
   8.8415000e+04   2.6759783e-03
   8.8443000e+04   2.6721040e-03
   8.8470000e+04   2.6642824e-03
   8.8490000e+04   2.6593230e-03
   8.8515000e+04   2.6532313e-03
   8.8544000e+04   2.6455482e-03
   8.8567000e+04   2.6376747e-03
   8.8593000e+04   2.6316128e-03
   8.8620000e+04   2.6245732e-03
   8.8643000e+04   2.6177326e-03
   8.8667000e+04   2.6103082e-03
   8.8688000e+04   2.6063581e-03
   8.8714000e+04   2.6005621e-03
   8.8746000e+04   2.5951065e-03
   8.8774000e+04   2.5856351e-03
   8.8800000e+04   2.5804921e-03
   8.8827000e+04   2.5738239e-03
   8.8856000e+04   2.5658890e-03
   8.8879000e+04   2.5592750e-03
   8.8900000e+04   2.5537837e-03
   8.8930000e+04   2.5477607e-03
   8.8961000e+04   2.5413257e-03
   8.8985000e+04   2.5344345e-03
   8.9012000e+04   2.5268180e-03
   8.9037000e+04   2.5212935e-03
   8.9056000e+04   2.5155299e-03
   8.9075000e+04   2.5112339e-03
   8.9102000e+04   2.5073130e-03
   8.9130000e+04   2.4998444e-03
   8.9156000e+04   2.4927776e-03
   8.9183000e+04   2.4899108e-03
   8.9212000e+04   2.4832955e-03
   8.9236000e+04   2.4761994e-03
   8.9268000e+04   2.4702565e-03
   8.9295000e+04   2.4617146e-03
   8.9322000e+04   2.4539443e-03
   8.9346000e+04   2.4469800e-03
   8.9372000e+04   2.4414100e-03
   8.9402000e+04   2.4354684e-03
   8.9431000e+04   2.4285067e-03
   8.9458000e+04   2.4242216e-03
   8.9484000e+04   2.4185090e-03
   8.9506000e+04   2.4135847e-03
   8.9538000e+04   2.4112676e-03
   8.9567000e+04   2.4049446e-03
   8.9593000e+04   2.3978803e-03
   8.9618000e+04   2.3907149e-03
   8.9640000e+04   2.3858274e-03
   8.9666000e+04   2.3833018e-03
   8.9690000e+04   2.3789968e-03
   8.9713000e+04   2.3746629e-03
   8.9733000e+04   2.3702480e-03
   8.9761000e+04   2.3667993e-03
   8.9784000e+04   2.3595879e-03
   8.9815000e+04   2.3569129e-03
   8.9833000e+04   2.3492165e-03
   8.9860000e+04   2.3451454e-03
   8.9890000e+04   2.3392308e-03
   8.9915000e+04   2.3349322e-03
   8.9942000e+04   2.3303926e-03
   8.9966000e+04   2.3252392e-03
   8.9995000e+04   2.3198622e-03
   9.0029000e+04   2.3118734e-03
   9.0049000e+04   2.3047143e-03
   9.0082000e+04   2.3005568e-03
   9.0102000e+04   2.2906861e-03
   9.0121000e+04   2.2861194e-03
   9.0145000e+04   2.2829005e-03
   9.0171000e+04   2.2780788e-03
   9.0195000e+04   2.2745184e-03
   9.0219000e+04   2.2709716e-03
   9.0249000e+04   2.2650258e-03
   9.0272000e+04   2.2585506e-03
   9.0299000e+04   2.2557356e-03
   9.0324000e+04   2.2511533e-03
   9.0359000e+04   2.2460892e-03
   9.0381000e+04   2.2389944e-03
   9.0408000e+04   2.2353926e-03
   9.0434000e+04   2.2328094e-03
   9.0452000e+04   2.2270124e-03
   9.0473000e+04   2.2242983e-03
   9.0500000e+04   2.2208852e-03
   9.0526000e+04   2.2168085e-03
   9.0543000e+04   2.2110562e-03
   9.0570000e+04   2.2069687e-03
   9.0592000e+04   2.2033916e-03
   9.0622000e+04   2.1988001e-03
   9.0651000e+04   2.1921337e-03
   9.0678000e+04   2.1878592e-03
   9.0703000e+04   2.1820343e-03
   9.0725000e+04   2.1771123e-03
   9.0751000e+04   2.1727226e-03
   9.0778000e+04   2.1666202e-03
   9.0801000e+04   2.1608644e-03
   9.0826000e+04   2.1584844e-03
   9.0855000e+04   2.1536193e-03
   9.0880000e+04   2.1494327e-03
   9.0900000e+04   2.1426711e-03
   9.0927000e+04   2.1385284e-03
   9.0945000e+04   2.1334518e-03
   9.0968000e+04   2.1293401e-03
   9.0992000e+04   2.1234713e-03
   9.1017000e+04   2.1198118e-03
   9.1039000e+04   2.1149409e-03
   9.1058000e+04   2.1112863e-03
   9.1085000e+04   2.1053738e-03
   9.1115000e+04   2.1012098e-03
   9.1143000e+04   2.0949888e-03
   9.1163000e+04   2.0874428e-03
   9.1189000e+04   2.0843844e-03
   9.1222000e+04   2.0796365e-03
   9.1246000e+04   2.0734241e-03
   9.1271000e+04   2.0682510e-03
   9.1302000e+04   2.0624687e-03
   9.1323000e+04   2.0587165e-03
   9.1350000e+04   2.0562065e-03
   9.1380000e+04   2.0494894e-03
   9.1411000e+04   2.0446340e-03
   9.1435000e+04   2.0387068e-03
   9.1465000e+04   2.0352958e-03
   9.1493000e+04   2.0302316e-03
   9.1519000e+04   2.0228240e-03
   9.1544000e+04   2.0178498e-03
   9.1572000e+04   2.0147660e-03
   9.1595000e+04   2.0108257e-03
   9.1621000e+04   2.0061508e-03
   9.1640000e+04   2.0024246e-03
   9.1667000e+04   1.9985291e-03
   9.1693000e+04   1.9943155e-03
   9.1718000e+04   1.9890317e-03
   9.1744000e+04   1.9844519e-03
   9.1775000e+04   1.9809175e-03
   9.1799000e+04   1.9752009e-03
   9.1830000e+04   1.9715986e-03
   9.1848000e+04   1.9647591e-03
   9.1872000e+04   1.9621472e-03
   9.1896000e+04   1.9558607e-03
   9.1922000e+04   1.9532645e-03
   9.1952000e+04   1.9476557e-03
   9.1973000e+04   1.9417176e-03
   9.1999000e+04   1.9391438e-03
   9.2022000e+04   1.9339176e-03
   9.2050000e+04   1.9288029e-03
   9.2077000e+04   1.9254012e-03
   9.2103000e+04   1.9204415e-03
   9.2125000e+04   1.9150732e-03
   9.2153000e+04   1.9099807e-03
   9.2178000e+04   1.9039746e-03
   9.2203000e+04   1.8995089e-03
   9.2224000e+04   1.8969812e-03
   9.2243000e+04   1.8934260e-03
   9.2269000e+04   1.8890157e-03
   9.2293000e+04   1.8845898e-03
   9.2316000e+04   1.8814889e-03
   9.2339000e+04   1.8776776e-03
   9.2359000e+04   1.8720667e-03
   9.2384000e+04   1.8670092e-03
   9.2411000e+04   1.8643457e-03
   9.2435000e+04   1.8600750e-03
   9.2468000e+04   1.8572516e-03
   9.2494000e+04   1.8518700e-03
   9.2522000e+04   1.8469067e-03
   9.2546000e+04   1.8427370e-03
   9.2566000e+04   1.8379177e-03
   9.2591000e+04   1.8360068e-03
   9.2624000e+04   1.8330775e-03
   9.2643000e+04   1.8284999e-03
   9.2672000e+04   1.8239889e-03
   9.2699000e+04   1.8174789e-03
   9.2727000e+04   1.8119997e-03
   9.2752000e+04   1.8080833e-03
   9.2781000e+04   1.8045942e-03
   9.2807000e+04   1.8006350e-03
   9.2832000e+04   1.7976104e-03
   9.2856000e+04   1.7947573e-03
   9.2881000e+04   1.7898261e-03
   9.2908000e+04   1.7849486e-03
   9.2929000e+04   1.7795944e-03
   9.2949000e+04   1.7760120e-03
   9.2975000e+04   1.7723038e-03
   9.2998000e+04   1.7698654e-03
   9.3028000e+04   1.7666339e-03
   9.3047000e+04   1.7618118e-03
   9.3077000e+04   1.7588534e-03
   9.3102000e+04   1.7531808e-03
   9.3131000e+04   1.7481010e-03
   9.3157000e+04   1.7426418e-03
   9.3185000e+04   1.7397778e-03
   9.3210000e+04   1.7345652e-03
   9.3238000e+04   1.7310312e-03
   9.3266000e+04   1.7262133e-03
   9.3291000e+04   1.7210365e-03
   9.3312000e+04   1.7177882e-03
   9.3340000e+04   1.7159477e-03
   9.3361000e+04   1.7125830e-03
   9.3391000e+04   1.7094472e-03
   9.3414000e+04   1.7031688e-03
   9.3439000e+04   1.7012268e-03
   9.3468000e+04   1.6971270e-03
   9.3491000e+04   1.6919722e-03
   9.3517000e+04   1.6871850e-03
   9.3534000e+04   1.6828594e-03
   9.3561000e+04   1.6799844e-03
   9.3581000e+04   1.6760250e-03
   9.3600000e+04   1.6727679e-03
   9.3625000e+04   1.6699331e-03
   9.3644000e+04   1.6664533e-03
   9.3661000e+04   1.6652888e-03
   9.3686000e+04   1.6629907e-03
   9.3712000e+04   1.6585938e-03
   9.3738000e+04   1.6549463e-03
   9.3765000e+04   1.6508299e-03
   9.3797000e+04   1.6470737e-03
   9.3820000e+04   1.6418790e-03
   9.3841000e+04   1.6388251e-03
   9.3868000e+04   1.6364198e-03
   9.3894000e+04   1.6323681e-03
   9.3920000e+04   1.6286495e-03
   9.3946000e+04   1.6251195e-03
   9.3972000e+04   1.6210400e-03
   9.3992000e+04   1.6174875e-03
   9.4012000e+04   1.6155955e-03
   9.4037000e+04   1.6134203e-03
   9.4067000e+04   1.6095800e-03
   9.4096000e+04   1.6057962e-03
   9.4120000e+04   1.6010749e-03
   9.4147000e+04   1.5979148e-03
   9.4171000e+04   1.5944688e-03
   9.4198000e+04   1.5903031e-03
   9.4221000e+04   1.5856421e-03
   9.4238000e+04   1.5813113e-03
   9.4267000e+04   1.5790371e-03
   9.4291000e+04   1.5755292e-03
   9.4320000e+04   1.5730222e-03
   9.4340000e+04   1.5690058e-03
   9.4362000e+04   1.5648786e-03
   9.4386000e+04   1.5615036e-03
   9.4410000e+04   1.5591414e-03
   9.4431000e+04   1.5569094e-03
   9.4461000e+04   1.5539129e-03
   9.4482000e+04   1.5496302e-03
   9.4504000e+04   1.5466990e-03
   9.4529000e+04   1.5433015e-03
   9.4552000e+04   1.5404451e-03
   9.4576000e+04   1.5383338e-03
   9.4609000e+04   1.5355162e-03
   9.4637000e+04   1.5314614e-03
   9.4656000e+04   1.5260511e-03
   9.4681000e+04   1.5224177e-03
   9.4711000e+04   1.5188205e-03
   9.4741000e+04   1.5150121e-03
   9.4774000e+04   1.5123787e-03
   9.4799000e+04   1.5079784e-03
   9.4830000e+04   1.5051490e-03
   9.4852000e+04   1.5006115e-03
   9.4875000e+04   1.4979576e-03
   9.4898000e+04   1.4933145e-03
   9.4921000e+04   1.4912661e-03
   9.4948000e+04   1.4886871e-03
   9.4973000e+04   1.4860547e-03
   9.5000000e+04   1.4827577e-03
   9.5024000e+04   1.4794678e-03
   9.5048000e+04   1.4767448e-03
   9.5075000e+04   1.4729582e-03
   9.5099000e+04   1.4692021e-03
   9.5123000e+04   1.4661276e-03
   9.5150000e+04   1.4637852e-03
   9.5172000e+04   1.4599581e-03
   9.5194000e+04   1.4573158e-03
   9.5217000e+04   1.4531294e-03
   9.5245000e+04   1.4514568e-03
   9.5269000e+04   1.4482300e-03
   9.5301000e+04   1.4455017e-03
   9.5320000e+04   1.4411731e-03
   9.5342000e+04   1.4381397e-03
   9.5370000e+04   1.4359788e-03
   9.5393000e+04   1.4321414e-03
   9.5416000e+04   1.4301908e-03
   9.5449000e+04   1.4267918e-03
   9.5474000e+04   1.4225359e-03
   9.5499000e+04   1.4204781e-03
   9.5526000e+04   1.4178658e-03
   9.5550000e+04   1.4142659e-03
   9.5577000e+04   1.4117060e-03
   9.5598000e+04   1.4089361e-03
   9.5618000e+04   1.4057968e-03
   9.5646000e+04   1.4034065e-03
   9.5671000e+04   1.3996895e-03
   9.5695000e+04   1.3954127e-03
   9.5721000e+04   1.3925714e-03
   9.5746000e+04   1.3890502e-03
   9.5773000e+04   1.3862960e-03
   9.5803000e+04   1.3828567e-03
   9.5821000e+04   1.3778963e-03
   9.5847000e+04   1.3742232e-03
   9.5866000e+04   1.3719703e-03
   9.5895000e+04   1.3692340e-03
   9.5925000e+04   1.3644319e-03
   9.5955000e+04   1.3600799e-03
   9.5980000e+04   1.3551559e-03
   9.6006000e+04   1.3518087e-03
   9.6030000e+04   1.3482749e-03
   9.6053000e+04   1.3463326e-03
   9.6073000e+04   1.3436452e-03
   9.6102000e+04   1.3413790e-03
   9.6128000e+04   1.3380617e-03
   9.6150000e+04   1.3343365e-03
   9.6177000e+04   1.3324220e-03
   9.6206000e+04   1.3285629e-03
   9.6241000e+04   1.3259678e-03
   9.6265000e+04   1.3222814e-03
   9.6288000e+04   1.3197968e-03
   9.6312000e+04   1.3175619e-03
   9.6337000e+04   1.3155962e-03
   9.6367000e+04   1.3123491e-03
   9.6397000e+04   1.3101308e-03
   9.6417000e+04   1.3075433e-03
   9.6448000e+04   1.3057417e-03
   9.6469000e+04   1.3013128e-03
   9.6498000e+04   1.2992760e-03
   9.6524000e+04   1.2953784e-03
   9.6549000e+04   1.2916636e-03
   9.6575000e+04   1.2881352e-03
   9.6602000e+04   1.2845215e-03
   9.6631000e+04   1.2803663e-03
   9.6659000e+04   1.2772456e-03
   9.6680000e+04   1.2726321e-03
   9.6709000e+04   1.2703038e-03
   9.6735000e+04   1.2658512e-03
   9.6757000e+04   1.2623103e-03
   9.6783000e+04   1.2600665e-03
   9.6806000e+04   1.2567207e-03
   9.6830000e+04   1.2541990e-03
   9.6857000e+04   1.2513872e-03
   9.6884000e+04   1.2477404e-03
   9.6906000e+04   1.2442404e-03
   9.6937000e+04   1.2415914e-03
   9.6959000e+04   1.2382923e-03
   9.6987000e+04   1.2355884e-03
   9.7013000e+04   1.2316807e-03
   9.7038000e+04   1.2270603e-03
   9.7066000e+04   1.2240404e-03
   9.7090000e+04   1.2215861e-03
   9.7115000e+04   1.2191839e-03
   9.7135000e+04   1.2165194e-03
   9.7164000e+04   1.2142190e-03
   9.7190000e+04   1.2115299e-03
   9.7212000e+04   1.2073437e-03
   9.7237000e+04   1.2050942e-03
   9.7259000e+04   1.2024850e-03
   9.7286000e+04   1.2002148e-03
   9.7308000e+04   1.1972533e-03
   9.7329000e+04   1.1955604e-03
   9.7356000e+04   1.1932067e-03
   9.7381000e+04   1.1896519e-03
   9.7408000e+04   1.1870309e-03
   9.7434000e+04   1.1847260e-03
   9.7455000e+04   1.1823020e-03
   9.7480000e+04   1.1791402e-03
   9.7502000e+04   1.1759505e-03
   9.7530000e+04   1.1730375e-03
   9.7556000e+04   1.1698074e-03
   9.7580000e+04   1.1669550e-03
   9.7609000e+04   1.1639534e-03
   9.7639000e+04   1.1619639e-03
   9.7664000e+04   1.1585041e-03
   9.7691000e+04   1.1553279e-03
   9.7716000e+04   1.1525239e-03
   9.7743000e+04   1.1492001e-03
   9.7767000e+04   1.1458463e-03
   9.7791000e+04   1.1435187e-03
   9.7813000e+04   1.1406181e-03
   9.7841000e+04   1.1377334e-03
   9.7858000e+04   1.1358102e-03
   9.7876000e+04   1.1332677e-03
   9.7903000e+04   1.1322373e-03
   9.7933000e+04   1.1298746e-03
   9.7959000e+04   1.1263578e-03
   9.7992000e+04   1.1245228e-03
   9.8010000e+04   1.1217631e-03
   9.8037000e+04   1.1200418e-03
   9.8069000e+04   1.1182396e-03
   9.8088000e+04   1.1146785e-03
   9.8114000e+04   1.1127384e-03
   9.8144000e+04   1.1098906e-03
   9.8167000e+04   1.1059783e-03
   9.8186000e+04   1.1032332e-03
   9.8207000e+04   1.1011623e-03
   9.8229000e+04   1.0992811e-03
   9.8248000e+04   1.0973661e-03
   9.8274000e+04   1.0953588e-03
   9.8297000e+04   1.0926112e-03
   9.8323000e+04   1.0914905e-03
   9.8351000e+04   1.0895541e-03
   9.8377000e+04   1.0869298e-03
   9.8399000e+04   1.0834355e-03
   9.8419000e+04   1.0803064e-03
   9.8436000e+04   1.0787537e-03
   9.8461000e+04   1.0771884e-03
   9.8483000e+04   1.0745495e-03
   9.8505000e+04   1.0726117e-03
   9.8528000e+04   1.0714741e-03
   9.8555000e+04   1.0692217e-03
   9.8579000e+04   1.0658781e-03
   9.8610000e+04   1.0637816e-03
   9.8638000e+04   1.0605224e-03
   9.8666000e+04   1.0575677e-03
   9.8692000e+04   1.0554938e-03
   9.8712000e+04   1.0520886e-03
   9.8740000e+04   1.0494850e-03
   9.8762000e+04   1.0467258e-03
   9.8787000e+04   1.0443588e-03
   9.8807000e+04   1.0414604e-03
   9.8828000e+04   1.0385350e-03
   9.8847000e+04   1.0369894e-03
   9.8869000e+04   1.0362707e-03
   9.8893000e+04   1.0346792e-03
   9.8925000e+04   1.0322467e-03
   9.8951000e+04   1.0284701e-03
   9.8973000e+04   1.0263155e-03
   9.9003000e+04   1.0241329e-03
   9.9026000e+04   1.0220695e-03
   9.9047000e+04   1.0194969e-03
   9.9074000e+04   1.0172896e-03
   9.9100000e+04   1.0140138e-03
   9.9126000e+04   1.0112113e-03
   9.9147000e+04   1.0090358e-03
   9.9173000e+04   1.0063758e-03
   9.9204000e+04   1.0043677e-03
   9.9229000e+04   1.0011270e-03
   9.9254000e+04   9.9940442e-04


==> TeX/Tikz/plotdata/formation/algsmfifty/subgrad.dat <==
   0.0000000e+00   7.7486780e+01
   9.8000000e+01   8.3835891e+00
   1.9600000e+02   6.0367699e+01
   2.9400000e+02   8.6905213e+01
   3.9200000e+02   8.7978948e+01
   4.9000000e+02   1.3332470e+02
   5.8800000e+02   1.7368918e+02
   6.8600000e+02   1.5746899e+02
   7.8400000e+02   1.7178840e+02
   8.8200000e+02   1.8368935e+02
   9.8000000e+02   2.0249737e+02
   1.0780000e+03   1.9793742e+02
   1.1760000e+03   2.1894107e+02
   1.2740000e+03   2.0878887e+02
   1.3720000e+03   2.1621390e+02
   1.4700000e+03   2.0295417e+02
   1.5680000e+03   2.0985557e+02
   1.6660000e+03   1.9987566e+02
   1.7640000e+03   2.1933130e+02
   1.8620000e+03   2.0794438e+02
   1.9600000e+03   2.1903785e+02
   2.0580000e+03   2.0726361e+02
   2.1560000e+03   2.1896947e+02
   2.2540000e+03   2.0278647e+02
   2.3520000e+03   2.1465835e+02
   2.4500000e+03   2.0651352e+02
   2.5480000e+03   2.1304689e+02
   2.6460000e+03   2.0298239e+02
   2.7440000e+03   2.0668395e+02
   2.8420000e+03   1.9677212e+02
   2.9400000e+03   1.9188674e+02
   3.0380000e+03   1.8126867e+02
   3.1360000e+03   1.9609510e+02
   3.2340000e+03   1.8741199e+02
   3.3320000e+03   1.9572416e+02
   3.4300000e+03   1.8929571e+02
   3.5280000e+03   1.9989528e+02
   3.6260000e+03   1.9057130e+02
   3.7240000e+03   1.9704184e+02
   3.8220000e+03   1.9577873e+02
   3.9200000e+03   2.0598979e+02
   4.0180000e+03   2.0018985e+02
   4.1160000e+03   2.0602300e+02
   4.2140000e+03   1.9351667e+02
   4.3120000e+03   1.9679612e+02
   4.4100000e+03   1.9178943e+02
   4.5080000e+03   1.9338855e+02
   4.6060000e+03   1.8035173e+02
   4.7040000e+03   1.8606579e+02
   4.8020000e+03   1.7581291e+02
   4.9000000e+03   1.8612137e+02
   4.9980000e+03   1.7094118e+02
   5.0960000e+03   1.8158834e+02
   5.1940000e+03   1.6612356e+02
   5.2920000e+03   1.7754945e+02
   5.3900000e+03   1.7746545e+02
   5.4880000e+03   1.9574940e+02
   5.5860000e+03   1.9785321e+02
   5.6840000e+03   2.0652200e+02
   5.7820000e+03   1.9620952e+02
   5.8800000e+03   2.0302565e+02
   5.9780000e+03   1.9213436e+02
   6.0760000e+03   1.9642342e+02
   6.1740000e+03   1.8671489e+02
   6.2720000e+03   1.8651285e+02
   6.3700000e+03   1.7191760e+02
   6.4680000e+03   1.7146139e+02
   6.5660000e+03   1.5392824e+02
   6.6640000e+03   1.5351381e+02
   6.7620000e+03   1.3505211e+02
   6.8600000e+03   1.3491010e+02
   6.9580000e+03   1.2106050e+02
   7.0560000e+03   1.2793130e+02
   7.1540000e+03   1.1360389e+02
   7.2520000e+03   1.2080582e+02
   7.3500000e+03   1.0568022e+02
   7.4480000e+03   1.1285666e+02
   7.5460000e+03   1.1334189e+02
   7.6440000e+03   1.1959251e+02
   7.7420000e+03   1.1970885e+02
   7.8400000e+03   1.2541670e+02
   7.9380000e+03   1.2553103e+02
   8.0360000e+03   1.3091702e+02
   8.1340000e+03   1.3083779e+02
   8.2320000e+03   1.3436223e+02
   8.3300000e+03   1.3234783e+02
   8.4280000e+03   1.3535507e+02
   8.5260000e+03   1.3034301e+02
   8.6240000e+03   1.2883197e+02
   8.7220000e+03   1.1211860e+02
   8.8200000e+03   9.3603515e+01
   8.9180000e+03   8.0430431e+01
   9.0160000e+03   7.1433839e+01
   9.1140000e+03   6.6762457e+01
   9.2120000e+03   7.4040120e+01
   9.3100000e+03   7.6746349e+01
   9.4080000e+03   7.1750361e+01
   9.5060000e+03   6.7329312e+01
   9.6040000e+03   5.7131992e+01
   9.7020000e+03   5.4348553e+01
   9.8000000e+03   5.4240359e+01
   9.8980000e+03   4.8799522e+01
   9.9960000e+03   4.1763336e+01
   1.0094000e+04   4.9703342e+01
   1.0192000e+04   5.2527163e+01
   1.0290000e+04   4.6863609e+01
   1.0388000e+04   4.4412747e+01
   1.0486000e+04   4.7471215e+01
   1.0584000e+04   5.3228035e+01
   1.0682000e+04   3.6064405e+01
   1.0780000e+04   7.9824374e+00
   1.0878000e+04   7.8215726e+00
   1.0976000e+04   7.7362198e+00
   1.1074000e+04   7.7602308e+00
   1.1172000e+04   7.6553661e+00
   1.1270000e+04   7.6631053e+00
   1.1368000e+04   7.4234026e+00
   1.1466000e+04   7.4171847e+00
   1.1564000e+04   7.2624728e+00
   1.1662000e+04   7.3064040e+00
   1.1760000e+04   7.1824017e+00
   1.1858000e+04   7.1924176e+00
   1.1956000e+04   7.0779863e+00
   1.2054000e+04   7.1329452e+00
   1.2152000e+04   7.0398104e+00
   1.2250000e+04   7.1025300e+00
   1.2348000e+04   7.0234593e+00
   1.2446000e+04   7.0833409e+00
   1.2544000e+04   7.0182987e+00
   1.2642000e+04   7.0691477e+00
   1.2740000e+04   7.0188703e+00
   1.2838000e+04   7.0583000e+00
   1.2936000e+04   7.0221579e+00
   1.3034000e+04   7.0489801e+00
   1.3132000e+04   7.0233264e+00
   1.3230000e+04   7.0393896e+00
   1.3328000e+04   7.0238541e+00
   1.3426000e+04   7.0327485e+00
   1.3524000e+04   6.9879143e+00
   1.3622000e+04   6.9361878e+00
   1.3720000e+04   6.8982865e+00
   1.3818000e+04   6.8746068e+00
   1.3916000e+04   6.8060331e+00
   1.4014000e+04   6.7599657e+00
   1.4112000e+04   6.7140210e+00
   1.4210000e+04   6.6634796e+00
   1.4308000e+04   6.6206268e+00
   1.4406000e+04   6.5775432e+00
   1.4504000e+04   6.5419299e+00
   1.4602000e+04   6.5053672e+00
   1.4700000e+04   6.4744731e+00
   1.4798000e+04   6.4434756e+00
   1.4896000e+04   6.4085854e+00
   1.4994000e+04   6.3746976e+00
   1.5092000e+04   6.3441482e+00
   1.5190000e+04   6.2838499e+00
   1.5288000e+04   6.2507627e+00
   1.5386000e+04   6.1986621e+00
   1.5484000e+04   6.1803714e+00
   1.5582000e+04   6.1249500e+00
   1.5680000e+04   6.1253110e+00
   1.5778000e+04   6.0707162e+00
   1.5876000e+04   6.0820488e+00
   1.5974000e+04   6.0321196e+00
   1.6072000e+04   6.0485699e+00
   1.6170000e+04   6.0027482e+00
   1.6268000e+04   6.0206022e+00
   1.6366000e+04   5.9729622e+00
   1.6464000e+04   5.9852905e+00
   1.6562000e+04   5.9468974e+00
   1.6660000e+04   5.9599143e+00
   1.6758000e+04   5.9226741e+00
   1.6856000e+04   5.9301681e+00
   1.6954000e+04   5.9038141e+00
   1.7052000e+04   5.9118919e+00
   1.7150000e+04   5.8836005e+00
   1.7248000e+04   5.8863314e+00
   1.7346000e+04   5.8649757e+00
   1.7444000e+04   5.8562140e+00
   1.7542000e+04   5.8345440e+00
   1.7640000e+04   5.8128640e+00
   1.7738000e+04   5.8181626e+00
   1.7836000e+04   5.7708587e+00
   1.7934000e+04   5.7806993e+00
   1.8032000e+04   5.7374242e+00
   1.8130000e+04   5.7446661e+00
   1.8228000e+04   5.7191469e+00
   1.8326000e+04   5.7196026e+00
   1.8424000e+04   5.7069914e+00
   1.8522000e+04   5.7002215e+00
   1.8620000e+04   5.6791275e+00
   1.8718000e+04   5.6715056e+00
   1.8816000e+04   5.6474558e+00
   1.8914000e+04   5.6443985e+00
   1.9012000e+04   5.6174695e+00
   1.9110000e+04   5.6195299e+00
   1.9208000e+04   5.5884690e+00
   1.9306000e+04   5.5994290e+00
   1.9404000e+04   5.5631606e+00
   1.9502000e+04   5.5752771e+00
   1.9600000e+04   5.5326593e+00
   1.9698000e+04   5.5553688e+00
   1.9796000e+04   5.5104299e+00
   1.9894000e+04   5.5317717e+00
   1.9992000e+04   5.4869592e+00
   2.0090000e+04   5.5111817e+00
   2.0188000e+04   5.4662308e+00
   2.0286000e+04   5.4933353e+00
   2.0384000e+04   5.4475291e+00
   2.0482000e+04   5.4778677e+00
   2.0580000e+04   5.4305302e+00
   2.0678000e+04   5.4646299e+00
   2.0776000e+04   5.4152487e+00
   2.0874000e+04   5.4540441e+00
   2.0972000e+04   5.4022469e+00
   2.1070000e+04   5.4445928e+00
   2.1168000e+04   5.3799175e+00
   2.1266000e+04   5.4301453e+00
   2.1364000e+04   5.3594010e+00
   2.1462000e+04   5.4134506e+00
   2.1560000e+04   5.3448837e+00
   2.1658000e+04   5.3998043e+00
   2.1756000e+04   5.3200533e+00
   2.1854000e+04   5.3694630e+00
   2.1952000e+04   5.2855074e+00
   2.2050000e+04   5.3367684e+00
   2.2148000e+04   5.2536313e+00
   2.2246000e+04   5.3079899e+00
   2.2344000e+04   5.2239003e+00
   2.2442000e+04   5.2828370e+00
   2.2540000e+04   5.1970763e+00
   2.2638000e+04   5.2601341e+00
   2.2736000e+04   5.1727859e+00
   2.2834000e+04   5.2399445e+00
   2.2932000e+04   5.1509088e+00
   2.3030000e+04   5.2218914e+00
   2.3128000e+04   5.1311542e+00
   2.3226000e+04   5.2055704e+00
   2.3324000e+04   5.1132560e+00
   2.3422000e+04   5.1891933e+00
   2.3520000e+04   5.0966939e+00
   2.3618000e+04   5.1725595e+00
   2.3716000e+04   5.0812081e+00
   2.3814000e+04   5.1554542e+00
   2.3912000e+04   5.0670521e+00
   2.4010000e+04   5.1389070e+00
   2.4108000e+04   5.0541454e+00
   2.4206000e+04   5.1218241e+00
   2.4304000e+04   5.0423960e+00
   2.4402000e+04   5.1011859e+00
   2.4500000e+04   5.0320146e+00
   2.4598000e+04   5.0873659e+00
   2.4696000e+04   5.0239565e+00
   2.4794000e+04   5.0760344e+00
   2.4892000e+04   5.0170999e+00
   2.4990000e+04   5.0660520e+00
   2.5088000e+04   5.0109161e+00
   2.5186000e+04   5.0567324e+00
   2.5284000e+04   5.0051006e+00
   2.5382000e+04   5.0477566e+00
   2.5480000e+04   4.9995240e+00
   2.5578000e+04   5.0390551e+00
   2.5676000e+04   4.9941784e+00
   2.5774000e+04   5.0306376e+00
   2.5872000e+04   4.9890683e+00
   2.5970000e+04   5.0225432e+00
   2.6068000e+04   4.9842119e+00
   2.6166000e+04   5.0147623e+00
   2.6264000e+04   4.9796122e+00
   2.6362000e+04   5.0072233e+00
   2.6460000e+04   4.9752109e+00
   2.6558000e+04   4.9987637e+00
   2.6656000e+04   4.9675104e+00
   2.6754000e+04   4.9804037e+00
   2.6852000e+04   4.9497106e+00
   2.6950000e+04   4.9580559e+00
   2.7048000e+04   4.9316008e+00
   2.7146000e+04   4.9351045e+00
   2.7244000e+04   4.9125391e+00
   2.7342000e+04   4.9068518e+00
   2.7440000e+04   4.8865220e+00
   2.7538000e+04   4.8766031e+00
   2.7636000e+04   4.8568653e+00
   2.7734000e+04   4.8409060e+00
   2.7832000e+04   4.8246421e+00
   2.7930000e+04   4.8049479e+00
   2.8028000e+04   4.7932165e+00
   2.8126000e+04   4.7699579e+00
   2.8224000e+04   4.7619026e+00
   2.8322000e+04   4.7363720e+00
   2.8420000e+04   4.7294695e+00
   2.8518000e+04   4.7042014e+00
   2.8616000e+04   4.6969456e+00
   2.8714000e+04   4.6706813e+00
   2.8812000e+04   4.6632099e+00
   2.8910000e+04   4.6393262e+00
   2.9008000e+04   4.6321520e+00
   2.9106000e+04   4.6108470e+00
   2.9204000e+04   4.6038088e+00
   2.9302000e+04   4.5850716e+00
   2.9400000e+04   4.5780698e+00
   2.9498000e+04   4.5617123e+00
   2.9596000e+04   4.5546696e+00
   2.9694000e+04   4.5403910e+00
   2.9792000e+04   4.5332630e+00
   2.9890000e+04   4.5180156e+00
   2.9988000e+04   4.5083138e+00
   3.0086000e+04   4.4947270e+00
   3.0184000e+04   4.4857242e+00
   3.0282000e+04   4.4738414e+00
   3.0380000e+04   4.4651434e+00
   3.0478000e+04   4.4545492e+00
   3.0576000e+04   4.4460892e+00
   3.0674000e+04   4.4359761e+00
   3.0772000e+04   4.4271495e+00
   3.0870000e+04   4.4176307e+00
   3.0968000e+04   4.4091515e+00
   3.1066000e+04   4.4003188e+00
   3.1164000e+04   4.3921788e+00
   3.1262000e+04   4.3839155e+00
   3.1360000e+04   4.3759961e+00
   3.1458000e+04   4.3656989e+00
   3.1556000e+04   4.3559723e+00
   3.1654000e+04   4.3464978e+00
   3.1752000e+04   4.3374303e+00
   3.1850000e+04   4.3285578e+00
   3.1948000e+04   4.3199763e+00
   3.2046000e+04   4.3115790e+00
   3.2144000e+04   4.3034256e+00
   3.2242000e+04   4.2954561e+00
   3.2340000e+04   4.2876958e+00
   3.2438000e+04   4.2801144e+00
   3.2536000e+04   4.2727225e+00
   3.2634000e+04   4.2655025e+00
   3.2732000e+04   4.2584570e+00
   3.2830000e+04   4.2515752e+00
   3.2928000e+04   4.2448556e+00
   3.3026000e+04   4.2382909e+00
   3.3124000e+04   4.2318780e+00
   3.3222000e+04   4.2256089e+00
   3.3320000e+04   4.2194839e+00
   3.3418000e+04   4.2134972e+00
   3.3516000e+04   4.2076441e+00
   3.3614000e+04   4.2019202e+00
   3.3712000e+04   4.1963218e+00
   3.3810000e+04   4.1908451e+00
   3.3908000e+04   4.1854866e+00
   3.4006000e+04   4.1802427e+00
   3.4104000e+04   4.1751101e+00
   3.4202000e+04   4.1700856e+00
   3.4300000e+04   4.1651662e+00
   3.4398000e+04   4.1603486e+00
   3.4496000e+04   4.1556302e+00
   3.4594000e+04   4.1510080e+00
   3.4692000e+04   4.1464776e+00
   3.4790000e+04   4.1420406e+00
   3.4888000e+04   4.1376914e+00
   3.4986000e+04   4.1334282e+00
   3.5084000e+04   4.1292489e+00
   3.5182000e+04   4.1251509e+00
   3.5280000e+04   4.1211321e+00
   3.5378000e+04   4.1171904e+00
   3.5476000e+04   4.1133237e+00
   3.5574000e+04   4.1095302e+00
   3.5672000e+04   4.1058076e+00
   3.5770000e+04   4.1021599e+00
   3.5868000e+04   4.0985756e+00
   3.5966000e+04   4.0950573e+00
   3.6064000e+04   4.0916034e+00
   3.6162000e+04   4.0882121e+00
   3.6260000e+04   4.0848821e+00
   3.6358000e+04   4.0816120e+00
   3.6456000e+04   4.0784007e+00
   3.6554000e+04   4.0752458e+00
   3.6652000e+04   4.0721463e+00
   3.6750000e+04   4.0691012e+00
   3.6848000e+04   4.0661089e+00
   3.6946000e+04   4.0631683e+00
   3.7044000e+04   4.0602779e+00
   3.7142000e+04   4.0574342e+00
   3.7240000e+04   4.0546444e+00
   3.7338000e+04   4.0518959e+00
   3.7436000e+04   4.0489724e+00
   3.7534000e+04   4.0434718e+00
   3.7632000e+04   4.0380605e+00
   3.7730000e+04   4.0328258e+00
   3.7828000e+04   4.0277635e+00
   3.7926000e+04   4.0228653e+00
   3.8024000e+04   4.0180924e+00
   3.8122000e+04   4.0134465e+00
   3.8220000e+04   4.0089174e+00
   3.8318000e+04   4.0044953e+00
   3.8416000e+04   4.0001684e+00
   3.8514000e+04   3.9959186e+00
   3.8612000e+04   3.9917204e+00
   3.8710000e+04   3.9875508e+00
   3.8808000e+04   3.9834071e+00
   3.8906000e+04   3.9793057e+00
   3.9004000e+04   3.9752663e+00
   3.9102000e+04   3.9712946e+00
   3.9200000e+04   3.9674124e+00
   3.9298000e+04   3.9635941e+00
   3.9396000e+04   3.9598475e+00
   3.9494000e+04   3.9561600e+00
   3.9592000e+04   3.9525525e+00
   3.9690000e+04   3.9488490e+00
   3.9788000e+04   3.9445715e+00
   3.9886000e+04   3.9404325e+00
   3.9984000e+04   3.9363834e+00
   4.0082000e+04   3.9324290e+00
   4.0180000e+04   3.9285644e+00
   4.0278000e+04   3.9247837e+00
   4.0376000e+04   3.9210798e+00
   4.0474000e+04   3.9174469e+00
   4.0572000e+04   3.9138795e+00
   4.0670000e+04   3.9103732e+00
   4.0768000e+04   3.9069229e+00
   4.0866000e+04   3.9035412e+00
   4.0964000e+04   3.9002132e+00
   4.1062000e+04   3.8969345e+00
   4.1160000e+04   3.8937132e+00
   4.1258000e+04   3.8903709e+00
   4.1356000e+04   3.8860750e+00
   4.1454000e+04   3.8819883e+00
   4.1552000e+04   3.8781054e+00
   4.1650000e+04   3.8743346e+00
   4.1748000e+04   3.8706704e+00
   4.1846000e+04   3.8666770e+00
   4.1944000e+04   3.8622000e+00
   4.2042000e+04   3.8578883e+00
   4.2140000e+04   3.8537014e+00
   4.2238000e+04   3.8496275e+00
   4.2336000e+04   3.8456478e+00
   4.2434000e+04   3.8417741e+00
   4.2532000e+04   3.8379850e+00
   4.2630000e+04   3.8342792e+00
   4.2728000e+04   3.8306476e+00
   4.2826000e+04   3.8271013e+00
   4.2924000e+04   3.8236281e+00
   4.3022000e+04   3.8202263e+00
   4.3120000e+04   3.8168946e+00
   4.3218000e+04   3.8136312e+00
   4.3316000e+04   3.8104343e+00
   4.3414000e+04   3.8073021e+00
   4.3512000e+04   3.8042329e+00
   4.3610000e+04   3.8012268e+00
   4.3708000e+04   3.7982800e+00
   4.3806000e+04   3.7953918e+00
   4.3904000e+04   3.7925603e+00
   4.4002000e+04   3.7897852e+00
   4.4100000e+04   3.7870645e+00
   4.4198000e+04   3.7843969e+00
   4.4296000e+04   3.7817812e+00
   4.4394000e+04   3.7792158e+00
   4.4492000e+04   3.7766985e+00
   4.4590000e+04   3.7742325e+00
   4.4688000e+04   3.7718118e+00
   4.4786000e+04   3.7694350e+00
   4.4884000e+04   3.7671040e+00
   4.4982000e+04   3.7633941e+00
   4.5080000e+04   3.7586635e+00
   4.5178000e+04   3.7540114e+00
   4.5276000e+04   3.7494293e+00
   4.5374000e+04   3.7449104e+00
   4.5472000e+04   3.7404592e+00
   4.5570000e+04   3.7360663e+00
   4.5668000e+04   3.7317295e+00
   4.5766000e+04   3.7274474e+00
   4.5864000e+04   3.7232179e+00
   4.5962000e+04   3.7190392e+00
   4.6060000e+04   3.7149100e+00
   4.6158000e+04   3.7108288e+00
   4.6256000e+04   3.7067945e+00
   4.6354000e+04   3.7028071e+00
   4.6452000e+04   3.6988636e+00
   4.6550000e+04   3.6949639e+00
   4.6648000e+04   3.6911063e+00
   4.6746000e+04   3.6872882e+00
   4.6844000e+04   3.6835155e+00
   4.6942000e+04   3.6797836e+00
   4.7040000e+04   3.6760945e+00
   4.7138000e+04   3.6724421e+00
   4.7236000e+04   3.6688278e+00
   4.7334000e+04   3.6652526e+00
   4.7432000e+04   3.6615120e+00
   4.7530000e+04   3.6564093e+00
   4.7628000e+04   3.6512862e+00
   4.7726000e+04   3.6462586e+00
   4.7824000e+04   3.6413188e+00
   4.7922000e+04   3.6364616e+00
   4.8020000e+04   3.6316801e+00
   4.8118000e+04   3.6269730e+00
   4.8216000e+04   3.6223414e+00
   4.8314000e+04   3.6177717e+00
   4.8412000e+04   3.6132636e+00
   4.8510000e+04   3.6088040e+00
   4.8608000e+04   3.6043416e+00
   4.8706000e+04   3.5998392e+00
   4.8804000e+04   3.5953440e+00
   4.8902000e+04   3.5908879e+00
   4.9000000e+04   3.5864820e+00
   4.9098000e+04   3.5821253e+00
   4.9196000e+04   3.5778130e+00
   4.9294000e+04   3.5735489e+00
   4.9392000e+04   3.5693351e+00
   4.9490000e+04   3.5651589e+00
   4.9588000e+04   3.5609674e+00
   4.9686000e+04   3.5556967e+00
   4.9784000e+04   3.5503701e+00
   4.9882000e+04   3.5450759e+00
   4.9980000e+04   3.5398329e+00
   5.0078000e+04   3.5346207e+00
   5.0176000e+04   3.5294506e+00
   5.0274000e+04   3.5243171e+00
   5.0372000e+04   3.5192195e+00
   5.0470000e+04   3.5141569e+00
   5.0568000e+04   3.5091285e+00
   5.0666000e+04   3.5041337e+00
   5.0764000e+04   3.4991718e+00
   5.0862000e+04   3.4942407e+00
   5.0960000e+04   3.4893429e+00
   5.1058000e+04   3.4844777e+00
   5.1156000e+04   3.4796423e+00
   5.1254000e+04   3.4748371e+00
   5.1352000e+04   3.4700609e+00
   5.1450000e+04   3.4653144e+00
   5.1548000e+04   3.4605978e+00
   5.1646000e+04   3.4559101e+00
   5.1744000e+04   3.4512508e+00
   5.1842000e+04   3.4466197e+00
   5.1940000e+04   3.4420152e+00
   5.2038000e+04   3.4374398e+00
   5.2136000e+04   3.4328904e+00
   5.2234000e+04   3.4283692e+00
   5.2332000e+04   3.4238746e+00
   5.2430000e+04   3.4194065e+00
   5.2528000e+04   3.4149645e+00
   5.2626000e+04   3.4105485e+00
   5.2724000e+04   3.4061582e+00
   5.2822000e+04   3.4017930e+00
   5.2920000e+04   3.3974534e+00
   5.3018000e+04   3.3931387e+00
   5.3116000e+04   3.3888489e+00
   5.3214000e+04   3.3845836e+00
   5.3312000e+04   3.3803427e+00
   5.3410000e+04   3.3761259e+00
   5.3508000e+04   3.3719330e+00
   5.3606000e+04   3.3677639e+00
   5.3704000e+04   3.3636181e+00
   5.3802000e+04   3.3594955e+00
   5.3900000e+04   3.3553958e+00
   5.3998000e+04   3.3513186e+00
   5.4096000e+04   3.3472635e+00
   5.4194000e+04   3.3432376e+00
   5.4292000e+04   3.3392296e+00
   5.4390000e+04   3.3352438e+00
   5.4488000e+04   3.3312800e+00
   5.4586000e+04   3.3273383e+00
   5.4684000e+04   3.3234176e+00
   5.4782000e+04   3.3195188e+00
   5.4880000e+04   3.3156416e+00
   5.4978000e+04   3.3117845e+00
   5.5076000e+04   3.3079495e+00
   5.5174000e+04   3.3041352e+00
   5.5272000e+04   3.3003414e+00
   5.5370000e+04   3.2965675e+00
   5.5468000e+04   3.2928121e+00
   5.5566000e+04   3.2890729e+00
   5.5664000e+04   3.2853716e+00
   5.5762000e+04   3.2816794e+00
   5.5860000e+04   3.2780071e+00
   5.5958000e+04   3.2743519e+00
   5.6056000e+04   3.2706978e+00
   5.6154000e+04   3.2670997e+00
   5.6252000e+04   3.2632122e+00
   5.6350000e+04   3.2587505e+00
   5.6448000e+04   3.2544842e+00
   5.6546000e+04   3.2500069e+00
   5.6644000e+04   3.2453579e+00
   5.6742000e+04   3.2407375e+00
   5.6840000e+04   3.2362181e+00
   5.6938000e+04   3.2317527e+00
   5.7036000e+04   3.2273409e+00
   5.7134000e+04   3.2229812e+00
   5.7232000e+04   3.2186689e+00
   5.7330000e+04   3.2144004e+00
   5.7428000e+04   3.2101728e+00
   5.7526000e+04   3.2059837e+00
   5.7624000e+04   3.2018305e+00
   5.7722000e+04   3.1977114e+00
   5.7820000e+04   3.1936249e+00
   5.7918000e+04   3.1895695e+00
   5.8016000e+04   3.1855366e+00
   5.8114000e+04   3.1815423e+00
   5.8212000e+04   3.1775750e+00
   5.8310000e+04   3.1736347e+00
   5.8408000e+04   3.1697204e+00
   5.8506000e+04   3.1658317e+00
   5.8604000e+04   3.1619681e+00
   5.8702000e+04   3.1581289e+00
   5.8800000e+04   3.1543139e+00
   5.8898000e+04   3.1505225e+00
   5.8996000e+04   3.1467545e+00
   5.9094000e+04   3.1430090e+00
   5.9192000e+04   3.1392857e+00
   5.9290000e+04   3.1355837e+00
   5.9388000e+04   3.1319093e+00
   5.9486000e+04   3.1282537e+00
   5.9584000e+04   3.1246195e+00
   5.9682000e+04   3.1210066e+00
   5.9780000e+04   3.1174146e+00
   5.9878000e+04   3.1138433e+00
   5.9976000e+04   3.1102910e+00
   6.0074000e+04   3.1067513e+00
   6.0172000e+04   3.1032513e+00
   6.0270000e+04   3.0997539e+00
   6.0368000e+04   3.0960740e+00
   6.0466000e+04   3.0919206e+00
   6.0564000e+04   3.0877684e+00
   6.0662000e+04   3.0837203e+00
   6.0760000e+04   3.0797230e+00
   6.0858000e+04   3.0758127e+00
   6.0956000e+04   3.0719385e+00
   6.1054000e+04   3.0681001e+00
   6.1152000e+04   3.0642961e+00
   6.1250000e+04   3.0605248e+00
   6.1348000e+04   3.0567837e+00
   6.1446000e+04   3.0530742e+00
   6.1544000e+04   3.0493939e+00
   6.1642000e+04   3.0457422e+00
   6.1740000e+04   3.0421185e+00
   6.1838000e+04   3.0385221e+00
   6.1936000e+04   3.0349526e+00
   6.2034000e+04   3.0314095e+00
   6.2132000e+04   3.0278923e+00
   6.2230000e+04   3.0244007e+00
   6.2328000e+04   3.0209343e+00
   6.2426000e+04   3.0174928e+00
   6.2524000e+04   3.0140757e+00
   6.2622000e+04   3.0106828e+00
   6.2720000e+04   3.0073136e+00
   6.2818000e+04   3.0039680e+00
   6.2916000e+04   3.0006456e+00
   6.3014000e+04   2.9973460e+00
   6.3112000e+04   2.9940691e+00
   6.3210000e+04   2.9908144e+00
   6.3308000e+04   2.9875817e+00
   6.3406000e+04   2.9843707e+00
   6.3504000e+04   2.9811812e+00
   6.3602000e+04   2.9780071e+00
   6.3700000e+04   2.9748614e+00
   6.3798000e+04   2.9717356e+00
   6.3896000e+04   2.9686299e+00
   6.3994000e+04   2.9655435e+00
   6.4092000e+04   2.9624774e+00
   6.4190000e+04   2.9594309e+00
   6.4288000e+04   2.9564037e+00
   6.4386000e+04   2.9533958e+00
   6.4484000e+04   2.9504066e+00
   6.4582000e+04   2.9474360e+00
   6.4680000e+04   2.9444839e+00
   6.4778000e+04   2.9415499e+00
   6.4876000e+04   2.9386339e+00
   6.4974000e+04   2.9357356e+00
   6.5072000e+04   2.9328548e+00
   6.5170000e+04   2.9299911e+00
   6.5268000e+04   2.9271445e+00
   6.5366000e+04   2.9243182e+00
   6.5464000e+04   2.9215063e+00
   6.5562000e+04   2.9187109e+00
   6.5660000e+04   2.9159320e+00
   6.5758000e+04   2.9131692e+00
   6.5856000e+04   2.9104226e+00
   6.5954000e+04   2.9076918e+00
   6.6052000e+04   2.9049768e+00
   6.6150000e+04   2.9022773e+00
   6.6248000e+04   2.8995933e+00
   6.6346000e+04   2.8969244e+00
   6.6444000e+04   2.8942705e+00
   6.6542000e+04   2.8916315e+00
   6.6640000e+04   2.8890071e+00
   6.6738000e+04   2.8863973e+00
   6.6836000e+04   2.8838017e+00
   6.6934000e+04   2.8812210e+00
   6.7032000e+04   2.8786531e+00
   6.7130000e+04   2.8760982e+00
   6.7228000e+04   2.8735549e+00
   6.7326000e+04   2.8710376e+00
   6.7424000e+04   2.8685260e+00
   6.7522000e+04   2.8660278e+00
   6.7620000e+04   2.8635428e+00
   6.7718000e+04   2.8610704e+00
   6.7816000e+04   2.8586077e+00
   6.7914000e+04   2.8561425e+00
   6.8012000e+04   2.8537314e+00
   6.8110000e+04   2.8512530e+00
   6.8208000e+04   2.8484243e+00
   6.8306000e+04   2.8453702e+00
   6.8404000e+04   2.8423175e+00
   6.8502000e+04   2.8393444e+00
   6.8600000e+04   2.8363974e+00
   6.8698000e+04   2.8334815e+00
   6.8796000e+04   2.8305963e+00
   6.8894000e+04   2.8277399e+00
   6.8992000e+04   2.8249101e+00
   6.9090000e+04   2.8221090e+00
   6.9188000e+04   2.8193302e+00
   6.9286000e+04   2.8165742e+00
   6.9384000e+04   2.8138399e+00
   6.9482000e+04   2.8111258e+00
   6.9580000e+04   2.8084162e+00
   6.9678000e+04   2.8057496e+00
   6.9776000e+04   2.8030170e+00
   6.9874000e+04   2.7994997e+00
   6.9972000e+04   2.7957254e+00
   7.0070000e+04   2.7920219e+00
   7.0168000e+04   2.7883514e+00
   7.0266000e+04   2.7847220e+00
   7.0364000e+04   2.7811325e+00
   7.0462000e+04   2.7775811e+00
   7.0560000e+04   2.7740628e+00
   7.0658000e+04   2.7705841e+00
   7.0756000e+04   2.7671375e+00
   7.0854000e+04   2.7637222e+00
   7.0952000e+04   2.7603370e+00
   7.1050000e+04   2.7569810e+00
   7.1148000e+04   2.7536531e+00
   7.1246000e+04   2.7503522e+00
   7.1344000e+04   2.7470774e+00
   7.1442000e+04   2.7438279e+00
   7.1540000e+04   2.7406028e+00
   7.1638000e+04   2.7374014e+00
   7.1736000e+04   2.7342229e+00
   7.1834000e+04   2.7310667e+00
   7.1932000e+04   2.7279321e+00
   7.2030000e+04   2.7248186e+00
   7.2128000e+04   2.7217256e+00
   7.2226000e+04   2.7186526e+00
   7.2324000e+04   2.7155991e+00
   7.2422000e+04   2.7125646e+00
   7.2520000e+04   2.7095465e+00
   7.2618000e+04   2.7065491e+00
   7.2716000e+04   2.7035694e+00
   7.2814000e+04   2.7006071e+00
   7.2912000e+04   2.6976620e+00
   7.3010000e+04   2.6947336e+00
   7.3108000e+04   2.6918217e+00
   7.3206000e+04   2.6889259e+00
   7.3304000e+04   2.6860460e+00
   7.3402000e+04   2.6831816e+00
   7.3500000e+04   2.6803315e+00
   7.3598000e+04   2.6774978e+00
   7.3696000e+04   2.6746790e+00
   7.3794000e+04   2.6718747e+00
   7.3892000e+04   2.6690849e+00
   7.3990000e+04   2.6663092e+00
   7.4088000e+04   2.6635493e+00
   7.4186000e+04   2.6608020e+00
   7.4284000e+04   2.6580684e+00
   7.4382000e+04   2.6553481e+00
   7.4480000e+04   2.6526413e+00
   7.4578000e+04   2.6499475e+00
   7.4676000e+04   2.6472668e+00
   7.4774000e+04   2.6445990e+00
   7.4872000e+04   2.6419439e+00
   7.4970000e+04   2.6393014e+00
   7.5068000e+04   2.6366713e+00
   7.5166000e+04   2.6340536e+00
   7.5264000e+04   2.6314480e+00
   7.5362000e+04   2.6288546e+00
   7.5460000e+04   2.6262731e+00
   7.5558000e+04   2.6237034e+00
   7.5656000e+04   2.6211455e+00
   7.5754000e+04   2.6185992e+00
   7.5852000e+04   2.6160645e+00
   7.5950000e+04   2.6135411e+00
   7.6048000e+04   2.6110291e+00
   7.6146000e+04   2.6085282e+00
   7.6244000e+04   2.6060385e+00
   7.6342000e+04   2.6035598e+00
   7.6440000e+04   2.6010920e+00
   7.6538000e+04   2.5986351e+00
   7.6636000e+04   2.5961888e+00
   7.6734000e+04   2.5937532e+00
   7.6832000e+04   2.5913281e+00
   7.6930000e+04   2.5889134e+00
   7.7028000e+04   2.5865090e+00
   7.7126000e+04   2.5841148e+00
   7.7224000e+04   2.5817307e+00
   7.7322000e+04   2.5793610e+00
   7.7420000e+04   2.5769982e+00
   7.7518000e+04   2.5746453e+00
   7.7616000e+04   2.5723025e+00
   7.7714000e+04   2.5699694e+00
   7.7812000e+04   2.5676462e+00
   7.7910000e+04   2.5653326e+00
   7.8008000e+04   2.5630285e+00
   7.8106000e+04   2.5607338e+00
   7.8204000e+04   2.5584483e+00
   7.8302000e+04   2.5561717e+00
   7.8400000e+04   2.5539110e+00
   7.8498000e+04   2.5516555e+00
   7.8596000e+04   2.5494093e+00
   7.8694000e+04   2.5471722e+00
   7.8792000e+04   2.5449444e+00
   7.8890000e+04   2.5427256e+00
   7.8988000e+04   2.5405159e+00
   7.9086000e+04   2.5383150e+00
   7.9184000e+04   2.5361230e+00
   7.9282000e+04   2.5339394e+00
   7.9380000e+04   2.5317638e+00
   7.9478000e+04   2.5295948e+00
   7.9576000e+04   2.5274303e+00
   7.9674000e+04   2.5252656e+00
   7.9772000e+04   2.5231535e+00
   7.9870000e+04   2.5210222e+00
   7.9968000e+04   2.5188882e+00
   8.0066000e+04   2.5167048e+00
   8.0164000e+04   2.5144088e+00
   8.0262000e+04   2.5120208e+00
   8.0360000e+04   2.5096322e+00
   8.0458000e+04   2.5072634e+00
   8.0556000e+04   2.5049010e+00
   8.0654000e+04   2.5026266e+00
   8.0752000e+04   2.5002875e+00
   8.0850000e+04   2.4977399e+00
   8.0948000e+04   2.4950419e+00
   8.1046000e+04   2.4922739e+00
   8.1144000e+04   2.4896125e+00
   8.1242000e+04   2.4869519e+00
   8.1340000e+04   2.4843481e+00
   8.1438000e+04   2.4817369e+00
   8.1536000e+04   2.4791189e+00
   8.1634000e+04   2.4764397e+00
   8.1732000e+04   2.4736929e+00
   8.1830000e+04   2.4709347e+00
   8.1928000e+04   2.4681562e+00
   8.2026000e+04   2.4654634e+00
   8.2124000e+04   2.4627872e+00
   8.2222000e+04   2.4601301e+00
   8.2320000e+04   2.4574931e+00
   8.2418000e+04   2.4548763e+00
   8.2516000e+04   2.4522794e+00
   8.2614000e+04   2.4497020e+00
   8.2712000e+04   2.4471311e+00
   8.2810000e+04   2.4445932e+00
   8.2908000e+04   2.4420725e+00
   8.3006000e+04   2.4395685e+00
   8.3104000e+04   2.4370808e+00
   8.3202000e+04   2.4346089e+00
   8.3300000e+04   2.4321525e+00
   8.3398000e+04   2.4297112e+00
   8.3496000e+04   2.4272848e+00
   8.3594000e+04   2.4248728e+00
   8.3692000e+04   2.4224749e+00
   8.3790000e+04   2.4200910e+00
   8.3888000e+04   2.4177208e+00
   8.3986000e+04   2.4153640e+00
   8.4084000e+04   2.4130203e+00
   8.4182000e+04   2.4106896e+00
   8.4280000e+04   2.4083717e+00
   8.4378000e+04   2.4060664e+00
   8.4476000e+04   2.4037738e+00
   8.4574000e+04   2.4014931e+00
   8.4672000e+04   2.3992166e+00
   8.4770000e+04   2.3969610e+00
   8.4868000e+04   2.3947170e+00
   8.4966000e+04   2.3924844e+00
   8.5064000e+04   2.3902632e+00
   8.5162000e+04   2.3880532e+00
   8.5260000e+04   2.3858543e+00
   8.5358000e+04   2.3836664e+00
   8.5456000e+04   2.3814895e+00
   8.5554000e+04   2.3793227e+00
   8.5652000e+04   2.3771672e+00
   8.5750000e+04   2.3750223e+00
   8.5848000e+04   2.3728878e+00
   8.5946000e+04   2.3707637e+00
   8.6044000e+04   2.3686498e+00
   8.6142000e+04   2.3665461e+00
   8.6240000e+04   2.3644525e+00
   8.6338000e+04   2.3623689e+00
   8.6436000e+04   2.3602952e+00
   8.6534000e+04   2.3582313e+00
   8.6632000e+04   2.3561721e+00
   8.6730000e+04   2.3541284e+00
   8.6828000e+04   2.3520940e+00
   8.6926000e+04   2.3500716e+00
   8.7024000e+04   2.3480562e+00
   8.7122000e+04   2.3460502e+00
   8.7220000e+04   2.3440534e+00
   8.7318000e+04   2.3420657e+00
   8.7416000e+04   2.3400871e+00
   8.7514000e+04   2.3381176e+00
   8.7612000e+04   2.3361570e+00
   8.7710000e+04   2.3342053e+00
   8.7808000e+04   2.3322625e+00
   8.7906000e+04   2.3303284e+00
   8.8004000e+04   2.3284030e+00
   8.8102000e+04   2.3264863e+00
   8.8200000e+04   2.3245781e+00
   8.8298000e+04   2.3226784e+00
   8.8396000e+04   2.3207871e+00
   8.8494000e+04   2.3189043e+00
   8.8592000e+04   2.3170297e+00
   8.8690000e+04   2.3151634e+00
   8.8788000e+04   2.3133053e+00
   8.8886000e+04   2.3114553e+00
   8.8984000e+04   2.3096134e+00
   8.9082000e+04   2.3077795e+00
   8.9180000e+04   2.3059536e+00
   8.9278000e+04   2.3041355e+00
   8.9376000e+04   2.3023253e+00
   8.9474000e+04   2.3005229e+00
   8.9572000e+04   2.2987283e+00
   8.9670000e+04   2.2969413e+00
   8.9768000e+04   2.2951619e+00
   8.9866000e+04   2.2933901e+00
   8.9964000e+04   2.2916258e+00
   9.0062000e+04   2.2898689e+00
   9.0160000e+04   2.2881195e+00
   9.0258000e+04   2.2863773e+00
   9.0356000e+04   2.2846425e+00
   9.0454000e+04   2.2829149e+00
   9.0552000e+04   2.2811944e+00
   9.0650000e+04   2.2794809e+00
   9.0748000e+04   2.2777744e+00
   9.0846000e+04   2.2760748e+00
   9.0944000e+04   2.2743820e+00
   9.1042000e+04   2.2726958e+00
   9.1140000e+04   2.2710161e+00
   9.1238000e+04   2.2693426e+00
   9.1336000e+04   2.2676865e+00
   9.1434000e+04   2.2660291e+00
   9.1532000e+04   2.2643784e+00
   9.1630000e+04   2.2627344e+00
   9.1728000e+04   2.2610971e+00
   9.1826000e+04   2.2594664e+00
   9.1924000e+04   2.2578422e+00
   9.2022000e+04   2.2562246e+00
   9.2120000e+04   2.2546134e+00
   9.2218000e+04   2.2530086e+00
   9.2316000e+04   2.2514103e+00
   9.2414000e+04   2.2498180e+00
   9.2512000e+04   2.2482316e+00
   9.2610000e+04   2.2466507e+00
   9.2708000e+04   2.2450746e+00
   9.2806000e+04   2.2435019e+00
   9.2904000e+04   2.2419305e+00
   9.3002000e+04   2.2403968e+00
   9.3100000e+04   2.2388481e+00
   9.3198000e+04   2.2373045e+00
   9.3296000e+04   2.2357616e+00
   9.3394000e+04   2.2342040e+00
   9.3492000e+04   2.2325954e+00
   9.3590000e+04   2.2308975e+00
   9.3688000e+04   2.2291157e+00
   9.3786000e+04   2.2272932e+00
   9.3884000e+04   2.2254653e+00
   9.3982000e+04   2.2236469e+00
   9.4080000e+04   2.2218417e+00
   9.4178000e+04   2.2200516e+00
   9.4276000e+04   2.2182431e+00
   9.4374000e+04   2.2164884e+00
   9.4472000e+04   2.2147422e+00
   9.4570000e+04   2.2130052e+00
   9.4668000e+04   2.2112776e+00
   9.4766000e+04   2.2095595e+00
   9.4864000e+04   2.2078509e+00
   9.4962000e+04   2.2061516e+00
   9.5060000e+04   2.2044615e+00
   9.5158000e+04   2.2027802e+00
   9.5256000e+04   2.2011079e+00
   9.5354000e+04   2.1994441e+00
   9.5452000e+04   2.1977886e+00
   9.5550000e+04   2.1961414e+00
   9.5648000e+04   2.1945022e+00
   9.5746000e+04   2.1928708e+00
   9.5844000e+04   2.1912471e+00
   9.5942000e+04   2.1896310e+00
   9.6040000e+04   2.1880223e+00
   9.6138000e+04   2.1864208e+00
   9.6236000e+04   2.1848265e+00
   9.6334000e+04   2.1832392e+00
   9.6432000e+04   2.1816589e+00
   9.6530000e+04   2.1800853e+00
   9.6628000e+04   2.1785157e+00
   9.6726000e+04   2.1769555e+00
   9.6824000e+04   2.1754017e+00
   9.6922000e+04   2.1738543e+00
   9.7020000e+04   2.1723130e+00
   9.7118000e+04   2.1707778e+00
   9.7216000e+04   2.1692483e+00
   9.7314000e+04   2.1677297e+00
   9.7412000e+04   2.1662137e+00
   9.7510000e+04   2.1647037e+00
   9.7608000e+04   2.1631996e+00
   9.7706000e+04   2.1617014e+00
   9.7804000e+04   2.1602089e+00
   9.7902000e+04   2.1587218e+00


==> TeX/Tikz/plotdata/formation/location/BAK/positions.dat <==
   0.0000000e+00   0.0000000e+00
   7.1280529e+01   2.5832775e+01
   2.1973828e+02   1.0795665e+02
   3.8660252e+02   2.5921142e+02


==> TeX/Tikz/plotdata/formation/location/BAK/positions1.dat <==
   0.0000000e+00   0.0000000e+00
   9.0625874e+01   5.6295588e+01
   2.7302032e+02   1.9203699e+02
   4.6766959e+02   3.6118606e+02


==> TeX/Tikz/plotdata/formation/location/BAK/positions2.dat <==
   0.0000000e+00   0.0000000e+00
   7.1280531e+01   9.0625923e+01
   2.1973828e+02   2.7302045e+02
   3.8660252e+02   4.6766977e+02


==> TeX/Tikz/plotdata/formation/location/BAK/positions3.dat <==
   0.0000000e+00   0.0000000e+00
   2.5832775e+01   8.0523557e+01
   1.1739834e+02   2.4519595e+02
   2.6728529e+02   4.2533561e+02


==> TeX/Tikz/plotdata/formation/location/BAK/positions4.dat <==
   0.0000000e+00   0.0000000e+00
   2.5832774e+01   2.5832774e+01
   1.1739834e+02   1.3237204e+02
   2.6728529e+02   3.0028715e+02


==> TeX/Tikz/plotdata/formation/location/BAK/positions5.dat <==
   0.0000000e+00   0.0000000e+00
   7.1280529e+01   2.5832775e+01
   2.1973828e+02   1.0795665e+02
   3.8660252e+02   2.5921142e+02


==> TeX/Tikz/plotdata/formation/location/positions.dat <==
   0.0000000e+00   0.0000000e+00
   7.1280529e+01   2.5832775e+01
   2.1973828e+02   1.0795665e+02
   3.8660252e+02   2.5921142e+02


==> TeX/Tikz/plotdata/formation/location/positions1.dat <==
   3.0901699e-01  -9.5105652e-01
   1.3422601e+00   9.4735214e-01
   3.3422282e+00   4.3053167e+00
   5.3422179e+00   7.0804689e+00


==> TeX/Tikz/plotdata/formation/location/positions2.dat <==
  -8.0901699e-01  -5.8778525e-01
   8.7674920e-01   1.2286092e+00
   3.8340322e+00   4.4231045e+00
   6.2552861e+00   7.0460614e+00


==> TeX/Tikz/plotdata/formation/location/positions3.dat <==
  -8.0901699e-01   5.8778525e-01
   1.0514399e+00   1.9107995e+00
   4.3539451e+00   4.5520764e+00
   7.0941011e+00   7.0142654e+00


==> TeX/Tikz/plotdata/formation/location/positions4.dat <==
   3.0901699e-01   9.5105652e-01
   1.5231961e+00   1.9844016e+00
   4.1575153e+00   3.9844183e+00
   6.8494396e+00   5.9844258e+00


==> TeX/Tikz/plotdata/formation/location/positions5.dat <==
   1.0000000e+00   0.0000000e+00
   2.0332781e+00   1.0333426e+00
   4.2617493e+00   3.0332831e+00
   6.6678597e+00   5.0331286e+00


==> TeX/Tikz/plotdata/formation/quadaff.dat <==
   0.0000000e+00   3.9412148e+01
   5.0000000e+00   3.5047411e+01
   1.0000000e+01   3.2543911e+01
   1.5000000e+01   3.0130057e+01
   2.0000000e+01   2.7737807e+01
   2.5000000e+01   2.5385262e+01
   3.0000000e+01   2.3065480e+01
   3.5000000e+01   2.0757567e+01
   4.0000000e+01   1.8437856e+01
   4.5000000e+01   1.6122804e+01
   5.0000000e+01   1.3853302e+01
   5.5000000e+01   1.1714697e+01
   6.0000000e+01   9.8269514e+00
   6.5000000e+01   8.2971211e+00
   7.0000000e+01   7.2707118e+00
   7.5000000e+01   6.8733498e+00
   8.0000000e+01   7.0178936e+00
   8.5000000e+01   7.4308473e+00
   9.0000000e+01   7.9168492e+00
   9.5000000e+01   8.3750733e+00
   1.0000000e+02   8.7265125e+00
   1.0500000e+02   8.9402416e+00
   1.1000000e+02   9.0756047e+00
   1.1500000e+02   9.0900324e+00
   1.2000000e+02   8.9631263e+00
   1.2500000e+02   8.7581592e+00
   1.3000000e+02   8.4658177e+00
   1.3500000e+02   8.0939555e+00
   1.4000000e+02   7.6563097e+00
   1.4500000e+02   7.2022912e+00
   1.5000000e+02   6.7858542e+00
   1.5500000e+02   6.4042387e+00
   1.6000000e+02   6.0588726e+00
   1.6500000e+02   5.7511682e+00
   1.7000000e+02   5.4824019e+00
   1.7500000e+02   5.2516311e+00
   1.8000000e+02   5.0550589e+00
   1.8500000e+02   4.8854621e+00
   1.9000000e+02   4.7335792e+00
   1.9500000e+02   4.5961072e+00
   2.0000000e+02   4.4704866e+00
   2.0500000e+02   4.3544532e+00
   2.1000000e+02   4.2465646e+00
   2.1500000e+02   4.1456893e+00
   2.2000000e+02   4.0511149e+00
   2.2500000e+02   3.9623760e+00
   2.3000000e+02   3.8792389e+00
   2.3500000e+02   3.8016625e+00
   2.4000000e+02   3.7296321e+00
   2.4500000e+02   3.6630093e+00
   2.5000000e+02   3.6014758e+00
   2.5500000e+02   3.5445629e+00
   2.6000000e+02   3.4917227e+00
   2.6500000e+02   3.4424014e+00
   2.7000000e+02   3.3960881e+00
   2.7500000e+02   3.3523321e+00
   2.8000000e+02   3.3107349e+00
   2.8500000e+02   3.2709314e+00
   2.9000000e+02   3.2325840e+00
   2.9500000e+02   3.1953442e+00
   3.0000000e+02   3.1588609e+00
   3.0500000e+02   3.1228359e+00
   3.1000000e+02   3.0870356e+00
   3.1500000e+02   3.0512981e+00
   3.2000000e+02   3.0155350e+00
   3.2500000e+02   2.9797274e+00
   3.3000000e+02   2.9439157e+00
   3.3500000e+02   2.9081845e+00
   3.4000000e+02   2.8726440e+00
   3.4500000e+02   2.8374109e+00
   3.5000000e+02   2.8025918e+00
   3.5500000e+02   2.7682703e+00
   3.6000000e+02   2.7345003e+00
   3.6500000e+02   2.7013043e+00
   3.7000000e+02   2.6686764e+00
   3.7500000e+02   2.6364624e+00
   3.8000000e+02   2.6043258e+00
   3.8500000e+02   2.5722563e+00
   3.9000000e+02   2.5403007e+00
   3.9500000e+02   2.5085203e+00
   4.0000000e+02   2.4769674e+00
   4.0500000e+02   2.4456767e+00
   4.1000000e+02   2.4146689e+00
   4.1500000e+02   2.3839609e+00
   4.2000000e+02   2.3535719e+00
   4.2500000e+02   2.3235223e+00
   4.3000000e+02   2.2938426e+00
   4.3500000e+02   2.2645728e+00
   4.4000000e+02   2.2357560e+00
   4.4500000e+02   2.2074312e+00
   4.5000000e+02   2.1796277e+00
   4.5500000e+02   2.1523628e+00
   4.6000000e+02   2.1256425e+00
   4.6500000e+02   2.0994636e+00
   4.7000000e+02   2.0738167e+00
   4.7500000e+02   2.0486887e+00
   4.8000000e+02   2.0240643e+00
   4.8500000e+02   1.9999266e+00
   4.9000000e+02   1.9762579e+00
   4.9500000e+02   1.9530394e+00
   5.0000000e+02   1.9302516e+00
   5.0500000e+02   1.9078741e+00
   5.1000000e+02   1.8858865e+00
   5.1500000e+02   1.8642690e+00
   5.2000000e+02   1.8430020e+00
   5.2500000e+02   1.8220676e+00
   5.3000000e+02   1.8014489e+00
   5.3500000e+02   1.7811303e+00
   5.4000000e+02   1.7610978e+00
   5.4500000e+02   1.7413381e+00
   5.5000000e+02   1.7218393e+00
   5.5500000e+02   1.7025901e+00
   5.6000000e+02   1.6835798e+00
   5.6500000e+02   1.6647983e+00
   5.7000000e+02   1.6462360e+00
   5.7500000e+02   1.6278838e+00
   5.8000000e+02   1.6097329e+00
   5.8500000e+02   1.5917750e+00
   5.9000000e+02   1.5740023e+00
   5.9500000e+02   1.5564075e+00
   6.0000000e+02   1.5389838e+00
   6.0500000e+02   1.5217249e+00
   6.1000000e+02   1.5046250e+00
   6.1500000e+02   1.4876790e+00
   6.2000000e+02   1.4708824e+00
   6.2500000e+02   1.4542310e+00
   6.3000000e+02   1.4377215e+00
   6.3500000e+02   1.4213506e+00
   6.4000000e+02   1.4051159e+00
   6.4500000e+02   1.3890151e+00
   6.5000000e+02   1.3730463e+00
   6.5500000e+02   1.3572079e+00
   6.6000000e+02   1.3414984e+00
   6.6500000e+02   1.3259165e+00
   6.7000000e+02   1.3104612e+00
   6.7500000e+02   1.2951316e+00
   6.8000000e+02   1.2799266e+00
   6.8500000e+02   1.2648455e+00
   6.9000000e+02   1.2498875e+00
   6.9500000e+02   1.2350522e+00
   7.0000000e+02   1.2203388e+00
   7.0500000e+02   1.2057471e+00
   7.1000000e+02   1.1912765e+00
   7.1500000e+02   1.1769268e+00
   7.2000000e+02   1.1626979e+00
   7.2500000e+02   1.1485896e+00
   7.3000000e+02   1.1346018e+00
   7.3500000e+02   1.1207345e+00
   7.4000000e+02   1.1069878e+00
   7.4500000e+02   1.0933617e+00
   7.5000000e+02   1.0798562e+00
   7.5500000e+02   1.0664714e+00
   7.6000000e+02   1.0532073e+00
   7.6500000e+02   1.0400639e+00
   7.7000000e+02   1.0270410e+00
   7.7500000e+02   1.0141386e+00
   7.8000000e+02   1.0013565e+00
   7.8500000e+02   9.8869448e-01
   7.9000000e+02   9.7615219e-01
   7.9500000e+02   9.6372930e-01
   8.0000000e+02   9.5142541e-01
   8.0500000e+02   9.3924006e-01
   8.1000000e+02   9.2717275e-01
   8.1500000e+02   9.1522294e-01
   8.2000000e+02   9.0339005e-01
   8.2500000e+02   8.9167346e-01
   8.3000000e+02   8.8007250e-01
   8.3500000e+02   8.6858651e-01
   8.4000000e+02   8.5721477e-01
   8.4500000e+02   8.4595653e-01
   8.5000000e+02   8.3481102e-01
   8.5500000e+02   8.2377746e-01
   8.6000000e+02   8.1285503e-01
   8.6500000e+02   8.0204288e-01
   8.7000000e+02   7.9134017e-01
   8.7500000e+02   7.8074602e-01
   8.8000000e+02   7.7025955e-01
   8.8500000e+02   7.5987986e-01
   8.9000000e+02   7.4960605e-01
   8.9500000e+02   7.3943722e-01
   9.0000000e+02   7.2937247e-01
   9.0500000e+02   7.1941089e-01
   9.1000000e+02   7.0955160e-01
   9.1500000e+02   6.9979371e-01
   9.2000000e+02   6.9013635e-01
   9.2500000e+02   6.8057867e-01
   9.3000000e+02   6.7111982e-01
   9.3500000e+02   6.6175898e-01
   9.4000000e+02   6.5249533e-01
   9.4500000e+02   6.4332810e-01
   9.5000000e+02   6.3425650e-01
   9.5500000e+02   6.2527980e-01
   9.6000000e+02   6.1639725e-01
   9.6500000e+02   6.0760814e-01
   9.7000000e+02   5.9891179e-01
   9.7500000e+02   5.9030752e-01
   9.8000000e+02   5.8179470e-01
   9.8500000e+02   5.7337268e-01
   9.9000000e+02   5.6504088e-01
   9.9500000e+02   5.5679871e-01
   1.0000000e+03   5.4864561e-01
   1.0050000e+03   5.4058105e-01
   1.0100000e+03   5.3260453e-01
   1.0150000e+03   5.2471555e-01
   1.0200000e+03   5.1691367e-01
   1.0250000e+03   5.0919845e-01
   1.0300000e+03   5.0156946e-01
   1.0350000e+03   4.9402634e-01
   1.0400000e+03   4.8656871e-01
   1.0450000e+03   4.7919625e-01
   1.0500000e+03   4.7190862e-01
   1.0550000e+03   4.6470555e-01
   1.0600000e+03   4.5758677e-01
   1.0650000e+03   4.5055203e-01
   1.0700000e+03   4.4360112e-01
   1.0750000e+03   4.3673384e-01
   1.0800000e+03   4.2995002e-01
   1.0850000e+03   4.2324951e-01
   1.0900000e+03   4.1663219e-01
   1.0950000e+03   4.1009797e-01
   1.1000000e+03   4.0364676e-01
   1.1050000e+03   3.9728008e-01
   1.1100000e+03   3.9099314e-01
   1.1150000e+03   3.8477864e-01
   1.1200000e+03   3.7863183e-01
   1.1250000e+03   3.7255118e-01
   1.1300000e+03   3.6653755e-01
   1.1350000e+03   3.6059337e-01
   1.1400000e+03   3.5472193e-01
   1.1450000e+03   3.4892684e-01
   1.1500000e+03   3.4321143e-01
   1.1550000e+03   3.3757835e-01
   1.1600000e+03   3.3202944e-01
   1.1650000e+03   3.2656568e-01
   1.1700000e+03   3.2118739e-01
   1.1750000e+03   3.1589422e-01
   1.1800000e+03   3.1068523e-01
   1.1850000e+03   3.0555885e-01
   1.1900000e+03   3.0051288e-01
   1.1950000e+03   2.9554458e-01
   1.2000000e+03   2.9065087e-01
   1.2050000e+03   2.8582852e-01
   1.2100000e+03   2.8107441e-01
   1.2150000e+03   2.7638575e-01
   1.2200000e+03   2.7176024e-01
   1.2250000e+03   2.6719619e-01
   1.2300000e+03   2.6269253e-01
   1.2350000e+03   2.5824882e-01
   1.2400000e+03   2.5386513e-01
   1.2450000e+03   2.4954195e-01
   1.2500000e+03   2.4528009e-01
   1.2550000e+03   2.4108045e-01
   1.2600000e+03   2.3694398e-01
   1.2650000e+03   2.3287144e-01
   1.2700000e+03   2.2886343e-01
   1.2750000e+03   2.2492020e-01
   1.2800000e+03   2.2104171e-01
   1.2850000e+03   2.1722756e-01
   1.2900000e+03   2.1347709e-01
   1.2950000e+03   2.0978937e-01
   1.3000000e+03   2.0616331e-01
   1.3050000e+03   2.0259770e-01
   1.3100000e+03   1.9909129e-01
   1.3150000e+03   1.9564284e-01
   1.3200000e+03   1.9225121e-01
   1.3250000e+03   1.8891533e-01
   1.3300000e+03   1.8563428e-01
   1.3350000e+03   1.8240729e-01
   1.3400000e+03   1.7923368e-01
   1.3450000e+03   1.7611290e-01
   1.3500000e+03   1.7304447e-01
   1.3550000e+03   1.7002798e-01
   1.3600000e+03   1.6706300e-01
   1.3650000e+03   1.6414911e-01
   1.3700000e+03   1.6128583e-01
   1.3750000e+03   1.5847264e-01
   1.3800000e+03   1.5570897e-01
   1.3850000e+03   1.5299416e-01
   1.3900000e+03   1.5032749e-01
   1.3950000e+03   1.4770823e-01
   1.4000000e+03   1.4513557e-01
   1.4050000e+03   1.4260869e-01
   1.4100000e+03   1.4012677e-01
   1.4150000e+03   1.3768898e-01
   1.4200000e+03   1.3529452e-01
   1.4250000e+03   1.3294258e-01
   1.4300000e+03   1.3063240e-01
   1.4350000e+03   1.2836322e-01
   1.4400000e+03   1.2613434e-01
   1.4450000e+03   1.2394504e-01
   1.4500000e+03   1.2179465e-01
   1.4550000e+03   1.1968248e-01
   1.4600000e+03   1.1760788e-01
   1.4650000e+03   1.1557020e-01
   1.4700000e+03   1.1356876e-01
   1.4750000e+03   1.1160293e-01
   1.4800000e+03   1.0967204e-01
   1.4850000e+03   1.0777544e-01
   1.4900000e+03   1.0591249e-01
   1.4950000e+03   1.0408254e-01
   1.5000000e+03   1.0228495e-01
   1.5050000e+03   1.0051909e-01
   1.5100000e+03   9.8784358e-02
   1.5150000e+03   9.7080143e-02
   1.5200000e+03   9.5405860e-02
   1.5250000e+03   9.3760938e-02
   1.5300000e+03   9.2144820e-02
   1.5350000e+03   9.0556967e-02
   1.5400000e+03   8.8996853e-02
   1.5450000e+03   8.7463969e-02
   1.5500000e+03   8.5957816e-02
   1.5550000e+03   8.4477909e-02
   1.5600000e+03   8.3023773e-02
   1.5650000e+03   8.1594944e-02
   1.5700000e+03   8.0190965e-02
   1.5750000e+03   7.8811391e-02
   1.5800000e+03   7.7455783e-02
   1.5850000e+03   7.6123708e-02
   1.5900000e+03   7.4814744e-02
   1.5950000e+03   7.3528473e-02
   1.6000000e+03   7.2264487e-02
   1.6050000e+03   7.1022385e-02
   1.6100000e+03   6.9801772e-02
   1.6150000e+03   6.8602262e-02
   1.6200000e+03   6.7423477e-02
   1.6250000e+03   6.6265047e-02
   1.6300000e+03   6.5126607e-02
   1.6350000e+03   6.4007804e-02
   1.6400000e+03   6.2908289e-02
   1.6450000e+03   6.1827722e-02
   1.6500000e+03   6.0765771e-02
   1.6550000e+03   5.9722109e-02
   1.6600000e+03   5.8696417e-02
   1.6650000e+03   5.7688383e-02
   1.6700000e+03   5.6697699e-02
   1.6750000e+03   5.5724066e-02
   1.6800000e+03   5.4767187e-02
   1.6850000e+03   5.3826773e-02
   1.6900000e+03   5.2902540e-02
   1.6950000e+03   5.1994207e-02
   1.7000000e+03   5.1101501e-02
   1.7050000e+03   5.0224150e-02
   1.7100000e+03   4.9361889e-02
   1.7150000e+03   4.8514457e-02
   1.7200000e+03   4.7681599e-02
   1.7250000e+03   4.6863061e-02
   1.7300000e+03   4.6058595e-02
   1.7350000e+03   4.5267960e-02
   1.7400000e+03   4.4490914e-02
   1.7450000e+03   4.3727224e-02
   1.7500000e+03   4.2976659e-02
   1.7550000e+03   4.2238992e-02
   1.7600000e+03   4.1514001e-02
   1.7650000e+03   4.0801467e-02
   1.7700000e+03   4.0101175e-02
   1.7750000e+03   3.9412915e-02
   1.7800000e+03   3.8736479e-02
   1.7850000e+03   3.8071664e-02
   1.7900000e+03   3.7418269e-02
   1.7950000e+03   3.6776099e-02
   1.8000000e+03   3.6144958e-02
   1.8050000e+03   3.5524658e-02
   1.8100000e+03   3.4915012e-02
   1.8150000e+03   3.4315836e-02
   1.8200000e+03   3.3726950e-02
   1.8250000e+03   3.3148176e-02
   1.8300000e+03   3.2579340e-02
   1.8350000e+03   3.2020271e-02
   1.8400000e+03   3.1470801e-02
   1.8450000e+03   3.0930764e-02
   1.8500000e+03   3.0399997e-02
   1.8550000e+03   2.9878342e-02
   1.8600000e+03   2.9365640e-02
   1.8650000e+03   2.8861740e-02
   1.8700000e+03   2.8366488e-02
   1.8750000e+03   2.7879736e-02
   1.8800000e+03   2.7401338e-02
   1.8850000e+03   2.6931151e-02
   1.8900000e+03   2.6469033e-02
   1.8950000e+03   2.6014846e-02
   1.9000000e+03   2.5568453e-02
   1.9050000e+03   2.5129721e-02
   1.9100000e+03   2.4698518e-02
   1.9150000e+03   2.4274713e-02
   1.9200000e+03   2.3858182e-02
   1.9250000e+03   2.3448797e-02
   1.9300000e+03   2.3046437e-02
   1.9350000e+03   2.2650981e-02
   1.9400000e+03   2.2262310e-02
   1.9450000e+03   2.1880308e-02
   1.9500000e+03   2.1504861e-02
   1.9550000e+03   2.1135855e-02
   1.9600000e+03   2.0773180e-02
   1.9650000e+03   2.0416728e-02
   1.9700000e+03   2.0066391e-02
   1.9750000e+03   1.9722066e-02
   1.9800000e+03   1.9383648e-02
   1.9850000e+03   1.9051036e-02
   1.9900000e+03   1.8724132e-02
   1.9950000e+03   1.8402836e-02
   2.0000000e+03   1.8087053e-02
   2.0050000e+03   1.7776688e-02
   2.0100000e+03   1.7471648e-02
   2.0150000e+03   1.7171842e-02
   2.0200000e+03   1.6877181e-02
   2.0250000e+03   1.6587575e-02
   2.0300000e+03   1.6302938e-02
   2.0350000e+03   1.6023185e-02
   2.0400000e+03   1.5748233e-02
   2.0450000e+03   1.5477998e-02
   2.0500000e+03   1.5212400e-02
   2.0550000e+03   1.4951359e-02
   2.0600000e+03   1.4694798e-02
   2.0650000e+03   1.4442639e-02
   2.0700000e+03   1.4194806e-02
   2.0750000e+03   1.3951227e-02
   2.0800000e+03   1.3711827e-02
   2.0850000e+03   1.3476534e-02
   2.0900000e+03   1.3245280e-02
   2.0950000e+03   1.3017994e-02
   2.1000000e+03   1.2794608e-02
   2.1050000e+03   1.2575055e-02
   2.1100000e+03   1.2359269e-02
   2.1150000e+03   1.2147187e-02
   2.1200000e+03   1.1938744e-02
   2.1250000e+03   1.1733877e-02
   2.1300000e+03   1.1532527e-02
   2.1350000e+03   1.1334631e-02
   2.1400000e+03   1.1140131e-02
   2.1450000e+03   1.0948969e-02
   2.1500000e+03   1.0761088e-02
   2.1550000e+03   1.0576430e-02
   2.1600000e+03   1.0394942e-02
   2.1650000e+03   1.0216567e-02
   2.1700000e+03   1.0041254e-02
   2.1750000e+03   9.8689490e-03
   2.1800000e+03   9.6996008e-03
   2.1850000e+03   9.5331588e-03
   2.1900000e+03   9.3695729e-03
   2.1950000e+03   9.2087941e-03
   2.2000000e+03   9.0507744e-03
   2.2050000e+03   8.8954664e-03
   2.2100000e+03   8.7428235e-03
   2.2150000e+03   8.5927999e-03
   2.2200000e+03   8.4453508e-03
   2.2250000e+03   8.3004320e-03
   2.2300000e+03   8.1580000e-03
   2.2350000e+03   8.0180121e-03
   2.2400000e+03   7.8804265e-03
   2.2450000e+03   7.7452018e-03
   2.2500000e+03   7.6122976e-03
   2.2550000e+03   7.4816741e-03
   2.2600000e+03   7.3532920e-03
   2.2650000e+03   7.2271130e-03
   2.2700000e+03   7.1030992e-03
   2.2750000e+03   6.9812135e-03
   2.2800000e+03   6.8614194e-03
   2.2850000e+03   6.7436809e-03
   2.2900000e+03   6.6279628e-03
   2.2950000e+03   6.5142304e-03
   2.3000000e+03   6.4024496e-03
   2.3050000e+03   6.2925870e-03
   2.3100000e+03   6.1846096e-03
   2.3150000e+03   6.0784851e-03
   2.3200000e+03   5.9741817e-03
   2.3250000e+03   5.8716681e-03
   2.3300000e+03   5.7709135e-03
   2.3350000e+03   5.6718880e-03
   2.3400000e+03   5.5745617e-03
   2.3450000e+03   5.4789054e-03
   2.3500000e+03   5.3848906e-03
   2.3550000e+03   5.2924891e-03
   2.3600000e+03   5.2016732e-03
   2.3650000e+03   5.1124156e-03
   2.3700000e+03   5.0246897e-03
   2.3750000e+03   4.9384691e-03
   2.3800000e+03   4.8537280e-03
   2.3850000e+03   4.7704411e-03
   2.3900000e+03   4.6885833e-03
   2.3950000e+03   4.6081302e-03
   2.4000000e+03   4.5290576e-03
   2.4050000e+03   4.4513419e-03
   2.4100000e+03   4.3749597e-03
   2.4150000e+03   4.2998883e-03
   2.4200000e+03   4.2261050e-03
   2.4250000e+03   4.1535878e-03
   2.4300000e+03   4.0823150e-03
   2.4350000e+03   4.0122652e-03
   2.4400000e+03   3.9434175e-03
   2.4450000e+03   3.8757511e-03
   2.4500000e+03   3.8092458e-03
   2.4550000e+03   3.7438818e-03
   2.4600000e+03   3.6796394e-03
   2.4650000e+03   3.6164993e-03
   2.4700000e+03   3.5544427e-03
   2.4750000e+03   3.4934509e-03
   2.4800000e+03   3.4335058e-03
   2.4850000e+03   3.3745892e-03
   2.4900000e+03   3.3166837e-03
   2.4950000e+03   3.2597718e-03
   2.5000000e+03   3.2038364e-03
   2.5050000e+03   3.1488609e-03
   2.5100000e+03   3.0948287e-03
   2.5150000e+03   3.0417237e-03
   2.5200000e+03   2.9895299e-03
   2.5250000e+03   2.9382318e-03
   2.5300000e+03   2.8878139e-03
   2.5350000e+03   2.8382611e-03
   2.5400000e+03   2.7895587e-03
   2.5450000e+03   2.7416919e-03
   2.5500000e+03   2.6946465e-03
   2.5550000e+03   2.6484084e-03
   2.5600000e+03   2.6029637e-03
   2.5650000e+03   2.5582988e-03
   2.5700000e+03   2.5144004e-03
   2.5750000e+03   2.4712552e-03
   2.5800000e+03   2.4288503e-03
   2.5850000e+03   2.3871731e-03
   2.5900000e+03   2.3462110e-03
   2.5950000e+03   2.3059518e-03
   2.6000000e+03   2.2663835e-03
   2.6050000e+03   2.2274941e-03
   2.6100000e+03   2.1892720e-03
   2.6150000e+03   2.1517058e-03
   2.6200000e+03   2.1147842e-03
   2.6250000e+03   2.0784962e-03
   2.6300000e+03   2.0428308e-03
   2.6350000e+03   2.0077774e-03
   2.6400000e+03   1.9733255e-03
   2.6450000e+03   1.9394648e-03
   2.6500000e+03   1.9061851e-03
   2.6550000e+03   1.8734765e-03
   2.6600000e+03   1.8413291e-03
   2.6650000e+03   1.8097334e-03
   2.6700000e+03   1.7786798e-03
   2.6750000e+03   1.7481591e-03
   2.6800000e+03   1.7181621e-03
   2.6850000e+03   1.6886798e-03
   2.6900000e+03   1.6597034e-03
   2.6950000e+03   1.6312242e-03
   2.7000000e+03   1.6032337e-03
   2.7050000e+03   1.5757235e-03
   2.7100000e+03   1.5486854e-03
   2.7150000e+03   1.5221112e-03
   2.7200000e+03   1.4959930e-03
   2.7250000e+03   1.4703230e-03
   2.7300000e+03   1.4450934e-03
   2.7350000e+03   1.4202968e-03
   2.7400000e+03   1.3959256e-03
   2.7450000e+03   1.3719727e-03
   2.7500000e+03   1.3484308e-03
   2.7550000e+03   1.3252928e-03
   2.7600000e+03   1.3025519e-03
   2.7650000e+03   1.2802011e-03
   2.7700000e+03   1.2582339e-03
   2.7750000e+03   1.2366437e-03
   2.7800000e+03   1.2154239e-03
   2.7850000e+03   1.1945682e-03
   2.7900000e+03   1.1740704e-03
   2.7950000e+03   1.1539243e-03
   2.8000000e+03   1.1341239e-03
   2.8050000e+03   1.1146633e-03
   2.8100000e+03   1.0955366e-03
   2.8150000e+03   1.0767381e-03
   2.8200000e+03   1.0582622e-03
   2.8250000e+03   1.0401033e-03
   2.8300000e+03   1.0222560e-03
   2.8350000e+03   1.0047149e-03
   2.8400000e+03   9.8747486e-04


==> TeX/Tikz/plotdata/formation/smooth.dat <==
   0.0000000e+00   2.9996343e+01
   4.0000000e+00   2.5252686e+01
   8.0000000e+00   2.3633912e+01
   1.2000000e+01   2.1567480e+01
   1.6000000e+01   1.9465103e+01
   2.0000000e+01   1.7368989e+01
   2.4000000e+01   1.5320802e+01
   2.8000000e+01   1.3337857e+01
   3.2000000e+01   1.1451312e+01
   3.6000000e+01   9.7193847e+00
   4.0000000e+01   8.2140286e+00
   4.4000000e+01   7.0234613e+00
   4.8000000e+01   6.2036219e+00
   5.2000000e+01   5.7261114e+00
   5.6000000e+01   5.5033311e+00
   6.0000000e+01   5.4215274e+00
   6.4000000e+01   5.3802865e+00
   6.8000000e+01   5.3267618e+00
   7.2000000e+01   5.2316733e+00
   7.6000000e+01   5.0856501e+00
   8.0000000e+01   4.8514169e+00
   8.4000000e+01   4.5424024e+00
   8.8000000e+01   4.1996570e+00
   9.2000000e+01   3.8342249e+00
   9.6000000e+01   3.4787278e+00
   1.0000000e+02   3.1917198e+00
   1.0400000e+02   3.0014983e+00
   1.0800000e+02   2.9162815e+00
   1.1200000e+02   2.9321303e+00
   1.1600000e+02   3.0340789e+00
   1.2000000e+02   3.1946611e+00
   1.2400000e+02   3.3861078e+00
   1.2800000e+02   3.5901648e+00
   1.3200000e+02   3.7929788e+00
   1.3600000e+02   3.9844971e+00
   1.4000000e+02   4.1575038e+00
   1.4400000e+02   4.3068148e+00
   1.4800000e+02   4.4287504e+00
   1.5200000e+02   4.5208011e+00
   1.5600000e+02   4.5812260e+00
   1.6000000e+02   4.6092913e+00
   1.6400000e+02   4.6055784e+00
   1.6800000e+02   4.5716376e+00
   1.7200000e+02   4.5103671e+00
   1.7600000e+02   4.4253301e+00
   1.8000000e+02   4.3204877e+00
   1.8400000e+02   4.2007012e+00
   1.8800000e+02   4.0718525e+00
   1.9200000e+02   3.9376247e+00
   1.9600000e+02   3.8020335e+00
   2.0000000e+02   3.6689083e+00
   2.0400000e+02   3.5409426e+00
   2.0800000e+02   3.4198578e+00
   2.1200000e+02   3.3067122e+00
   2.1600000e+02   3.2021060e+00
   2.2000000e+02   3.1063255e+00
   2.2400000e+02   3.0194618e+00
   2.2800000e+02   2.9415183e+00
   2.3200000e+02   2.8723748e+00
   2.3600000e+02   2.8118145e+00
   2.4000000e+02   2.7594581e+00
   2.4400000e+02   2.7146225e+00
   2.4800000e+02   2.6762898e+00
   2.5200000e+02   2.6431471e+00
   2.5600000e+02   2.6136413e+00
   2.6000000e+02   2.5860791e+00
   2.6400000e+02   2.5587474e+00
   2.6800000e+02   2.5300309e+00
   2.7200000e+02   2.4985091e+00
   2.7600000e+02   2.4630241e+00
   2.8000000e+02   2.4227185e+00
   2.8400000e+02   2.3776448e+00
   2.8800000e+02   2.3274961e+00
   2.9200000e+02   2.2723561e+00
   2.9600000e+02   2.2126209e+00
   3.0000000e+02   2.1487849e+00
   3.0400000e+02   2.0811707e+00
   3.0800000e+02   2.0097886e+00
   3.1200000e+02   1.9345658e+00
   3.1600000e+02   1.8555409e+00
   3.2000000e+02   1.7728528e+00
   3.2400000e+02   1.6870471e+00
   3.2800000e+02   1.5990436e+00
   3.3200000e+02   1.5101004e+00
   3.3600000e+02   1.4217013e+00
   3.4000000e+02   1.3354095e+00
   3.4400000e+02   1.2527022e+00
   3.4800000e+02   1.1748546e+00
   3.5200000e+02   1.1028319e+00
   3.5600000e+02   1.0372278e+00
   3.6000000e+02   9.7824716e-01
   3.6400000e+02   9.2571877e-01
   3.6800000e+02   8.7913436e-01
   3.7200000e+02   8.3772280e-01
   3.7600000e+02   8.0055692e-01
   3.8000000e+02   7.6667674e-01
   3.8400000e+02   7.3520518e-01
   3.8800000e+02   7.0543378e-01
   3.9200000e+02   6.7681354e-01
   3.9600000e+02   6.4895473e-01
   4.0000000e+02   6.2152345e-01
   4.0400000e+02   5.9425485e-01
   4.0800000e+02   5.6699478e-01
   4.1200000e+02   5.3973292e-01
   4.1600000e+02   5.1262964e-01
   4.2000000e+02   4.8606528e-01
   4.2400000e+02   4.6064209e-01
   4.2800000e+02   4.3710750e-01
   4.3200000e+02   4.1625200e-01
   4.3600000e+02   3.9874436e-01
   4.4000000e+02   3.8495240e-01
   4.4400000e+02   3.7481059e-01
   4.4800000e+02   3.6779003e-01
   4.5200000e+02   3.6298728e-01
   4.5600000e+02   3.5929801e-01
   4.6000000e+02   3.5561349e-01
   4.6400000e+02   3.5098846e-01
   4.6800000e+02   3.4475784e-01
   4.7200000e+02   3.3660412e-01
   4.7600000e+02   3.2658657e-01
   4.8000000e+02   3.1514146e-01
   4.8400000e+02   3.0305373e-01
   4.8800000e+02   2.9139065e-01
   4.9200000e+02   2.8137823e-01
   4.9600000e+02   2.7420547e-01
   5.0000000e+02   2.7077133e-01
   5.0400000e+02   2.7144710e-01
   5.0800000e+02   2.7596239e-01
   5.1200000e+02   2.8347726e-01
   5.1600000e+02   2.9279609e-01
   5.2000000e+02   3.0261334e-01
   5.2400000e+02   3.1170542e-01
   5.2800000e+02   3.1904372e-01
   5.3200000e+02   3.2384428e-01
   5.3600000e+02   3.2557867e-01
   5.4000000e+02   3.2396528e-01
   5.4400000e+02   3.1895164e-01
   5.4800000e+02   3.1069321e-01
   5.5200000e+02   2.9953050e-01
   5.5600000e+02   2.8596486e-01
   5.6000000e+02   2.7063196e-01
   5.6400000e+02   2.5427094e-01
   5.6800000e+02   2.3768565e-01
   5.7200000e+02   2.2169247e-01
   5.7600000e+02   2.0704953e-01
   5.8000000e+02   1.9436643e-01
   5.8400000e+02   1.8400693e-01
   5.8800000e+02   1.7601466e-01
   5.9200000e+02   1.7010022e-01
   5.9600000e+02   1.6570863e-01
   6.0000000e+02   1.6214665e-01
   6.0400000e+02   1.5872321e-01
   6.0800000e+02   1.5486205e-01
   6.1200000e+02   1.5017191e-01
   6.1600000e+02   1.4448040e-01
   6.2000000e+02   1.3783809e-01
   6.2400000e+02   1.3052143e-01
   6.2800000e+02   1.2303944e-01
   6.3200000e+02   1.1611149e-01
   6.3600000e+02   1.1059292e-01
   6.4000000e+02   1.0731680e-01
   6.4400000e+02   1.0685446e-01
   6.4800000e+02   1.0929917e-01
   6.5200000e+02   1.1422872e-01
   6.5600000e+02   1.2086445e-01
   6.6000000e+02   1.2830188e-01
   6.6400000e+02   1.3568456e-01
   6.6800000e+02   1.4228918e-01
   6.7200000e+02   1.4754976e-01
   6.7600000e+02   1.5105387e-01
   6.8000000e+02   1.5252970e-01
   6.8400000e+02   1.5183221e-01
   6.8800000e+02   1.4893078e-01
   6.9200000e+02   1.4389858e-01
   6.9600000e+02   1.3690535e-01
   7.0000000e+02   1.2821006e-01
   7.0400000e+02   1.1815870e-01
   7.0800000e+02   1.0718251e-01
   7.1200000e+02   9.5806927e-02
   7.1600000e+02   8.4664656e-02
   7.2000000e+02   7.4508585e-02
   7.2400000e+02   6.6191821e-02
   7.2800000e+02   6.0537429e-02
   7.3200000e+02   5.8031961e-02
   7.3600000e+02   5.8500132e-02
   7.4000000e+02   6.1130015e-02
   7.4400000e+02   6.4868074e-02
   7.4800000e+02   6.8784288e-02
   7.5200000e+02   7.2204834e-02
   7.5600000e+02   7.4698053e-02
   7.6000000e+02   7.6021976e-02
   7.6400000e+02   7.6077461e-02
   7.6800000e+02   7.4874691e-02
   7.7200000e+02   7.2510440e-02
   7.7600000e+02   6.9152529e-02
   7.8000000e+02   6.5028848e-02
   7.8400000e+02   6.0419034e-02
   7.8800000e+02   5.5646460e-02
   7.9200000e+02   5.1066184e-02
   7.9600000e+02   4.7040772e-02
   8.0000000e+02   4.3893409e-02
   8.0400000e+02   4.1836322e-02
   8.0800000e+02   4.0900468e-02
   8.1200000e+02   4.0917367e-02
   8.1600000e+02   4.1577682e-02
   8.2000000e+02   4.2532145e-02
   8.2400000e+02   4.3466770e-02
   8.2800000e+02   4.4139782e-02
   8.3200000e+02   4.4393717e-02
   8.3600000e+02   4.4148519e-02
   8.4000000e+02   4.3390397e-02
   8.4400000e+02   4.2161297e-02
   8.4800000e+02   4.0550056e-02
   8.5200000e+02   3.8684728e-02
   8.5600000e+02   3.6724589e-02
   8.6000000e+02   3.4849296e-02
   8.6400000e+02   3.3241848e-02
   8.6800000e+02   3.2062951e-02
   8.7200000e+02   3.1419547e-02
   8.7600000e+02   3.1333547e-02
   8.8000000e+02   3.1726014e-02
   8.8400000e+02   3.2451755e-02
   8.8800000e+02   3.3347261e-02
   8.9200000e+02   3.4263807e-02
   8.9600000e+02   3.5080532e-02
   9.0000000e+02   3.5705607e-02
   9.0400000e+02   3.6073833e-02
   9.0800000e+02   3.6144384e-02
   9.1200000e+02   3.5898908e-02
   9.1600000e+02   3.5339156e-02
   9.2000000e+02   3.4483720e-02
   9.2400000e+02   3.3364149e-02
   9.2800000e+02   3.2021044e-02
   9.3200000e+02   3.0500662e-02
   9.3600000e+02   2.8852262e-02
   9.4000000e+02   2.7126227e-02
   9.4400000e+02   2.5372837e-02
   9.4800000e+02   2.3641626e-02
   9.5200000e+02   2.1981206e-02
   9.5600000e+02   2.0439330e-02
   9.6000000e+02   1.9062682e-02
   9.6400000e+02   1.7895596e-02
   9.6800000e+02   1.6976798e-02
   9.7200000e+02   1.6333916e-02
   9.7600000e+02   1.5976935e-02
   9.8000000e+02   1.5893843e-02
   9.8400000e+02   1.6049550e-02
   9.8800000e+02   1.6390331e-02
   9.9200000e+02   1.6855065e-02
   9.9600000e+02   1.7382095e-02
   1.0000000e+03   1.7913538e-02
   1.0040000e+03   1.8397814e-02
   1.0080000e+03   1.8791272e-02
   1.0120000e+03   1.9058903e-02
   1.0160000e+03   1.9174638e-02
   1.0200000e+03   1.9121401e-02
   1.0240000e+03   1.8891033e-02
   1.0280000e+03   1.8484179e-02
   1.0320000e+03   1.7910201e-02
   1.0360000e+03   1.7187187e-02
   1.0400000e+03   1.6342064e-02
   1.0440000e+03   1.5410808e-02
   1.0480000e+03   1.4438591e-02
   1.0520000e+03   1.3479470e-02
   1.0560000e+03   1.2594760e-02
   1.0600000e+03   1.1848614e-02
   1.0640000e+03   1.1299272e-02
   1.0680000e+03   1.0986250e-02
   1.0720000e+03   1.0917986e-02
   1.0760000e+03   1.1067480e-02
   1.0800000e+03   1.1379631e-02
   1.0840000e+03   1.1785750e-02
   1.0880000e+03   1.2217244e-02
   1.0920000e+03   1.2614089e-02
   1.0960000e+03   1.2928325e-02
   1.1000000e+03   1.3124561e-02
   1.1040000e+03   1.3179228e-02
   1.1080000e+03   1.3079546e-02
   1.1120000e+03   1.2822591e-02
   1.1160000e+03   1.2414629e-02
   1.1200000e+03   1.1870751e-02
   1.1240000e+03   1.1214825e-02
   1.1280000e+03   1.0479785e-02
   1.1320000e+03   9.7081403e-03
   1.1360000e+03   8.9523000e-03
   1.1400000e+03   8.2734778e-03
   1.1440000e+03   7.7366929e-03
   1.1480000e+03   7.3989299e-03
   1.1520000e+03   7.2913869e-03
   1.1560000e+03   7.4054712e-03
   1.1600000e+03   7.6946399e-03
   1.1640000e+03   8.0912427e-03
   1.1680000e+03   8.5252925e-03
   1.1720000e+03   8.9358044e-03
   1.1760000e+03   9.2746207e-03
   1.1800000e+03   9.5062595e-03
   1.1840000e+03   9.6064890e-03
   1.1880000e+03   9.5608510e-03
   1.1920000e+03   9.3634990e-03
   1.1960000e+03   9.0164051e-03
   1.2000000e+03   8.5289283e-03
   1.2040000e+03   7.9177971e-03
   1.2080000e+03   7.2076889e-03
   1.2120000e+03   6.4328002e-03
   1.2160000e+03   5.6400656e-03
   1.2200000e+03   4.8945718e-03
   1.2240000e+03   4.2850929e-03
   1.2280000e+03   3.9172361e-03
   1.2320000e+03   3.8700542e-03
   1.2360000e+03   4.1335652e-03
   1.2400000e+03   4.6127122e-03
   1.2440000e+03   5.1940675e-03
   1.2480000e+03   5.7881394e-03
   1.2520000e+03   6.3336665e-03
   1.2560000e+03   6.7901720e-03
   1.2600000e+03   7.1313390e-03
   1.2640000e+03   7.3409339e-03
   1.2680000e+03   7.4104987e-03
   1.2720000e+03   7.3380386e-03
   1.2760000e+03   7.1272511e-03
   1.2800000e+03   6.7870784e-03
   1.2840000e+03   6.3315203e-03
   1.2880000e+03   5.7797832e-03
   1.2920000e+03   5.1570042e-03
   1.2960000e+03   4.4960690e-03
   1.3000000e+03   3.8414187e-03
   1.3040000e+03   3.2555731e-03
   1.3080000e+03   2.8244878e-03
   1.3120000e+03   2.6406516e-03
   1.3160000e+03   2.7402470e-03
   1.3200000e+03   3.0611504e-03
   1.3240000e+03   3.4975552e-03
   1.3280000e+03   3.9620417e-03
   1.3320000e+03   4.3973919e-03
   1.3360000e+03   4.7681198e-03
   1.3400000e+03   5.0524359e-03
   1.3440000e+03   5.2375545e-03
   1.3480000e+03   5.3171866e-03
   1.3520000e+03   5.2901764e-03
   1.3560000e+03   5.1597146e-03
   1.3600000e+03   4.9328665e-03
   1.3640000e+03   4.6203187e-03
   1.3680000e+03   4.2363639e-03
   1.3720000e+03   3.7992556e-03
   1.3760000e+03   3.3322288e-03
   1.3800000e+03   2.8656850e-03
   1.3840000e+03   2.4409463e-03
   1.3880000e+03   2.1136229e-03
   1.3920000e+03   1.9455822e-03
   1.3960000e+03   1.9695459e-03
   1.4000000e+03   2.1556000e-03
   1.4040000e+03   2.4353457e-03
   1.4080000e+03   2.7458014e-03
   1.4120000e+03   3.0438095e-03
   1.4160000e+03   3.3023390e-03
   1.4200000e+03   3.5048947e-03
   1.4240000e+03   3.6418802e-03
   1.4280000e+03   3.7085624e-03
   1.4320000e+03   3.7039384e-03
   1.4360000e+03   3.6300741e-03
   1.4400000e+03   3.4917025e-03
   1.4440000e+03   3.2959939e-03
   1.4480000e+03   3.0524864e-03
   1.4520000e+03   2.7732309e-03
   1.4560000e+03   2.4732683e-03
   1.4600000e+03   2.1716029e-03
   1.4640000e+03   1.8926836e-03
   1.4680000e+03   1.6673735e-03
   1.4720000e+03   1.5293737e-03
   1.4760000e+03   1.5013239e-03
   1.4800000e+03   1.5777212e-03
   1.4840000e+03   1.7272714e-03
   1.4880000e+03   1.9125322e-03
   1.4920000e+03   2.1033005e-03
   1.4960000e+03   2.2787633e-03
   1.5000000e+03   2.4254152e-03
   1.5040000e+03   2.5348473e-03
   1.5080000e+03   2.6022485e-03
   1.5120000e+03   2.6254901e-03
   1.5160000e+03   2.6045673e-03
   1.5200000e+03   2.5412502e-03
   1.5240000e+03   2.4388647e-03
   1.5280000e+03   2.3021711e-03
   1.5320000e+03   2.1373400e-03
   1.5360000e+03   1.9520557e-03
   1.5400000e+03   1.7557973e-03
   1.5440000e+03   1.5603484e-03
   1.5480000e+03   1.3804522e-03
   1.5520000e+03   1.2339789e-03
   1.5560000e+03   1.1397445e-03
   1.5600000e+03   1.1107914e-03
   1.5640000e+03   1.1461533e-03
   1.5680000e+03   1.2304842e-03
   1.5720000e+03   1.3426545e-03
   1.5760000e+03   1.4636553e-03
   1.5800000e+03   1.5792455e-03
   1.5840000e+03   1.6795469e-03
   1.5880000e+03   1.7579739e-03
   1.5920000e+03   1.8103492e-03
   1.5960000e+03   1.8343154e-03
   1.6000000e+03   1.8289666e-03
   1.6040000e+03   1.7946210e-03
   1.6080000e+03   1.7326855e-03
   1.6120000e+03   1.6455872e-03
   1.6160000e+03   1.5367693e-03
   1.6200000e+03   1.4107706e-03
   1.6240000e+03   1.2734271e-03
   1.6280000e+03   1.1322612e-03
   1.6320000e+03   9.9709186e-04


==> TeX/Tikz/plotdata/formation/smooth_ra.dat <==
   4.0000000e+00   2.9996343e+01
   7.0000000e+00   2.5965026e+01
   9.0000000e+00   2.5183605e+01
   1.3000000e+01   2.4069885e+01
   1.4000000e+01   2.2461410e+01
   1.7000000e+01   2.2117991e+01
   1.8000000e+01   2.0840916e+01
   2.1000000e+01   2.0433259e+01
   2.4000000e+01   1.9283623e+01
   2.5000000e+01   1.7815938e+01
   2.7000000e+01   1.7316747e+01
   3.1000000e+01   1.6409812e+01
   3.3000000e+01   1.4989346e+01
   3.5000000e+01   1.4327152e+01
   3.8000000e+01   1.3831687e+01
   4.1000000e+01   1.2982045e+01
   4.3000000e+01   1.2405062e+01
   4.4000000e+01   1.2318729e+01
   4.5000000e+01   1.2276330e+01
   4.8000000e+01   1.1731605e+01
   4.9000000e+01   1.0304089e+01
   5.1000000e+01   1.0331794e+01
   5.4000000e+01   9.9090383e+00
   5.6000000e+01   9.1057396e+00
   5.9000000e+01   8.7660894e+00
   6.1000000e+01   8.2001897e+00
   6.3000000e+01   8.0705493e+00
   6.5000000e+01   7.5702311e+00
   6.8000000e+01   7.3516073e+00
   7.1000000e+01   7.2223966e+00
   7.5000000e+01   7.0241292e+00
   7.7000000e+01   6.3559720e+00
   8.1000000e+01   5.8364663e+00
   8.2000000e+01   5.4536337e+00
   8.5000000e+01   5.4632946e+00
   8.7000000e+01   5.1676483e+00
   8.9000000e+01   5.0512093e+00
   9.2000000e+01   4.9006911e+00
   9.6000000e+01   4.7361060e+00
   9.9000000e+01   4.4782061e+00
   1.0300000e+02   4.3509945e+00
   1.0400000e+02   4.0965384e+00
   1.0700000e+02   4.0310447e+00
   1.1000000e+02   3.9119915e+00
   1.1200000e+02   3.7494302e+00
   1.1600000e+02   3.6025168e+00
   1.1700000e+02   3.2729366e+00
   1.2100000e+02   3.2417961e+00
   1.2400000e+02   2.9855335e+00
   1.2500000e+02   2.7925556e+00
   1.2700000e+02   2.7672894e+00
   1.2900000e+02   2.7050890e+00
   1.3100000e+02   2.5136918e+00
   1.3400000e+02   2.5971634e+00
   1.3600000e+02   2.5706546e+00
   1.4000000e+02   2.6125681e+00
   1.4200000e+02   2.4258847e+00
   1.4500000e+02   2.4695424e+00
   1.4900000e+02   2.3442777e+00
   1.5100000e+02   2.3721506e+00
   1.5200000e+02   2.3492372e+00
   1.5500000e+02   2.4057920e+00
   1.5800000e+02   2.5134224e+00
   1.6000000e+02   2.6808014e+00
   1.6300000e+02   2.8711256e+00
   1.6600000e+02   2.9722598e+00
   1.7000000e+02   3.1190832e+00
   1.7200000e+02   3.3009631e+00
   1.7700000e+02   3.4639540e+00
   1.8000000e+02   3.6450132e+00
   1.8100000e+02   3.7122942e+00
   1.8400000e+02   3.7075341e+00
   1.8500000e+02   3.8181511e+00
   1.8800000e+02   3.8264717e+00
   1.9000000e+02   3.9319720e+00
   1.9300000e+02   3.9880253e+00
   1.9600000e+02   3.9874307e+00
   1.9800000e+02   4.0657241e+00
   2.0000000e+02   4.0737838e+00
   2.0200000e+02   4.1390555e+00
   2.0500000e+02   4.2094674e+00
   2.0600000e+02   4.2178153e+00
   2.1100000e+02   4.2187187e+00
   2.1400000e+02   4.2168619e+00
   2.1600000e+02   4.1650144e+00
   2.1800000e+02   4.0934634e+00
   2.2200000e+02   4.0325467e+00
   2.2500000e+02   3.9670180e+00
   2.2800000e+02   3.9209207e+00
   2.3100000e+02   3.8625448e+00
   2.3600000e+02   3.8376737e+00
   2.3900000e+02   3.7776498e+00
   2.4100000e+02   3.7330101e+00
   2.4500000e+02   3.6895490e+00
   2.4900000e+02   3.6537058e+00
   2.5300000e+02   3.5556856e+00
   2.5600000e+02   3.4545929e+00
   2.5900000e+02   3.3870667e+00
   2.6300000e+02   3.2580753e+00
   2.6500000e+02   3.2301967e+00
   2.6900000e+02   3.1009637e+00
   2.7300000e+02   3.0756154e+00
   2.7600000e+02   2.9997545e+00
   2.7800000e+02   2.8735935e+00
   2.8000000e+02   2.8560170e+00
   2.8200000e+02   2.8238728e+00
   2.8600000e+02   2.8076060e+00
   2.8900000e+02   2.7797676e+00
   2.9100000e+02   2.6962390e+00
   2.9400000e+02   2.6112430e+00
   2.9600000e+02   2.5847639e+00
   2.9800000e+02   2.5006441e+00
   3.0000000e+02   2.4898144e+00
   3.0300000e+02   2.4253237e+00
   3.0400000e+02   2.4189747e+00
   3.0600000e+02   2.4136468e+00
   3.0800000e+02   2.3649871e+00
   3.0900000e+02   2.3771215e+00
   3.1200000e+02   2.3747708e+00
   3.1600000e+02   2.3480873e+00
   3.1800000e+02   2.2831042e+00
   3.2000000e+02   2.1877997e+00
   3.2400000e+02   2.2223458e+00
   3.2500000e+02   2.1933856e+00
   3.2700000e+02   2.1186537e+00
   3.3000000e+02   2.0997372e+00
   3.3200000e+02   2.1360347e+00
   3.3400000e+02   2.1208360e+00
   3.3700000e+02   2.1264607e+00
   3.3900000e+02   2.1855043e+00
   3.4100000e+02   2.1957485e+00
   3.4300000e+02   2.2543852e+00
   3.4600000e+02   2.3045838e+00
   3.5000000e+02   2.2524906e+00
   3.5300000e+02   2.2365590e+00
   3.5500000e+02   2.2851260e+00
   3.5800000e+02   2.2477438e+00
   3.6100000e+02   2.2056676e+00
   3.6500000e+02   2.1752342e+00
   3.6600000e+02   2.1814287e+00
   3.6900000e+02   2.1643557e+00
   3.7200000e+02   2.1830076e+00
   3.7400000e+02   2.1991615e+00
   3.7600000e+02   2.2085673e+00
   3.7800000e+02   2.2169101e+00
   3.8100000e+02   2.2062391e+00
   3.8300000e+02   2.1989014e+00
   3.8500000e+02   2.1863522e+00
   3.8700000e+02   2.1766842e+00
   3.8800000e+02   2.1740956e+00
   3.9000000e+02   2.1702502e+00
   3.9500000e+02   2.1604642e+00
   3.9700000e+02   2.0966697e+00
   3.9900000e+02   2.0787735e+00
   4.0300000e+02   2.0571279e+00
   4.0400000e+02   1.9664378e+00
   4.0600000e+02   1.9603746e+00
   4.0800000e+02   1.9449322e+00
   4.1100000e+02   1.8611225e+00
   4.1200000e+02   1.7640993e+00
   4.1600000e+02   1.7582336e+00
   4.1700000e+02   1.6375109e+00
   4.2100000e+02   1.6327810e+00
   4.2200000e+02   1.5072899e+00
   4.2400000e+02   1.4730078e+00
   4.2700000e+02   1.4362559e+00
   4.3000000e+02   1.4103513e+00
   4.3300000e+02   1.3622778e+00
   4.3700000e+02   1.3226956e+00
   4.4000000e+02   1.2760594e+00
   4.4400000e+02   1.2422841e+00
   4.4500000e+02   1.1470643e+00
   4.5000000e+02   1.1426826e+00
   4.5400000e+02   1.0559701e+00
   4.5600000e+02   1.0027423e+00
   4.5700000e+02   9.9142830e-01
   4.6000000e+02   9.8156890e-01
   4.6300000e+02   9.5190735e-01
   4.6500000e+02   9.4836828e-01
   4.6800000e+02   9.4004553e-01
   4.6900000e+02   9.4156811e-01
   4.7300000e+02   9.3924261e-01
   4.7600000e+02   9.2630550e-01
   4.7900000e+02   8.9420918e-01
   4.8200000e+02   8.7103298e-01
   4.8600000e+02   8.4539003e-01
   4.8900000e+02   8.1780265e-01
   4.9200000e+02   7.9045883e-01
   4.9700000e+02   7.7376247e-01
   4.9800000e+02   7.3572159e-01
   5.0000000e+02   7.2582419e-01
   5.0200000e+02   7.1668623e-01
   5.0500000e+02   7.0327165e-01
   5.0700000e+02   6.7118109e-01
   5.0900000e+02   6.4524245e-01
   5.1000000e+02   6.3397729e-01
   5.1300000e+02   6.2550778e-01
   5.1600000e+02   5.9231754e-01
   5.1800000e+02   5.7062085e-01
   5.2200000e+02   5.5573689e-01
   5.2400000e+02   5.1728715e-01
   5.2700000e+02   5.0973144e-01
   5.3000000e+02   4.8961212e-01
   5.3200000e+02   4.7321108e-01
   5.3400000e+02   4.6230115e-01
   5.3500000e+02   4.6003906e-01
   5.3600000e+02   4.5645403e-01
   5.3900000e+02   4.5678334e-01
   5.4200000e+02   4.5234466e-01
   5.4400000e+02   4.4626904e-01
   5.4500000e+02   4.4311701e-01
   5.4700000e+02   4.4706741e-01
   5.5000000e+02   4.5226800e-01
   5.5200000e+02   4.4558975e-01
   5.5500000e+02   4.4590203e-01
   5.5700000e+02   4.4289253e-01
   5.6000000e+02   4.4502423e-01
   5.6300000e+02   4.4630567e-01
   5.6600000e+02   4.4579780e-01
   5.6700000e+02   4.5001672e-01
   5.7000000e+02   4.4874001e-01
   5.7300000e+02   4.4407206e-01
   5.7500000e+02   4.3929597e-01
   5.7800000e+02   4.3849224e-01
   5.8000000e+02   4.3958013e-01
   5.8100000e+02   4.2946930e-01
   5.8500000e+02   4.2978942e-01
   5.8800000e+02   4.2575358e-01
   5.9100000e+02   4.1509010e-01
   5.9300000e+02   4.0970164e-01
   5.9500000e+02   3.9825179e-01
   5.9700000e+02   3.8574184e-01
   6.0000000e+02   3.7376744e-01
   6.0200000e+02   3.6444600e-01
   6.0600000e+02   3.5338893e-01
   6.0900000e+02   3.4105076e-01
   6.1200000e+02   3.3655761e-01
   6.1600000e+02   3.2267196e-01
   6.2000000e+02   3.0826003e-01
   6.2300000e+02   2.9602388e-01
   6.2600000e+02   2.8665348e-01
   6.3000000e+02   2.9101012e-01
   6.3200000e+02   2.8664352e-01
   6.3400000e+02   2.8485366e-01
   6.3800000e+02   2.8895486e-01
   6.4100000e+02   2.8669768e-01
   6.4500000e+02   2.8395092e-01
   6.4800000e+02   2.8951582e-01
   6.5000000e+02   2.8335749e-01
   6.5400000e+02   2.8448623e-01
   6.5600000e+02   2.8020636e-01
   6.6000000e+02   2.7887116e-01
   6.6100000e+02   2.7762439e-01
   6.6300000e+02   2.7527570e-01
   6.6500000e+02   2.7175150e-01
   6.6700000e+02   2.7423227e-01
   6.6900000e+02   2.7079155e-01
   6.7100000e+02   2.6890441e-01
   6.7200000e+02   2.6518673e-01
   6.7500000e+02   2.6450086e-01
   6.7800000e+02   2.6001304e-01
   6.7900000e+02   2.5739919e-01
   6.8200000e+02   2.5909342e-01
   6.8400000e+02   2.5972029e-01
   6.8600000e+02   2.6108153e-01
   6.8700000e+02   2.6031811e-01
   6.8800000e+02   2.6044285e-01
   6.9100000e+02   2.6005276e-01
   6.9300000e+02   2.5791175e-01
   6.9500000e+02   2.5812440e-01
   6.9600000e+02   2.6089734e-01
   6.9900000e+02   2.6460567e-01
   7.0000000e+02   2.6270695e-01
   7.0200000e+02   2.6622035e-01
   7.0300000e+02   2.7042671e-01
   7.0600000e+02   2.7248975e-01
   7.0900000e+02   2.6907133e-01
   7.1200000e+02   2.6913464e-01
   7.1500000e+02   2.7463519e-01
   7.1600000e+02   2.7301448e-01
   7.1800000e+02   2.7484979e-01
   7.2000000e+02   2.7637069e-01
   7.2400000e+02   2.7719263e-01
   7.2700000e+02   2.7346777e-01
   7.3000000e+02   2.7012065e-01
   7.3400000e+02   2.6776738e-01
   7.3700000e+02   2.6461549e-01
   7.3900000e+02   2.6154016e-01
   7.4100000e+02   2.5901718e-01
   7.4400000e+02   2.5609071e-01
   7.4500000e+02   2.4777965e-01
   7.4900000e+02   2.4756742e-01
   7.5100000e+02   2.4109112e-01
   7.5300000e+02   2.3334759e-01
   7.5500000e+02   2.2645074e-01
   7.6000000e+02   2.2440697e-01
   7.6300000e+02   2.1301879e-01
   7.6500000e+02   2.1103932e-01
   7.6800000e+02   2.0509015e-01
   7.7100000e+02   1.9912547e-01
   7.7300000e+02   1.9915828e-01
   7.7500000e+02   1.9850063e-01
   7.7900000e+02   1.9668424e-01
   7.8000000e+02   1.8976427e-01
   7.8100000e+02   1.8531784e-01
   7.8300000e+02   1.7824418e-01
   7.8800000e+02   1.7846759e-01
   7.8900000e+02   1.6409252e-01
   7.9300000e+02   1.6226864e-01
   7.9500000e+02   1.5316023e-01
   7.9700000e+02   1.5013829e-01
   8.0000000e+02   1.4261508e-01
   8.0400000e+02   1.3710105e-01
   8.0800000e+02   1.3142022e-01
   8.1000000e+02   1.2276271e-01
   8.1200000e+02   1.2150815e-01
   8.1600000e+02   1.1244157e-01
   8.1700000e+02   1.0590104e-01
   8.2100000e+02   1.0241210e-01
   8.2300000e+02   9.6187063e-02
   8.2600000e+02   9.5585984e-02
   8.2700000e+02   9.6580391e-02
   8.3000000e+02   9.6740197e-02
   8.3400000e+02   9.2062521e-02
   8.3700000e+02   8.7685020e-02
   8.4000000e+02   8.5586670e-02
   8.4200000e+02   8.8184377e-02
   8.4400000e+02   9.0062790e-02
   8.4600000e+02   9.2547324e-02
   8.4800000e+02   9.3014384e-02
   8.4900000e+02   9.8780706e-02
   8.5200000e+02   1.0122401e-01
   8.5400000e+02   1.0410691e-01
   8.5700000e+02   1.0803765e-01
   8.5900000e+02   1.1311520e-01
   8.6200000e+02   1.1523353e-01
   8.6600000e+02   1.1608411e-01
   8.6800000e+02   1.2034361e-01
   8.7200000e+02   1.1887773e-01
   8.7300000e+02   1.2220322e-01
   8.7600000e+02   1.2273936e-01
   8.7700000e+02   1.2623527e-01
   8.7900000e+02   1.2633525e-01
   8.8000000e+02   1.2504556e-01
   8.8400000e+02   1.2404744e-01
   8.8500000e+02   1.2457155e-01
   8.8600000e+02   1.2534949e-01
   8.8900000e+02   1.2646355e-01
   8.9200000e+02   1.2255445e-01
   8.9600000e+02   1.2009717e-01
   8.9800000e+02   1.1405032e-01
   9.0100000e+02   1.1297443e-01
   9.0300000e+02   1.0773979e-01
   9.0600000e+02   1.0680762e-01
   9.0700000e+02   1.0227019e-01
   9.1200000e+02   1.0245275e-01
   9.1500000e+02   9.6797226e-02
   9.1800000e+02   9.1911045e-02
   9.2100000e+02   8.8157210e-02
   9.2500000e+02   8.4097281e-02
   9.2800000e+02   8.0735277e-02
   9.3100000e+02   7.9277832e-02
   9.3400000e+02   7.8171712e-02
   9.3700000e+02   7.9664493e-02
   9.4000000e+02   8.1333001e-02
   9.4300000e+02   8.2782383e-02
   9.4400000e+02   8.3398631e-02
   9.4700000e+02   8.4464301e-02
   9.4900000e+02   8.4803661e-02
   9.5200000e+02   8.7323912e-02
   9.5600000e+02   8.6800549e-02
   9.5700000e+02   8.7191589e-02
   9.6100000e+02   8.6477403e-02
   9.6300000e+02   8.8530204e-02
   9.6500000e+02   8.7805521e-02
   9.6800000e+02   8.8459389e-02
   9.7100000e+02   8.7216371e-02
   9.7600000e+02   8.6137346e-02
   9.7900000e+02   8.6745766e-02
   9.8200000e+02   8.6514332e-02
   9.8400000e+02   8.6309973e-02
   9.8600000e+02   8.5845421e-02
   9.8900000e+02   8.5856919e-02
   9.9000000e+02   8.5215210e-02
   9.9300000e+02   8.6130740e-02
   9.9400000e+02   8.5588510e-02
   9.9900000e+02   8.3348099e-02
   1.0020000e+03   8.1803524e-02
   1.0050000e+03   7.9918744e-02
   1.0070000e+03   8.1545601e-02
   1.0100000e+03   7.9710250e-02
   1.0120000e+03   7.7622640e-02
   1.0140000e+03   7.7352632e-02
   1.0170000e+03   7.7376235e-02
   1.0200000e+03   7.7091093e-02
   1.0220000e+03   7.5793720e-02
   1.0240000e+03   7.3794686e-02
   1.0270000e+03   7.2973317e-02
   1.0280000e+03   7.0474188e-02
   1.0320000e+03   6.9942701e-02
   1.0350000e+03   6.7692663e-02
   1.0360000e+03   6.6791004e-02
   1.0380000e+03   6.5553238e-02
   1.0400000e+03   6.4157197e-02
   1.0410000e+03   6.3109578e-02
   1.0430000e+03   6.2890661e-02
   1.0440000e+03   6.1752086e-02
   1.0470000e+03   6.0528217e-02
   1.0480000e+03   5.8699175e-02
   1.0490000e+03   5.8955316e-02
   1.0520000e+03   5.9896186e-02
   1.0550000e+03   6.0944409e-02
   1.0580000e+03   5.7742928e-02
   1.0600000e+03   5.8508990e-02
   1.0620000e+03   5.8799344e-02
   1.0640000e+03   5.6662753e-02
   1.0670000e+03   5.4697271e-02
   1.0680000e+03   5.6504770e-02
   1.0730000e+03   5.7544735e-02
   1.0750000e+03   5.6135671e-02
   1.0780000e+03   5.5319893e-02
   1.0790000e+03   5.4069857e-02
   1.0820000e+03   5.3935806e-02
   1.0840000e+03   5.2331871e-02
   1.0850000e+03   5.1265950e-02
   1.0880000e+03   5.1227905e-02
   1.0910000e+03   4.9566841e-02
   1.0940000e+03   4.8382364e-02
   1.0970000e+03   4.7436386e-02
   1.0980000e+03   4.6643611e-02
   1.1000000e+03   4.6394785e-02
   1.1020000e+03   4.6303965e-02
   1.1040000e+03   4.6423048e-02
   1.1070000e+03   4.5676682e-02
   1.1100000e+03   4.4524424e-02
   1.1130000e+03   4.2876264e-02
   1.1140000e+03   4.3027243e-02
   1.1150000e+03   4.3371138e-02
   1.1170000e+03   4.3858676e-02
   1.1200000e+03   4.2784340e-02
   1.1220000e+03   4.2335652e-02
   1.1250000e+03   4.0525245e-02
   1.1290000e+03   3.9616129e-02
   1.1300000e+03   3.7804991e-02
   1.1340000e+03   3.7578469e-02
   1.1370000e+03   3.6758002e-02
   1.1420000e+03   3.5384485e-02
   1.1450000e+03   3.4406121e-02
   1.1460000e+03   3.4278912e-02
   1.1490000e+03   3.4464702e-02
   1.1520000e+03   3.3006826e-02
   1.1550000e+03   3.2556383e-02
   1.1580000e+03   3.2898425e-02
   1.1600000e+03   3.2068363e-02
   1.1630000e+03   3.2872529e-02
   1.1650000e+03   3.2136187e-02
   1.1670000e+03   3.1145042e-02
   1.1690000e+03   3.0778468e-02
   1.1720000e+03   3.0050776e-02
   1.1730000e+03   3.2334596e-02
   1.1770000e+03   3.4521666e-02
   1.1800000e+03   3.6223797e-02
   1.1820000e+03   3.6942706e-02
   1.1850000e+03   3.7479235e-02
   1.1860000e+03   3.8916418e-02
   1.1870000e+03   3.9490492e-02
   1.1890000e+03   4.0273360e-02
   1.1920000e+03   4.0743939e-02
   1.1960000e+03   4.2257730e-02
   1.1980000e+03   4.3551650e-02
   1.2010000e+03   4.4627670e-02
   1.2020000e+03   4.6131451e-02
   1.2030000e+03   4.5976263e-02
   1.2050000e+03   4.6700190e-02
   1.2080000e+03   4.8262168e-02
   1.2100000e+03   4.9148084e-02
   1.2110000e+03   4.8705193e-02
   1.2130000e+03   4.8543550e-02
   1.2160000e+03   4.9205481e-02
   1.2190000e+03   4.7938153e-02
   1.2210000e+03   4.6369859e-02
   1.2230000e+03   4.6340819e-02
   1.2240000e+03   4.4855686e-02
   1.2280000e+03   4.3507653e-02
   1.2300000e+03   4.4279246e-02
   1.2320000e+03   4.3098010e-02
   1.2370000e+03   4.2706475e-02
   1.2380000e+03   4.2137043e-02
   1.2400000e+03   4.2112008e-02
   1.2420000e+03   4.1500490e-02
   1.2460000e+03   4.0094399e-02
   1.2500000e+03   3.9548483e-02
   1.2520000e+03   3.8148566e-02
   1.2540000e+03   3.6480394e-02
   1.2560000e+03   3.6104065e-02
   1.2610000e+03   3.4957977e-02
   1.2640000e+03   3.4733030e-02
   1.2660000e+03   3.3925127e-02
   1.2690000e+03   3.3985139e-02
   1.2710000e+03   3.2575073e-02
   1.2750000e+03   3.1313379e-02
   1.2780000e+03   3.1016691e-02
   1.2820000e+03   2.9530997e-02
   1.2840000e+03   2.9432853e-02
   1.2860000e+03   2.8443487e-02
   1.2890000e+03   2.9436499e-02
   1.2910000e+03   2.8128518e-02
   1.2940000e+03   2.7543979e-02
   1.2950000e+03   2.7725372e-02
   1.2980000e+03   2.7469797e-02
   1.2990000e+03   2.8045031e-02
   1.3000000e+03   2.8147995e-02
   1.3040000e+03   2.8400906e-02
   1.3060000e+03   2.7796300e-02
   1.3090000e+03   2.7896834e-02
   1.3110000e+03   2.8533248e-02
   1.3150000e+03   2.9148184e-02
   1.3170000e+03   2.9077943e-02
   1.3180000e+03   2.9151082e-02
   1.3210000e+03   2.8716505e-02
   1.3230000e+03   2.8604399e-02
   1.3270000e+03   2.8536250e-02
   1.3290000e+03   2.7994150e-02
   1.3330000e+03   2.8171536e-02
   1.3360000e+03   2.7340843e-02
   1.3390000e+03   2.6195293e-02
   1.3410000e+03   2.4864072e-02
   1.3440000e+03   2.3352028e-02
   1.3470000e+03   2.2794507e-02
   1.3510000e+03   2.1694769e-02
   1.3520000e+03   2.1646355e-02
   1.3540000e+03   2.1466088e-02
   1.3580000e+03   2.0975837e-02
   1.3610000e+03   2.0812264e-02
   1.3630000e+03   2.0827305e-02
   1.3650000e+03   2.1060993e-02
   1.3680000e+03   2.0712419e-02
   1.3700000e+03   2.0616876e-02
   1.3710000e+03   2.0976105e-02
   1.3760000e+03   2.1240425e-02
   1.3770000e+03   2.1160334e-02
   1.3800000e+03   2.1443989e-02
   1.3840000e+03   2.1969619e-02
   1.3860000e+03   2.1633349e-02
   1.3900000e+03   2.1346759e-02
   1.3930000e+03   2.0906983e-02
   1.3970000e+03   2.1161339e-02
   1.4000000e+03   2.0414350e-02
   1.4020000e+03   2.0548892e-02
   1.4050000e+03   2.0117047e-02
   1.4060000e+03   2.0390766e-02
   1.4090000e+03   2.0103339e-02
   1.4120000e+03   1.9622596e-02
   1.4160000e+03   1.9540908e-02
   1.4170000e+03   1.9190256e-02
   1.4210000e+03   1.9213214e-02
   1.4230000e+03   1.8531786e-02
   1.4260000e+03   1.8136602e-02
   1.4280000e+03   1.7740487e-02
   1.4300000e+03   1.7624325e-02
   1.4320000e+03   1.7088025e-02
   1.4350000e+03   1.6873223e-02
   1.4380000e+03   1.5989880e-02
   1.4400000e+03   1.5116756e-02
   1.4440000e+03   1.4637861e-02
   1.4460000e+03   1.3177390e-02
   1.4490000e+03   1.2699212e-02
   1.4520000e+03   1.2877531e-02
   1.4570000e+03   1.2715572e-02
   1.4600000e+03   1.1732771e-02
   1.4620000e+03   1.0928972e-02
   1.4660000e+03   9.8552126e-03
   1.4670000e+03   1.0289461e-02
   1.4700000e+03   1.0487363e-02
   1.4730000e+03   1.1003712e-02
   1.4760000e+03   1.0568886e-02
   1.4780000e+03   1.0762498e-02
   1.4800000e+03   1.1101486e-02
   1.4810000e+03   1.1374377e-02
   1.4840000e+03   1.1712123e-02
   1.4870000e+03   1.2396400e-02
   1.4890000e+03   1.2928641e-02
   1.4920000e+03   1.2796892e-02
   1.4950000e+03   1.3329198e-02
   1.4980000e+03   1.4451617e-02
   1.5000000e+03   1.4568900e-02
   1.5030000e+03   1.5366675e-02
   1.5070000e+03   1.6449770e-02
   1.5080000e+03   1.7164191e-02
   1.5100000e+03   1.7376410e-02
   1.5110000e+03   1.7496115e-02
   1.5130000e+03   1.7742220e-02
   1.5150000e+03   1.8060456e-02
   1.5180000e+03   1.8012594e-02
   1.5220000e+03   1.8240201e-02
   1.5250000e+03   1.8438557e-02
   1.5280000e+03   1.8350710e-02
   1.5310000e+03   1.8538688e-02
   1.5330000e+03   1.8185157e-02
   1.5340000e+03   1.8470504e-02
   1.5380000e+03   1.8158563e-02
   1.5410000e+03   1.8027975e-02
   1.5430000e+03   1.7894158e-02
   1.5460000e+03   1.7325544e-02
   1.5470000e+03   1.7262195e-02
   1.5500000e+03   1.6745017e-02
   1.5530000e+03   1.6038772e-02
   1.5570000e+03   1.4989800e-02
   1.5590000e+03   1.3772793e-02
   1.5640000e+03   1.3094258e-02
   1.5680000e+03   1.1801734e-02
   1.5690000e+03   1.0494885e-02
   1.5710000e+03   1.0464185e-02
   1.5720000e+03   9.8283068e-03
   1.5750000e+03   9.7615054e-03
   1.5770000e+03   9.2209311e-03
   1.5780000e+03   9.1710790e-03
   1.5810000e+03   8.9484098e-03
   1.5860000e+03   8.2135982e-03
   1.5880000e+03   7.8341255e-03
   1.5900000e+03   8.0418831e-03
   1.5920000e+03   8.6419245e-03
   1.5940000e+03   8.3302333e-03
   1.5970000e+03   8.6949368e-03
   1.6000000e+03   8.9190447e-03
   1.6020000e+03   9.6287060e-03
   1.6040000e+03   9.8898505e-03
   1.6070000e+03   1.0302871e-02
   1.6100000e+03   1.0801680e-02
   1.6140000e+03   1.1387610e-02
   1.6160000e+03   1.1765403e-02
   1.6200000e+03   1.1887901e-02
   1.6220000e+03   1.1905440e-02
   1.6250000e+03   1.1815098e-02
   1.6270000e+03   1.1675900e-02
   1.6310000e+03   1.2009989e-02
   1.6320000e+03   1.2258587e-02
   1.6330000e+03   1.2239120e-02
   1.6350000e+03   1.2354556e-02
   1.6380000e+03   1.2107954e-02
   1.6400000e+03   1.1930842e-02
   1.6420000e+03   1.1957430e-02
   1.6440000e+03   1.1671791e-02
   1.6470000e+03   1.1530070e-02
   1.6500000e+03   1.1202465e-02
   1.6520000e+03   1.0848666e-02
   1.6550000e+03   1.0531308e-02
   1.6580000e+03   1.0058812e-02
   1.6600000e+03   9.4714978e-03
   1.6630000e+03   9.2569036e-03
   1.6660000e+03   8.6995260e-03
   1.6670000e+03   8.1348733e-03
   1.6710000e+03   8.1479591e-03
   1.6740000e+03   7.7893763e-03
   1.6760000e+03   7.4832375e-03
   1.6790000e+03   7.0630559e-03
   1.6820000e+03   6.6864150e-03
   1.6850000e+03   6.3688513e-03
   1.6880000e+03   6.1081690e-03
   1.6890000e+03   6.2143584e-03
   1.6920000e+03   6.2319569e-03
   1.6940000e+03   6.1341598e-03
   1.6970000e+03   5.8030670e-03
   1.6980000e+03   5.7517581e-03
   1.7000000e+03   5.7850995e-03
   1.7020000e+03   5.9245543e-03
   1.7060000e+03   5.8491779e-03
   1.7110000e+03   6.0072041e-03
   1.7120000e+03   6.8766071e-03
   1.7140000e+03   6.9281896e-03
   1.7160000e+03   7.8133211e-03
   1.7190000e+03   7.9277613e-03
   1.7210000e+03   8.0816127e-03
   1.7230000e+03   9.0987727e-03
   1.7260000e+03   9.8442374e-03
   1.7280000e+03   9.8787858e-03
   1.7320000e+03   1.0522399e-02
   1.7350000e+03   1.0877449e-02
   1.7370000e+03   1.0839296e-02
   1.7410000e+03   1.0761420e-02
   1.7430000e+03   1.0796089e-02
   1.7470000e+03   1.0724842e-02
   1.7480000e+03   1.0866167e-02
   1.7500000e+03   1.1117375e-02
   1.7530000e+03   1.1037917e-02
   1.7560000e+03   1.0544229e-02
   1.7580000e+03   1.0147179e-02
   1.7600000e+03   1.0321692e-02
   1.7640000e+03   1.0378224e-02
   1.7670000e+03   9.5734389e-03
   1.7690000e+03   9.5248422e-03
   1.7710000e+03   8.7134250e-03
   1.7730000e+03   7.9512104e-03
   1.7760000e+03   7.2467350e-03
   1.7800000e+03   6.7481302e-03
   1.7830000e+03   6.5272952e-03
   1.7850000e+03   6.4547922e-03
   1.7880000e+03   6.5157083e-03
   1.7910000e+03   6.6718996e-03
   1.7940000e+03   6.3888292e-03
   1.7950000e+03   6.0047783e-03
   1.7990000e+03   6.0624622e-03
   1.8010000e+03   5.6371419e-03
   1.8030000e+03   5.8547097e-03
   1.8040000e+03   6.0792801e-03
   1.8070000e+03   6.0805963e-03
   1.8110000e+03   6.1669653e-03
   1.8160000e+03   6.4864304e-03
   1.8190000e+03   6.2926420e-03
   1.8210000e+03   6.1908541e-03
   1.8230000e+03   6.2775119e-03
   1.8250000e+03   6.2252998e-03
   1.8280000e+03   6.1951981e-03
   1.8300000e+03   6.1439368e-03
   1.8310000e+03   6.0188075e-03
   1.8340000e+03   5.9884867e-03
   1.8380000e+03   5.8897181e-03
   1.8400000e+03   6.0247391e-03
   1.8420000e+03   5.9289543e-03
   1.8450000e+03   5.9400662e-03
   1.8460000e+03   6.1379990e-03
   1.8500000e+03   6.1097188e-03
   1.8520000e+03   6.3355136e-03
   1.8530000e+03   6.3067165e-03
   1.8550000e+03   6.2587496e-03
   1.8590000e+03   6.1968023e-03
   1.8620000e+03   6.3901364e-03
   1.8650000e+03   6.3840447e-03
   1.8670000e+03   6.1716260e-03
   1.8700000e+03   5.8819280e-03
   1.8730000e+03   5.6632868e-03
   1.8740000e+03   5.1084420e-03
   1.8760000e+03   4.7757035e-03
   1.8770000e+03   4.5580541e-03
   1.8790000e+03   4.3461272e-03
   1.8810000e+03   3.8997023e-03
   1.8850000e+03   3.9402772e-03
   1.8860000e+03   3.4448486e-03
   1.8890000e+03   3.4031452e-03
   1.8930000e+03   3.1607807e-03
   1.8950000e+03   2.9771091e-03
   1.8970000e+03   2.9492657e-03
   1.8990000e+03   2.9099118e-03
   1.9000000e+03   2.9019332e-03
   1.9010000e+03   2.8918204e-03
   1.9020000e+03   2.8856752e-03
   1.9070000e+03   2.9547422e-03
   1.9080000e+03   3.0337837e-03
   1.9120000e+03   3.0600264e-03
   1.9150000e+03   3.1782508e-03
   1.9160000e+03   3.1889717e-03
   1.9200000e+03   3.2891060e-03
   1.9240000e+03   3.3219090e-03
   1.9250000e+03   3.3848311e-03
   1.9270000e+03   3.3370231e-03
   1.9290000e+03   3.2819730e-03
   1.9330000e+03   3.3174683e-03
   1.9340000e+03   3.3663975e-03
   1.9370000e+03   3.3367833e-03
   1.9400000e+03   3.4853682e-03
   1.9410000e+03   3.5996973e-03
   1.9440000e+03   3.6930479e-03
   1.9460000e+03   3.6639633e-03
   1.9480000e+03   3.7889515e-03
   1.9500000e+03   3.8126171e-03
   1.9540000e+03   3.8975144e-03
   1.9550000e+03   3.8242635e-03
   1.9570000e+03   3.8281718e-03
   1.9600000e+03   3.8178296e-03
   1.9640000e+03   3.7502909e-03
   1.9660000e+03   3.6511883e-03
   1.9700000e+03   3.8571372e-03
   1.9730000e+03   3.9359174e-03
   1.9760000e+03   3.9884353e-03
   1.9790000e+03   3.9288162e-03
   1.9820000e+03   3.7391744e-03
   1.9850000e+03   3.6172698e-03
   1.9890000e+03   3.5979703e-03
   1.9920000e+03   3.4658382e-03
   1.9940000e+03   3.4898419e-03
   1.9970000e+03   3.3288011e-03
   2.0010000e+03   3.3142257e-03
   2.0040000e+03   3.2974889e-03
   2.0080000e+03   3.0322519e-03
   2.0100000e+03   2.7337323e-03
   2.0110000e+03   2.4076195e-03
   2.0140000e+03   2.4220575e-03
   2.0170000e+03   2.1548923e-03
   2.0200000e+03   2.2099273e-03
   2.0210000e+03   2.0500559e-03
   2.0240000e+03   1.9048987e-03
   2.0270000e+03   1.8245347e-03
   2.0290000e+03   1.9153224e-03
   2.0300000e+03   1.9215318e-03
   2.0330000e+03   1.9031665e-03
   2.0350000e+03   1.8818808e-03
   2.0380000e+03   1.8558295e-03
   2.0410000e+03   1.9822246e-03
   2.0450000e+03   2.0804900e-03
   2.0460000e+03   2.2014458e-03
   2.0480000e+03   2.1988151e-03
   2.0500000e+03   2.1580156e-03
   2.0510000e+03   2.1337968e-03
   2.0530000e+03   2.1156791e-03
   2.0550000e+03   2.0854474e-03
   2.0580000e+03   2.2744588e-03
   2.0590000e+03   2.5054475e-03
   2.0630000e+03   2.5759360e-03
   2.0680000e+03   2.7992569e-03
   2.0700000e+03   2.9848463e-03
   2.0730000e+03   2.9475706e-03
   2.0750000e+03   3.0823216e-03
   2.0790000e+03   3.0896368e-03
   2.0840000e+03   3.0655071e-03
   2.0870000e+03   3.0131436e-03
   2.0900000e+03   3.0006448e-03
   2.0920000e+03   2.8446414e-03
   2.0940000e+03   2.8362691e-03
   2.0980000e+03   2.7509879e-03
   2.1020000e+03   2.5403131e-03
   2.1060000e+03   2.3995225e-03
   2.1090000e+03   2.3827764e-03
   2.1120000e+03   2.3906658e-03
   2.1160000e+03   2.2322280e-03
   2.1200000e+03   2.0626530e-03
   2.1240000e+03   2.1164829e-03
   2.1270000e+03   2.0111238e-03
   2.1290000e+03   2.0761280e-03
   2.1310000e+03   2.1357608e-03
   2.1360000e+03   1.9836155e-03
   2.1380000e+03   1.9264600e-03
   2.1400000e+03   1.9665600e-03
   2.1430000e+03   1.9114999e-03
   2.1450000e+03   1.9282261e-03
   2.1470000e+03   1.9239057e-03
   2.1500000e+03   1.9471436e-03
   2.1520000e+03   1.8994842e-03
   2.1540000e+03   1.8343201e-03
   2.1560000e+03   1.7929823e-03
   2.1570000e+03   1.6929027e-03
   2.1600000e+03   1.6549760e-03
   2.1610000e+03   1.6501380e-03
   2.1630000e+03   1.5917239e-03
   2.1660000e+03   1.5530332e-03
   2.1690000e+03   1.5390297e-03
   2.1720000e+03   1.6052974e-03
   2.1740000e+03   1.7054750e-03
   2.1780000e+03   1.6698864e-03
   2.1810000e+03   1.7574765e-03
   2.1850000e+03   1.8176436e-03
   2.1870000e+03   1.8557425e-03
   2.1890000e+03   1.8175501e-03
   2.1920000e+03   1.8840396e-03
   2.1960000e+03   1.8528856e-03
   2.1990000e+03   1.8253433e-03
   2.2030000e+03   1.8258658e-03
   2.2050000e+03   1.8023092e-03
   2.2070000e+03   1.8030702e-03
   2.2090000e+03   1.7321206e-03
   2.2140000e+03   1.7209924e-03
   2.2170000e+03   1.6899027e-03
   2.2190000e+03   1.6348364e-03
   2.2220000e+03   1.5478908e-03
   2.2230000e+03   1.4660713e-03
   2.2280000e+03   1.4710927e-03
   2.2290000e+03   1.3969014e-03
   2.2310000e+03   1.2910552e-03
   2.2340000e+03   1.2133517e-03
   2.2370000e+03   1.1419630e-03
   2.2410000e+03   1.0695256e-03
   2.2460000e+03   1.0570943e-03
   2.2490000e+03   1.0638259e-03
   2.2510000e+03   1.0596614e-03
   2.2520000e+03   1.0926547e-03
   2.2540000e+03   1.0924194e-03
   2.2580000e+03   1.0911292e-03
   2.2630000e+03   1.1387583e-03
   2.2680000e+03   1.1702627e-03
   2.2710000e+03   1.2059626e-03
   2.2750000e+03   1.2354452e-03
   2.2770000e+03   1.3183499e-03
   2.2800000e+03   1.3650724e-03
   2.2830000e+03   1.3887920e-03
   2.2860000e+03   1.3897184e-03
   2.2870000e+03   1.3563949e-03
   2.2900000e+03   1.3571186e-03
   2.2920000e+03   1.3224526e-03
   2.2950000e+03   1.2920980e-03
   2.2970000e+03   1.2682915e-03
   2.3010000e+03   1.2626887e-03
   2.3030000e+03   1.3108117e-03
   2.3070000e+03   1.3512965e-03
   2.3090000e+03   1.3491814e-03
   2.3100000e+03   1.3385114e-03
   2.3140000e+03   1.3356365e-03
   2.3180000e+03   1.3300218e-03
   2.3220000e+03   1.3425350e-03
   2.3260000e+03   1.3491888e-03
   2.3310000e+03   1.3533294e-03
   2.3340000e+03   1.3318126e-03
   2.3380000e+03   1.3181667e-03
   2.3400000e+03   1.2717522e-03
   2.3430000e+03   1.2081426e-03
   2.3460000e+03   1.1139089e-03
   2.3510000e+03   1.1085813e-03
   2.3540000e+03   1.0345546e-03
   2.3560000e+03   1.0416784e-03
   2.3570000e+03   9.7065573e-04


==> TeX/Tikz/plotdata/formation/subgrad.dat <==
   0.0000000e+00   2.9996343e+01
   8.0000000e+00   9.0870491e+00
   1.6000000e+01   8.1954624e+01
   2.4000000e+01   8.6056554e+01
   3.2000000e+01   1.0390519e+02
   4.0000000e+01   9.6415672e+01
   4.8000000e+01   9.5110836e+01
   5.6000000e+01   9.5109147e+01
   6.4000000e+01   9.5110836e+01
   7.2000000e+01   9.5383680e+01
   8.0000000e+01   9.5110836e+01
   8.8000000e+01   9.1107641e+01
   9.6000000e+01   9.5110836e+01
   1.0400000e+02   9.3378266e+01
   1.1200000e+02   9.4619920e+01
   1.2000000e+02   9.1282039e+01
   1.2800000e+02   9.2054001e+01
   1.3600000e+02   9.1801526e+01
   1.4400000e+02   9.1004723e+01
   1.5200000e+02   8.6877350e+01
   1.6000000e+02   8.7512055e+01
   1.6800000e+02   8.2977023e+01
   1.7600000e+02   7.9812830e+01
   1.8400000e+02   6.3987556e+01
   1.9200000e+02   6.6739354e+01
   2.0000000e+02   7.5555939e+01
   2.0800000e+02   8.5024355e+01
   2.1600000e+02   8.4595217e+01
   2.2400000e+02   8.3072075e+01
   2.3200000e+02   8.4943902e+01
   2.4000000e+02   7.9990223e+01
   2.4800000e+02   8.0671769e+01
   2.5600000e+02   7.8140825e+01
   2.6400000e+02   7.5620221e+01
   2.7200000e+02   7.6220042e+01
   2.8000000e+02   7.5935857e+01
   2.8800000e+02   7.6757834e+01
   2.9600000e+02   7.5996911e+01
   3.0400000e+02   6.7462640e+01
   3.1200000e+02   4.7619277e+01
   3.2000000e+02   2.9999136e+01
   3.2800000e+02   1.4925065e+01
   3.3600000e+02   9.3359146e+00
   3.4400000e+02   7.7680946e+00
   3.5200000e+02   6.7943297e+00
   3.6000000e+02   6.3971701e+00
   3.6800000e+02   6.1989819e+00
   3.7600000e+02   6.2632059e+00
   3.8400000e+02   7.3762500e+00
   3.9200000e+02   7.5809072e+00
   4.0000000e+02   7.9975345e+00
   4.0800000e+02   7.3480010e+00
   4.1600000e+02   5.9612281e+00
   4.2400000e+02   5.4084026e+00
   4.3200000e+02   6.3203162e+00
   4.4000000e+02   8.3278513e+00
   4.4800000e+02   1.5909894e+01
   4.5600000e+02   2.9909913e+01
   4.6400000e+02   4.3604376e+01
   4.7200000e+02   2.8930307e+01
   4.8000000e+02   2.8686116e+01
   4.8800000e+02   7.7530803e+00
   4.9600000e+02   7.5164687e+00
   5.0400000e+02   7.3549122e+00
   5.1200000e+02   7.0736615e+00
   5.2000000e+02   6.9414703e+00
   5.2800000e+02   6.6699477e+00
   5.3600000e+02   6.7582509e+00
   5.4400000e+02   6.9524165e+00
   5.5200000e+02   6.5298105e+00
   5.6000000e+02   5.6838645e+00
   5.6800000e+02   5.7945319e+00
   5.7600000e+02   5.8314502e+00
   5.8400000e+02   4.8366046e+00
   5.9200000e+02   3.6864338e+00
   6.0000000e+02   3.6617006e+00
   6.0800000e+02   3.8785253e+00
   6.1600000e+02   3.5328387e+00
   6.2400000e+02   3.4605638e+00
   6.3200000e+02   3.1492764e+00
   6.4000000e+02   2.6290837e+00
   6.4800000e+02   2.8957982e+00
   6.5600000e+02   3.4483801e+00
   6.6400000e+02   4.4045194e+00
   6.7200000e+02   7.9454005e+00
   6.8000000e+02   1.1281423e+01
   6.8800000e+02   1.2785100e+01
   6.9600000e+02   1.4498199e+01
   7.0400000e+02   7.9107112e+00
   7.1200000e+02   5.8645631e+00
   7.2000000e+02   3.7574332e+00
   7.2800000e+02   3.8849639e+00
   7.3600000e+02   2.7978966e+00
   7.4400000e+02   2.9502673e+00
   7.5200000e+02   2.7832613e+00
   7.6000000e+02   3.0816836e+00
   7.6800000e+02   3.6104302e+00
   7.7600000e+02   4.1213189e+00
   7.8400000e+02   4.9113406e+00
   7.9200000e+02   5.3067892e+00
   8.0000000e+02   5.2972264e+00
   8.0800000e+02   5.3522284e+00
   8.1600000e+02   4.8161993e+00
   8.2400000e+02   4.5561808e+00
   8.3200000e+02   3.8801991e+00
   8.4000000e+02   3.8361193e+00
   8.4800000e+02   3.7314657e+00
   8.5600000e+02   3.8843356e+00
   8.6400000e+02   4.0096704e+00
   8.7200000e+02   4.1154057e+00
   8.8000000e+02   4.0796530e+00
   8.8800000e+02   4.1263130e+00
   8.9600000e+02   4.0405045e+00
   9.0400000e+02   4.0936176e+00
   9.1200000e+02   4.0406259e+00
   9.2000000e+02   4.0975265e+00
   9.2800000e+02   4.0443925e+00
   9.3600000e+02   4.0991354e+00
   9.4400000e+02   4.0415890e+00
   9.5200000e+02   4.0950678e+00
   9.6000000e+02   4.0379977e+00
   9.6800000e+02   4.0878891e+00
   9.7600000e+02   4.0281999e+00
   9.8400000e+02   4.0009146e+00
   9.9200000e+02   3.8635746e+00
   1.0000000e+03   3.7507361e+00
   1.0080000e+03   3.5886487e+00
   1.0160000e+03   3.4185640e+00
   1.0240000e+03   3.3120111e+00
   1.0320000e+03   3.1273596e+00
   1.0400000e+03   2.9663547e+00
   1.0480000e+03   2.7672624e+00
   1.0560000e+03   2.5679917e+00
   1.0640000e+03   2.3602094e+00
   1.0720000e+03   2.1519281e+00
   1.0800000e+03   2.0266710e+00
   1.0880000e+03   1.8941321e+00
   1.0960000e+03   1.9559572e+00
   1.1040000e+03   1.9783885e+00
   1.1120000e+03   2.0116765e+00
   1.1200000e+03   1.9906709e+00
   1.1280000e+03   2.0213368e+00
   1.1360000e+03   1.9979393e+00
   1.1440000e+03   2.0257034e+00
   1.1520000e+03   1.9985311e+00
   1.1600000e+03   2.0247066e+00
   1.1680000e+03   1.9951979e+00
   1.1760000e+03   2.0205044e+00
   1.1840000e+03   1.9893831e+00
   1.1920000e+03   2.0142936e+00
   1.2000000e+03   1.9819779e+00
   1.2080000e+03   1.9851241e+00
   1.2160000e+03   1.9338956e+00
   1.2240000e+03   1.8839853e+00
   1.2320000e+03   1.7899294e+00
   1.2400000e+03   1.6938845e+00
   1.2480000e+03   1.5663533e+00
   1.2560000e+03   1.4391951e+00
   1.2640000e+03   1.2922764e+00
   1.2720000e+03   1.1525731e+00
   1.2800000e+03   1.0017243e+00
   1.2880000e+03   8.6773751e-01
   1.2960000e+03   7.2642912e-01
   1.3040000e+03   6.1324136e-01
   1.3120000e+03   4.9064113e-01
   1.3200000e+03   4.0994204e-01
   1.3280000e+03   3.1584440e-01
   1.3360000e+03   2.6823504e-01
   1.3440000e+03   2.0800173e-01
   1.3520000e+03   1.8513580e-01
   1.3600000e+03   1.5197084e-01
   1.3680000e+03   1.4419356e-01
   1.3760000e+03   1.2879495e-01
   1.3840000e+03   1.2723050e-01
   1.3920000e+03   1.2069705e-01
   1.4000000e+03   1.2052816e-01
   1.4080000e+03   1.1760768e-01
   1.4160000e+03   1.1738689e-01
   1.4240000e+03   1.1584168e-01
   1.4320000e+03   1.1540609e-01
   1.4400000e+03   1.1440146e-01
   1.4480000e+03   1.1384589e-01
   1.4560000e+03   1.1307367e-01
   1.4640000e+03   1.1248472e-01
   1.4720000e+03   1.1182605e-01
   1.4800000e+03   1.1124204e-01
   1.4880000e+03   1.1063164e-01
   1.4960000e+03   1.1010755e-01
   1.5040000e+03   1.0956518e-01
   1.5120000e+03   1.0903747e-01
   1.5200000e+03   1.0847122e-01
   1.5280000e+03   1.0803122e-01
   1.5360000e+03   1.0711522e-01
   1.5440000e+03   1.0556271e-01
   1.5520000e+03   1.0388329e-01
   1.5600000e+03   1.0245650e-01
   1.5680000e+03   1.0101620e-01
   1.5760000e+03   9.9687862e-02
   1.5840000e+03   9.8344099e-02
   1.5920000e+03   9.7047753e-02
   1.6000000e+03   9.5783202e-02
   1.6080000e+03   9.4556580e-02
   1.6160000e+03   9.3360714e-02
   1.6240000e+03   9.2196532e-02
   1.6320000e+03   9.1058588e-02
   1.6400000e+03   8.9951740e-02
   1.6480000e+03   8.8872115e-02
   1.6560000e+03   8.7818460e-02
   1.6640000e+03   8.6789999e-02
   1.6720000e+03   8.5785795e-02
   1.6800000e+03   8.4805080e-02
   1.6880000e+03   8.3827717e-02
   1.6960000e+03   8.2897488e-02
   1.7040000e+03   8.1998234e-02
   1.7120000e+03   8.1101935e-02
   1.7200000e+03   8.0228778e-02
   1.7280000e+03   7.9374394e-02
   1.7360000e+03   7.8539010e-02
   1.7440000e+03   7.7722296e-02
   1.7520000e+03   7.6923264e-02
   1.7600000e+03   7.6141764e-02
   1.7680000e+03   7.5377358e-02
   1.7760000e+03   7.4629612e-02
   1.7840000e+03   7.3897719e-02
   1.7920000e+03   7.3182156e-02
   1.8000000e+03   7.2481917e-02
   1.8080000e+03   7.1796752e-02
   1.8160000e+03   7.1126323e-02
   1.8240000e+03   7.0470349e-02
   1.8320000e+03   6.9828498e-02
   1.8400000e+03   6.9200489e-02
   1.8480000e+03   6.8574641e-02
   1.8560000e+03   6.7970846e-02
   1.8640000e+03   6.7380895e-02
   1.8720000e+03   6.6802894e-02
   1.8800000e+03   6.6237649e-02
   1.8880000e+03   6.5685046e-02
   1.8960000e+03   6.5145196e-02
   1.9040000e+03   6.4617877e-02
   1.9120000e+03   6.4102613e-02
   1.9200000e+03   6.3598696e-02
   1.9280000e+03   6.3105337e-02
   1.9360000e+03   6.2621906e-02
   1.9440000e+03   6.2147540e-02
   1.9520000e+03   6.1682369e-02
   1.9600000e+03   6.1225862e-02
   1.9680000e+03   6.0777830e-02
   1.9760000e+03   6.0343895e-02
   1.9840000e+03   5.9910909e-02
   1.9920000e+03   5.9485376e-02
   2.0000000e+03   5.9068666e-02
   2.0080000e+03   5.8659557e-02
   2.0160000e+03   5.8258024e-02
   2.0240000e+03   5.7863724e-02
   2.0320000e+03   5.7476398e-02
   2.0400000e+03   5.7095770e-02
   2.0480000e+03   5.6721527e-02
   2.0560000e+03   5.6364765e-02
   2.0640000e+03   5.6004952e-02
   2.0720000e+03   5.5652347e-02
   2.0800000e+03   5.5305905e-02
   2.0880000e+03   5.4965639e-02
   2.0960000e+03   5.4631379e-02
   2.1040000e+03   5.4303006e-02
   2.1120000e+03   5.3980388e-02
   2.1200000e+03   5.3663406e-02
   2.1280000e+03   5.3348756e-02
   2.1360000e+03   5.3046200e-02
   2.1440000e+03   5.2744810e-02
   2.1520000e+03   5.2449012e-02
   2.1600000e+03   5.2158093e-02
   2.1680000e+03   5.1873542e-02
   2.1760000e+03   5.1592772e-02
   2.1840000e+03   5.1316859e-02
   2.1920000e+03   5.1045612e-02
   2.2000000e+03   5.0778951e-02
   2.2080000e+03   5.0516782e-02
   2.2160000e+03   5.0259026e-02
   2.2240000e+03   5.0005568e-02
   2.2320000e+03   4.9756341e-02
   2.2400000e+03   4.9510604e-02
   2.2480000e+03   4.9269432e-02
   2.2560000e+03   4.9032915e-02
   2.2640000e+03   4.8800035e-02
   2.2720000e+03   4.8570820e-02
   2.2800000e+03   4.8345306e-02
   2.2880000e+03   4.8123465e-02
   2.2960000e+03   4.7905239e-02
   2.3040000e+03   4.7690558e-02
   2.3120000e+03   4.7479358e-02
   2.3200000e+03   4.7271572e-02
   2.3280000e+03   4.7067135e-02
   2.3360000e+03   4.6865985e-02
   2.3440000e+03   4.6668059e-02
   2.3520000e+03   4.6473297e-02
   2.3600000e+03   4.6281640e-02
   2.3680000e+03   4.6093031e-02
   2.3760000e+03   4.5907412e-02
   2.3840000e+03   4.5724728e-02
   2.3920000e+03   4.5544925e-02
   2.4000000e+03   4.5367949e-02
   2.4080000e+03   4.5193750e-02
   2.4160000e+03   4.5022277e-02
   2.4240000e+03   4.4853478e-02
   2.4320000e+03   4.4687307e-02
   2.4400000e+03   4.4523714e-02
   2.4480000e+03   4.4363423e-02
   2.4560000e+03   4.4204829e-02
   2.4640000e+03   4.4048551e-02
   2.4720000e+03   4.3894717e-02
   2.4800000e+03   4.3743266e-02
   2.4880000e+03   4.3594149e-02
   2.4960000e+03   4.3447316e-02
   2.5040000e+03   4.3302725e-02
   2.5120000e+03   4.3160332e-02
   2.5200000e+03   4.3020096e-02
   2.5280000e+03   4.2881979e-02
   2.5360000e+03   4.2745942e-02
   2.5440000e+03   4.2611948e-02
   2.5520000e+03   4.2479961e-02
   2.5600000e+03   4.2349945e-02
   2.5680000e+03   4.2221866e-02
   2.5760000e+03   4.2095691e-02
   2.5840000e+03   4.1971385e-02
   2.5920000e+03   4.1848917e-02
   2.6000000e+03   4.1728255e-02
   2.6080000e+03   4.1609368e-02
   2.6160000e+03   4.1492225e-02
   2.6240000e+03   4.1376797e-02
   2.6320000e+03   4.1263053e-02
   2.6400000e+03   4.1150965e-02
   2.6480000e+03   4.1040506e-02
   2.6560000e+03   4.0931647e-02
   2.6640000e+03   4.0824361e-02
   2.6720000e+03   4.0718620e-02
   2.6800000e+03   4.0614400e-02
   2.6880000e+03   4.0511676e-02
   2.6960000e+03   4.0410418e-02
   2.7040000e+03   4.0310605e-02
   2.7120000e+03   4.0212209e-02
   2.7200000e+03   4.0115207e-02
   2.7280000e+03   4.0019572e-02
   2.7360000e+03   3.9925280e-02
   2.7440000e+03   3.9832303e-02
   2.7520000e+03   3.9740607e-02
   2.7600000e+03   3.9650160e-02
   2.7680000e+03   3.9561397e-02
   2.7760000e+03   3.9473525e-02
   2.7840000e+03   3.9386886e-02
   2.7920000e+03   3.9301454e-02
   2.8000000e+03   3.9217267e-02
   2.8080000e+03   3.9133999e-02
   2.8160000e+03   3.9052120e-02
   2.8240000e+03   3.8971455e-02
   2.8320000e+03   3.8890281e-02
   2.8400000e+03   3.8813075e-02
   2.8480000e+03   3.8734954e-02
   2.8560000e+03   3.8659301e-02
   2.8640000e+03   3.8581453e-02
   2.8720000e+03   3.8509576e-02
   2.8800000e+03   3.8436012e-02
   2.8880000e+03   3.8363551e-02
   2.8960000e+03   3.8292080e-02
   2.9040000e+03   3.8221541e-02
   2.9120000e+03   3.8151952e-02
   2.9200000e+03   3.8083284e-02
   2.9280000e+03   3.8015516e-02
   2.9360000e+03   3.7948637e-02
   2.9440000e+03   3.7882637e-02
   2.9520000e+03   3.7817520e-02
   2.9600000e+03   3.7753280e-02
   2.9680000e+03   3.7689878e-02
   2.9760000e+03   3.7627300e-02
   2.9840000e+03   3.7565533e-02
   2.9920000e+03   3.7504564e-02
   3.0000000e+03   3.7444379e-02
   3.0080000e+03   3.7384966e-02
   3.0160000e+03   3.7326314e-02
   3.0240000e+03   3.7268408e-02
   3.0320000e+03   3.7211238e-02
   3.0400000e+03   3.7154790e-02
   3.0480000e+03   3.7099054e-02
   3.0560000e+03   3.7044018e-02
   3.0640000e+03   3.6989669e-02
   3.0720000e+03   3.6935996e-02
   3.0800000e+03   3.6882989e-02
   3.0880000e+03   3.6830636e-02
   3.0960000e+03   3.6784020e-02
   3.1040000e+03   3.6733737e-02
   3.1120000e+03   3.6683743e-02
   3.1200000e+03   3.6634317e-02
   3.1280000e+03   3.6585508e-02
   3.1360000e+03   3.6537396e-02
   3.1440000e+03   3.6489900e-02
   3.1520000e+03   3.6442990e-02
   3.1600000e+03   3.6396594e-02
   3.1680000e+03   3.6350700e-02
   3.1760000e+03   3.6305251e-02
   3.1840000e+03   3.6260120e-02
   3.1920000e+03   3.6215129e-02
   3.2000000e+03   3.6170992e-02
   3.2080000e+03   3.6127427e-02
   3.2160000e+03   3.6084484e-02
   3.2240000e+03   3.6040986e-02
   3.2320000e+03   3.6004735e-02
   3.2400000e+03   3.5963437e-02
   3.2480000e+03   3.5922863e-02
   3.2560000e+03   3.5882837e-02
   3.2640000e+03   3.5843312e-02
   3.2720000e+03   3.5804239e-02
   3.2800000e+03   3.5765617e-02
   3.2880000e+03   3.5726688e-02
   3.2960000e+03   3.5689475e-02
   3.3040000e+03   3.5647329e-02
   3.3120000e+03   3.5616550e-02
   3.3200000e+03   3.5579977e-02
   3.3280000e+03   3.5540891e-02
   3.3360000e+03   3.5508123e-02
   3.3440000e+03   3.5473492e-02
   3.3520000e+03   3.5438926e-02
   3.3600000e+03   3.5404783e-02
   3.3680000e+03   3.5371005e-02
   3.3760000e+03   3.5337608e-02
   3.3840000e+03   3.5304606e-02
   3.3920000e+03   3.5271992e-02
   3.4000000e+03   3.5239761e-02
   3.4080000e+03   3.5207907e-02
   3.4160000e+03   3.5176425e-02
   3.4240000e+03   3.5145309e-02
   3.4320000e+03   3.5114554e-02
   3.4400000e+03   3.5084156e-02
   3.4480000e+03   3.5054109e-02
   3.4560000e+03   3.5024409e-02
   3.4640000e+03   3.4995050e-02
   3.4720000e+03   3.4966028e-02
   3.4800000e+03   3.4937339e-02
   3.4880000e+03   3.4908977e-02
   3.4960000e+03   3.4880939e-02
   3.5040000e+03   3.4853220e-02
   3.5120000e+03   3.4825816e-02
   3.5200000e+03   3.4798723e-02
   3.5280000e+03   3.4771935e-02
   3.5360000e+03   3.4745450e-02
   3.5440000e+03   3.4719263e-02
   3.5520000e+03   3.4693370e-02
   3.5600000e+03   3.4667768e-02
   3.5680000e+03   3.4642452e-02
   3.5760000e+03   3.4617418e-02
   3.5840000e+03   3.4592664e-02
   3.5920000e+03   3.4568184e-02
   3.6000000e+03   3.4543976e-02
   3.6080000e+03   3.4520036e-02
   3.6160000e+03   3.4496360e-02
   3.6240000e+03   3.4472946e-02
   3.6320000e+03   3.4449788e-02
   3.6400000e+03   3.4426885e-02
   3.6480000e+03   3.4404233e-02
   3.6560000e+03   3.4381828e-02
   3.6640000e+03   3.4359668e-02
   3.6720000e+03   3.4337749e-02
   3.6800000e+03   3.4316068e-02
   3.6880000e+03   3.4294622e-02
   3.6960000e+03   3.4273408e-02
   3.7040000e+03   3.4252422e-02
   3.7120000e+03   3.4231663e-02
   3.7200000e+03   3.4211127e-02
   3.7280000e+03   3.4190810e-02
   3.7360000e+03   3.4170712e-02
   3.7440000e+03   3.4150827e-02
   3.7520000e+03   3.4131155e-02
   3.7600000e+03   3.4111691e-02
   3.7680000e+03   3.4092434e-02
   3.7760000e+03   3.4073381e-02
   3.7840000e+03   3.4054528e-02
   3.7920000e+03   3.4035875e-02
   3.8000000e+03   3.4017417e-02
   3.8080000e+03   3.3999153e-02
   3.8160000e+03   3.3981080e-02
   3.8240000e+03   3.3963195e-02
   3.8320000e+03   3.3945496e-02
   3.8400000e+03   3.3927981e-02
   3.8480000e+03   3.3910647e-02
   3.8560000e+03   3.3893491e-02
   3.8640000e+03   3.3876513e-02
   3.8720000e+03   3.3859708e-02
   3.8800000e+03   3.3843075e-02
   3.8880000e+03   3.3826612e-02
   3.8960000e+03   3.3810317e-02
   3.9040000e+03   3.3794186e-02
   3.9120000e+03   3.3778218e-02
   3.9200000e+03   3.3762411e-02
   3.9280000e+03   3.3746762e-02
   3.9360000e+03   3.3731270e-02
   3.9440000e+03   3.3715931e-02
   3.9520000e+03   3.3700745e-02
   3.9600000e+03   3.3685707e-02
   3.9680000e+03   3.3670818e-02
   3.9760000e+03   3.3656073e-02
   3.9840000e+03   3.3641471e-02
   3.9920000e+03   3.3627010e-02
   4.0000000e+03   3.3612688e-02
   4.0080000e+03   3.3598502e-02
   4.0160000e+03   3.3584450e-02
   4.0240000e+03   3.3570530e-02
   4.0320000e+03   3.3556739e-02
   4.0400000e+03   3.3543075e-02
   4.0480000e+03   3.3529536e-02
   4.0560000e+03   3.3516119e-02
   4.0640000e+03   3.3502823e-02
   4.0720000e+03   3.3489643e-02
   4.0800000e+03   3.3476579e-02
   4.0880000e+03   3.3463627e-02
   4.0960000e+03   3.3450785e-02
   4.1040000e+03   3.3438050e-02
   4.1120000e+03   3.3425419e-02
   4.1200000e+03   3.3412889e-02
   4.1280000e+03   3.3400458e-02
   4.1360000e+03   3.3388123e-02
   4.1440000e+03   3.3375880e-02
   4.1520000e+03   3.3363727e-02
   4.1600000e+03   3.3351660e-02
   4.1680000e+03   3.3339675e-02
   4.1760000e+03   3.3327770e-02
   4.1840000e+03   3.3315940e-02
   4.1920000e+03   3.3304183e-02
   4.2000000e+03   3.3292493e-02
   4.2080000e+03   3.3280868e-02
   4.2160000e+03   3.3269302e-02
   4.2240000e+03   3.3257793e-02
   4.2320000e+03   3.3246334e-02
   4.2400000e+03   3.3234922e-02
   4.2480000e+03   3.3223552e-02
   4.2560000e+03   3.3212219e-02
   4.2640000e+03   3.3200918e-02
   4.2720000e+03   3.3189642e-02
   4.2800000e+03   3.3178388e-02
   4.2880000e+03   3.3167148e-02
   4.2960000e+03   3.3155917e-02
   4.3040000e+03   3.3144689e-02
   4.3120000e+03   3.3133457e-02
   4.3200000e+03   3.3141967e-02
   4.3280000e+03   3.3133468e-02
   4.3360000e+03   3.3124414e-02
   4.3440000e+03   3.3115180e-02
   4.3520000e+03   3.3105923e-02
   4.3600000e+03   3.3096708e-02
   4.3680000e+03   3.3087560e-02
   4.3760000e+03   3.3078491e-02
   4.3840000e+03   3.3069503e-02
   4.3920000e+03   3.3060599e-02
   4.4000000e+03   3.3051777e-02
   4.4080000e+03   3.3043036e-02
   4.4160000e+03   3.3034377e-02
   4.4240000e+03   3.3025797e-02
   4.4320000e+03   3.3017295e-02
   4.4400000e+03   3.3008872e-02
   4.4480000e+03   3.3000525e-02
   4.4560000e+03   3.2992254e-02
   4.4640000e+03   3.2984058e-02
   4.4720000e+03   3.2975936e-02
   4.4800000e+03   3.2967887e-02
   4.4880000e+03   3.2959910e-02
   4.4960000e+03   3.2952005e-02
   4.5040000e+03   3.2944171e-02
   4.5120000e+03   3.2936406e-02
   4.5200000e+03   3.2928709e-02
   4.5280000e+03   3.2921081e-02
   4.5360000e+03   3.2913520e-02
   4.5440000e+03   3.2906024e-02
   4.5520000e+03   3.2898594e-02
   4.5600000e+03   3.2891228e-02
   4.5680000e+03   3.2883926e-02
   4.5760000e+03   3.2876685e-02
   4.5840000e+03   3.2869506e-02
   4.5920000e+03   3.2862386e-02
   4.6000000e+03   3.2855325e-02
   4.6080000e+03   3.2848321e-02
   4.6160000e+03   3.2841372e-02
   4.6240000e+03   3.2834477e-02
   4.6320000e+03   3.2827635e-02
   4.6400000e+03   3.2820842e-02
   4.6480000e+03   3.2814097e-02
   4.6560000e+03   3.2807397e-02
   4.6640000e+03   3.2800739e-02
   4.6720000e+03   3.2794121e-02
   4.6800000e+03   3.2787537e-02
   4.6880000e+03   3.2780983e-02
   4.6960000e+03   3.2774456e-02
   4.7040000e+03   3.2767949e-02
   4.7120000e+03   3.2761456e-02
   4.7200000e+03   3.2754970e-02
   4.7280000e+03   3.2748482e-02
   4.7360000e+03   3.2741984e-02
   4.7440000e+03   3.2735464e-02
   4.7520000e+03   3.2728910e-02
   4.7600000e+03   3.2722310e-02
   4.7680000e+03   3.2715647e-02
   4.7760000e+03   3.2708904e-02
   4.7840000e+03   3.2702061e-02
   4.7920000e+03   3.2695097e-02
   4.8000000e+03   3.2687986e-02
   4.8080000e+03   3.2680701e-02
   4.8160000e+03   3.2673212e-02
   4.8240000e+03   3.2665484e-02
   4.8320000e+03   3.2657480e-02
   4.8400000e+03   3.2649159e-02
   4.8480000e+03   3.2640473e-02
   4.8560000e+03   3.2631375e-02
   4.8640000e+03   3.2621810e-02
   4.8720000e+03   3.2611718e-02
   4.8800000e+03   3.2601038e-02
   4.8880000e+03   3.2589700e-02
   4.8960000e+03   3.2577632e-02
   4.9040000e+03   3.2564758e-02
   4.9120000e+03   3.2550996e-02
   4.9200000e+03   3.2536262e-02
   4.9280000e+03   3.2520467e-02
   4.9360000e+03   3.2599222e-02
   4.9440000e+03   3.2598341e-02
   4.9520000e+03   3.2595362e-02
   4.9600000e+03   3.2591325e-02
   4.9680000e+03   3.2586733e-02
   4.9760000e+03   3.2581812e-02
   4.9840000e+03   3.2576636e-02
   4.9920000e+03   3.2571193e-02
   5.0000000e+03   3.2565411e-02
   5.0080000e+03   3.2559163e-02
   5.0160000e+03   3.2552271e-02
   5.0240000e+03   3.2544494e-02
   5.0320000e+03   3.2535520e-02
   5.0400000e+03   3.2524962e-02
   5.0480000e+03   3.2512347e-02
   5.0560000e+03   3.2497119e-02
   5.0640000e+03   3.2478646e-02
   5.0720000e+03   3.2456240e-02
   5.0800000e+03   3.2429189e-02
   5.0880000e+03   3.2396795e-02
   5.0960000e+03   3.2358430e-02
   5.1040000e+03   3.2313581e-02
   5.1120000e+03   3.2261895e-02
   5.1200000e+03   3.2203215e-02
   5.1280000e+03   3.2137587e-02
   5.1360000e+03   3.2065258e-02
   5.1440000e+03   3.1986644e-02
   5.1520000e+03   3.1902296e-02
   5.1600000e+03   3.1812856e-02
   5.1680000e+03   3.1719013e-02
   5.1760000e+03   3.1621462e-02
   5.1840000e+03   3.1520877e-02
   5.1920000e+03   3.1417887e-02
   5.2000000e+03   3.1313064e-02
   5.2080000e+03   3.1206912e-02
   5.2160000e+03   3.1099871e-02
   5.2240000e+03   3.0992314e-02
   5.2320000e+03   3.0884556e-02
   5.2400000e+03   3.0776854e-02
   5.2480000e+03   3.0669420e-02
   5.2560000e+03   3.0562423e-02
   5.2640000e+03   3.0455998e-02
   5.2720000e+03   3.0350249e-02
   5.2800000e+03   3.0245256e-02
   5.2880000e+03   3.0141078e-02
   5.2960000e+03   3.0037758e-02
   5.3040000e+03   2.9935326e-02
   5.3120000e+03   2.9833802e-02
   5.3200000e+03   2.9733196e-02
   5.3280000e+03   2.9633512e-02
   5.3360000e+03   2.9534749e-02
   5.3440000e+03   2.9436904e-02
   5.3520000e+03   2.9339968e-02
   5.3600000e+03   2.9243932e-02
   5.3680000e+03   2.9148784e-02
   5.3760000e+03   2.9054510e-02
   5.3840000e+03   2.8961099e-02
   5.3920000e+03   2.8868535e-02
   5.4000000e+03   2.8776805e-02
   5.4080000e+03   2.8685894e-02
   5.4160000e+03   2.8595788e-02
   5.4240000e+03   2.8506472e-02
   5.4320000e+03   2.8338210e-02
   5.4400000e+03   2.8257044e-02
   5.4480000e+03   2.8175640e-02
   5.4560000e+03   2.8094296e-02
   5.4640000e+03   2.8013185e-02
   5.4720000e+03   2.7932402e-02
   5.4800000e+03   2.7851997e-02
   5.4880000e+03   2.7771997e-02
   5.4960000e+03   2.7692419e-02
   5.5040000e+03   2.7613273e-02
   5.5120000e+03   2.7534568e-02
   5.5200000e+03   2.7456307e-02
   5.5280000e+03   2.7378494e-02
   5.5360000e+03   2.7301133e-02
   5.5440000e+03   2.7224225e-02
   5.5520000e+03   2.7147771e-02
   5.5600000e+03   2.7071773e-02
   5.5680000e+03   2.6996228e-02
   5.5760000e+03   2.6921139e-02
   5.5840000e+03   2.6846502e-02
   5.5920000e+03   2.6772318e-02
   5.6000000e+03   2.6698584e-02
   5.6080000e+03   2.6625298e-02
   5.6160000e+03   2.6552458e-02
   5.6240000e+03   2.6480062e-02
   5.6320000e+03   2.6408107e-02
   5.6400000e+03   2.6336590e-02
   5.6480000e+03   2.6265508e-02
   5.6560000e+03   2.6194858e-02
   5.6640000e+03   2.6124636e-02
   5.6720000e+03   2.6054839e-02
   5.6800000e+03   2.5985465e-02
   5.6880000e+03   2.5916508e-02
   5.6960000e+03   2.5847965e-02
   5.7040000e+03   2.5779833e-02
   5.7120000e+03   2.5712108e-02
   5.7200000e+03   2.5644787e-02
   5.7280000e+03   2.5577864e-02
   5.7360000e+03   2.5511338e-02
   5.7440000e+03   2.5445203e-02
   5.7520000e+03   2.5379456e-02
   5.7600000e+03   2.5314093e-02
   5.7680000e+03   2.5249110e-02
   5.7760000e+03   2.5184504e-02
   5.7840000e+03   2.5120271e-02
   5.7920000e+03   2.5056407e-02
   5.8000000e+03   2.4992908e-02
   5.8080000e+03   2.4929770e-02
   5.8160000e+03   2.4866991e-02
   5.8240000e+03   2.4804565e-02
   5.8320000e+03   2.4742490e-02
   5.8400000e+03   2.4680762e-02
   5.8480000e+03   2.4619377e-02
   5.8560000e+03   2.4558333e-02
   5.8640000e+03   2.4497624e-02
   5.8720000e+03   2.4437249e-02
   5.8800000e+03   2.4377202e-02
   5.8880000e+03   2.4317482e-02
   5.8960000e+03   2.4258085e-02
   5.9040000e+03   2.4199008e-02
   5.9120000e+03   2.4140246e-02
   5.9200000e+03   2.4081798e-02
   5.9280000e+03   2.4023659e-02
   5.9360000e+03   2.3965828e-02
   5.9440000e+03   2.3908299e-02
   5.9520000e+03   2.3851072e-02
   5.9600000e+03   2.3794142e-02
   5.9680000e+03   2.3737507e-02
   5.9760000e+03   2.3681164e-02
   5.9840000e+03   2.3625109e-02
   5.9920000e+03   2.3569341e-02
   6.0000000e+03   2.3513855e-02
   6.0080000e+03   2.3458650e-02
   6.0160000e+03   2.3403723e-02
   6.0240000e+03   2.3349071e-02
   6.0320000e+03   2.3294692e-02
   6.0400000e+03   2.3240582e-02
   6.0480000e+03   2.3186739e-02
   6.0560000e+03   2.3133161e-02
   6.0640000e+03   2.3079846e-02
   6.0720000e+03   2.3026790e-02
   6.0800000e+03   2.2973991e-02
   6.0880000e+03   2.2921448e-02
   6.0960000e+03   2.2869156e-02
   6.1040000e+03   2.2817116e-02
   6.1120000e+03   2.2765323e-02
   6.1200000e+03   2.2713776e-02
   6.1280000e+03   2.2662472e-02
   6.1360000e+03   2.2611410e-02
   6.1440000e+03   2.2560587e-02
   6.1520000e+03   2.2510000e-02
   6.1600000e+03   2.2459649e-02
   6.1680000e+03   2.2409531e-02
   6.1760000e+03   2.2359643e-02
   6.1840000e+03   2.2309984e-02
   6.1920000e+03   2.2260552e-02
   6.2000000e+03   2.2211345e-02
   6.2080000e+03   2.2162361e-02
   6.2160000e+03   2.2113598e-02
   6.2240000e+03   2.2065053e-02
   6.2320000e+03   2.2016727e-02
   6.2400000e+03   2.1968615e-02
   6.2480000e+03   2.1920718e-02
   6.2560000e+03   2.1873032e-02
   6.2640000e+03   2.1825557e-02
   6.2720000e+03   2.1778289e-02
   6.2800000e+03   2.1731229e-02
   6.2880000e+03   2.1684374e-02
   6.2960000e+03   2.1637722e-02
   6.3040000e+03   2.1591272e-02
   6.3120000e+03   2.1545022e-02
   6.3200000e+03   2.1498970e-02
   6.3280000e+03   2.1453116e-02
   6.3360000e+03   2.1407457e-02
   6.3440000e+03   2.1361992e-02
   6.3520000e+03   2.1316720e-02
   6.3600000e+03   2.1271638e-02
   6.3680000e+03   2.1226746e-02
   6.3760000e+03   2.1182042e-02
   6.3840000e+03   2.1137524e-02
   6.3920000e+03   2.1093191e-02
   6.4000000e+03   2.1049043e-02
   6.4080000e+03   2.1005077e-02
   6.4160000e+03   2.0961291e-02
   6.4240000e+03   2.0917686e-02
   6.4320000e+03   2.0874259e-02
   6.4400000e+03   2.0831008e-02
   6.4480000e+03   2.0787934e-02
   6.4560000e+03   2.0745034e-02
   6.4640000e+03   2.0702308e-02
   6.4720000e+03   2.0659753e-02
   6.4800000e+03   2.0617369e-02
   6.4880000e+03   2.0575155e-02
   6.4960000e+03   2.0533108e-02
   6.5040000e+03   2.0491230e-02
   6.5120000e+03   2.0449517e-02
   6.5200000e+03   2.0407968e-02
   6.5280000e+03   2.0366584e-02
   6.5360000e+03   2.0325362e-02
   6.5440000e+03   2.0284301e-02
   6.5520000e+03   2.0243401e-02
   6.5600000e+03   2.0202660e-02
   6.5680000e+03   2.0162077e-02
   6.5760000e+03   2.0121651e-02
   6.5840000e+03   2.0081381e-02
   6.5920000e+03   2.0041266e-02
   6.6000000e+03   2.0001305e-02
   6.6080000e+03   1.9961497e-02
   6.6160000e+03   1.9921841e-02
   6.6240000e+03   1.9882336e-02
   6.6320000e+03   1.9842981e-02
   6.6400000e+03   1.9803774e-02
   6.6480000e+03   1.9764716e-02
   6.6560000e+03   1.9725804e-02
   6.6640000e+03   1.9687039e-02
   6.6720000e+03   1.9648418e-02
   6.6800000e+03   1.9609942e-02
   6.6880000e+03   1.9571609e-02
   6.6960000e+03   1.9533419e-02
   6.7040000e+03   1.9495370e-02
   6.7120000e+03   1.9457462e-02
   6.7200000e+03   1.9419693e-02
   6.7280000e+03   1.9382063e-02
   6.7360000e+03   1.9344571e-02
   6.7440000e+03   1.9307217e-02
   6.7520000e+03   1.9269998e-02
   6.7600000e+03   1.9232915e-02
   6.7680000e+03   1.9195967e-02
   6.7760000e+03   1.9159152e-02
   6.7840000e+03   1.9122471e-02
   6.7920000e+03   1.9085922e-02
   6.8000000e+03   1.9049504e-02
   6.8080000e+03   1.9013217e-02
   6.8160000e+03   1.8977059e-02
   6.8240000e+03   1.8941031e-02
   6.8320000e+03   1.8905131e-02
   6.8400000e+03   1.8869358e-02
   6.8480000e+03   1.8833713e-02
   6.8560000e+03   1.8798193e-02
   6.8640000e+03   1.8762799e-02
   6.8720000e+03   1.8727529e-02
   6.8800000e+03   1.8692384e-02
   6.8880000e+03   1.8657361e-02
   6.8960000e+03   1.8622461e-02
   6.9040000e+03   1.8587683e-02
   6.9120000e+03   1.8553026e-02
   6.9200000e+03   1.8518489e-02
   6.9280000e+03   1.8484072e-02
   6.9360000e+03   1.8449774e-02
   6.9440000e+03   1.8415594e-02
   6.9520000e+03   1.8381532e-02
   6.9600000e+03   1.8347587e-02
   6.9680000e+03   1.8313759e-02
   6.9760000e+03   1.8280046e-02
   6.9840000e+03   1.8246448e-02
   6.9920000e+03   1.8212965e-02
   7.0000000e+03   1.8179596e-02
   7.0080000e+03   1.8146340e-02
   7.0160000e+03   1.8113196e-02
   7.0240000e+03   1.8080165e-02
   7.0320000e+03   1.8047245e-02
   7.0400000e+03   1.8014435e-02
   7.0480000e+03   1.7981736e-02
   7.0560000e+03   1.7949147e-02
   7.0640000e+03   1.7916666e-02
   7.0720000e+03   1.7884294e-02
   7.0800000e+03   1.7852030e-02
   7.0880000e+03   1.7819873e-02
   7.0960000e+03   1.7787823e-02
   7.1040000e+03   1.7755879e-02
   7.1120000e+03   1.7724041e-02
   7.1200000e+03   1.7692307e-02
   7.1280000e+03   1.7660679e-02
   7.1360000e+03   1.7629154e-02
   7.1440000e+03   1.7597732e-02
   7.1520000e+03   1.7566414e-02
   7.1600000e+03   1.7535197e-02
   7.1680000e+03   1.7504083e-02
   7.1760000e+03   1.7473070e-02
   7.1840000e+03   1.7442158e-02
   7.1920000e+03   1.7411346e-02
   7.2000000e+03   1.7380633e-02
   7.2080000e+03   1.7350020e-02
   7.2160000e+03   1.7319506e-02
   7.2240000e+03   1.7289090e-02
   7.2320000e+03   1.7258772e-02
   7.2400000e+03   1.7228551e-02
   7.2480000e+03   1.7198427e-02
   7.2560000e+03   1.7168399e-02
   7.2640000e+03   1.7138467e-02
   7.2720000e+03   1.7108630e-02
   7.2800000e+03   1.7078888e-02
   7.2880000e+03   1.7049241e-02
   7.2960000e+03   1.7019688e-02
   7.3040000e+03   1.6990228e-02
   7.3120000e+03   1.6960861e-02
   7.3200000e+03   1.6931586e-02
   7.3280000e+03   1.6902404e-02
   7.3360000e+03   1.6873313e-02
   7.3440000e+03   1.6844314e-02
   7.3520000e+03   1.6815405e-02
   7.3600000e+03   1.6786587e-02
   7.3680000e+03   1.6757859e-02
   7.3760000e+03   1.6729220e-02
   7.3840000e+03   1.6700670e-02
   7.3920000e+03   1.6672209e-02
   7.4000000e+03   1.6643835e-02
   7.4080000e+03   1.6615550e-02
   7.4160000e+03   1.6587352e-02
   7.4240000e+03   1.6559241e-02
   7.4320000e+03   1.6531217e-02
   7.4400000e+03   1.6503279e-02
   7.4480000e+03   1.6475426e-02
   7.4560000e+03   1.6447659e-02
   7.4640000e+03   1.6419977e-02
   7.4720000e+03   1.6392379e-02
   7.4800000e+03   1.6364865e-02
   7.4880000e+03   1.6337435e-02
   7.4960000e+03   1.6310089e-02
   7.5040000e+03   1.6282825e-02
   7.5120000e+03   1.6255644e-02
   7.5200000e+03   1.6228545e-02
   7.5280000e+03   1.6201528e-02
   7.5360000e+03   1.6174593e-02
   7.5440000e+03   1.6147738e-02
   7.5520000e+03   1.6120964e-02
   7.5600000e+03   1.6094271e-02
   7.5680000e+03   1.6067658e-02
   7.5760000e+03   1.6041124e-02
   7.5840000e+03   1.6014669e-02
   7.5920000e+03   1.5988293e-02
   7.6000000e+03   1.5961996e-02
   7.6080000e+03   1.5935777e-02
   7.6160000e+03   1.5909636e-02
   7.6240000e+03   1.5883572e-02
   7.6320000e+03   1.5857586e-02
   7.6400000e+03   1.5831747e-02
   7.6480000e+03   1.5805914e-02
   7.6560000e+03   1.5780156e-02
   7.6640000e+03   1.5754475e-02
   7.6720000e+03   1.5728869e-02
   7.6800000e+03   1.5703338e-02
   7.6880000e+03   1.5677882e-02
   7.6960000e+03   1.5652501e-02
   7.7040000e+03   1.5627193e-02
   7.7120000e+03   1.5601959e-02
   7.7200000e+03   1.5576799e-02
   7.7280000e+03   1.5551712e-02
   7.7360000e+03   1.5526698e-02
   7.7440000e+03   1.5501756e-02
   7.7520000e+03   1.5476886e-02
   7.7600000e+03   1.5452088e-02
   7.7680000e+03   1.5427362e-02
   7.7760000e+03   1.5402707e-02
   7.7840000e+03   1.5378123e-02
   7.7920000e+03   1.5353610e-02
   7.8000000e+03   1.5329167e-02
   7.8080000e+03   1.5304794e-02
   7.8160000e+03   1.5280490e-02
   7.8240000e+03   1.5256257e-02
   7.8320000e+03   1.5232092e-02
   7.8400000e+03   1.5207996e-02
   7.8480000e+03   1.5183969e-02
   7.8560000e+03   1.5160010e-02
   7.8640000e+03   1.5136119e-02
   7.8720000e+03   1.5112295e-02
   7.8800000e+03   1.5088539e-02
   7.8880000e+03   1.5064851e-02
   7.8960000e+03   1.5041229e-02
   7.9040000e+03   1.5017673e-02
   7.9120000e+03   1.4994184e-02
   7.9200000e+03   1.4970761e-02
   7.9280000e+03   1.4947403e-02
   7.9360000e+03   1.4924111e-02
   7.9440000e+03   1.4900885e-02
   7.9520000e+03   1.4877723e-02
   7.9600000e+03   1.4854625e-02
   7.9680000e+03   1.4831593e-02
   7.9760000e+03   1.4808624e-02
   7.9840000e+03   1.4785719e-02
   7.9920000e+03   1.4762877e-02


==> TeX/Tikz/plotdata/rand/rand2/log_rand.dat <==
   6.0000000e+00   4.6004423e+01
   5.1000000e+01   1.4901815e-01
   1.0700000e+02   3.3907248e-02
   1.6100000e+02   3.2213726e-02
   2.0700000e+02   2.5742970e-02
   2.5200000e+02   1.6737444e-02
   3.0700000e+02   1.5118412e-02
   3.5300000e+02   1.5807711e-02
   3.9600000e+02   1.0762568e-02
   4.5200000e+02   9.6475583e-03
   5.1000000e+02   1.1450820e-02
   5.5300000e+02   1.0348285e-02
   6.0300000e+02   2.4689232e-03
   6.5000000e+02   5.6361058e-03
   6.9600000e+02   6.0436084e-03
   7.5400000e+02   4.1397833e-03
   8.0400000e+02   5.1252060e-03
   8.5400000e+02   4.2425946e-03
   9.1200000e+02   5.0920003e-03
   9.6100000e+02   6.2669349e-03
   1.0050000e+03   2.5460153e-03
   1.0520000e+03   3.2221751e-03
   1.1040000e+03   3.0875010e-03
   1.1590000e+03   4.0128643e-03
   1.2150000e+03   3.2818893e-03
   1.2680000e+03   3.1841909e-03
   1.3180000e+03   4.3677765e-03
   1.3650000e+03   2.9912797e-03
   1.4130000e+03   3.9877377e-03
   1.4590000e+03   2.7517544e-03
   1.5060000e+03   2.2482286e-03
   1.5560000e+03   2.4234769e-03
   1.6090000e+03   2.3422141e-03
   1.6620000e+03   2.0954165e-03
   1.7110000e+03   3.1740584e-03
   1.7630000e+03   2.6276286e-03
   1.8190000e+03   2.8858021e-03
   1.8670000e+03   2.0429156e-03
   1.9160000e+03   2.9968003e-03
   1.9660000e+03   2.7321904e-03
   2.0160000e+03   2.1490505e-03
   2.0730000e+03   1.3653638e-03
   2.1260000e+03   8.7525682e-04
   2.1790000e+03   2.3596540e-03
   2.2330000e+03   1.8050987e-03
   2.2730000e+03   1.9658950e-03
   2.3190000e+03   5.4406353e-04
   2.3710000e+03   2.1368249e-03
   2.4240000e+03   2.2647610e-03
   2.4790000e+03   1.6091208e-03
   2.5350000e+03   1.0261449e-03
   2.5820000e+03   1.0145866e-03
   2.6310000e+03   1.5577369e-03
   2.6800000e+03   1.8080465e-03
   2.7280000e+03   9.7186255e-04
   2.7770000e+03   2.2998127e-03
   2.8110000e+03   5.9044245e-04
   2.8640000e+03   8.6835649e-04
   2.9170000e+03   9.5773071e-04
   2.9650000e+03   1.0675632e-03
   3.0170000e+03   1.5735264e-03
   3.0670000e+03   1.8252654e-03
   3.1120000e+03   7.5167704e-04
   3.1530000e+03   6.2513284e-04
   3.2050000e+03   8.6671797e-04
   3.2600000e+03   1.2581803e-03
   3.3040000e+03   6.8941664e-04
   3.3480000e+03   1.1690837e-03
   3.3970000e+03   1.4141984e-03
   3.4420000e+03   9.3018337e-04
   3.4920000e+03   1.4584125e-03
   3.5420000e+03   1.1596345e-03
   3.5920000e+03   1.8257727e-03
   3.6430000e+03   1.4409379e-03
   3.6910000e+03   5.8305875e-04
   3.7450000e+03   9.9755577e-04
   3.7940000e+03   1.3037628e-03
   3.8400000e+03   9.4199496e-04
   3.8870000e+03   9.5560823e-04
   3.9390000e+03   2.6728655e-04
   4.0010000e+03   1.4456557e-03
   4.0600000e+03   1.3039845e-03
   4.1070000e+03   1.2133729e-03
   4.1560000e+03   9.4678919e-04
   4.1960000e+03   7.0273914e-04
   4.2440000e+03   1.0297397e-03
   4.2980000e+03   9.1863332e-04
   4.3450000e+03   1.1602756e-03
   4.4010000e+03   4.5699494e-04
   4.4440000e+03   7.5884950e-04
   4.5000000e+03   9.9797589e-04
   4.5590000e+03   8.4867370e-04
   4.6140000e+03   1.0312901e-03
   4.6610000e+03   8.4138627e-04
   4.7180000e+03   8.7417775e-04
   4.7640000e+03   7.1771154e-04
   4.8110000e+03   4.7088104e-04
   4.8550000e+03   1.1570956e-03
   4.9130000e+03   9.3204565e-04
   4.9590000e+03   7.3073662e-04
   5.0050000e+03   8.0436127e-04
   5.0550000e+03   7.3363183e-04
   5.1060000e+03   7.1029405e-04
   5.1600000e+03   9.6096565e-04
   5.2190000e+03   9.4209787e-04
   5.2770000e+03   8.1697378e-04
   5.3300000e+03   7.7539145e-04
   5.3790000e+03   6.5764674e-04
   5.4310000e+03   6.1992605e-04
   5.4810000e+03   5.9261291e-04
   5.5220000e+03   5.4527454e-04
   5.5760000e+03   5.5427908e-04
   5.6350000e+03   6.5578278e-04
   5.6850000e+03   3.4994165e-04
   5.7370000e+03   6.7805176e-04
   5.7820000e+03   5.6390179e-04
   5.8210000e+03   6.5500831e-04
   5.8780000e+03   5.6207966e-04
   5.9310000e+03   2.8839180e-04
   5.9760000e+03   5.3468679e-04
   6.0170000e+03   4.1194313e-04
   6.0640000e+03   5.6589478e-04
   6.1110000e+03   5.4109244e-04
   6.1580000e+03   2.3805417e-04
   6.2060000e+03   5.1761415e-04
   6.2610000e+03   5.7644532e-04
   6.3040000e+03   6.5104153e-04
   6.3530000e+03   3.7518758e-04
   6.4050000e+03   5.6140884e-04
   6.4460000e+03   5.0127372e-04
   6.4940000e+03   5.7889841e-04
   6.5500000e+03   4.7180306e-04
   6.5940000e+03   6.5807972e-04
   6.6470000e+03   2.1438585e-04
   6.6960000e+03   6.2054641e-04
   6.7490000e+03   6.4982559e-04
   6.7930000e+03   3.4220681e-04
   6.8480000e+03   5.2168877e-04
   6.9030000e+03   5.4893386e-04
   6.9530000e+03   4.7582048e-04
   7.0040000e+03   3.2163164e-04
   7.0580000e+03   3.5338234e-04
   7.1140000e+03   4.6789209e-04
   7.1670000e+03   3.8423774e-04
   7.2230000e+03   3.9919913e-04
   7.2760000e+03   5.7746898e-04
   7.3230000e+03   5.8703959e-04
   7.3710000e+03   2.7976827e-04
   7.4160000e+03   2.3043608e-04
   7.4570000e+03   5.1953621e-04
   7.4990000e+03   4.5217990e-04
   7.5490000e+03   5.0982007e-04
   7.6050000e+03   7.3262845e-04
   7.6530000e+03   3.7149876e-04
   7.6980000e+03   2.8468450e-04
   7.7470000e+03   5.3926379e-04
   7.8010000e+03   4.5532230e-04
   7.8480000e+03   4.0231863e-04
   7.9030000e+03   3.6937712e-04
   7.9580000e+03   3.5418384e-04
   8.0050000e+03   2.3140041e-04
   8.0540000e+03   2.6529965e-04
   8.1090000e+03   2.4181100e-04
   8.1660000e+03   3.9491893e-04
   8.2170000e+03   3.7315415e-04
   8.2620000e+03   4.5094354e-04
   8.3130000e+03   3.0179500e-04
   8.3670000e+03   5.2640486e-04
   8.4180000e+03   2.4714663e-04
   8.4640000e+03   3.8642063e-04
   8.5170000e+03   3.6883539e-04
   8.5660000e+03   4.6096421e-04
   8.6050000e+03   3.4038535e-04
   8.6540000e+03   3.2603900e-04
   8.7040000e+03   4.4893658e-04
   8.7530000e+03   4.7158619e-04
   8.8060000e+03   4.3549199e-04
   8.8610000e+03   3.4938873e-04
   8.9090000e+03   2.1414308e-04
   8.9580000e+03   2.8238992e-04
   9.0170000e+03   3.7880469e-04
   9.0640000e+03   3.9918246e-04
   9.1120000e+03   3.7513404e-04
   9.1610000e+03   1.2849096e-04
   9.2050000e+03   1.1647653e-04
   9.2560000e+03   2.6205177e-04
   9.3070000e+03   3.0031888e-04
   9.3620000e+03   2.8143257e-04
   9.4180000e+03   1.3029223e-04
   9.4700000e+03   2.4348625e-04
   9.5150000e+03   2.4030546e-04
   9.5790000e+03   3.7063695e-04
   9.6280000e+03   2.8873403e-04
   9.6800000e+03   1.9300138e-04
   9.7330000e+03   2.4988530e-04
   9.7780000e+03   2.9056108e-04
   9.8200000e+03   2.9511638e-04
   9.8670000e+03   3.8224792e-04
   9.9190000e+03   2.7822690e-04
   9.9690000e+03   2.6692964e-04
   1.0027000e+04   3.6818564e-04
   1.0081000e+04   3.7358598e-04
   1.0125000e+04   2.5789956e-04
   1.0175000e+04   2.9655614e-04
   1.0225000e+04   2.4499733e-04
   1.0281000e+04   2.5132324e-04
   1.0322000e+04   2.8667533e-04
   1.0373000e+04   3.4931401e-04
   1.0424000e+04   2.6464879e-04
   1.0478000e+04   2.2644459e-04
   1.0523000e+04   2.4147853e-04
   1.0574000e+04   1.8929049e-04
   1.0620000e+04   3.1648143e-04
   1.0670000e+04   1.7794069e-04
   1.0718000e+04   2.7468385e-04
   1.0765000e+04   1.2739139e-04
   1.0816000e+04   2.4994449e-04
   1.0866000e+04   2.8117974e-04
   1.0922000e+04   2.4006071e-04
   1.0973000e+04   2.7182879e-04
   1.1011000e+04   2.9917948e-04
   1.1057000e+04   2.3095858e-04
   1.1112000e+04   2.3930210e-04
   1.1166000e+04   2.3114011e-04
   1.1210000e+04   2.3250543e-04
   1.1253000e+04   4.2424137e-04
   1.1300000e+04   1.9151722e-04
   1.1356000e+04   2.6978640e-04
   1.1411000e+04   2.0565214e-04
   1.1468000e+04   2.7330210e-04
   1.1524000e+04   2.2531567e-04
   1.1577000e+04   2.2819802e-04
   1.1630000e+04   2.2529446e-04
   1.1678000e+04   2.6243341e-04
   1.1729000e+04   1.6729282e-04
   1.1780000e+04   1.5247901e-04
   1.1830000e+04   1.6274949e-04
   1.1871000e+04   1.7602801e-04
   1.1913000e+04   2.2082287e-04
   1.1966000e+04   1.7156250e-04
   1.2021000e+04   2.5483035e-04
   1.2075000e+04   1.9134886e-04
   1.2124000e+04   2.3522134e-04
   1.2174000e+04   2.3280619e-04
   1.2218000e+04   1.8922423e-04
   1.2267000e+04   2.4897493e-04
   1.2315000e+04   2.4913334e-04
   1.2362000e+04   2.0175131e-04
   1.2414000e+04   1.8272558e-04
   1.2467000e+04   1.7616369e-04
   1.2525000e+04   2.2715086e-04
   1.2575000e+04   1.4201893e-04
   1.2618000e+04   2.3396526e-04
   1.2674000e+04   1.6635921e-04
   1.2721000e+04   2.1822984e-04
   1.2774000e+04   1.1214829e-04
   1.2821000e+04   1.2590447e-04
   1.2870000e+04   1.2762448e-04
   1.2914000e+04   1.2380760e-04
   1.2958000e+04   9.2374120e-05
   1.3019000e+04   1.2429814e-04
   1.3074000e+04   1.5230877e-04
   1.3125000e+04   1.3696081e-04
   1.3180000e+04   2.0740112e-04
   1.3234000e+04   1.7046499e-04
   1.3276000e+04   8.8545043e-05
   1.3334000e+04   1.1663470e-04
   1.3384000e+04   1.1835861e-04
   1.3436000e+04   2.7022838e-04
   1.3497000e+04   2.2147854e-04
   1.3546000e+04   1.4102841e-04
   1.3597000e+04   2.9508777e-04
   1.3648000e+04   1.9205511e-04


==> TeX/Tikz/plotdata/rand/rand2/log_synch.dat <==
   1.0000000e+01   5.7692123e+01
   2.0000000e+01   5.4069374e-01
   3.0000000e+01   3.7211811e-01
   4.0000000e+01   1.6080603e-01
   5.0000000e+01   8.3453788e-02
   6.0000000e+01   5.9890654e-02
   7.0000000e+01   6.3356182e-02
   8.0000000e+01   5.9817041e-02
   9.0000000e+01   4.5379058e-02
   1.0000000e+02   3.0266033e-02
   1.1000000e+02   2.7160420e-02
   1.2000000e+02   3.1728661e-02
   1.3000000e+02   3.3913501e-02
   1.4000000e+02   3.4567670e-02
   1.5000000e+02   3.4131391e-02
   1.6000000e+02   3.2474446e-02
   1.7000000e+02   2.7640012e-02
   1.8000000e+02   2.1924219e-02
   1.9000000e+02   1.7704288e-02
   2.0000000e+02   1.5755290e-02
   2.1000000e+02   1.8817014e-02
   2.2000000e+02   1.7098091e-02
   2.3000000e+02   1.7721677e-02
   2.4000000e+02   1.7750636e-02
   2.5000000e+02   1.7583018e-02
   2.6000000e+02   1.6987152e-02
   2.7000000e+02   1.6144660e-02
   2.8000000e+02   1.5041601e-02
   2.9000000e+02   1.3751091e-02
   3.0000000e+02   1.2390404e-02
   3.1000000e+02   1.1009674e-02
   3.2000000e+02   9.9302440e-03
   3.3000000e+02   9.4275012e-03
   3.4000000e+02   9.3254764e-03
   3.5000000e+02   9.3088242e-03
   3.6000000e+02   9.4885129e-03
   3.7000000e+02   9.9493387e-03
   3.8000000e+02   9.8485118e-03
   3.9000000e+02   9.4893244e-03
   4.0000000e+02   9.2442647e-03
   4.1000000e+02   9.0252821e-03
   4.2000000e+02   8.8420525e-03
   4.3000000e+02   8.6735525e-03
   4.4000000e+02   8.4471008e-03
   4.5000000e+02   8.2200844e-03
   4.6000000e+02   8.0222399e-03
   4.7000000e+02   7.8613408e-03
   4.8000000e+02   7.7559545e-03
   4.9000000e+02   7.6668800e-03
   5.0000000e+02   7.5790267e-03
   5.1000000e+02   7.6974686e-03
   5.2000000e+02   7.3918658e-03
   5.3000000e+02   7.2917198e-03
   5.4000000e+02   7.2106460e-03
   5.5000000e+02   7.1529572e-03
   5.6000000e+02   7.1147190e-03
   5.7000000e+02   7.1143814e-03
   5.8000000e+02   7.0277793e-03
   5.9000000e+02   6.9778342e-03
   6.0000000e+02   6.8422467e-03
   6.1000000e+02   6.6063207e-03
   6.2000000e+02   6.3819855e-03
   6.3000000e+02   6.2159307e-03
   6.4000000e+02   6.0799795e-03
   6.5000000e+02   5.9291068e-03
   6.6000000e+02   5.7142810e-03
   6.7000000e+02   5.5748429e-03
   6.8000000e+02   5.5392803e-03
   6.9000000e+02   5.5722501e-03
   7.0000000e+02   5.5892939e-03
   7.1000000e+02   5.5398756e-03
   7.2000000e+02   5.4782397e-03
   7.3000000e+02   5.4555893e-03
   7.4000000e+02   5.4344812e-03
   7.5000000e+02   5.2951689e-03
   7.6000000e+02   5.2302267e-03
   7.7000000e+02   5.1779527e-03
   7.8000000e+02   5.1216507e-03
   7.9000000e+02   4.9747320e-03
   8.0000000e+02   4.8317975e-03
   8.1000000e+02   4.7654266e-03
   8.2000000e+02   4.8506490e-03
   8.3000000e+02   4.7420945e-03
   8.4000000e+02   4.7473967e-03
   8.5000000e+02   4.7551256e-03
   8.6000000e+02   4.7918401e-03
   8.7000000e+02   4.8027727e-03
   8.8000000e+02   4.9144848e-03
   8.9000000e+02   4.8745970e-03
   9.0000000e+02   4.9038118e-03
   9.1000000e+02   4.9029214e-03
   9.2000000e+02   4.8546080e-03
   9.3000000e+02   4.7694978e-03
   9.4000000e+02   4.6588991e-03
   9.5000000e+02   4.5618416e-03
   9.6000000e+02   4.4925093e-03
   9.7000000e+02   4.4524383e-03
   9.8000000e+02   4.4206877e-03
   9.9000000e+02   4.3451741e-03
   1.0000000e+03   4.2867390e-03
   1.0100000e+03   4.2122212e-03
   1.0200000e+03   4.1156878e-03
   1.0300000e+03   3.9991089e-03
   1.0400000e+03   3.8758535e-03
   1.0500000e+03   3.8879469e-03
   1.0600000e+03   3.7291980e-03
   1.0700000e+03   3.6980928e-03
   1.0800000e+03   3.6707271e-03
   1.0900000e+03   3.6471796e-03
   1.1000000e+03   3.6328535e-03
   1.1100000e+03   3.6315396e-03
   1.1200000e+03   3.6372117e-03
   1.1300000e+03   3.6525482e-03
   1.1400000e+03   3.6746478e-03
   1.1500000e+03   3.6964895e-03
   1.1600000e+03   3.7135648e-03
   1.1700000e+03   3.7246979e-03
   1.1800000e+03   3.7305786e-03
   1.1900000e+03   3.7345611e-03
   1.2000000e+03   3.7390227e-03
   1.2100000e+03   3.7445915e-03
   1.2200000e+03   3.7481142e-03
   1.2300000e+03   3.7476662e-03
   1.2400000e+03   3.7434877e-03
   1.2500000e+03   3.7330724e-03
   1.2600000e+03   3.7148499e-03
   1.2700000e+03   3.6882985e-03
   1.2800000e+03   3.6537804e-03
   1.2900000e+03   3.6149729e-03
   1.3000000e+03   3.5759120e-03
   1.3100000e+03   3.5354716e-03
   1.3200000e+03   3.4962853e-03
   1.3300000e+03   3.4584454e-03
   1.3400000e+03   3.4185911e-03
   1.3500000e+03   3.3796070e-03
   1.3600000e+03   3.3451737e-03
   1.3700000e+03   3.3187553e-03
   1.3800000e+03   3.3014150e-03
   1.3900000e+03   3.2959617e-03
   1.4000000e+03   3.3014527e-03
   1.4100000e+03   3.2916486e-03
   1.4200000e+03   3.2606388e-03
   1.4300000e+03   3.2309030e-03
   1.4400000e+03   3.2055131e-03
   1.4500000e+03   3.1863114e-03
   1.4600000e+03   3.1702782e-03
   1.4700000e+03   3.1536946e-03
   1.4800000e+03   3.1218716e-03
   1.4900000e+03   3.0752437e-03
   1.5000000e+03   3.0272760e-03
   1.5100000e+03   2.9856825e-03
   1.5200000e+03   2.9504774e-03
   1.5300000e+03   2.9196324e-03
   1.5400000e+03   2.8924795e-03
   1.5500000e+03   2.8681030e-03
   1.5600000e+03   2.8453319e-03
   1.5700000e+03   2.8232680e-03
   1.5800000e+03   2.8016667e-03
   1.5900000e+03   2.7808815e-03
   1.6000000e+03   2.7626672e-03
   1.6100000e+03   2.7479202e-03
   1.6200000e+03   2.7365859e-03
   1.6300000e+03   2.7279421e-03
   1.6400000e+03   2.7208930e-03
   1.6500000e+03   2.7147507e-03
   1.6600000e+03   2.7048650e-03
   1.6700000e+03   2.6883410e-03
   1.6800000e+03   2.6721397e-03
   1.6900000e+03   2.6602305e-03
   1.7000000e+03   2.6527267e-03
   1.7100000e+03   2.6474223e-03
   1.7200000e+03   2.6431583e-03
   1.7300000e+03   2.6390265e-03
   1.7400000e+03   2.6344489e-03
   1.7500000e+03   2.6287121e-03
   1.7600000e+03   2.6128894e-03
   1.7700000e+03   2.5960361e-03
   1.7800000e+03   2.5830528e-03
   1.7900000e+03   2.5706339e-03
   1.8000000e+03   2.5563060e-03
   1.8100000e+03   2.5397152e-03
   1.8200000e+03   2.5213054e-03
   1.8300000e+03   2.5008289e-03
   1.8400000e+03   2.4754824e-03
   1.8500000e+03   2.4479347e-03
   1.8600000e+03   2.4133075e-03
   1.8700000e+03   2.3757770e-03
   1.8800000e+03   2.3334895e-03
   1.8900000e+03   2.2962840e-03
   1.9000000e+03   2.2689249e-03
   1.9100000e+03   2.2496761e-03
   1.9200000e+03   2.2354970e-03
   1.9300000e+03   2.2272042e-03
   1.9400000e+03   2.2198206e-03
   1.9500000e+03   2.2093536e-03
   1.9600000e+03   2.2032872e-03
   1.9700000e+03   2.1991728e-03
   1.9800000e+03   2.1964502e-03
   1.9900000e+03   2.1938556e-03
   2.0000000e+03   2.1967830e-03
   2.0100000e+03   2.1824840e-03
   2.0200000e+03   2.1685945e-03
   2.0300000e+03   2.1553738e-03
   2.0400000e+03   2.1438052e-03
   2.0500000e+03   2.1364384e-03
   2.0600000e+03   2.1337542e-03
   2.0700000e+03   2.1370674e-03
   2.0800000e+03   2.1327934e-03
   2.0900000e+03   2.1285918e-03
   2.1000000e+03   2.1174028e-03
   2.1100000e+03   2.0964357e-03
   2.1200000e+03   2.0743297e-03
   2.1300000e+03   2.0569394e-03
   2.1400000e+03   2.0442799e-03
   2.1500000e+03   2.0343575e-03
   2.1600000e+03   2.0260205e-03
   2.1700000e+03   2.0221892e-03
   2.1800000e+03   2.0234296e-03
   2.1900000e+03   2.0276275e-03
   2.2000000e+03   2.0330118e-03
   2.2100000e+03   2.0384687e-03
   2.2200000e+03   2.0419166e-03
   2.2300000e+03   2.0418209e-03
   2.2400000e+03   2.0401113e-03
   2.2500000e+03   2.0416015e-03
   2.2600000e+03   2.0486218e-03
   2.2700000e+03   2.0589133e-03
   2.2800000e+03   2.0696343e-03
   2.2900000e+03   2.0773222e-03
   2.3000000e+03   2.0792685e-03
   2.3100000e+03   2.0746339e-03
   2.3200000e+03   2.0643850e-03
   2.3300000e+03   2.0505926e-03
   2.3400000e+03   2.0359102e-03
   2.3500000e+03   2.0182373e-03
   2.3600000e+03   1.9985747e-03
   2.3700000e+03   1.9809112e-03
   2.3800000e+03   1.9674353e-03
   2.3900000e+03   1.9571416e-03
   2.4000000e+03   1.9485933e-03
   2.4100000e+03   1.9367577e-03
   2.4200000e+03   1.9281040e-03
   2.4300000e+03   1.9200458e-03
   2.4400000e+03   1.9135724e-03
   2.4500000e+03   1.9093983e-03
   2.4600000e+03   1.9056365e-03
   2.4700000e+03   1.8999159e-03
   2.4800000e+03   1.8910954e-03
   2.4900000e+03   1.8827835e-03
   2.5000000e+03   1.8665287e-03
   2.5100000e+03   1.8522230e-03
   2.5200000e+03   1.8375921e-03
   2.5300000e+03   1.8229349e-03
   2.5400000e+03   1.8081960e-03
   2.5500000e+03   1.7930840e-03
   2.5600000e+03   1.7772891e-03
   2.5700000e+03   1.7607193e-03
   2.5800000e+03   1.7432715e-03
   2.5900000e+03   1.7257421e-03
   2.6000000e+03   1.7083695e-03
   2.6100000e+03   1.6912477e-03
   2.6200000e+03   1.6750661e-03
   2.6300000e+03   1.6596435e-03
   2.6400000e+03   1.6441556e-03
   2.6500000e+03   1.6279911e-03
   2.6600000e+03   1.6121405e-03
   2.6700000e+03   1.5974878e-03
   2.6800000e+03   1.5840292e-03
   2.6900000e+03   1.5716383e-03
   2.7000000e+03   1.5603917e-03
   2.7100000e+03   1.5503636e-03
   2.7200000e+03   1.5413773e-03
   2.7300000e+03   1.5329825e-03
   2.7400000e+03   1.5244916e-03
   2.7500000e+03   1.5160291e-03
   2.7600000e+03   1.5075503e-03
   2.7700000e+03   1.4991530e-03
   2.7800000e+03   1.4909884e-03
   2.7900000e+03   1.4832339e-03
   2.8000000e+03   1.4760681e-03
   2.8100000e+03   1.4698306e-03
   2.8200000e+03   1.4637054e-03
   2.8300000e+03   1.4592239e-03
   2.8400000e+03   1.4604023e-03
   2.8500000e+03   1.4560230e-03
   2.8600000e+03   1.4588478e-03
   2.8700000e+03   1.4621589e-03
   2.8800000e+03   1.4649480e-03
   2.8900000e+03   1.4669134e-03
   2.9000000e+03   1.4681048e-03
   2.9100000e+03   1.4674051e-03
   2.9200000e+03   1.4633198e-03
   2.9300000e+03   1.4567688e-03
   2.9400000e+03   1.4490927e-03
   2.9500000e+03   1.4408873e-03
   2.9600000e+03   1.4304437e-03
   2.9700000e+03   1.3848425e-03
   2.9800000e+03   1.3207145e-03
   2.9900000e+03   1.2721292e-03
   3.0000000e+03   1.2423836e-03
   3.0100000e+03   1.2219350e-03
   3.0200000e+03   1.2029883e-03
   3.0300000e+03   1.1857218e-03
   3.0400000e+03   1.1688589e-03
   3.0500000e+03   1.1516767e-03
   3.0600000e+03   1.1371886e-03
   3.0700000e+03   1.1278288e-03
   3.0800000e+03   1.1234168e-03
   3.0900000e+03   1.1220200e-03
   3.1000000e+03   1.1211521e-03
   3.1100000e+03   1.1190116e-03
   3.1200000e+03   1.1150769e-03
   3.1300000e+03   1.1098662e-03
   3.1400000e+03   1.1042554e-03
   3.1500000e+03   1.0989088e-03
   3.1600000e+03   1.0951968e-03
   3.1700000e+03   1.0933770e-03
   3.1800000e+03   1.0936852e-03
   3.1900000e+03   1.0880663e-03
   3.2000000e+03   1.0791930e-03
   3.2100000e+03   1.0696479e-03
   3.2200000e+03   1.0620444e-03
   3.2300000e+03   1.0573203e-03
   3.2400000e+03   1.0554995e-03
   3.2500000e+03   1.0564661e-03
   3.2600000e+03   1.0604028e-03
   3.2700000e+03   1.0654512e-03
   3.2800000e+03   1.0716043e-03
   3.2900000e+03   1.0789894e-03
   3.3000000e+03   1.0871479e-03
   3.3100000e+03   1.0961147e-03
   3.3200000e+03   1.1058730e-03
   3.3300000e+03   1.1164330e-03
   3.3400000e+03   1.1275393e-03
   3.3500000e+03   1.1390739e-03
   3.3600000e+03   1.1505475e-03
   3.3700000e+03   1.1614125e-03
   3.3800000e+03   1.1711414e-03
   3.3900000e+03   1.1794283e-03
   3.4000000e+03   1.1863737e-03
   3.4100000e+03   1.1924091e-03
   3.4200000e+03   1.1978892e-03
   3.4300000e+03   1.2034266e-03
   3.4400000e+03   1.2095061e-03
   3.4500000e+03   1.2162747e-03
   3.4600000e+03   1.2236426e-03
   3.4700000e+03   1.2310320e-03
   3.4800000e+03   1.2384134e-03
   3.4900000e+03   1.2456440e-03
   3.5000000e+03   1.2523248e-03
   3.5100000e+03   1.2585462e-03
   3.5200000e+03   1.2643953e-03
   3.5300000e+03   1.2697703e-03
   3.5400000e+03   1.2744910e-03
   3.5500000e+03   1.2784370e-03
   3.5600000e+03   1.2878416e-03
   3.5700000e+03   1.2830323e-03
   3.5800000e+03   1.2763141e-03
   3.5900000e+03   1.2713740e-03
   3.6000000e+03   1.2670908e-03
   3.6100000e+03   1.2634199e-03
   3.6200000e+03   1.2596281e-03
   3.6300000e+03   1.2549948e-03
   3.6400000e+03   1.2491575e-03
   3.6500000e+03   1.2421717e-03
   3.6600000e+03   1.2344520e-03
   3.6700000e+03   1.2265394e-03
   3.6800000e+03   1.2189355e-03
   3.6900000e+03   1.2116615e-03
   3.7000000e+03   1.2045154e-03
   3.7100000e+03   1.1973240e-03
   3.7200000e+03   1.1901583e-03
   3.7300000e+03   1.1831924e-03
   3.7400000e+03   1.1766058e-03
   3.7500000e+03   1.1704766e-03
   3.7600000e+03   1.1647673e-03
   3.7700000e+03   1.1593688e-03
   3.7800000e+03   1.1541534e-03
   3.7900000e+03   1.1490048e-03
   3.8000000e+03   1.1438221e-03
   3.8100000e+03   1.1385154e-03
   3.8200000e+03   1.1330031e-03
   3.8300000e+03   1.1272131e-03
   3.8400000e+03   1.1210841e-03
   3.8500000e+03   1.1145664e-03
   3.8600000e+03   1.1076203e-03
   3.8700000e+03   1.1002221e-03
   3.8800000e+03   1.0923581e-03
   3.8900000e+03   1.0840411e-03
   3.9000000e+03   1.0753232e-03
   3.9100000e+03   1.0658972e-03
   3.9200000e+03   1.0560139e-03
   3.9300000e+03   1.0459856e-03
   3.9400000e+03   1.0354217e-03
   3.9500000e+03   1.0234635e-03
   3.9600000e+03   1.0121555e-03
   3.9700000e+03   1.0026994e-03
   3.9800000e+03   9.9491396e-04
   3.9900000e+03   9.8689452e-04
   4.0000000e+03   9.7873809e-04
   4.0100000e+03   9.7113779e-04
   4.0200000e+03   9.6431464e-04
   4.0300000e+03   9.5806349e-04
   4.0400000e+03   9.5212970e-04
   4.0500000e+03   9.4640672e-04
   4.0600000e+03   9.4090453e-04
   4.0700000e+03   9.3566640e-04
   4.0800000e+03   9.3073629e-04
   4.0900000e+03   9.2616583e-04
   4.1000000e+03   9.2081790e-04
   4.1100000e+03   9.1450179e-04
   4.1200000e+03   9.0784326e-04
   4.1300000e+03   9.0136350e-04
   4.1400000e+03   8.9521281e-04
   4.1500000e+03   8.8944889e-04
   4.1600000e+03   8.8399058e-04
   4.1700000e+03   8.7863977e-04
   4.1800000e+03   8.7323244e-04
   4.1900000e+03   8.6777072e-04
   4.2000000e+03   8.6242400e-04
   4.2100000e+03   8.5745841e-04
   4.2200000e+03   8.5349235e-04
   4.2300000e+03   8.5036722e-04
   4.2400000e+03   8.4842560e-04
   4.2500000e+03   8.4757305e-04
   4.2600000e+03   8.4693519e-04
   4.2700000e+03   8.4652910e-04
   4.2800000e+03   8.4647598e-04
   4.2900000e+03   8.4672827e-04
   4.3000000e+03   8.4388716e-04
   4.3100000e+03   8.3781054e-04
   4.3200000e+03   8.3219875e-04
   4.3300000e+03   8.2858016e-04
   4.3400000e+03   8.2605685e-04
   4.3500000e+03   8.2380882e-04
   4.3600000e+03   8.2183268e-04
   4.3700000e+03   8.2036067e-04
   4.3800000e+03   8.2032623e-04
   4.3900000e+03   8.1873872e-04
   4.4000000e+03   8.1758559e-04
   4.4100000e+03   8.1642825e-04
   4.4200000e+03   8.1495387e-04
   4.4300000e+03   8.1047069e-04
   4.4400000e+03   8.0689616e-04
   4.4500000e+03   8.0613481e-04
   4.4600000e+03   8.0400672e-04
   4.4700000e+03   8.0227076e-04
   4.4800000e+03   8.0073711e-04
   4.4900000e+03   7.9976451e-04
   4.5000000e+03   7.9980090e-04
   4.5100000e+03   8.0078542e-04
   4.5200000e+03   8.0242911e-04
   4.5300000e+03   8.0446902e-04
   4.5400000e+03   8.0680589e-04
   4.5500000e+03   8.0948508e-04
   4.5600000e+03   8.1260052e-04
   4.5700000e+03   8.1621638e-04
   4.5800000e+03   8.2034405e-04
   4.5900000e+03   8.2500946e-04
   4.6000000e+03   8.3247414e-04
   4.6100000e+03   8.3428721e-04
   4.6200000e+03   8.3967255e-04
   4.6300000e+03   8.4555673e-04
   4.6400000e+03   8.5061337e-04
   4.6500000e+03   8.5404616e-04
   4.6600000e+03   8.5593314e-04
   4.6700000e+03   8.5667541e-04
   4.6800000e+03   8.5782926e-04
   4.6900000e+03   8.5591145e-04
   4.7000000e+03   8.5476692e-04
   4.7100000e+03   8.5364513e-04
   4.7200000e+03   8.5261773e-04
   4.7300000e+03   8.5169258e-04
   4.7400000e+03   8.5086242e-04
   4.7500000e+03   8.5014153e-04
   4.7600000e+03   8.4955792e-04
   4.7700000e+03   8.4912941e-04
   4.7800000e+03   8.4884868e-04
   4.7900000e+03   8.4868875e-04
   4.8000000e+03   8.4862740e-04
   4.8100000e+03   8.4855809e-04
   4.8200000e+03   8.4860127e-04
   4.8300000e+03   8.4876621e-04
   4.8400000e+03   8.4907422e-04
   4.8500000e+03   8.4951474e-04
   4.8600000e+03   8.5004433e-04
   4.8700000e+03   8.5059627e-04
   4.8800000e+03   8.5098777e-04
   4.8900000e+03   8.4980334e-04
   4.9000000e+03   8.4852713e-04
   4.9100000e+03   8.4699053e-04
   4.9200000e+03   8.4236481e-04
   4.9300000e+03   8.3744075e-04
   4.9400000e+03   8.3376601e-04
   4.9500000e+03   8.3143270e-04
   4.9600000e+03   8.2988128e-04
   4.9700000e+03   8.2839219e-04
   4.9800000e+03   8.2636164e-04
   4.9900000e+03   8.2347564e-04
   5.0000000e+03   8.1975019e-04
   5.0100000e+03   8.1541921e-04
   5.0200000e+03   8.1075737e-04
   5.0300000e+03   8.0595082e-04
   5.0400000e+03   8.0106436e-04
   5.0500000e+03   7.9607897e-04
   5.0600000e+03   7.9097335e-04
   5.0700000e+03   7.8573617e-04
   5.0800000e+03   7.8040443e-04
   5.0900000e+03   7.7498151e-04
   5.1000000e+03   7.6947336e-04
   5.1100000e+03   7.6391474e-04
   5.1200000e+03   7.5834603e-04
   5.1300000e+03   7.5267453e-04
   5.1400000e+03   7.4708775e-04
   5.1500000e+03   7.4162481e-04
   5.1600000e+03   7.3630962e-04
   5.1700000e+03   7.3115003e-04
   5.1800000e+03   7.2616162e-04
   5.1900000e+03   7.2136898e-04
   5.2000000e+03   7.1679125e-04
   5.2100000e+03   7.1242529e-04
   5.2200000e+03   7.0824418e-04
   5.2300000e+03   7.0443079e-04
   5.2400000e+03   7.0006122e-04
   5.2500000e+03   6.9565815e-04
   5.2600000e+03   6.9155707e-04
   5.2700000e+03   6.8743186e-04
   5.2800000e+03   6.8287127e-04
   5.2900000e+03   6.7860413e-04
   5.3000000e+03   6.7502249e-04
   5.3100000e+03   6.7105134e-04
   5.3200000e+03   6.6637084e-04
   5.3300000e+03   6.6237362e-04
   5.3400000e+03   6.5957164e-04
   5.3500000e+03   6.5747582e-04
   5.3600000e+03   6.5549470e-04
   5.3700000e+03   6.5349989e-04
   5.3800000e+03   6.5163501e-04
   5.3900000e+03   6.4989579e-04
   5.4000000e+03   6.4720488e-04
   5.4100000e+03   6.4442112e-04
   5.4200000e+03   6.4214334e-04
   5.4300000e+03   6.4029941e-04
   5.4400000e+03   6.3859283e-04
   5.4500000e+03   6.3684762e-04
   5.4600000e+03   6.3506539e-04
   5.4700000e+03   6.3331729e-04
   5.4800000e+03   6.3166494e-04
   5.4900000e+03   6.3013721e-04
   5.5000000e+03   6.2873435e-04
   5.5100000e+03   6.2743808e-04
   5.5200000e+03   6.2622396e-04
   5.5300000e+03   6.2507319e-04
   5.5400000e+03   6.2397771e-04
   5.5500000e+03   6.2293693e-04
   5.5600000e+03   6.2195087e-04
   5.5700000e+03   6.2101609e-04
   5.5800000e+03   6.2012716e-04
   5.5900000e+03   6.1928156e-04
   5.6000000e+03   6.1848465e-04
   5.6100000e+03   6.1775217e-04
   5.6200000e+03   6.1710943e-04
   5.6300000e+03   6.1658776e-04
   5.6400000e+03   6.1621945e-04
   5.6500000e+03   6.1603254e-04
   5.6600000e+03   6.1604668e-04
   5.6700000e+03   6.1627064e-04
   5.6800000e+03   6.1670158e-04
   5.6900000e+03   6.1732579e-04
   5.7000000e+03   6.1812048e-04
   5.7100000e+03   6.1905610e-04
   5.7200000e+03   6.2009888e-04
   5.7300000e+03   6.2121334e-04
   5.7400000e+03   6.2236461e-04
   5.7500000e+03   6.2352031e-04
   5.7600000e+03   6.2465189e-04
   5.7700000e+03   6.2573545e-04
   5.7800000e+03   6.2675198e-04
   5.7900000e+03   6.2768713e-04
   5.8000000e+03   6.2853071e-04
   5.8100000e+03   6.2927600e-04
   5.8200000e+03   6.2991901e-04
   5.8300000e+03   6.3045795e-04
   5.8400000e+03   6.3089276e-04
   5.8500000e+03   6.3122500e-04
   5.8600000e+03   6.3116288e-04
   5.8700000e+03   6.3088907e-04
   5.8800000e+03   6.3077666e-04
   5.8900000e+03   6.3077166e-04
   5.9000000e+03   6.3070292e-04
   5.9100000e+03   6.3058742e-04
   5.9200000e+03   6.3050881e-04
   5.9300000e+03   6.3008646e-04
   5.9400000e+03   6.2963081e-04
   5.9500000e+03   6.2942260e-04
   5.9600000e+03   6.2945024e-04
   5.9700000e+03   6.2958973e-04
   5.9800000e+03   6.2980154e-04
   5.9900000e+03   6.3012741e-04
   6.0000000e+03   6.3062744e-04
   6.0100000e+03   6.3133892e-04
   6.0200000e+03   6.3226419e-04
   6.0300000e+03   6.3566727e-04
   6.0400000e+03   6.3401230e-04
   6.0500000e+03   6.3258315e-04
   6.0600000e+03   6.3179746e-04
   6.0700000e+03   6.3166497e-04
   6.0800000e+03   6.3206661e-04
   6.0900000e+03   6.3255018e-04
   6.1000000e+03   6.3250330e-04
   6.1100000e+03   6.3207071e-04
   6.1200000e+03   6.3145755e-04
   6.1300000e+03   6.3086821e-04
   6.1400000e+03   6.3040491e-04
   6.1500000e+03   6.3007302e-04
   6.1600000e+03   6.2980437e-04
   6.1700000e+03   6.2956899e-04
   6.1800000e+03   6.2932499e-04
   6.1900000e+03   6.2904004e-04
   6.2000000e+03   6.2875879e-04
   6.2100000e+03   6.2855569e-04
   6.2200000e+03   6.2861951e-04
   6.2300000e+03   6.2780243e-04
   6.2400000e+03   6.2716811e-04
   6.2500000e+03   6.2669684e-04
   6.2600000e+03   6.2644161e-04
   6.2700000e+03   6.2630287e-04
   6.2800000e+03   6.2613628e-04
   6.2900000e+03   6.2581954e-04
   6.3000000e+03   6.2526124e-04
   6.3100000e+03   6.2451184e-04
   6.3200000e+03   6.2362422e-04
   6.3300000e+03   6.2262397e-04
   6.3400000e+03   6.2128537e-04
   6.3500000e+03   6.1879294e-04
   6.3600000e+03   6.1603007e-04
   6.3700000e+03   6.1322061e-04
   6.3800000e+03   6.0982114e-04
   6.3900000e+03   6.0647643e-04
   6.4000000e+03   6.0345795e-04
   6.4100000e+03   6.0066746e-04
   6.4200000e+03   5.9799146e-04
   6.4300000e+03   5.9536266e-04
   6.4400000e+03   5.9272507e-04
   6.4500000e+03   5.9003364e-04
   6.4600000e+03   5.8718614e-04
   6.4700000e+03   5.8426664e-04
   6.4800000e+03   5.8135015e-04
   6.4900000e+03   5.7843747e-04
   6.5000000e+03   5.7550699e-04
   6.5100000e+03   5.7254719e-04
   6.5200000e+03   5.6955416e-04
   6.5300000e+03   5.6651902e-04
   6.5400000e+03   5.6342721e-04
   6.5500000e+03   5.6025687e-04
   6.5600000e+03   5.5700089e-04
   6.5700000e+03   5.5364816e-04
   6.5800000e+03   5.5018672e-04
   6.5900000e+03   5.4660835e-04
   6.6000000e+03   5.4291359e-04
   6.6100000e+03   5.3911287e-04
   6.6200000e+03   5.3522330e-04
   6.6300000e+03   5.3126390e-04
   6.6400000e+03   5.2725203e-04
   6.6500000e+03   5.2320245e-04
   6.6600000e+03   5.1912786e-04
   6.6700000e+03   5.1503969e-04
   6.6800000e+03   5.1094824e-04
   6.6900000e+03   5.0686232e-04
   6.7000000e+03   5.0278917e-04
   6.7100000e+03   4.9873531e-04
   6.7200000e+03   4.9470805e-04
   6.7300000e+03   4.9071732e-04
   6.7400000e+03   4.8677686e-04
   6.7500000e+03   4.8290457e-04
   6.7600000e+03   4.7912194e-04
   6.7700000e+03   4.7545272e-04
   6.7800000e+03   4.7192158e-04
   6.7900000e+03   4.6855280e-04
   6.8000000e+03   4.6536940e-04
   6.8100000e+03   4.6239259e-04
   6.8200000e+03   4.5964164e-04
   6.8300000e+03   4.5713386e-04
   6.8400000e+03   4.5488474e-04
   6.8500000e+03   4.5290806e-04
   6.8600000e+03   4.5121573e-04
   6.8700000e+03   4.4981757e-04
   6.8800000e+03   4.4872074e-04
   6.8900000e+03   4.4792908e-04
   6.9000000e+03   4.4744252e-04
   6.9100000e+03   4.4725645e-04
   6.9200000e+03   4.4736146e-04
   6.9300000e+03   4.4774331e-04
   6.9400000e+03   4.4838323e-04
   6.9500000e+03   4.5173435e-04
   6.9600000e+03   4.4978440e-04
   6.9700000e+03   4.4945894e-04
   6.9800000e+03   4.4970206e-04
   6.9900000e+03   4.5052391e-04
   7.0000000e+03   4.5182424e-04
   7.0100000e+03   4.5337966e-04
   7.0200000e+03   4.5513874e-04
   7.0300000e+03   4.5610101e-04
   7.0400000e+03   4.5731391e-04
   7.0500000e+03   4.5870050e-04
   7.0600000e+03   4.6032170e-04
   7.0700000e+03   4.6212414e-04
   7.0800000e+03   4.6399104e-04
   7.0900000e+03   4.6583683e-04
   7.1000000e+03   4.6762180e-04
   7.1100000e+03   4.6934723e-04
   7.1200000e+03   4.7103787e-04
   7.1300000e+03   4.7272243e-04
   7.1400000e+03   4.7442408e-04
   7.1500000e+03   4.7615916e-04
   7.1600000e+03   4.7793959e-04
   7.1700000e+03   4.7977504e-04
   7.1800000e+03   4.8167338e-04
   7.1900000e+03   4.8363973e-04
   7.2000000e+03   4.8567539e-04
   7.2100000e+03   4.8777744e-04
   7.2200000e+03   4.8993909e-04
   7.2300000e+03   4.9215049e-04
   7.2400000e+03   4.9439960e-04
   7.2500000e+03   4.9667283e-04
   7.2600000e+03   4.9895473e-04
   7.2700000e+03   5.0122990e-04
   7.2800000e+03   5.0348210e-04
   7.2900000e+03   5.0569421e-04
   7.3000000e+03   5.0784900e-04
   7.3100000e+03   5.0992970e-04
   7.3200000e+03   5.1192035e-04
   7.3300000e+03   5.1380610e-04
   7.3400000e+03   5.1557301e-04
   7.3500000e+03   5.1720874e-04
   7.3600000e+03   5.1870209e-04
   7.3700000e+03   5.2004267e-04
   7.3800000e+03   5.2122090e-04
   7.3900000e+03   5.2223162e-04
   7.4000000e+03   5.2303577e-04
   7.4100000e+03   5.2363588e-04
   7.4200000e+03   5.2405471e-04
   7.4300000e+03   5.2431150e-04
   7.4400000e+03   5.2441441e-04
   7.4500000e+03   5.2429820e-04
   7.4600000e+03   5.2403101e-04
   7.4700000e+03   5.2362956e-04
   7.4800000e+03   5.2305727e-04
   7.4900000e+03   5.2228937e-04
   7.5000000e+03   5.2134171e-04
   7.5100000e+03   5.2022336e-04
   7.5200000e+03   5.1896341e-04
   7.5300000e+03   5.1759928e-04
   7.5400000e+03   5.1615743e-04
   7.5500000e+03   5.1464882e-04
   7.5600000e+03   5.1307353e-04
   7.5700000e+03   5.1142932e-04
   7.5800000e+03   5.0971667e-04
   7.5900000e+03   5.0793813e-04
   7.6000000e+03   5.0609497e-04
   7.6100000e+03   5.0418515e-04
   7.6200000e+03   5.0220391e-04
   7.6300000e+03   5.0014611e-04
   7.6400000e+03   4.9800816e-04
   7.6500000e+03   4.9578876e-04
   7.6600000e+03   4.9344722e-04
   7.6700000e+03   4.9092152e-04
   7.6800000e+03   4.8827141e-04
   7.6900000e+03   4.8552089e-04
   7.7000000e+03   4.8263857e-04
   7.7100000e+03   4.7960401e-04
   7.7200000e+03   4.7642508e-04
   7.7300000e+03   4.7312178e-04
   7.7400000e+03   4.6971007e-04
   7.7500000e+03   4.6619324e-04
   7.7600000e+03   4.6257163e-04
   7.7700000e+03   4.5883606e-04
   7.7800000e+03   4.5497279e-04
   7.7900000e+03   4.5096910e-04
   7.8000000e+03   4.4681893e-04
   7.8100000e+03   4.4252549e-04
   7.8200000e+03   4.3810042e-04
   7.8300000e+03   4.3356111e-04
   7.8400000e+03   4.2892858e-04
   7.8500000e+03   4.2422661e-04
   7.8600000e+03   4.1948168e-04
   7.8700000e+03   4.1472259e-04
   7.8800000e+03   4.0997934e-04
   7.8900000e+03   4.0528165e-04
   7.9000000e+03   4.0065767e-04
   7.9100000e+03   3.9613350e-04
   7.9200000e+03   3.9173336e-04
   7.9300000e+03   3.8748012e-04
   7.9400000e+03   3.8339575e-04
   7.9500000e+03   3.7950124e-04
   7.9600000e+03   3.7581597e-04
   7.9700000e+03   3.7235690e-04
   7.9800000e+03   3.6913753e-04
   7.9900000e+03   3.6616722e-04
   8.0000000e+03   3.6345077e-04
   8.0100000e+03   3.6098855e-04
   8.0200000e+03   3.5877691e-04
   8.0300000e+03   3.5680895e-04
   8.0400000e+03   3.5507549e-04
   8.0500000e+03   3.5356610e-04
   8.0600000e+03   3.5226998e-04
   8.0700000e+03   3.5117667e-04
   8.0800000e+03   3.5027653e-04
   8.0900000e+03   3.4956089e-04
   8.1000000e+03   3.4902209e-04
   8.1100000e+03   3.4865329e-04
   8.1200000e+03   3.4844833e-04
   8.1300000e+03   3.4840160e-04
   8.1400000e+03   3.4850789e-04
   8.1500000e+03   3.4876243e-04
   8.1600000e+03   3.4916085e-04
   8.1700000e+03   3.4969923e-04
   8.1800000e+03   3.5037415e-04
   8.1900000e+03   3.5118266e-04
   8.2000000e+03   3.5212223e-04
   8.2100000e+03   3.5319064e-04
   8.2200000e+03   3.5438589e-04
   8.2300000e+03   3.5570598e-04
   8.2400000e+03   3.5714881e-04
   8.2500000e+03   3.5871198e-04
   8.2600000e+03   3.6039273e-04
   8.2700000e+03   3.6218779e-04
   8.2800000e+03   3.6409334e-04
   8.2900000e+03   3.6610497e-04
   8.3000000e+03   3.6821763e-04
   8.3100000e+03   3.7042557e-04
   8.3200000e+03   3.7272237e-04
   8.3300000e+03   3.7510086e-04
   8.3400000e+03   3.7755311e-04
   8.3500000e+03   3.8007040e-04
   8.3600000e+03   3.8264323e-04
   8.3700000e+03   3.8526133e-04
   8.3800000e+03   3.8791371e-04
   8.3900000e+03   3.9058876e-04
   8.4000000e+03   3.9327432e-04
   8.4100000e+03   3.9595786e-04
   8.4200000e+03   3.9862660e-04
   8.4300000e+03   4.0126771e-04
   8.4400000e+03   4.0386843e-04
   8.4500000e+03   4.0641633e-04
   8.4600000e+03   4.0889937e-04
   8.4700000e+03   4.1130613e-04
   8.4800000e+03   4.1362587e-04
   8.4900000e+03   4.1584867e-04
   8.5000000e+03   4.1796548e-04
   8.5100000e+03   4.1996820e-04
   8.5200000e+03   4.2184968e-04
   8.5300000e+03   4.2360373e-04
   8.5400000e+03   4.2522514e-04
   8.5500000e+03   4.2670961e-04
   8.5600000e+03   4.2808450e-04
   8.5700000e+03   4.2979753e-04
   8.5800000e+03   4.2948488e-04
   8.5900000e+03   4.2947156e-04
   8.6000000e+03   4.2950567e-04
   8.6100000e+03   4.2971870e-04
   8.6200000e+03   4.3001860e-04
   8.6300000e+03   4.3024800e-04
   8.6400000e+03   4.3029765e-04
   8.6500000e+03   4.3014562e-04
   8.6600000e+03   4.2978423e-04
   8.6700000e+03   4.2927006e-04
   8.6800000e+03   4.2865189e-04
   8.6900000e+03   4.2798500e-04
   8.7000000e+03   4.2730955e-04
   8.7100000e+03   4.2663725e-04
   8.7200000e+03   4.2594019e-04
   8.7300000e+03   4.2518238e-04
   8.7400000e+03   4.2435068e-04
   8.7500000e+03   4.2341324e-04
   8.7600000e+03   4.2233796e-04
   8.7700000e+03   4.2112329e-04
   8.7800000e+03   4.1979801e-04
   8.7900000e+03   4.1839979e-04
   8.8000000e+03   4.1695153e-04
   8.8100000e+03   4.1545571e-04
   8.8200000e+03   4.1390021e-04
   8.8300000e+03   4.1226849e-04
   8.8400000e+03   4.1054805e-04
   8.8500000e+03   4.0873431e-04
   8.8600000e+03   4.0682981e-04
   8.8700000e+03   4.0484089e-04
   8.8800000e+03   4.0277418e-04
   8.8900000e+03   4.0063471e-04
   8.9000000e+03   3.9842582e-04
   8.9100000e+03   3.9615007e-04
   8.9200000e+03   3.9356327e-04
   8.9300000e+03   3.9080519e-04
   8.9400000e+03   3.8798319e-04
   8.9500000e+03   3.8499990e-04
   8.9600000e+03   3.8173511e-04
   8.9700000e+03   3.7819785e-04
   8.9800000e+03   3.7448439e-04
   8.9900000e+03   3.7068830e-04
   9.0000000e+03   3.6685812e-04
   9.0100000e+03   3.6300333e-04
   9.0200000e+03   3.5911456e-04
   9.0300000e+03   3.5517989e-04
   9.0400000e+03   3.5119576e-04
   9.0500000e+03   3.4717301e-04
   9.0600000e+03   3.4313663e-04
   9.0700000e+03   3.3911971e-04
   9.0800000e+03   3.3515544e-04
   9.0900000e+03   3.3127152e-04
   9.1000000e+03   3.2748873e-04
   9.1100000e+03   3.2382272e-04
   9.1200000e+03   3.2028691e-04
   9.1300000e+03   3.1689487e-04
   9.1400000e+03   3.1366130e-04
   9.1500000e+03   3.1060148e-04
   9.1600000e+03   3.0772997e-04
   9.1700000e+03   3.0505895e-04
   9.1800000e+03   3.0259707e-04
   9.1900000e+03   3.0034898e-04
   9.2000000e+03   2.9831553e-04
   9.2100000e+03   2.9649438e-04
   9.2200000e+03   2.9488062e-04
   9.2300000e+03   2.9346727e-04
   9.2400000e+03   2.9224570e-04
   9.2500000e+03   2.9120582e-04
   9.2600000e+03   2.9033643e-04
   9.2700000e+03   2.8962571e-04
   9.2800000e+03   2.8906178e-04
   9.2900000e+03   2.8863341e-04
   9.3000000e+03   2.8833065e-04
   9.3100000e+03   2.8814535e-04
   9.3200000e+03   2.8807144e-04
   9.3300000e+03   2.8810499e-04
   9.3400000e+03   2.8824414e-04
   9.3500000e+03   2.8848881e-04
   9.3600000e+03   2.8884043e-04
   9.3700000e+03   2.8930151e-04
   9.3800000e+03   2.8987527e-04
   9.3900000e+03   2.9056528e-04
   9.4000000e+03   2.9135722e-04
   9.4100000e+03   2.9227253e-04
   9.4200000e+03   2.9325057e-04
   9.4300000e+03   2.9434122e-04
   9.4400000e+03   2.9549464e-04
   9.4500000e+03   2.9679232e-04
   9.4600000e+03   2.9830374e-04
   9.4700000e+03   3.0004484e-04
   9.4800000e+03   3.0197626e-04
   9.4900000e+03   3.0393741e-04
   9.5000000e+03   3.0599620e-04
   9.5100000e+03   3.0816277e-04
   9.5200000e+03   3.1036472e-04
   9.5300000e+03   3.1253903e-04
   9.5400000e+03   3.1467649e-04
   9.5500000e+03   3.1680095e-04
   9.5600000e+03   3.1893290e-04
   9.5700000e+03   3.2107454e-04
   9.5800000e+03   3.2321338e-04
   9.5900000e+03   3.2534720e-04
   9.6000000e+03   3.2742686e-04
   9.6100000e+03   3.2941963e-04
   9.6200000e+03   3.3139059e-04
   9.6300000e+03   3.3336832e-04
   9.6400000e+03   3.3535522e-04
   9.6500000e+03   3.3733413e-04
   9.6600000e+03   3.3927518e-04
   9.6700000e+03   3.4116846e-04
   9.6800000e+03   3.4299865e-04
   9.6900000e+03   3.4475432e-04
   9.7000000e+03   3.4642456e-04
   9.7100000e+03   3.4799933e-04
   9.7200000e+03   3.4947070e-04
   9.7300000e+03   3.5083385e-04
   9.7400000e+03   3.5208723e-04
   9.7500000e+03   3.5323194e-04
   9.7600000e+03   3.5427067e-04
   9.7700000e+03   3.5520656e-04
   9.7800000e+03   3.5604238e-04
   9.7900000e+03   3.5678002e-04
   9.8000000e+03   3.5742024e-04
   9.8100000e+03   3.5796264e-04
   9.8200000e+03   3.5840574e-04
   9.8300000e+03   3.5874716e-04
   9.8400000e+03   3.5898392e-04
   9.8500000e+03   3.5911718e-04
   9.8600000e+03   3.5951520e-04
   9.8700000e+03   3.5869159e-04
   9.8800000e+03   3.5814879e-04
   9.8900000e+03   3.5754323e-04
   9.9000000e+03   3.5690700e-04
   9.9100000e+03   3.5622175e-04
   9.9200000e+03   3.5545978e-04
   9.9300000e+03   3.5460504e-04
   9.9400000e+03   3.5365739e-04
   9.9500000e+03   3.5262540e-04
   9.9600000e+03   3.5151648e-04
   9.9700000e+03   3.5033044e-04
   9.9800000e+03   3.4905898e-04
   9.9900000e+03   3.4768962e-04
   1.0000000e+04   3.4620800e-04
   1.0010000e+04   3.4461265e-04
   1.0020000e+04   3.4290626e-04
   1.0030000e+04   3.4116622e-04
   1.0040000e+04   3.3931603e-04
   1.0050000e+04   3.3697962e-04
   1.0060000e+04   3.3465957e-04
   1.0070000e+04   3.3231955e-04
   1.0080000e+04   3.3000600e-04
   1.0090000e+04   3.2772158e-04
   1.0100000e+04   3.2544609e-04
   1.0110000e+04   3.2316003e-04
   1.0120000e+04   3.2085473e-04
   1.0130000e+04   3.1853106e-04
   1.0140000e+04   3.1619222e-04
   1.0150000e+04   3.1383679e-04
   1.0160000e+04   3.1145401e-04
   1.0170000e+04   3.0904537e-04
   1.0180000e+04   3.0660313e-04
   1.0190000e+04   3.0416443e-04
   1.0200000e+04   3.0171972e-04
   1.0210000e+04   2.9923405e-04
   1.0220000e+04   2.9667376e-04
   1.0230000e+04   2.9402994e-04
   1.0240000e+04   2.9132357e-04
   1.0250000e+04   2.8859342e-04
   1.0260000e+04   2.8587857e-04
   1.0270000e+04   2.8320728e-04
   1.0280000e+04   2.8068416e-04
   1.0290000e+04   2.7827929e-04
   1.0300000e+04   2.7616679e-04
   1.0310000e+04   2.7412585e-04
   1.0320000e+04   2.7111722e-04
   1.0330000e+04   2.6761641e-04
   1.0340000e+04   2.6432225e-04
   1.0350000e+04   2.6143690e-04
   1.0360000e+04   2.5883963e-04
   1.0370000e+04   2.5641361e-04
   1.0380000e+04   2.5414132e-04
   1.0390000e+04   2.5202697e-04
   1.0400000e+04   2.5004794e-04
   1.0410000e+04   2.4816960e-04
   1.0420000e+04   2.4637463e-04
   1.0430000e+04   2.4466719e-04
   1.0440000e+04   2.4305799e-04
   1.0450000e+04   2.4155156e-04
   1.0460000e+04   2.4014387e-04
   1.0470000e+04   2.3882530e-04
   1.0480000e+04   2.3758372e-04
   1.0490000e+04   2.3640708e-04
   1.0500000e+04   2.3528647e-04
   1.0510000e+04   2.3421945e-04
   1.0520000e+04   2.3321227e-04
   1.0530000e+04   2.3228007e-04
   1.0540000e+04   2.3148307e-04
   1.0550000e+04   2.3077804e-04
   1.0560000e+04   2.3016568e-04
   1.0570000e+04   2.2948844e-04
   1.0580000e+04   2.2902340e-04
   1.0590000e+04   2.2889689e-04
   1.0600000e+04   2.2855694e-04
   1.0610000e+04   2.2836909e-04
   1.0620000e+04   2.2866181e-04
   1.0630000e+04   2.2937344e-04
   1.0640000e+04   2.3030019e-04
   1.0650000e+04   2.3133830e-04
   1.0660000e+04   2.3250556e-04
   1.0670000e+04   2.3383834e-04
   1.0680000e+04   2.3533393e-04
   1.0690000e+04   2.3695828e-04
   1.0700000e+04   2.3867312e-04
   1.0710000e+04   2.4044885e-04
   1.0720000e+04   2.4226415e-04
   1.0730000e+04   2.4410338e-04
   1.0740000e+04   2.4595554e-04
   1.0750000e+04   2.4781303e-04
   1.0760000e+04   2.4966942e-04
   1.0770000e+04   2.5151775e-04
   1.0780000e+04   2.5335023e-04
   1.0790000e+04   2.5515887e-04
   1.0800000e+04   2.5693612e-04
   1.0810000e+04   2.5867511e-04
   1.0820000e+04   2.6036988e-04
   1.0830000e+04   2.6201587e-04
   1.0840000e+04   2.6361059e-04
   1.0850000e+04   2.6515423e-04
   1.0860000e+04   2.6664982e-04
   1.0870000e+04   2.6810306e-04
   1.0880000e+04   2.6952159e-04
   1.0890000e+04   2.7091406e-04
   1.0900000e+04   2.7228907e-04
   1.0910000e+04   2.7365423e-04
   1.0920000e+04   2.7503541e-04
   1.0930000e+04   2.7728330e-04
   1.0940000e+04   2.7702228e-04
   1.0950000e+04   2.7745434e-04
   1.0960000e+04   2.7808749e-04
   1.0970000e+04   2.7903684e-04
   1.0980000e+04   2.8019893e-04
   1.0990000e+04   2.8143250e-04
   1.1000000e+04   2.8262669e-04
   1.1010000e+04   2.8373907e-04
   1.1020000e+04   2.8477052e-04
   1.1030000e+04   2.8577637e-04
   1.1040000e+04   2.8662782e-04
   1.1050000e+04   2.8748105e-04
   1.1060000e+04   2.8837753e-04
   1.1070000e+04   2.8933190e-04
   1.1080000e+04   2.9030797e-04
   1.1090000e+04   2.9123596e-04
   1.1100000e+04   2.9205444e-04
   1.1110000e+04   2.9274615e-04
   1.1120000e+04   2.9331296e-04
   1.1130000e+04   2.9375886e-04
   1.1140000e+04   2.9410553e-04
   1.1150000e+04   2.9436132e-04
   1.1160000e+04   2.9450075e-04
   1.1170000e+04   2.9448922e-04
   1.1180000e+04   2.9430893e-04
   1.1190000e+04   2.9396308e-04
   1.1200000e+04   2.9345611e-04
   1.1210000e+04   2.9280328e-04
   1.1220000e+04   2.9201204e-04
   1.1230000e+04   2.9106796e-04
   1.1240000e+04   2.8996013e-04
   1.1250000e+04   2.8869805e-04
   1.1260000e+04   2.8730682e-04
   1.1270000e+04   2.8581393e-04
   1.1280000e+04   2.8423954e-04
   1.1290000e+04   2.8259404e-04
   1.1300000e+04   2.8088083e-04
   1.1310000e+04   2.7910163e-04
   1.1320000e+04   2.7726117e-04
   1.1330000e+04   2.7536935e-04
   1.1340000e+04   2.7344043e-04
   1.1350000e+04   2.7149020e-04
   1.1360000e+04   2.6953279e-04
   1.1370000e+04   2.6757844e-04
   1.1380000e+04   2.6563283e-04
   1.1390000e+04   2.6369766e-04
   1.1400000e+04   2.6177193e-04
   1.1410000e+04   2.5985342e-04
   1.1420000e+04   2.5793992e-04
   1.1430000e+04   2.5603013e-04
   1.1440000e+04   2.5412409e-04
   1.1450000e+04   2.5222337e-04
   1.1460000e+04   2.5033100e-04
   1.1470000e+04   2.4845130e-04
   1.1480000e+04   2.4630945e-04
   1.1490000e+04   2.4414342e-04
   1.1500000e+04   2.4204622e-04
   1.1510000e+04   2.3978930e-04
   1.1520000e+04   2.3723733e-04
   1.1530000e+04   2.3450069e-04
   1.1540000e+04   2.3172248e-04
   1.1550000e+04   2.2897434e-04
   1.1560000e+04   2.2628310e-04
   1.1570000e+04   2.2363522e-04
   1.1580000e+04   2.2099376e-04
   1.1590000e+04   2.1835353e-04
   1.1600000e+04   2.1572036e-04
   1.1610000e+04   2.1309874e-04
   1.1620000e+04   2.1050699e-04
   1.1630000e+04   2.0798144e-04
   1.1640000e+04   2.0555825e-04
   1.1650000e+04   2.0326072e-04
   1.1660000e+04   2.0109759e-04
   1.1670000e+04   1.9906952e-04
   1.1680000e+04   1.9717706e-04
   1.1690000e+04   1.9542544e-04
   1.1700000e+04   1.9382527e-04
   1.1710000e+04   1.9239004e-04
   1.1720000e+04   1.9113232e-04
   1.1730000e+04   1.9006045e-04
   1.1740000e+04   1.8917688e-04
   1.1750000e+04   1.8847822e-04
   1.1760000e+04   1.8795650e-04
   1.1770000e+04   1.8760081e-04
   1.1780000e+04   1.8739872e-04
   1.1790000e+04   1.8733749e-04
   1.1800000e+04   1.8740474e-04
   1.1810000e+04   1.8758905e-04
   1.1820000e+04   1.8788024e-04
   1.1830000e+04   1.8826964e-04
   1.1840000e+04   1.8877509e-04
   1.1850000e+04   1.9021304e-04
   1.1860000e+04   1.8937806e-04
   1.1870000e+04   1.8947159e-04
   1.1880000e+04   1.8982205e-04
   1.1890000e+04   1.9049388e-04
   1.1900000e+04   1.9140982e-04
   1.1910000e+04   1.9246842e-04
   1.1920000e+04   1.9361041e-04
   1.1930000e+04   1.9483031e-04
   1.1940000e+04   1.9615300e-04
   1.1950000e+04   1.9760142e-04
   1.1960000e+04   1.9920242e-04
   1.1970000e+04   2.0098418e-04
   1.1980000e+04   2.0222196e-04
   1.1990000e+04   2.0366931e-04
   1.2000000e+04   2.0520702e-04
   1.2010000e+04   2.0685559e-04
   1.2020000e+04   2.0858598e-04
   1.2030000e+04   2.1035932e-04
   1.2040000e+04   2.1215064e-04
   1.2050000e+04   2.1395261e-04
   1.2060000e+04   2.1576688e-04
   1.2070000e+04   2.1759332e-04
   1.2080000e+04   2.1942373e-04
   1.2090000e+04   2.2124177e-04
   1.2100000e+04   2.2302365e-04
   1.2110000e+04   2.2474422e-04
   1.2120000e+04   2.2639377e-04
   1.2130000e+04   2.2795727e-04
   1.2140000e+04   2.2942518e-04
   1.2150000e+04   2.3079226e-04
   1.2160000e+04   2.3205743e-04
   1.2170000e+04   2.3322282e-04
   1.2180000e+04   2.3429231e-04
   1.2190000e+04   2.3527014e-04
   1.2200000e+04   2.3616003e-04
   1.2210000e+04   2.3696486e-04
   1.2220000e+04   2.3768665e-04
   1.2230000e+04   2.3832685e-04
   1.2240000e+04   2.3888653e-04
   1.2250000e+04   2.3936652e-04
   1.2260000e+04   2.3976753e-04
   1.2270000e+04   2.4009016e-04
   1.2280000e+04   2.4033494e-04
   1.2290000e+04   2.4050237e-04
   1.2300000e+04   2.4105453e-04
   1.2310000e+04   2.4079150e-04
   1.2320000e+04   2.4009156e-04
   1.2330000e+04   2.3962871e-04
   1.2340000e+04   2.3916769e-04
   1.2350000e+04   2.3871754e-04
   1.2360000e+04   2.3825684e-04
   1.2370000e+04   2.3776676e-04
   1.2380000e+04   2.3723240e-04
   1.2390000e+04   2.3675272e-04
   1.2400000e+04   2.3596569e-04
   1.2410000e+04   2.3521907e-04
   1.2420000e+04   2.3443675e-04
   1.2430000e+04   2.3361143e-04
   1.2440000e+04   2.3271499e-04
   1.2450000e+04   2.3172983e-04
   1.2460000e+04   2.3064403e-04
   1.2470000e+04   2.2945767e-04
   1.2480000e+04   2.2817735e-04
   1.2490000e+04   2.2681216e-04
   1.2500000e+04   2.2536976e-04
   1.2510000e+04   2.2385474e-04
   1.2520000e+04   2.2226893e-04
   1.2530000e+04   2.2061289e-04
   1.2540000e+04   2.1888741e-04
   1.2550000e+04   2.1709456e-04
   1.2560000e+04   2.1523809e-04
   1.2570000e+04   2.1332335e-04
   1.2580000e+04   2.1135687e-04
   1.2590000e+04   2.0934591e-04
   1.2600000e+04   2.0729804e-04
   1.2610000e+04   2.0522075e-04
   1.2620000e+04   2.0312117e-04
   1.2630000e+04   2.0100588e-04
   1.2640000e+04   1.9888083e-04
   1.2650000e+04   1.9675138e-04
   1.2660000e+04   1.9462239e-04
   1.2670000e+04   1.9249846e-04
   1.2680000e+04   1.9038411e-04
   1.2690000e+04   1.8828393e-04
   1.2700000e+04   1.8620270e-04
   1.2710000e+04   1.8414538e-04
   1.2720000e+04   1.8211707e-04
   1.2730000e+04   1.8012289e-04
   1.2740000e+04   1.7816786e-04
   1.2750000e+04   1.7625681e-04
   1.2760000e+04   1.7439428e-04
   1.2770000e+04   1.7258449e-04
   1.2780000e+04   1.7083133e-04
   1.2790000e+04   1.6913834e-04
   1.2800000e+04   1.6750875e-04
   1.2810000e+04   1.6594132e-04
   1.2820000e+04   1.6452458e-04
   1.2830000e+04   1.6334303e-04
   1.2840000e+04   1.6256442e-04
   1.2850000e+04   1.6206424e-04
   1.2860000e+04   1.6158882e-04
   1.2870000e+04   1.6092637e-04
   1.2880000e+04   1.6011320e-04
   1.2890000e+04   1.5952239e-04
   1.2900000e+04   1.5968926e-04
   1.2910000e+04   1.5982619e-04
   1.2920000e+04   1.5910358e-04
   1.2930000e+04   1.5660779e-04
   1.2940000e+04   1.5378041e-04
   1.2950000e+04   1.5187049e-04
   1.2960000e+04   1.5104440e-04
   1.2970000e+04   1.5092082e-04
   1.2980000e+04   1.5117821e-04
   1.2990000e+04   1.5163421e-04
   1.3000000e+04   1.5215885e-04
   1.3010000e+04   1.5264912e-04
   1.3020000e+04   1.5307176e-04
   1.3030000e+04   1.5347521e-04
   1.3040000e+04   1.5394190e-04
   1.3050000e+04   1.5456131e-04
   1.3060000e+04   1.5533471e-04
   1.3070000e+04   1.5636699e-04
   1.3080000e+04   1.5731815e-04
   1.3090000e+04   1.5768950e-04
   1.3100000e+04   1.5807003e-04
   1.3110000e+04   1.5881525e-04
   1.3120000e+04   1.5983619e-04
   1.3130000e+04   1.5973895e-04
   1.3140000e+04   1.5946063e-04
   1.3150000e+04   1.5983930e-04
   1.3160000e+04   1.6078446e-04
   1.3170000e+04   1.6187194e-04
   1.3180000e+04   1.6291827e-04
   1.3190000e+04   1.6400917e-04
   1.3200000e+04   1.6524071e-04
   1.3210000e+04   1.6661123e-04
   1.3220000e+04   1.6805841e-04
   1.3230000e+04   1.6951923e-04
   1.3240000e+04   1.7095003e-04
   1.3250000e+04   1.7232373e-04
   1.3260000e+04   1.7362935e-04
   1.3270000e+04   1.7487409e-04
   1.3280000e+04   1.7607986e-04
   1.3290000e+04   1.7727422e-04
   1.3300000e+04   1.7848168e-04
   1.3310000e+04   1.7971899e-04
   1.3320000e+04   1.8098801e-04
   1.3330000e+04   1.8270577e-04
   1.3340000e+04   1.8339390e-04
   1.3350000e+04   1.8435269e-04
   1.3360000e+04   1.8627241e-04
   1.3370000e+04   1.8619394e-04
   1.3380000e+04   1.8692009e-04
   1.3390000e+04   1.8741223e-04
   1.3400000e+04   1.8796136e-04
   1.3410000e+04   1.8855837e-04
   1.3420000e+04   1.8918956e-04
   1.3430000e+04   1.8981949e-04
   1.3440000e+04   1.9042368e-04
   1.3450000e+04   1.9099932e-04
   1.3460000e+04   1.9155960e-04
   1.3470000e+04   1.9212736e-04
   1.3480000e+04   1.9271612e-04
   1.3490000e+04   1.9332838e-04
   1.3500000e+04   1.9394489e-04
   1.3510000e+04   1.9454180e-04
   1.3520000e+04   1.9511618e-04
   1.3530000e+04   1.9564951e-04
   1.3540000e+04   1.9614756e-04
   1.3550000e+04   1.9661605e-04
   1.3560000e+04   1.9704873e-04
   1.3570000e+04   1.9741210e-04
   1.3580000e+04   1.9768564e-04
   1.3590000e+04   1.9782054e-04
   1.3600000e+04   1.9779168e-04
   1.3610000e+04   1.9757928e-04
   1.3620000e+04   1.9720418e-04
   1.3630000e+04   1.9671956e-04
   1.3640000e+04   1.9616390e-04
   1.3650000e+04   1.9554351e-04
   1.3660000e+04   1.9483790e-04
   1.3670000e+04   1.9401673e-04
   1.3680000e+04   1.9305506e-04
   1.3690000e+04   1.9194086e-04
   1.3700000e+04   1.9066626e-04
   1.3710000e+04   1.8924925e-04
   1.3720000e+04   1.8770668e-04
   1.3730000e+04   1.8604654e-04
   1.3740000e+04   1.8428061e-04
   1.3750000e+04   1.8243044e-04
   1.3760000e+04   1.8052084e-04
   1.3770000e+04   1.7857163e-04
   1.3780000e+04   1.7659436e-04
   1.3790000e+04   1.7459470e-04
   1.3800000e+04   1.7257669e-04
   1.3810000e+04   1.7053561e-04
   1.3820000e+04   1.6850301e-04
   1.3830000e+04   1.6650339e-04
   1.3840000e+04   1.6455132e-04
   1.3850000e+04   1.6265202e-04
   1.3860000e+04   1.6080995e-04
   1.3870000e+04   1.5903619e-04
   1.3880000e+04   1.5730655e-04
   1.3890000e+04   1.5566205e-04
   1.3900000e+04   1.5421622e-04
   1.3910000e+04   1.5251512e-04
   1.3920000e+04   1.5091877e-04
   1.3930000e+04   1.4939907e-04
   1.3940000e+04   1.4799482e-04
   1.3950000e+04   1.4670098e-04
   1.3960000e+04   1.4548901e-04
   1.3970000e+04   1.4433021e-04
   1.3980000e+04   1.4320723e-04
   1.3990000e+04   1.4211367e-04
   1.4000000e+04   1.4105033e-04
   1.4010000e+04   1.3999122e-04
   1.4020000e+04   1.3894889e-04
   1.4030000e+04   1.3794423e-04
   1.4040000e+04   1.3695053e-04
   1.4050000e+04   1.3591141e-04
   1.4060000e+04   1.3485250e-04
   1.4070000e+04   1.3379173e-04
   1.4080000e+04   1.3271155e-04
   1.4090000e+04   1.3160246e-04
   1.4100000e+04   1.3048840e-04
   1.4110000e+04   1.2939758e-04
   1.4120000e+04   1.2834619e-04
   1.4130000e+04   1.2733833e-04
   1.4140000e+04   1.2637446e-04
   1.4150000e+04   1.2545838e-04
   1.4160000e+04   1.2459936e-04
   1.4170000e+04   1.2381056e-04
   1.4180000e+04   1.2310558e-04
   1.4190000e+04   1.2249511e-04
   1.4200000e+04   1.2198499e-04
   1.4210000e+04   1.2157628e-04
   1.4220000e+04   1.2126664e-04
   1.4230000e+04   1.2105219e-04
   1.4240000e+04   1.2092912e-04
   1.4250000e+04   1.2089471e-04
   1.4260000e+04   1.2094791e-04
   1.4270000e+04   1.2108948e-04
   1.4280000e+04   1.2132175e-04
   1.4290000e+04   1.2164809e-04
   1.4300000e+04   1.2207210e-04
   1.4310000e+04   1.2259680e-04
   1.4320000e+04   1.2322382e-04
   1.4330000e+04   1.2395277e-04
   1.4340000e+04   1.2478090e-04
   1.4350000e+04   1.2570362e-04
   1.4360000e+04   1.2680021e-04
   1.4370000e+04   1.2768900e-04
   1.4380000e+04   1.2930445e-04
   1.4390000e+04   1.2965037e-04
   1.4400000e+04   1.3048845e-04
   1.4410000e+04   1.3146756e-04
   1.4420000e+04   1.3257260e-04
   1.4430000e+04   1.3376203e-04
   1.4440000e+04   1.3498522e-04
   1.4450000e+04   1.3621052e-04
   1.4460000e+04   1.3742779e-04
   1.4470000e+04   1.3863908e-04
   1.4480000e+04   1.3984643e-04
   1.4490000e+04   1.4104415e-04
   1.4500000e+04   1.4221805e-04
   1.4510000e+04   1.4334977e-04
   1.4520000e+04   1.4442055e-04
   1.4530000e+04   1.4542098e-04
   1.4540000e+04   1.4634896e-04
   1.4550000e+04   1.4720717e-04
   1.4560000e+04   1.4800272e-04
   1.4570000e+04   1.4874417e-04
   1.4580000e+04   1.4943734e-04
   1.4590000e+04   1.5008637e-04
   1.4600000e+04   1.5069387e-04
   1.4610000e+04   1.5126123e-04
   1.4620000e+04   1.5178878e-04
   1.4630000e+04   1.5227578e-04
   1.4640000e+04   1.5272056e-04
   1.4650000e+04   1.5312080e-04
   1.4660000e+04   1.5347400e-04
   1.4670000e+04   1.5377783e-04
   1.4680000e+04   1.5403055e-04
   1.4690000e+04   1.5423107e-04
   1.4700000e+04   1.5437903e-04
   1.4710000e+04   1.5447469e-04
   1.4720000e+04   1.5451882e-04
   1.4730000e+04   1.5537527e-04
   1.4740000e+04   1.5432565e-04
   1.4750000e+04   1.5393258e-04
   1.4760000e+04   1.5355364e-04
   1.4770000e+04   1.5319456e-04
   1.4780000e+04   1.5291760e-04
   1.4790000e+04   1.5243551e-04
   1.4800000e+04   1.5196181e-04
   1.4810000e+04   1.5147494e-04
   1.4820000e+04   1.5098586e-04
   1.4830000e+04   1.5050779e-04
   1.4840000e+04   1.5004364e-04
   1.4850000e+04   1.4958694e-04
   1.4860000e+04   1.4912265e-04
   1.4870000e+04   1.4863061e-04
   1.4880000e+04   1.4810131e-04
   1.4890000e+04   1.4752467e-04
   1.4900000e+04   1.4689600e-04
   1.4910000e+04   1.4621451e-04
   1.4920000e+04   1.4548276e-04
   1.4930000e+04   1.4470542e-04
   1.4940000e+04   1.4388852e-04
   1.4950000e+04   1.4303935e-04
   1.4960000e+04   1.4216328e-04
   1.4970000e+04   1.4126420e-04
   1.4980000e+04   1.4034441e-04
   1.4990000e+04   1.3940496e-04
   1.5000000e+04   1.3844607e-04
   1.5010000e+04   1.3746755e-04
   1.5020000e+04   1.3646910e-04
   1.5030000e+04   1.3545050e-04
   1.5040000e+04   1.3441179e-04
   1.5050000e+04   1.3335328e-04
   1.5060000e+04   1.3227558e-04
   1.5070000e+04   1.3117961e-04
   1.5080000e+04   1.3006663e-04
   1.5090000e+04   1.2893834e-04
   1.5100000e+04   1.2779696e-04
   1.5110000e+04   1.2664534e-04
   1.5120000e+04   1.2548702e-04
   1.5130000e+04   1.2432621e-04
   1.5140000e+04   1.2316774e-04
   1.5150000e+04   1.2201693e-04
   1.5160000e+04   1.2090668e-04
   1.5170000e+04   1.1984152e-04
   1.5180000e+04   1.1894150e-04
   1.5190000e+04   1.1819971e-04
   1.5200000e+04   1.1752172e-04
   1.5210000e+04   1.1679514e-04
   1.5220000e+04   1.1596416e-04
   1.5230000e+04   1.1504742e-04
   1.5240000e+04   1.1412168e-04
   1.5250000e+04   1.1325414e-04
   1.5260000e+04   1.1247587e-04
   1.5270000e+04   1.1178472e-04
   1.5280000e+04   1.1116654e-04
   1.5290000e+04   1.1061255e-04
   1.5300000e+04   1.1021902e-04
   1.5310000e+04   1.1004235e-04
   1.5320000e+04   1.1011214e-04
   1.5330000e+04   1.1007850e-04
   1.5340000e+04   1.0995928e-04
   1.5350000e+04   1.0886629e-04
   1.5360000e+04   1.0708356e-04
   1.5370000e+04   1.0550974e-04
   1.5380000e+04   1.0456680e-04
   1.5390000e+04   1.0414053e-04
   1.5400000e+04   1.0397251e-04
   1.5410000e+04   1.0394446e-04
   1.5420000e+04   1.0401874e-04
   1.5430000e+04   1.0408522e-04
   1.5440000e+04   1.0407865e-04
   1.5450000e+04   1.0405908e-04
   1.5460000e+04   1.0404274e-04
   1.5470000e+04   1.0410753e-04
   1.5480000e+04   1.0428219e-04
   1.5490000e+04   1.0455239e-04
   1.5500000e+04   1.0486576e-04
   1.5510000e+04   1.0466998e-04
   1.5520000e+04   1.0434045e-04
   1.5530000e+04   1.0417737e-04
   1.5540000e+04   1.0413737e-04
   1.5550000e+04   1.0410100e-04
   1.5560000e+04   1.0407289e-04
   1.5570000e+04   1.0413754e-04
   1.5580000e+04   1.0436366e-04
   1.5590000e+04   1.0475234e-04
   1.5600000e+04   1.0526230e-04
   1.5610000e+04   1.0584172e-04
   1.5620000e+04   1.0644575e-04
   1.5630000e+04   1.0704460e-04
   1.5640000e+04   1.0762750e-04
   1.5650000e+04   1.0820082e-04
   1.5660000e+04   1.0878027e-04
   1.5670000e+04   1.0938176e-04
   1.5680000e+04   1.1001574e-04
   1.5690000e+04   1.1068631e-04
   1.5700000e+04   1.1139301e-04
   1.5710000e+04   1.1213267e-04
   1.5720000e+04   1.1290033e-04
   1.5730000e+04   1.1368948e-04
   1.5740000e+04   1.1449217e-04
   1.5750000e+04   1.1529929e-04
   1.5760000e+04   1.1610118e-04
   1.5770000e+04   1.1688831e-04
   1.5780000e+04   1.1765198e-04
   1.5790000e+04   1.1838180e-04
   1.5800000e+04   1.1931457e-04
   1.5810000e+04   1.1956178e-04
   1.5820000e+04   1.1995310e-04
   1.5830000e+04   1.2039017e-04
   1.5840000e+04   1.2131302e-04
   1.5850000e+04   1.2082718e-04
   1.5860000e+04   1.2066516e-04
   1.5870000e+04   1.2060114e-04
   1.5880000e+04   1.2064845e-04
   1.5890000e+04   1.2079564e-04
   1.5900000e+04   1.2098906e-04
   1.5910000e+04   1.2117979e-04
   1.5920000e+04   1.2134423e-04
   1.5930000e+04   1.2148714e-04
   1.5940000e+04   1.2162592e-04
   1.5950000e+04   1.2177611e-04
   1.5960000e+04   1.2194348e-04
   1.5970000e+04   1.2212421e-04
   1.5980000e+04   1.2230947e-04
   1.5990000e+04   1.2248996e-04
   1.6000000e+04   1.2265781e-04
   1.6010000e+04   1.2280616e-04
   1.6020000e+04   1.2292803e-04
   1.6030000e+04   1.2301571e-04
   1.6040000e+04   1.2306129e-04
   1.6050000e+04   1.2305785e-04
   1.6060000e+04   1.2300045e-04
   1.6070000e+04   1.2288655e-04
   1.6080000e+04   1.2271561e-04
   1.6090000e+04   1.2248842e-04
   1.6100000e+04   1.2219726e-04
   1.6110000e+04   1.2183787e-04
   1.6120000e+04   1.2141693e-04
   1.6130000e+04   1.2094444e-04
   1.6140000e+04   1.2041234e-04
   1.6150000e+04   1.1982115e-04
   1.6160000e+04   1.1917831e-04
   1.6170000e+04   1.1849081e-04
   1.6180000e+04   1.1774509e-04
   1.6190000e+04   1.1692732e-04
   1.6200000e+04   1.1606433e-04
   1.6210000e+04   1.1516400e-04
   1.6220000e+04   1.1421881e-04
   1.6230000e+04   1.1320524e-04
   1.6240000e+04   1.1213811e-04
   1.6250000e+04   1.1104815e-04
   1.6260000e+04   1.0996045e-04
   1.6270000e+04   1.0888495e-04
   1.6280000e+04   1.0782096e-04
   1.6290000e+04   1.0676556e-04
   1.6300000e+04   1.0571935e-04
   1.6310000e+04   1.0468843e-04
   1.6320000e+04   1.0368341e-04
   1.6330000e+04   1.0271731e-04
   1.6340000e+04   1.0180322e-04
   1.6350000e+04   1.0095227e-04
   1.6360000e+04   1.0017245e-04
   1.6370000e+04   9.9468114e-05


==> TeX/Tikz/plotdata/rand/rand3/log_rand.dat <==
   6.0000000e+00   3.3242670e+01
   5.2000000e+01   1.2128747e-01
   1.0700000e+02   2.7340193e-02
   1.7200000e+02   2.5325106e-02
   2.1900000e+02   1.9960961e-02
   2.7000000e+02   1.5214483e-02
   3.2100000e+02   1.0692716e-02
   3.7000000e+02   1.0297224e-02
   4.2000000e+02   1.1600617e-02
   4.7000000e+02   9.5787869e-03
   5.2700000e+02   1.0795515e-02
   5.7500000e+02   9.1120431e-03
   6.1800000e+02   5.9856358e-03
   6.7400000e+02   6.2457993e-03
   7.1900000e+02   4.2671943e-03
   7.6700000e+02   7.1576758e-03
   8.1700000e+02   5.2065896e-03
   8.6800000e+02   4.7155347e-03
   9.2500000e+02   4.2180410e-03
   9.7400000e+02   3.2314592e-03
   1.0210000e+03   7.1324088e-03
   1.0700000e+03   2.5489813e-03
   1.1220000e+03   2.4965779e-03
   1.1720000e+03   3.1063573e-03
   1.2230000e+03   3.2895827e-03
   1.2680000e+03   2.5055036e-03
   1.3290000e+03   4.6830358e-03
   1.3770000e+03   2.6046317e-03
   1.4250000e+03   3.2808235e-03
   1.4860000e+03   3.4477578e-03
   1.5430000e+03   1.8295058e-03
   1.5980000e+03   2.7926559e-03
   1.6470000e+03   4.6253940e-03
   1.7000000e+03   2.9133683e-03
   1.7440000e+03   2.0781097e-03
   1.7860000e+03   1.1802887e-03
   1.8260000e+03   1.4990653e-03
   1.8750000e+03   2.5653615e-03
   1.9200000e+03   1.1795994e-03
   1.9750000e+03   2.5018936e-03
   2.0200000e+03   1.6862658e-03
   2.0630000e+03   1.5135183e-03
   2.1200000e+03   2.5542916e-03
   2.1700000e+03   1.0448323e-03
   2.2280000e+03   2.0190177e-03
   2.2730000e+03   1.0355802e-03
   2.3280000e+03   1.4478817e-03
   2.3740000e+03   1.4279431e-03
   2.4270000e+03   1.8712196e-03
   2.4800000e+03   1.2181996e-03
   2.5370000e+03   1.6489235e-03
   2.5940000e+03   1.2032066e-03
   2.6360000e+03   1.2538342e-03
   2.6760000e+03   9.9953428e-04
   2.7240000e+03   1.0947977e-03
   2.7770000e+03   1.0692793e-03
   2.8300000e+03   1.6856567e-03
   2.8800000e+03   1.2591957e-03
   2.9290000e+03   8.1184396e-04
   2.9840000e+03   8.5412688e-04
   3.0360000e+03   1.1243354e-03
   3.0840000e+03   1.3111560e-03
   3.1360000e+03   9.9122399e-04
   3.1910000e+03   8.2676948e-04
   3.2420000e+03   8.8099814e-04
   3.2860000e+03   3.7604642e-04
   3.3320000e+03   6.8595376e-04
   3.3740000e+03   6.1834734e-05
   3.4200000e+03   5.6604344e-04
   3.4740000e+03   7.6331340e-04
   3.5260000e+03   6.8662003e-04
   3.5790000e+03   5.4638544e-04
   3.6300000e+03   6.3292267e-04
   3.6820000e+03   5.7928077e-04
   3.7360000e+03   5.3478540e-04
   3.7780000e+03   5.8545719e-04
   3.8320000e+03   3.8802676e-04
   3.8790000e+03   3.3077338e-04
   3.9280000e+03   4.6276341e-04
   3.9760000e+03   5.2303968e-04
   4.0270000e+03   4.8350407e-04
   4.0810000e+03   3.3567405e-04
   4.1340000e+03   5.0866045e-04
   4.1830000e+03   3.1911699e-04
   4.2340000e+03   1.8979415e-04
   4.2870000e+03   4.5638191e-04
   4.3370000e+03   4.7045869e-04
   4.3870000e+03   2.3807105e-04
   4.4360000e+03   3.8792246e-04
   4.4840000e+03   4.2827569e-04
   4.5420000e+03   3.5128298e-04
   4.5920000e+03   3.7903190e-04
   4.6370000e+03   2.0255817e-04
   4.6910000e+03   3.5717229e-04
   4.7390000e+03   2.5894961e-04
   4.7840000e+03   1.8883329e-04
   4.8290000e+03   3.5204338e-04
   4.8790000e+03   2.3311476e-04
   4.9210000e+03   1.8740631e-04
   4.9620000e+03   2.8551968e-04
   5.0060000e+03   2.7238325e-04
   5.0570000e+03   2.1061830e-04
   5.1110000e+03   2.2784072e-04
   5.1670000e+03   2.4708316e-04
   5.2150000e+03   2.3266441e-04
   5.2600000e+03   1.5231937e-04
   5.3140000e+03   2.4062337e-04
   5.3720000e+03   1.6799039e-04
   5.4230000e+03   1.5871196e-04
   5.4790000e+03   1.8111660e-04
   5.5330000e+03   2.2008673e-04
   5.5880000e+03   1.1756281e-04
   5.6380000e+03   1.7780801e-04
   5.6840000e+03   1.7653328e-04
   5.7350000e+03   1.5227325e-04
   5.7820000e+03   1.3059085e-04
   5.8360000e+03   1.6103062e-04
   5.8980000e+03   1.8548541e-04
   5.9480000e+03   9.2095900e-05
   6.0050000e+03   1.1063595e-04
   6.0590000e+03   7.9367202e-05
   6.1030000e+03   9.1926719e-05
   6.1520000e+03   8.4579251e-05
   6.1970000e+03   7.2623808e-05
   6.2410000e+03   6.2661560e-05
   6.2850000e+03   8.5927150e-05
   6.3300000e+03   1.1061145e-04
   6.3740000e+03   1.4758057e-04
   6.4220000e+03   7.2345565e-05
   6.4670000e+03   1.1964320e-04
   6.5040000e+03   8.2487804e-05
   6.5560000e+03   8.8592518e-05
   6.6090000e+03   8.5833278e-05
   6.6590000e+03   5.9304253e-05
   6.7030000e+03   6.7154212e-05
   6.7550000e+03   1.0125342e-04
   6.8080000e+03   1.1160808e-04
   6.8690000e+03   1.1844033e-04
   6.9340000e+03   4.9058920e-05
   6.9830000e+03   8.2604237e-05
   7.0270000e+03   9.1439208e-05
   7.0710000e+03   5.1997068e-05
   7.1190000e+03   4.8631721e-05
   7.1800000e+03   1.1475964e-04
   7.2380000e+03   7.7821576e-05
   7.2840000e+03   5.5631936e-05
   7.3350000e+03   5.6622585e-05
   7.3930000e+03   6.0337930e-05
   7.4420000e+03   4.0161272e-05
   7.4900000e+03   8.3107616e-05
   7.5410000e+03   5.9727589e-05
   7.5910000e+03   5.1630227e-05
   7.6400000e+03   4.2610619e-05
   7.6850000e+03   3.9613924e-05
   7.7340000e+03   6.7534446e-05
   7.7940000e+03   3.7052145e-05
   7.8450000e+03   7.0766621e-05
   7.8930000e+03   3.7720624e-05
   7.9430000e+03   3.3283654e-05
   7.9960000e+03   4.0958632e-05
   8.0480000e+03   5.2288245e-05
   8.0950000e+03   2.6202466e-05
   8.1440000e+03   3.2569836e-05
   8.1970000e+03   4.6914703e-05
   8.2470000e+03   5.8383221e-05
   8.2960000e+03   3.0801114e-05
   8.3410000e+03   4.3413065e-05
   8.3900000e+03   4.2341256e-05
   8.4410000e+03   6.0888864e-05
   8.4840000e+03   3.7340116e-05
   8.5400000e+03   4.0730459e-05
   8.6030000e+03   4.2274813e-05
   8.6570000e+03   3.0203746e-05
   8.7100000e+03   2.3548523e-05
   8.7590000e+03   3.0305093e-05
   8.8080000e+03   3.2001862e-05
   8.8540000e+03   2.6741107e-05
   8.9080000e+03   1.8027833e-05
   8.9540000e+03   2.0877962e-05
   9.0040000e+03   2.3646248e-05
   9.0600000e+03   2.2028676e-05
   9.1170000e+03   2.2181687e-05
   9.1600000e+03   2.7424077e-05
   9.2030000e+03   2.7551179e-05
   9.2540000e+03   2.9520175e-05
   9.3040000e+03   2.7482741e-05
   9.3520000e+03   1.8779569e-05
   9.4000000e+03   2.2760053e-05
   9.4510000e+03   2.1256928e-05
   9.5010000e+03   2.7611139e-05
   9.5520000e+03   2.5506169e-05
   9.6000000e+03   1.2461942e-05
   9.6580000e+03   2.3704800e-05
   9.7120000e+03   1.0289588e-05
   9.7570000e+03   1.5183936e-05
   9.8050000e+03   1.8450916e-05
   9.8500000e+03   1.7832230e-05
   9.9010000e+03   1.1234369e-05
   9.9480000e+03   1.0402587e-05
   9.9950000e+03   1.2071127e-05
   1.0043000e+04   7.2949879e-06
   1.0089000e+04   1.2945239e-05
   1.0148000e+04   1.7357490e-05
   1.0201000e+04   1.4927802e-05
   1.0256000e+04   1.3151242e-05
   1.0309000e+04   9.4486323e-06
   1.0362000e+04   9.7778761e-06
   1.0404000e+04   1.0484877e-05
   1.0454000e+04   8.0593474e-06
   1.0510000e+04   1.1161165e-05
   1.0553000e+04   9.4516270e-06
   1.0602000e+04   8.8565519e-06
   1.0647000e+04   9.1516617e-06
   1.0707000e+04   1.3919611e-05
   1.0759000e+04   1.0888974e-05
   1.0807000e+04   4.7980580e-06
   1.0861000e+04   6.8947757e-06
   1.0900000e+04   5.5933998e-06
   1.0955000e+04   8.3857645e-06
   1.1002000e+04   7.8024417e-06
   1.1052000e+04   7.7451253e-06
   1.1097000e+04   1.0322692e-05
   1.1146000e+04   9.2627903e-06
   1.1194000e+04   2.6670191e-06
   1.1245000e+04   1.1832201e-05
   1.1290000e+04   4.9469386e-06
   1.1335000e+04   6.3206199e-06
   1.1380000e+04   3.9310013e-06
   1.1435000e+04   7.6142545e-06
   1.1483000e+04   9.1425397e-06
   1.1536000e+04   7.8815327e-06
   1.1587000e+04   5.6786262e-06
   1.1639000e+04   6.0718653e-06
   1.1694000e+04   7.2036811e-06
   1.1747000e+04   6.5749251e-06
   1.1791000e+04   5.6634034e-06
   1.1836000e+04   4.8960030e-06
   1.1884000e+04   2.6027132e-06
   1.1934000e+04   3.9380056e-06
   1.1987000e+04   5.7083974e-06
   1.2037000e+04   5.0495842e-06
   1.2081000e+04   3.4955539e-06
   1.2130000e+04   2.9968714e-06
   1.2178000e+04   3.7954658e-06
   1.2227000e+04   2.1522415e-06
   1.2274000e+04   1.6495989e-06
   1.2323000e+04   4.0013387e-06
   1.2371000e+04   2.2952922e-06
   1.2422000e+04   4.0637903e-06
   1.2472000e+04   3.5923509e-06
   1.2523000e+04   4.1358410e-06
   1.2580000e+04   3.6004507e-06
   1.2633000e+04   3.9890860e-06
   1.2682000e+04   2.5591098e-07
   1.2730000e+04   7.7387041e-07
   1.2779000e+04   3.4507192e-06
   1.2830000e+04   2.3839206e-06
   1.2880000e+04   3.6456023e-06
   1.2939000e+04   3.1615797e-06
   1.2991000e+04   2.4128220e-06
   1.3045000e+04   3.3966408e-06
   1.3097000e+04   3.0668175e-06
   1.3137000e+04   2.8066424e-06
   1.3189000e+04   2.4823536e-06
   1.3246000e+04   1.6341284e-06
   1.3293000e+04   2.6079158e-06
   1.3348000e+04   1.7519691e-06
   1.3391000e+04   1.8981255e-06
   1.3441000e+04   2.3518049e-06
   1.3489000e+04   2.7637659e-06
   1.3540000e+04   2.7171408e-06
   1.3590000e+04   2.1444705e-06
   1.3642000e+04   1.8153252e-06
   1.3687000e+04   2.4343627e-06
   1.3732000e+04   1.4407897e-06
   1.3778000e+04   2.2820979e-06
   1.3832000e+04   1.5386916e-06
   1.3881000e+04   2.2007785e-06
   1.3934000e+04   1.4570544e-06
   1.3979000e+04   1.5988272e-06
   1.4028000e+04   1.3675078e-06
   1.4073000e+04   1.9825812e-06
   1.4122000e+04   1.9642388e-06
   1.4187000e+04   1.9377419e-06
   1.4233000e+04   1.0806419e-06
   1.4291000e+04   1.3742930e-06
   1.4335000e+04   2.1038966e-06
   1.4389000e+04   1.5770909e-06
   1.4439000e+04   8.2690077e-07
   1.4495000e+04   7.8791677e-07
   1.4543000e+04   1.7219896e-06
   1.4588000e+04   1.3807444e-06
   1.4632000e+04   1.3622893e-06
   1.4679000e+04   4.3990324e-08
   1.4725000e+04   8.7351293e-07
   1.4782000e+04   1.2386956e-06
   1.4836000e+04   1.1037078e-06
   1.4885000e+04   1.1251884e-06
   1.4941000e+04   1.0599472e-06
   1.4995000e+04   7.0833197e-07
   1.5048000e+04   1.1109743e-06
   1.5098000e+04   5.8590505e-07
   1.5150000e+04   8.0914135e-07
   1.5204000e+04   9.3954762e-07
   1.5249000e+04   4.0037598e-07
   1.5298000e+04   1.2457174e-06
   1.5347000e+04   6.6879335e-07
   1.5398000e+04   4.8200401e-07
   1.5447000e+04   4.9920187e-07
   1.5498000e+04   9.3959109e-07
   1.5549000e+04   7.8393731e-07
   1.5602000e+04   7.6275098e-07
   1.5658000e+04   6.0191845e-07
   1.5709000e+04   5.5085508e-07
   1.5759000e+04   6.4946357e-07
   1.5820000e+04   4.7327974e-07
   1.5873000e+04   4.9226840e-07
   1.5916000e+04   8.1784923e-07
   1.5971000e+04   9.3165798e-07
   1.6006000e+04   5.9517502e-07
   1.6052000e+04   4.6946647e-07
   1.6111000e+04   7.0398663e-07
   1.6166000e+04   3.7199683e-07
   1.6215000e+04   1.4400472e-07
   1.6270000e+04   3.7034727e-07
   1.6316000e+04   4.4831728e-07
   1.6363000e+04   2.3916443e-07
   1.6419000e+04   4.3102773e-07
   1.6468000e+04   1.4066991e-07
   1.6516000e+04   5.4917204e-07
   1.6560000e+04   3.5660226e-07
   1.6615000e+04   3.9568110e-07
   1.6664000e+04   3.1188931e-07
   1.6712000e+04   3.9419826e-07
   1.6763000e+04   3.6151373e-07
   1.6810000e+04   4.0364974e-07
   1.6858000e+04   3.8534215e-07
   1.6897000e+04   2.3280065e-07
   1.6942000e+04   3.8830891e-07
   1.6988000e+04   3.3895600e-07
   1.7039000e+04   3.8466883e-07
   1.7091000e+04   3.1433973e-07
   1.7134000e+04   1.7145609e-07
   1.7179000e+04   2.7984450e-07
   1.7226000e+04   1.2766341e-07
   1.7277000e+04   2.1521514e-07
   1.7324000e+04   2.3914605e-07
   1.7380000e+04   3.0287962e-07
   1.7432000e+04   3.0975456e-07
   1.7480000e+04   2.2886524e-07
   1.7524000e+04   2.3121996e-07
   1.7580000e+04   4.0781259e-07
   1.7630000e+04   2.2374926e-07
   1.7681000e+04   2.2850172e-07
   1.7732000e+04   1.4773661e-07
   1.7777000e+04   1.4672985e-07
   1.7827000e+04   1.6068199e-07
   1.7871000e+04   1.6228993e-07
   1.7931000e+04   1.7967282e-07
   1.7982000e+04   2.5318134e-07
   1.8027000e+04   1.8662126e-07
   1.8068000e+04   1.3878567e-07
   1.8118000e+04   2.2827098e-07
   1.8168000e+04   2.2665246e-07
   1.8222000e+04   1.2908969e-07
   1.8271000e+04   1.7489293e-07
   1.8323000e+04   1.4334467e-07
   1.8381000e+04   9.4086976e-08
   1.8427000e+04   1.0450759e-07
   1.8478000e+04   1.2914989e-07
   1.8525000e+04   1.6859556e-07
   1.8565000e+04   1.5736719e-07
   1.8626000e+04   1.2587146e-07
   1.8671000e+04   1.1183804e-07
   1.8724000e+04   1.9244736e-07
   1.8774000e+04   1.2737361e-07
   1.8835000e+04   1.3770877e-07
   1.8881000e+04   1.5602808e-07
   1.8921000e+04   1.0058852e-07
   1.8969000e+04   1.0946777e-07
   1.9016000e+04   8.3871888e-08
   1.9060000e+04   7.2660379e-08
   1.9100000e+04   1.3967606e-08
   1.9154000e+04   8.3842208e-08
   1.9200000e+04   1.2895733e-07
   1.9260000e+04   9.5951240e-08
   1.9315000e+04   1.0735123e-07
   1.9363000e+04   1.2290152e-07
   1.9419000e+04   1.2079713e-07
   1.9463000e+04   2.0456948e-07
   1.9516000e+04   9.8126670e-08
   1.9569000e+04   1.0931289e-07
   1.9621000e+04   7.5836551e-08
   1.9673000e+04   8.1690696e-08
   1.9725000e+04   6.1600851e-08
   1.9775000e+04   8.5890963e-08
   1.9819000e+04   7.6943589e-08
   1.9871000e+04   1.0333664e-07
   1.9921000e+04   2.6706839e-08
   1.9971000e+04   8.5345098e-08
   2.0027000e+04   8.7517655e-08
   2.0069000e+04   4.5613676e-08
   2.0122000e+04   7.8141811e-08
   2.0175000e+04   7.5587134e-08
   2.0216000e+04   4.2412306e-08
   2.0262000e+04   5.8039522e-08
   2.0313000e+04   6.3096591e-08
   2.0356000e+04   6.2076085e-08
   2.0403000e+04   3.6066038e-08
   2.0456000e+04   4.0253730e-08
   2.0499000e+04   5.7315086e-08
   2.0544000e+04   3.7762429e-08
   2.0590000e+04   5.4550285e-08
   2.0644000e+04   3.2607661e-08
   2.0692000e+04   5.4095581e-08
   2.0742000e+04   5.2532773e-08
   2.0795000e+04   5.6687830e-08
   2.0845000e+04   4.7060703e-08
   2.0898000e+04   5.8362089e-08
   2.0950000e+04   3.5476628e-08
   2.1000000e+04   2.6947936e-08
   2.1048000e+04   3.6049580e-08
   2.1101000e+04   2.9880670e-08
   2.1156000e+04   2.6229448e-08
   2.1203000e+04   1.1348072e-08
   2.1248000e+04   3.6636995e-08
   2.1306000e+04   3.3187457e-08
   2.1363000e+04   4.2298528e-08
   2.1410000e+04   2.0668121e-08
   2.1463000e+04   2.6871024e-08
   2.1507000e+04   2.6091982e-08
   2.1560000e+04   3.2444915e-08
   2.1614000e+04   2.7451514e-08
   2.1663000e+04   2.5373563e-08
   2.1712000e+04   1.2291884e-08
   2.1758000e+04   2.7813725e-08
   2.1811000e+04   2.5500776e-08
   2.1858000e+04   2.3957111e-08
   2.1913000e+04   3.0600742e-08
   2.1967000e+04   2.0376457e-08
   2.2017000e+04   1.6693683e-08
   2.2067000e+04   1.5782017e-08
   2.2118000e+04   1.9788768e-08
   2.2165000e+04   1.6378655e-08
   2.2213000e+04   3.1937942e-08
   2.2262000e+04   1.8482736e-08
   2.2311000e+04   1.4786582e-08
   2.2365000e+04   1.1804861e-08
   2.2414000e+04   1.7237174e-08
   2.2468000e+04   1.8872916e-08
   2.2516000e+04   1.7144636e-08
   2.2564000e+04   1.2072635e-08
   2.2615000e+04   9.9234874e-09
   2.2667000e+04   7.4094645e-09
   2.2709000e+04   1.9681317e-08
   2.2766000e+04   1.8848886e-08
   2.2815000e+04   1.6585822e-08
   2.2863000e+04   1.8938365e-08
   2.2907000e+04   9.9100869e-09
   2.2960000e+04   1.1190604e-08
   2.3010000e+04   1.0744608e-08
   2.3064000e+04   1.4537121e-08
   2.3118000e+04   7.3226497e-09
   2.3175000e+04   1.1293680e-08
   2.3225000e+04   1.3014353e-08
   2.3270000e+04   1.4725762e-08
   2.3320000e+04   1.1988038e-08
   2.3366000e+04   9.9209845e-09
   2.3415000e+04   8.3870565e-09
   2.3467000e+04   1.1992406e-08
   2.3512000e+04   1.1441506e-09
   2.3556000e+04   1.1603247e-08
   2.3612000e+04   1.0246259e-08
   2.3666000e+04   9.9782870e-09
   2.3727000e+04   8.5477826e-09
   2.3770000e+04   7.2212393e-09
   2.3819000e+04   6.1876187e-09
   2.3867000e+04   7.4309514e-09
   2.3918000e+04   1.1440995e-08
   2.3966000e+04   1.0616982e-08
   2.4012000e+04   8.4733441e-09
   2.4072000e+04   9.8226939e-09
   2.4119000e+04   8.5171001e-09
   2.4171000e+04   4.7893775e-09
   2.4224000e+04   9.9938631e-09
   2.4276000e+04   5.1609621e-09
   2.4332000e+04   6.8589263e-09
   2.4390000e+04   5.4082423e-09
   2.4444000e+04   6.5244945e-09
   2.4484000e+04   5.9023818e-09
   2.4541000e+04   5.1552435e-09
   2.4592000e+04   3.8812092e-09
   2.4644000e+04   6.1608755e-09
   2.4690000e+04   8.2990014e-09
   2.4737000e+04   4.7312151e-09
   2.4780000e+04   7.4210530e-09
   2.4833000e+04   2.8989335e-09
   2.4880000e+04   7.5433982e-09
   2.4927000e+04   5.4279290e-09
   2.4970000e+04   3.2949879e-09
   2.5023000e+04   4.5752952e-09
   2.5074000e+04   4.2794331e-09
   2.5127000e+04   4.2293336e-09
   2.5171000e+04   6.1979552e-10
   2.5220000e+04   3.8642698e-09
   2.5274000e+04   3.8832816e-09
   2.5322000e+04   4.3398684e-09
   2.5370000e+04   3.3604052e-09
   2.5422000e+04   3.1777229e-09
   2.5474000e+04   2.5666138e-09
   2.5519000e+04   3.0880027e-09
   2.5565000e+04   8.9021148e-10
   2.5607000e+04   3.3376162e-09
   2.5655000e+04   2.6720435e-09
   2.5702000e+04   3.1369026e-09
   2.5750000e+04   2.8390547e-09
   2.5802000e+04   2.4726560e-09
   2.5851000e+04   1.4251223e-09
   2.5911000e+04   1.9632139e-09
   2.5970000e+04   2.0389278e-09
   2.6010000e+04   2.1288513e-09
   2.6072000e+04   1.9625945e-09
   2.6116000e+04   2.9404518e-09
   2.6160000e+04   2.4939847e-09
   2.6209000e+04   9.6745701e-10
   2.6260000e+04   1.7979764e-09
   2.6308000e+04   2.3291615e-09
   2.6355000e+04   1.2227180e-09
   2.6413000e+04   1.8754070e-09
   2.6472000e+04   1.2857357e-09
   2.6520000e+04   2.3724737e-09
   2.6569000e+04   1.5413717e-09
   2.6615000e+04   1.5726480e-09
   2.6662000e+04   2.6194714e-09
   2.6704000e+04   1.5672059e-09
   2.6751000e+04   1.9700050e-09
   2.6805000e+04   1.0119228e-09
   2.6856000e+04   1.7662798e-09
   2.6907000e+04   1.5072931e-09
   2.6965000e+04   1.4909835e-09
   2.7019000e+04   1.4003490e-09
   2.7072000e+04   1.1252140e-09
   2.7115000e+04   1.4657070e-09
   2.7158000e+04   1.4473055e-09
   2.7209000e+04   1.0832016e-09
   2.7257000e+04   8.6405577e-10
   2.7310000e+04   1.0675865e-09
   2.7365000e+04   1.1028560e-09
   2.7412000e+04   1.0360895e-09
   2.7467000e+04   1.5119927e-09
   2.7517000e+04   8.7503239e-10
   2.7567000e+04   9.9629160e-10
   2.7612000e+04   7.7779601e-10
   2.7657000e+04   7.5384260e-10
   2.7708000e+04   1.1047748e-09
   2.7753000e+04   6.9463565e-10
   2.7809000e+04   3.1246314e-10
   2.7852000e+04   8.6223463e-11
   2.7907000e+04   5.4763535e-10
   2.7953000e+04   9.6335879e-10
   2.8001000e+04   4.3256794e-10
   2.8053000e+04   7.7774642e-10
   2.8098000e+04   5.7650945e-10
   2.8151000e+04   8.7930515e-10
   2.8204000e+04   1.0459203e-09
   2.8258000e+04   1.2197939e-09
   2.8314000e+04   8.7456955e-10
   2.8365000e+04   7.0516389e-10
   2.8414000e+04   6.2820691e-10
   2.8466000e+04   6.8136756e-10
   2.8518000e+04   6.1957263e-10
   2.8564000e+04   5.9480286e-10
   2.8617000e+04   7.1786959e-10
   2.8668000e+04   4.3183604e-10
   2.8724000e+04   6.6172181e-10
   2.8773000e+04   2.1607606e-10
   2.8820000e+04   9.6492625e-10
   2.8874000e+04   9.2645199e-10
   2.8915000e+04   4.6518421e-10
   2.8965000e+04   6.2924211e-10
   2.9014000e+04   6.0496732e-10
   2.9063000e+04   5.5285210e-10
   2.9111000e+04   3.1294889e-10
   2.9156000e+04   2.2705772e-10
   2.9214000e+04   4.3902166e-10
   2.9262000e+04   1.4367057e-10
   2.9313000e+04   3.7267440e-10
   2.9358000e+04   3.7959702e-10
   2.9413000e+04   4.9190224e-10
   2.9467000e+04   4.7743889e-10
   2.9520000e+04   2.4807570e-10
   2.9567000e+04   2.4267062e-10
   2.9616000e+04   1.9130666e-10
   2.9665000e+04   3.0009809e-10
   2.9714000e+04   2.5082370e-10
   2.9763000e+04   4.1216993e-10
   2.9814000e+04   1.9527102e-10
   2.9866000e+04   3.7039191e-10
   2.9924000e+04   8.1823190e-11
   2.9979000e+04   3.0692953e-10
   3.0032000e+04   3.4012918e-10
   3.0083000e+04   2.2894836e-10
   3.0132000e+04   3.3908717e-10
   3.0183000e+04   8.5119991e-11
   3.0229000e+04   2.7819236e-10
   3.0278000e+04   2.7292865e-10
   3.0332000e+04   1.9929868e-10
   3.0387000e+04   2.1356987e-10
   3.0440000e+04   2.3550134e-10
   3.0495000e+04   2.5688170e-10
   3.0547000e+04   1.6051685e-10
   3.0596000e+04   1.7629613e-10
   3.0646000e+04   2.2865444e-10
   3.0696000e+04   2.3210883e-10
   3.0748000e+04   2.1915805e-10
   3.0792000e+04   1.6311436e-10
   3.0843000e+04   2.4772539e-10
   3.0887000e+04   2.1089321e-10
   3.0935000e+04   2.1373010e-10
   3.0993000e+04   2.2459183e-10
   3.1047000e+04   1.0858614e-10
   3.1091000e+04   1.1568722e-10
   3.1142000e+04   1.6197678e-10
   3.1202000e+04   1.5496395e-10
   3.1248000e+04   1.1277815e-10
   3.1300000e+04   1.3569924e-10
   3.1351000e+04   1.6791981e-10
   3.1405000e+04   2.3637945e-10
   3.1455000e+04   1.0334713e-10
   3.1515000e+04   1.5146313e-10
   3.1569000e+04   9.0324184e-11
   3.1626000e+04   1.2675279e-10
   3.1677000e+04   1.0759224e-10
   3.1732000e+04   1.3017357e-10
   3.1779000e+04   9.9477336e-11
   3.1821000e+04   8.0841574e-11
   3.1870000e+04   1.0911086e-10
   3.1923000e+04   8.8061052e-11
   3.1976000e+04   1.2106969e-10
   3.2024000e+04   1.0197304e-10
   3.2070000e+04   7.9528078e-11
   3.2110000e+04   4.4381574e-11
   3.2164000e+04   1.2228945e-10
   3.2210000e+04   7.2433827e-11
   3.2265000e+04   9.9001765e-11
   3.2325000e+04   6.5336116e-11
   3.2368000e+04   6.1995068e-11
   3.2420000e+04   9.1737832e-11
   3.2481000e+04   7.2579933e-11
   3.2532000e+04   7.6061041e-11
   3.2585000e+04   7.1282522e-11
   3.2636000e+04   7.2235223e-11
   3.2695000e+04   4.8819256e-11
   3.2743000e+04   6.4728742e-11


==> TeX/Tikz/plotdata/rand/rand3/log_synch.dat <==
   1.0000000e+01   3.8200551e+01
   2.0000000e+01   5.3496550e-01
   3.0000000e+01   3.3364414e-01
   4.0000000e+01   1.5824616e-01
   5.0000000e+01   1.6066581e-01
   6.0000000e+01   1.0055069e-01
   7.0000000e+01   7.1781767e-02
   8.0000000e+01   5.6926170e-02
   9.0000000e+01   5.1148221e-02
   1.0000000e+02   5.2901609e-02
   1.1000000e+02   5.0905849e-02
   1.2000000e+02   4.5009346e-02
   1.3000000e+02   4.1593471e-02
   1.4000000e+02   4.0369773e-02
   1.5000000e+02   3.7547603e-02
   1.6000000e+02   3.2376131e-02
   1.7000000e+02   2.5851817e-02
   1.8000000e+02   2.1324452e-02
   1.9000000e+02   2.0447152e-02
   2.0000000e+02   2.1260279e-02
   2.1000000e+02   2.1792086e-02
   2.2000000e+02   2.2033411e-02
   2.3000000e+02   2.1921950e-02
   2.4000000e+02   2.1343296e-02
   2.5000000e+02   2.0351788e-02
   2.6000000e+02   1.9276737e-02
   2.7000000e+02   1.8656383e-02
   2.8000000e+02   1.7360625e-02
   2.9000000e+02   1.6213742e-02
   3.0000000e+02   1.5633919e-02
   3.1000000e+02   1.3576687e-02
   3.2000000e+02   1.2604162e-02
   3.3000000e+02   1.1735771e-02
   3.4000000e+02   1.1199955e-02
   3.5000000e+02   1.0550754e-02
   3.6000000e+02   1.0361520e-02
   3.7000000e+02   1.0562161e-02
   3.8000000e+02   1.1036708e-02
   3.9000000e+02   1.1466217e-02
   4.0000000e+02   1.1654029e-02
   4.1000000e+02   1.1522663e-02
   4.2000000e+02   1.1173232e-02
   4.3000000e+02   1.0660788e-02
   4.4000000e+02   1.0146088e-02
   4.5000000e+02   9.7195756e-03
   4.6000000e+02   9.4219129e-03
   4.7000000e+02   9.2412720e-03
   4.8000000e+02   9.2233742e-03
   4.9000000e+02   9.2254515e-03
   5.0000000e+02   8.9216415e-03
   5.1000000e+02   8.7880690e-03
   5.2000000e+02   8.6430515e-03
   5.3000000e+02   8.4359739e-03
   5.4000000e+02   8.2401235e-03
   5.5000000e+02   8.0633405e-03
   5.6000000e+02   7.9082249e-03
   5.7000000e+02   7.6776604e-03
   5.8000000e+02   7.4782380e-03
   5.9000000e+02   7.3117022e-03
   6.0000000e+02   7.0984906e-03
   6.1000000e+02   6.8740685e-03
   6.2000000e+02   6.6890801e-03
   6.3000000e+02   6.5722720e-03
   6.4000000e+02   6.5243026e-03
   6.5000000e+02   6.5539417e-03
   6.6000000e+02   6.6835686e-03
   6.7000000e+02   6.9013444e-03
   6.8000000e+02   7.1471067e-03
   6.9000000e+02   7.3348975e-03
   7.0000000e+02   7.4737737e-03
   7.1000000e+02   7.5740961e-03
   7.2000000e+02   7.6226046e-03
   7.3000000e+02   7.6147377e-03
   7.4000000e+02   7.5974410e-03
   7.5000000e+02   7.5928383e-03
   7.6000000e+02   7.6162446e-03
   7.7000000e+02   7.5509829e-03
   7.8000000e+02   7.4023692e-03
   7.9000000e+02   7.1625118e-03
   8.0000000e+02   6.9094203e-03
   8.1000000e+02   6.6843325e-03
   8.2000000e+02   6.4502335e-03
   8.3000000e+02   6.3062563e-03
   8.4000000e+02   6.2410203e-03
   8.5000000e+02   6.1561385e-03
   8.6000000e+02   5.9467121e-03
   8.7000000e+02   5.8046932e-03
   8.8000000e+02   5.6656294e-03
   8.9000000e+02   5.5149250e-03
   9.0000000e+02   5.3360080e-03
   9.1000000e+02   5.1143445e-03
   9.2000000e+02   4.9871973e-03
   9.3000000e+02   4.9314418e-03
   9.4000000e+02   4.8982633e-03
   9.5000000e+02   4.8482871e-03
   9.6000000e+02   4.7768088e-03
   9.7000000e+02   4.6975033e-03
   9.8000000e+02   4.6252466e-03
   9.9000000e+02   4.5445725e-03
   1.0000000e+03   4.4509788e-03
   1.0100000e+03   4.3656917e-03
   1.0200000e+03   4.2938941e-03
   1.0300000e+03   4.2338979e-03
   1.0400000e+03   4.1715170e-03
   1.0500000e+03   4.1129820e-03
   1.0600000e+03   4.0743562e-03
   1.0700000e+03   4.0479762e-03
   1.0800000e+03   4.0181183e-03
   1.0900000e+03   3.9747709e-03
   1.1000000e+03   3.9160311e-03
   1.1100000e+03   3.8456473e-03
   1.1200000e+03   3.7717018e-03
   1.1300000e+03   3.7035650e-03
   1.1400000e+03   3.6500704e-03
   1.1500000e+03   3.6168130e-03
   1.1600000e+03   3.6041152e-03
   1.1700000e+03   3.6077067e-03
   1.1800000e+03   3.6215475e-03
   1.1900000e+03   3.6357895e-03
   1.2000000e+03   3.6384632e-03
   1.2100000e+03   3.6467463e-03
   1.2200000e+03   3.6694850e-03
   1.2300000e+03   3.6596634e-03
   1.2400000e+03   3.6434750e-03
   1.2500000e+03   3.6232578e-03
   1.2600000e+03   3.5980547e-03
   1.2700000e+03   3.5682784e-03
   1.2800000e+03   3.5341492e-03
   1.2900000e+03   3.4986861e-03
   1.3000000e+03   3.4509727e-03
   1.3100000e+03   3.4064122e-03
   1.3200000e+03   3.3555827e-03
   1.3300000e+03   3.2910666e-03
   1.3400000e+03   3.2315665e-03
   1.3500000e+03   3.1857513e-03
   1.3600000e+03   3.1494250e-03
   1.3700000e+03   3.1221711e-03
   1.3800000e+03   3.0824537e-03
   1.3900000e+03   3.0562814e-03
   1.4000000e+03   3.0368436e-03
   1.4100000e+03   2.9986698e-03
   1.4200000e+03   2.9734486e-03
   1.4300000e+03   2.9460713e-03
   1.4400000e+03   2.9151105e-03
   1.4500000e+03   2.8794065e-03
   1.4600000e+03   2.8389192e-03
   1.4700000e+03   2.7957875e-03
   1.4800000e+03   2.7526181e-03
   1.4900000e+03   2.7115750e-03
   1.5000000e+03   2.6746928e-03
   1.5100000e+03   2.6437336e-03
   1.5200000e+03   2.6196902e-03
   1.5300000e+03   2.6027921e-03
   1.5400000e+03   2.5944577e-03
   1.5500000e+03   2.5945138e-03
   1.5600000e+03   2.5914437e-03
   1.5700000e+03   2.5675487e-03
   1.5800000e+03   2.5420229e-03
   1.5900000e+03   2.5329220e-03
   1.6000000e+03   2.5236073e-03
   1.6100000e+03   2.5239681e-03
   1.6200000e+03   2.5229725e-03
   1.6300000e+03   2.5214115e-03
   1.6400000e+03   2.5214728e-03
   1.6500000e+03   2.5222016e-03
   1.6600000e+03   2.5223948e-03
   1.6700000e+03   2.5213898e-03
   1.6800000e+03   2.5208006e-03
   1.6900000e+03   2.5183042e-03
   1.7000000e+03   2.5082767e-03
   1.7100000e+03   2.4917524e-03
   1.7200000e+03   2.4698844e-03
   1.7300000e+03   2.4437552e-03
   1.7400000e+03   2.4144665e-03
   1.7500000e+03   2.3839183e-03
   1.7600000e+03   2.3534451e-03
   1.7700000e+03   2.3239884e-03
   1.7800000e+03   2.2965547e-03
   1.7900000e+03   2.2722869e-03
   1.8000000e+03   2.2516117e-03
   1.8100000e+03   2.2342885e-03
   1.8200000e+03   2.2197034e-03
   1.8300000e+03   2.2071615e-03
   1.8400000e+03   2.1959837e-03
   1.8500000e+03   2.1857801e-03
   1.8600000e+03   2.1762878e-03
   1.8700000e+03   2.1673195e-03
   1.8800000e+03   2.1587080e-03
   1.8900000e+03   2.1503090e-03
   1.9000000e+03   2.1420293e-03
   1.9100000e+03   2.1338560e-03
   1.9200000e+03   2.1258669e-03
   1.9300000e+03   2.1182139e-03
   1.9400000e+03   2.1110810e-03
   1.9500000e+03   2.1046328e-03
   1.9600000e+03   2.0989693e-03
   1.9700000e+03   2.0941016e-03
   1.9800000e+03   2.0899491e-03
   1.9900000e+03   2.0863545e-03
   2.0000000e+03   2.0831056e-03
   2.0100000e+03   2.0799596e-03
   2.0200000e+03   2.0766632e-03
   2.0300000e+03   2.0729727e-03
   2.0400000e+03   2.0686722e-03
   2.0500000e+03   2.0635905e-03
   2.0600000e+03   2.0576146e-03
   2.0700000e+03   2.0506720e-03
   2.0800000e+03   2.0455131e-03
   2.0900000e+03   2.0435175e-03
   2.1000000e+03   2.0496090e-03
   2.1100000e+03   2.0647653e-03
   2.1200000e+03   2.0784763e-03
   2.1300000e+03   2.0816860e-03
   2.1400000e+03   2.0718096e-03
   2.1500000e+03   2.0523876e-03
   2.1600000e+03   2.0297533e-03
   2.1700000e+03   2.0096692e-03
   2.1800000e+03   1.9953907e-03
   2.1900000e+03   1.9872521e-03
   2.2000000e+03   1.9833998e-03
   2.2100000e+03   1.9811572e-03
   2.2200000e+03   1.9783633e-03
   2.2300000e+03   1.9741054e-03
   2.2400000e+03   1.9686604e-03
   2.2500000e+03   1.9629041e-03
   2.2600000e+03   1.9576549e-03
   2.2700000e+03   1.9533090e-03
   2.2800000e+03   1.9498169e-03
   2.2900000e+03   1.9492805e-03
   2.3000000e+03   1.9428942e-03
   2.3100000e+03   1.9309555e-03
   2.3200000e+03   1.9158530e-03
   2.3300000e+03   1.9047443e-03
   2.3400000e+03   1.8981966e-03
   2.3500000e+03   1.8923122e-03
   2.3600000e+03   1.8845754e-03
   2.3700000e+03   1.8747631e-03
   2.3800000e+03   1.8637868e-03
   2.3900000e+03   1.8526833e-03
   2.4000000e+03   1.8422388e-03
   2.4100000e+03   1.8328821e-03
   2.4200000e+03   1.8246475e-03
   2.4300000e+03   1.8172494e-03
   2.4400000e+03   1.8102722e-03
   2.4500000e+03   1.8033984e-03
   2.4600000e+03   1.7959813e-03
   2.4700000e+03   1.7879291e-03
   2.4800000e+03   1.7795342e-03
   2.4900000e+03   1.7706791e-03
   2.5000000e+03   1.7612816e-03
   2.5100000e+03   1.7512688e-03
   2.5200000e+03   1.7406072e-03
   2.5300000e+03   1.7292874e-03
   2.5400000e+03   1.7172951e-03
   2.5500000e+03   1.7045942e-03
   2.5600000e+03   1.6911272e-03
   2.5700000e+03   1.6768322e-03
   2.5800000e+03   1.6616629e-03
   2.5900000e+03   1.6456020e-03
   2.6000000e+03   1.6286654e-03
   2.6100000e+03   1.6108839e-03
   2.6200000e+03   1.5922859e-03
   2.6300000e+03   1.5729555e-03
   2.6400000e+03   1.5531679e-03
   2.6500000e+03   1.5329602e-03
   2.6600000e+03   1.5124486e-03
   2.6700000e+03   1.4917574e-03
   2.6800000e+03   1.4710127e-03
   2.6900000e+03   1.4503815e-03
   2.7000000e+03   1.4301155e-03
   2.7100000e+03   1.4104624e-03
   2.7200000e+03   1.3916246e-03
   2.7300000e+03   1.3738051e-03
   2.7400000e+03   1.3571505e-03
   2.7500000e+03   1.3417449e-03
   2.7600000e+03   1.3276015e-03
   2.7700000e+03   1.3146592e-03
   2.7800000e+03   1.3028034e-03
   2.7900000e+03   1.2918975e-03
   2.8000000e+03   1.2818068e-03
   2.8100000e+03   1.2724054e-03
   2.8200000e+03   1.2635735e-03
   2.8300000e+03   1.2552027e-03
   2.8400000e+03   1.2472487e-03
   2.8500000e+03   1.2396170e-03
   2.8600000e+03   1.2322248e-03
   2.8700000e+03   1.2250280e-03
   2.8800000e+03   1.2180194e-03
   2.8900000e+03   1.2112219e-03
   2.9000000e+03   1.2046747e-03
   2.9100000e+03   1.1984201e-03
   2.9200000e+03   1.1924929e-03
   2.9300000e+03   1.1869130e-03
   2.9400000e+03   1.1816807e-03
   2.9500000e+03   1.1767729e-03
   2.9600000e+03   1.1721412e-03
   2.9700000e+03   1.1677098e-03
   2.9800000e+03   1.1633628e-03
   2.9900000e+03   1.1598654e-03
   3.0000000e+03   1.1581503e-03
   3.0100000e+03   1.1592617e-03
   3.0200000e+03   1.1618006e-03
   3.0300000e+03   1.1627791e-03
   3.0400000e+03   1.1572488e-03
   3.0500000e+03   1.1443955e-03
   3.0600000e+03   1.1284377e-03
   3.0700000e+03   1.1128427e-03
   3.0800000e+03   1.0986251e-03
   3.0900000e+03   1.0856886e-03
   3.1000000e+03   1.0739346e-03
   3.1100000e+03   1.0627502e-03
   3.1200000e+03   1.0513880e-03
   3.1300000e+03   1.0394158e-03
   3.1400000e+03   1.0268657e-03
   3.1500000e+03   1.0140693e-03
   3.1600000e+03   1.0014143e-03
   3.1700000e+03   9.8918333e-04
   3.1800000e+03   9.7749865e-04
   3.1900000e+03   9.6633798e-04
   3.2000000e+03   9.5558383e-04
   3.2100000e+03   9.4507655e-04
   3.2200000e+03   9.3464933e-04
   3.2300000e+03   9.2414037e-04
   3.2400000e+03   9.1339337e-04
   3.2500000e+03   9.0226189e-04
   3.2600000e+03   8.9062463e-04
   3.2700000e+03   8.7840769e-04
   3.2800000e+03   8.6560444e-04
   3.2900000e+03   8.5228449e-04
   3.3000000e+03   8.3858857e-04
   3.3100000e+03   8.2471153e-04
   3.3200000e+03   8.1087920e-04
   3.3300000e+03   7.9732529e-04
   3.3400000e+03   7.8427296e-04
   3.3500000e+03   7.7192266e-04
   3.3600000e+03   7.6044543e-04
   3.3700000e+03   7.4997927e-04
   3.3800000e+03   7.4062677e-04
   3.3900000e+03   7.3245291e-04
   3.4000000e+03   7.2548329e-04
   3.4100000e+03   7.1968031e-04
   3.4200000e+03   7.1555852e-04
   3.4300000e+03   7.1439632e-04
   3.4400000e+03   7.1315655e-04
   3.4500000e+03   7.1271843e-04
   3.4600000e+03   7.1271953e-04
   3.4700000e+03   7.1197493e-04
   3.4800000e+03   7.1027994e-04
   3.4900000e+03   7.0861762e-04
   3.5000000e+03   7.0732936e-04
   3.5100000e+03   7.0651429e-04
   3.5200000e+03   7.0594109e-04
   3.5300000e+03   7.0528211e-04
   3.5400000e+03   7.0431025e-04
   3.5500000e+03   7.0294611e-04
   3.5600000e+03   7.0119438e-04
   3.5700000e+03   6.9906360e-04
   3.5800000e+03   6.9652845e-04
   3.5900000e+03   6.9353835e-04
   3.6000000e+03   6.9004683e-04
   3.6100000e+03   6.8603716e-04
   3.6200000e+03   6.8153382e-04
   3.6300000e+03   6.7660035e-04
   3.6400000e+03   6.7132856e-04
   3.6500000e+03   6.6582344e-04
   3.6600000e+03   6.6018787e-04
   3.6700000e+03   6.5451005e-04
   3.6800000e+03   6.4885633e-04
   3.6900000e+03   6.4326992e-04
   3.7000000e+03   6.3777413e-04
   3.7100000e+03   6.3237762e-04
   3.7200000e+03   6.2707889e-04
   3.7300000e+03   6.2186884e-04
   3.7400000e+03   6.1673114e-04
   3.7500000e+03   6.1164163e-04
   3.7600000e+03   6.0656796e-04
   3.7700000e+03   6.0147067e-04
   3.7800000e+03   5.9630645e-04
   3.7900000e+03   5.9103305e-04
   3.8000000e+03   5.8561542e-04
   3.8100000e+03   5.8003148e-04
   3.8200000e+03   5.7427676e-04
   3.8300000e+03   5.6836688e-04
   3.8400000e+03   5.6233778e-04
   3.8500000e+03   5.5624378e-04
   3.8600000e+03   5.5015401e-04
   3.8700000e+03   5.4414761e-04
   3.8800000e+03   5.3830828e-04
   3.8900000e+03   5.3271862e-04
   3.9000000e+03   5.2745450e-04
   3.9100000e+03   5.2257996e-04
   3.9200000e+03   5.1814275e-04
   3.9300000e+03   5.1417101e-04
   3.9400000e+03   5.1067107e-04
   3.9500000e+03   5.0762658e-04
   3.9600000e+03   5.0499909e-04
   3.9700000e+03   5.0272988e-04
   3.9800000e+03   5.0074300e-04
   3.9900000e+03   4.9894939e-04
   4.0000000e+03   4.9725155e-04
   4.0100000e+03   4.9554885e-04
   4.0200000e+03   4.9374279e-04
   4.0300000e+03   4.9174229e-04
   4.0400000e+03   4.8946853e-04
   4.0500000e+03   4.8685926e-04
   4.0600000e+03   4.8387229e-04
   4.0700000e+03   4.8048808e-04
   4.0800000e+03   4.7671106e-04
   4.0900000e+03   4.7256972e-04
   4.1000000e+03   4.6811519e-04
   4.1100000e+03   4.6341838e-04
   4.1200000e+03   4.5856578e-04
   4.1300000e+03   4.5365392e-04
   4.1400000e+03   4.4878308e-04
   4.1500000e+03   4.4405054e-04
   4.1600000e+03   4.3954399e-04
   4.1700000e+03   4.3533565e-04
   4.1800000e+03   4.3228716e-04
   4.1900000e+03   4.2851085e-04
   4.2000000e+03   4.2479397e-04
   4.2100000e+03   4.2202995e-04
   4.2200000e+03   4.1984708e-04
   4.2300000e+03   4.1862230e-04
   4.2400000e+03   4.1956770e-04
   4.2500000e+03   4.2226363e-04
   4.2600000e+03   4.2530455e-04
   4.2700000e+03   4.2697887e-04
   4.2800000e+03   4.2365782e-04
   4.2900000e+03   4.1793443e-04
   4.3000000e+03   4.1280252e-04
   4.3100000e+03   4.0903059e-04
   4.3200000e+03   4.0636708e-04
   4.3300000e+03   4.0450318e-04
   4.3400000e+03   4.0336244e-04
   4.3500000e+03   4.0258819e-04
   4.3600000e+03   4.0181356e-04
   4.3700000e+03   4.0087233e-04
   4.3800000e+03   3.9978968e-04
   4.3900000e+03   3.9865375e-04
   4.4000000e+03   3.9751223e-04
   4.4100000e+03   3.9633538e-04
   4.4200000e+03   3.9502669e-04
   4.4300000e+03   3.9345902e-04
   4.4400000e+03   3.9151810e-04
   4.4500000e+03   3.8913352e-04
   4.4600000e+03   3.8628511e-04
   4.4700000e+03   3.8298874e-04
   4.4800000e+03   3.7927719e-04
   4.4900000e+03   3.7518948e-04
   4.5000000e+03   3.7077234e-04
   4.5100000e+03   3.6608815e-04
   4.5200000e+03   3.6122085e-04
   4.5300000e+03   3.5627403e-04
   4.5400000e+03   3.5136045e-04
   4.5500000e+03   3.4658614e-04
   4.5600000e+03   3.4203452e-04
   4.5700000e+03   3.3775525e-04
   4.5800000e+03   3.3376047e-04
   4.5900000e+03   3.3002835e-04
   4.6000000e+03   3.2651166e-04
   4.6100000e+03   3.2314870e-04
   4.6200000e+03   3.1987374e-04
   4.6300000e+03   3.1662572e-04
   4.6400000e+03   3.1335465e-04
   4.6500000e+03   3.1002584e-04
   4.6600000e+03   3.0662242e-04
   4.6700000e+03   3.0314025e-04
   4.6800000e+03   2.9974111e-04
   4.6900000e+03   2.9654672e-04
   4.7000000e+03   2.9395858e-04
   4.7100000e+03   2.9199525e-04
   4.7200000e+03   2.9026799e-04
   4.7300000e+03   2.8869158e-04
   4.7400000e+03   2.8710409e-04
   4.7500000e+03   2.8524623e-04
   4.7600000e+03   2.8161587e-04
   4.7700000e+03   2.7770066e-04
   4.7800000e+03   2.7489537e-04
   4.7900000e+03   2.7326457e-04
   4.8000000e+03   2.7249196e-04
   4.8100000e+03   2.7242401e-04
   4.8200000e+03   2.7304222e-04
   4.8300000e+03   2.7409967e-04
   4.8400000e+03   2.7528877e-04
   4.8500000e+03   2.7640945e-04
   4.8600000e+03   2.7740092e-04
   4.8700000e+03   2.7828106e-04
   4.8800000e+03   2.7907978e-04
   4.8900000e+03   2.7980072e-04
   4.9000000e+03   2.8041155e-04
   4.9100000e+03   2.8085566e-04
   4.9200000e+03   2.8107406e-04
   4.9300000e+03   2.8103531e-04
   4.9400000e+03   2.8073031e-04
   4.9500000e+03   2.8017309e-04
   4.9600000e+03   2.7945924e-04
   4.9700000e+03   2.7977681e-04
   4.9800000e+03   2.7699296e-04
   4.9900000e+03   2.7547962e-04
   5.0000000e+03   2.7384948e-04
   5.0100000e+03   2.7214402e-04
   5.0200000e+03   2.7041398e-04
   5.0300000e+03   2.6873014e-04
   5.0400000e+03   2.6716011e-04
   5.0500000e+03   2.6574161e-04
   5.0600000e+03   2.6446941e-04
   5.0700000e+03   2.6329654e-04
   5.0800000e+03   2.6214587e-04
   5.0900000e+03   2.6092697e-04
   5.1000000e+03   2.5955322e-04
   5.1100000e+03   2.5795491e-04
   5.1200000e+03   2.5608622e-04
   5.1300000e+03   2.5392632e-04
   5.1400000e+03   2.5147661e-04
   5.1500000e+03   2.4875668e-04
   5.1600000e+03   2.4580084e-04
   5.1700000e+03   2.4265567e-04
   5.1800000e+03   2.3937824e-04
   5.1900000e+03   2.3603408e-04
   5.2000000e+03   2.3269410e-04
   5.2100000e+03   2.2943035e-04
   5.2200000e+03   2.2631083e-04
   5.2300000e+03   2.2339408e-04
   5.2400000e+03   2.2072423e-04
   5.2500000e+03   2.1832728e-04
   5.2600000e+03   2.1620917e-04
   5.2700000e+03   2.1435586e-04
   5.2800000e+03   2.1273542e-04
   5.2900000e+03   2.1130188e-04
   5.3000000e+03   2.1000015e-04
   5.3100000e+03   2.0877158e-04
   5.3200000e+03   2.0755930e-04
   5.3300000e+03   2.0631296e-04
   5.3400000e+03   2.0499246e-04
   5.3500000e+03   2.0357044e-04
   5.3600000e+03   2.0203369e-04
   5.3700000e+03   2.0038330e-04
   5.3800000e+03   1.9863399e-04
   5.3900000e+03   1.9681244e-04
   5.4000000e+03   1.9495505e-04
   5.4100000e+03   1.9310505e-04
   5.4200000e+03   1.9130922e-04
   5.4300000e+03   1.8961446e-04
   5.4400000e+03   1.8806421e-04
   5.4500000e+03   1.8675051e-04
   5.4600000e+03   1.8592937e-04
   5.4700000e+03   1.8600191e-04
   5.4800000e+03   1.8717890e-04
   5.4900000e+03   1.8893262e-04
   5.5000000e+03   1.9070978e-04
   5.5100000e+03   1.9190225e-04
   5.5200000e+03   1.9211401e-04
   5.5300000e+03   1.8797578e-04
   5.5400000e+03   1.8555275e-04
   5.5500000e+03   1.8417732e-04
   5.5600000e+03   1.8362178e-04
   5.5700000e+03   1.8370723e-04
   5.5800000e+03   1.8432633e-04
   5.5900000e+03   1.8519009e-04
   5.6000000e+03   1.8598856e-04
   5.6100000e+03   1.8654834e-04
   5.6200000e+03   1.8684363e-04
   5.6300000e+03   1.8692349e-04
   5.6400000e+03   1.8684251e-04
   5.6500000e+03   1.8662692e-04
   5.6600000e+03   1.8627020e-04
   5.6700000e+03   1.8574606e-04
   5.6800000e+03   1.8502727e-04
   5.6900000e+03   1.8409987e-04
   5.7000000e+03   1.8296639e-04
   5.7100000e+03   1.8163971e-04
   5.7200000e+03   1.8013450e-04
   5.7300000e+03   1.7846245e-04
   5.7400000e+03   1.7663325e-04
   5.7500000e+03   1.7465936e-04
   5.7600000e+03   1.7256106e-04
   5.7700000e+03   1.7036912e-04
   5.7800000e+03   1.6812371e-04
   5.7900000e+03   1.6587018e-04
   5.8000000e+03   1.6365316e-04
   5.8100000e+03   1.6151078e-04
   5.8200000e+03   1.5947052e-04
   5.8300000e+03   1.5754729e-04
   5.8400000e+03   1.5574354e-04
   5.8500000e+03   1.5405111e-04
   5.8600000e+03   1.5245386e-04
   5.8700000e+03   1.5093067e-04
   5.8800000e+03   1.4945850e-04
   5.8900000e+03   1.4801510e-04
   5.9000000e+03   1.4658141e-04
   5.9100000e+03   1.4514341e-04
   5.9200000e+03   1.4369345e-04
   5.9300000e+03   1.4223089e-04
   5.9400000e+03   1.4076205e-04
   5.9500000e+03   1.3929953e-04
   5.9600000e+03   1.3786085e-04
   5.9700000e+03   1.3646654e-04
   5.9800000e+03   1.3513791e-04
   5.9900000e+03   1.3390601e-04
   6.0000000e+03   1.3280764e-04
   6.0100000e+03   1.3191263e-04
   6.0200000e+03   1.3124203e-04
   6.0300000e+03   1.3074253e-04
   6.0400000e+03   1.3033345e-04
   6.0500000e+03   1.2997516e-04
   6.0600000e+03   1.2967317e-04
   6.0700000e+03   1.2949432e-04
   6.0800000e+03   1.2942610e-04
   6.0900000e+03   1.2940068e-04
   6.1000000e+03   1.2873044e-04
   6.1100000e+03   1.2761230e-04
   6.1200000e+03   1.2664862e-04
   6.1300000e+03   1.2603310e-04
   6.1400000e+03   1.2562496e-04
   6.1500000e+03   1.2532585e-04
   6.1600000e+03   1.2512823e-04
   6.1700000e+03   1.2501629e-04
   6.1800000e+03   1.2490650e-04
   6.1900000e+03   1.2474326e-04
   6.2000000e+03   1.2453675e-04
   6.2100000e+03   1.2430751e-04
   6.2200000e+03   1.2414259e-04
   6.2300000e+03   1.2406773e-04
   6.2400000e+03   1.2408887e-04
   6.2500000e+03   1.2451431e-04
   6.2600000e+03   1.2445653e-04
   6.2700000e+03   1.2431110e-04
   6.2800000e+03   1.2428757e-04
   6.2900000e+03   1.2419617e-04
   6.3000000e+03   1.2403882e-04
   6.3100000e+03   1.2382463e-04
   6.3200000e+03   1.2356562e-04
   6.3300000e+03   1.2327175e-04
   6.3400000e+03   1.2294938e-04
   6.3500000e+03   1.2260118e-04
   6.3600000e+03   1.2222531e-04
   6.3700000e+03   1.2181515e-04
   6.3800000e+03   1.2136078e-04
   6.3900000e+03   1.2085225e-04
   6.4000000e+03   1.2028281e-04
   6.4100000e+03   1.1965078e-04
   6.4200000e+03   1.1895951e-04
   6.4300000e+03   1.1821607e-04
   6.4400000e+03   1.1742950e-04
   6.4500000e+03   1.1660938e-04
   6.4600000e+03   1.1576496e-04
   6.4700000e+03   1.1490462e-04
   6.4800000e+03   1.1403553e-04
   6.4900000e+03   1.1316325e-04
   6.5000000e+03   1.1229134e-04
   6.5100000e+03   1.1142094e-04
   6.5200000e+03   1.1055057e-04
   6.5300000e+03   1.0967620e-04
   6.5400000e+03   1.0879166e-04
   6.5500000e+03   1.0788935e-04
   6.5600000e+03   1.0696113e-04
   6.5700000e+03   1.0599930e-04
   6.5800000e+03   1.0499751e-04
   6.5900000e+03   1.0395144e-04
   6.6000000e+03   1.0285927e-04
   6.6100000e+03   1.0172187e-04
   6.6200000e+03   1.0054271e-04
   6.6300000e+03   9.9327626e-05
   6.6400000e+03   9.8084360e-05
   6.6500000e+03   9.6822098e-05
   6.6600000e+03   9.5550976e-05
   6.6700000e+03   9.4281634e-05
   6.6800000e+03   9.3024862e-05
   6.6900000e+03   9.1791344e-05
   6.7000000e+03   9.0591504e-05
   6.7100000e+03   8.9435417e-05
   6.7200000e+03   8.8332778e-05
   6.7300000e+03   8.7292868e-05
   6.7400000e+03   8.6324488e-05
   6.7500000e+03   8.5436077e-05
   6.7600000e+03   8.4710898e-05
   6.7700000e+03   8.4229189e-05
   6.7800000e+03   8.4152796e-05
   6.7900000e+03   8.4354544e-05
   6.8000000e+03   8.4704923e-05
   6.8100000e+03   8.4976582e-05
   6.8200000e+03   8.4758602e-05
   6.8300000e+03   8.3905471e-05
   6.8400000e+03   8.3004014e-05
   6.8500000e+03   8.2457815e-05
   6.8600000e+03   8.2260320e-05
   6.8700000e+03   8.2313444e-05
   6.8800000e+03   8.2588511e-05
   6.8900000e+03   8.3098281e-05
   6.9000000e+03   8.3588360e-05
   6.9100000e+03   8.4038973e-05
   6.9200000e+03   8.4478939e-05
   6.9300000e+03   8.4864846e-05
   6.9400000e+03   8.5205896e-05
   6.9500000e+03   8.5513019e-05
   6.9600000e+03   8.5790400e-05
   6.9700000e+03   8.6031278e-05
   6.9800000e+03   8.6220630e-05
   6.9900000e+03   8.6342053e-05
   7.0000000e+03   8.6382782e-05
   7.0100000e+03   8.6333996e-05
   7.0200000e+03   8.6188519e-05
   7.0300000e+03   8.5939511e-05
   7.0400000e+03   8.5581824e-05
   7.0500000e+03   8.5115004e-05
   7.0600000e+03   8.4545755e-05
   7.0700000e+03   8.3888246e-05
   7.0800000e+03   8.3162090e-05
   7.0900000e+03   8.2388934e-05
   7.1000000e+03   8.1589030e-05
   7.1100000e+03   8.0778802e-05
   7.1200000e+03   7.9969823e-05
   7.1300000e+03   7.9169001e-05
   7.1400000e+03   7.8379505e-05
   7.1500000e+03   7.7601893e-05
   7.1600000e+03   7.6835099e-05
   7.1700000e+03   7.6077125e-05
   7.1800000e+03   7.5325468e-05
   7.1900000e+03   7.4577384e-05
   7.2000000e+03   7.3830110e-05
   7.2100000e+03   7.3081138e-05
   7.2200000e+03   7.2328555e-05
   7.2300000e+03   7.1571432e-05
   7.2400000e+03   7.0810179e-05
   7.2500000e+03   7.0046776e-05
   7.2600000e+03   6.9284823e-05
   7.2700000e+03   6.8529356e-05
   7.2800000e+03   6.7786453e-05
   7.2900000e+03   6.7062672e-05
   7.3000000e+03   6.6364408e-05
   7.3100000e+03   6.5697249e-05
   7.3200000e+03   6.5065421e-05
   7.3300000e+03   6.4471379e-05
   7.3400000e+03   6.3915597e-05
   7.3500000e+03   6.3396548e-05
   7.3600000e+03   6.2910888e-05
   7.3700000e+03   6.2453810e-05
   7.3800000e+03   6.2019527e-05
   7.3900000e+03   6.1601841e-05
   7.4000000e+03   6.1194732e-05
   7.4100000e+03   6.0792922e-05
   7.4200000e+03   6.0436524e-05
   7.4300000e+03   6.0156345e-05
   7.4400000e+03   6.0120804e-05
   7.4500000e+03   6.0360079e-05
   7.4600000e+03   6.0504243e-05
   7.4700000e+03   6.0155333e-05
   7.4800000e+03   5.9440525e-05
   7.4900000e+03   5.8635611e-05
   7.5000000e+03   5.7912747e-05
   7.5100000e+03   5.7382325e-05
   7.5200000e+03   5.7104795e-05
   7.5300000e+03   5.7058324e-05
   7.5400000e+03   5.7168851e-05
   7.5500000e+03   5.7365053e-05
   7.5600000e+03   5.7612003e-05
   7.5700000e+03   5.7906974e-05
   7.5800000e+03   5.8773296e-05
   7.5900000e+03   5.8624585e-05
   7.6000000e+03   5.8911041e-05
   7.6100000e+03   5.9196138e-05
   7.6200000e+03   5.9406348e-05
   7.6300000e+03   5.9519865e-05
   7.6400000e+03   5.9540279e-05
   7.6500000e+03   5.9489452e-05
   7.6600000e+03   5.9393680e-05
   7.6700000e+03   5.9273835e-05
   7.6800000e+03   5.9140459e-05
   7.6900000e+03   5.8992548e-05
   7.7000000e+03   5.8819916e-05
   7.7100000e+03   5.8608631e-05
   7.7200000e+03   5.8347377e-05
   7.7300000e+03   5.8031997e-05
   7.7400000e+03   5.7666537e-05
   7.7500000e+03   5.7261046e-05
   7.7600000e+03   5.6827818e-05
   7.7700000e+03   5.6377990e-05
   7.7800000e+03   5.5919663e-05
   7.7900000e+03   5.5457713e-05
   7.8000000e+03   5.4994664e-05
   7.8100000e+03   5.4531843e-05
   7.8200000e+03   5.4070191e-05
   7.8300000e+03   5.3610518e-05
   7.8400000e+03   5.3153267e-05
   7.8500000e+03   5.2698064e-05
   7.8600000e+03   5.2243318e-05
   7.8700000e+03   5.1786106e-05
   7.8800000e+03   5.1322411e-05
   7.8900000e+03   5.0847697e-05
   7.9000000e+03   5.0357697e-05
   7.9100000e+03   4.9849217e-05
   7.9200000e+03   4.9320810e-05
   7.9300000e+03   4.8773163e-05
   7.9400000e+03   4.8209135e-05
   7.9500000e+03   4.7633462e-05
   7.9600000e+03   4.7052185e-05
   7.9700000e+03   4.6471937e-05
   7.9800000e+03   4.5899205e-05
   7.9900000e+03   4.5339681e-05
   8.0000000e+03   4.4797799e-05
   8.0100000e+03   4.4276488e-05
   8.0200000e+03   4.3777148e-05
   8.0300000e+03   4.3299828e-05
   8.0400000e+03   4.2843551e-05
   8.0500000e+03   4.2406757e-05
   8.0600000e+03   4.1987779e-05
   8.0700000e+03   4.1585318e-05
   8.0800000e+03   4.1198840e-05
   8.0900000e+03   4.0828865e-05
   8.1000000e+03   4.0477088e-05
   8.1100000e+03   4.0146313e-05
   8.1200000e+03   3.9840215e-05
   8.1300000e+03   3.9562944e-05
   8.1400000e+03   3.9318625e-05
   8.1500000e+03   3.9110825e-05
   8.1600000e+03   3.8942070e-05
   8.1700000e+03   3.8813184e-05
   8.1800000e+03   3.8778513e-05
   8.1900000e+03   3.8860111e-05
   8.2000000e+03   3.9220764e-05
   8.2100000e+03   3.9806218e-05
   8.2200000e+03   4.0413500e-05
   8.2300000e+03   4.0913321e-05
   8.2400000e+03   4.1207058e-05
   8.2500000e+03   4.1003761e-05
   8.2600000e+03   4.0648611e-05
   8.2700000e+03   3.9669549e-05
   8.2800000e+03   3.9269052e-05
   8.2900000e+03   3.9115813e-05
   8.3000000e+03   3.9131869e-05
   8.3100000e+03   3.9313517e-05
   8.3200000e+03   3.9606043e-05
   8.3300000e+03   3.9923527e-05
   8.3400000e+03   4.0201638e-05
   8.3500000e+03   4.0420881e-05
   8.3600000e+03   4.0593283e-05
   8.3700000e+03   4.0739237e-05
   8.3800000e+03   4.0871511e-05
   8.3900000e+03   4.0989159e-05
   8.4000000e+03   4.1079283e-05
   8.4100000e+03   4.1123434e-05
   8.4200000e+03   4.1104473e-05
   8.4300000e+03   4.1010439e-05
   8.4400000e+03   4.0834767e-05
   8.4500000e+03   4.0574707e-05
   8.4600000e+03   4.0230158e-05
   8.4700000e+03   3.9803844e-05
   8.4800000e+03   3.9302311e-05
   8.4900000e+03   3.8736691e-05
   8.5000000e+03   3.8122460e-05
   8.5100000e+03   3.7478076e-05
   8.5200000e+03   3.6822909e-05
   8.5300000e+03   3.6175059e-05
   8.5400000e+03   3.5549598e-05
   8.5500000e+03   3.4957522e-05
   8.5600000e+03   3.4405439e-05
   8.5700000e+03   3.3895835e-05
   8.5800000e+03   3.3427704e-05
   8.5900000e+03   3.2997342e-05
   8.6000000e+03   3.2599175e-05
   8.6100000e+03   3.2226578e-05
   8.6200000e+03   3.1872629e-05
   8.6300000e+03   3.1530783e-05
   8.6400000e+03   3.1195452e-05
   8.6500000e+03   3.0862448e-05
   8.6600000e+03   3.0529300e-05
   8.6700000e+03   3.0195392e-05
   8.6800000e+03   2.9861958e-05
   8.6900000e+03   2.9531903e-05
   8.7000000e+03   2.9209470e-05
   8.7100000e+03   2.8899797e-05
   8.7200000e+03   2.8608374e-05
   8.7300000e+03   2.8340480e-05
   8.7400000e+03   2.8100635e-05
   8.7500000e+03   2.7892133e-05
   8.7600000e+03   2.7716707e-05
   8.7700000e+03   2.7574348e-05
   8.7800000e+03   2.7463290e-05
   8.7900000e+03   2.7380181e-05
   8.8000000e+03   2.7321655e-05
   8.8100000e+03   2.7316165e-05
   8.8200000e+03   2.7392750e-05
   8.8300000e+03   2.7615239e-05
   8.8400000e+03   2.7913538e-05
   8.8500000e+03   2.8221665e-05
   8.8600000e+03   2.8438337e-05
   8.8700000e+03   2.8231507e-05
   8.8800000e+03   2.7788286e-05
   8.8900000e+03   2.7377352e-05
   8.9000000e+03   2.7088738e-05
   8.9100000e+03   2.6918280e-05
   8.9200000e+03   2.6863153e-05
   8.9300000e+03   2.6920601e-05
   8.9400000e+03   2.7056032e-05
   8.9500000e+03   2.7227157e-05
   8.9600000e+03   2.7403189e-05
   8.9700000e+03   2.7662588e-05
   8.9800000e+03   2.7876386e-05
   8.9900000e+03   2.7917202e-05
   9.0000000e+03   2.8076406e-05
   9.0100000e+03   2.8215356e-05
   9.0200000e+03   2.8319523e-05
   9.0300000e+03   2.8381427e-05
   9.0400000e+03   2.8401843e-05
   9.0500000e+03   2.8386376e-05
   9.0600000e+03   2.8341620e-05
   9.0700000e+03   2.8272210e-05
   9.0800000e+03   2.8179268e-05
   9.0900000e+03   2.8060689e-05
   9.1000000e+03   2.7913144e-05
   9.1100000e+03   2.7734740e-05
   9.1200000e+03   2.7526953e-05
   9.1300000e+03   2.7294923e-05
   9.1400000e+03   2.7046139e-05
   9.1500000e+03   2.6788325e-05
   9.1600000e+03   2.6527579e-05
   9.1700000e+03   2.6267446e-05
   9.1800000e+03   2.6009055e-05
   9.1900000e+03   2.5751961e-05
   9.2000000e+03   2.5495182e-05
   9.2100000e+03   2.5237996e-05
   9.2200000e+03   2.4980317e-05
   9.2300000e+03   2.4722657e-05
   9.2400000e+03   2.4465803e-05
   9.2500000e+03   2.4210395e-05
   9.2600000e+03   2.3956549e-05
   9.2700000e+03   2.3703639e-05
   9.2800000e+03   2.3450295e-05
   9.2900000e+03   2.3194610e-05
   9.3000000e+03   2.2934490e-05
   9.3100000e+03   2.2668068e-05
   9.3200000e+03   2.2394079e-05
   9.3300000e+03   2.2112136e-05
   9.3400000e+03   2.1822844e-05
   9.3500000e+03   2.1527772e-05
   9.3600000e+03   2.1229285e-05
   9.3700000e+03   2.0930294e-05
   9.3800000e+03   2.0633965e-05
   9.3900000e+03   2.0343431e-05
   9.4000000e+03   2.0061539e-05
   9.4100000e+03   1.9790667e-05
   9.4200000e+03   1.9532617e-05
   9.4300000e+03   1.9288602e-05
   9.4400000e+03   1.9059320e-05
   9.4500000e+03   1.8845108e-05
   9.4600000e+03   1.8646149e-05
   9.4700000e+03   1.8462699e-05
   9.4800000e+03   1.8295288e-05
   9.4900000e+03   1.8149431e-05
   9.5000000e+03   1.8059945e-05
   9.5100000e+03   1.8076446e-05
   9.5200000e+03   1.8250197e-05
   9.5300000e+03   1.8499867e-05
   9.5400000e+03   1.8758170e-05
   9.5500000e+03   1.8936699e-05
   9.5600000e+03   1.8859844e-05
   9.5700000e+03   1.8538925e-05
   9.5800000e+03   1.8227291e-05
   9.5900000e+03   1.8073247e-05
   9.6000000e+03   1.8065659e-05
   9.6100000e+03   1.8207942e-05
   9.6200000e+03   1.8379290e-05
   9.6300000e+03   1.8587114e-05
   9.6400000e+03   1.8850591e-05
   9.6500000e+03   1.9094437e-05
   9.6600000e+03   1.9296230e-05
   9.6700000e+03   1.9454888e-05
   9.6800000e+03   1.9581185e-05
   9.6900000e+03   1.9686759e-05
   9.7000000e+03   1.9777459e-05
   9.7100000e+03   1.9852615e-05
   9.7200000e+03   1.9907888e-05
   9.7300000e+03   1.9938512e-05
   9.7400000e+03   1.9940978e-05
   9.7500000e+03   1.9913079e-05
   9.7600000e+03   1.9853334e-05
   9.7700000e+03   1.9760774e-05
   9.7800000e+03   1.9635310e-05
   9.7900000e+03   1.9478293e-05
   9.8000000e+03   1.9292782e-05
   9.8100000e+03   1.9083305e-05
   9.8200000e+03   1.8855253e-05
   9.8300000e+03   1.8614172e-05
   9.8400000e+03   1.8365202e-05
   9.8500000e+03   1.8112758e-05
   9.8600000e+03   1.7860439e-05
   9.8700000e+03   1.7611055e-05
   9.8800000e+03   1.7366706e-05
   9.8900000e+03   1.7128818e-05
   9.9000000e+03   1.6898159e-05
   9.9100000e+03   1.6674838e-05
   9.9200000e+03   1.6458338e-05
   9.9300000e+03   1.6247622e-05
   9.9400000e+03   1.6041324e-05
   9.9500000e+03   1.5838007e-05
   9.9600000e+03   1.5636468e-05
   9.9700000e+03   1.5436011e-05
   9.9800000e+03   1.5236655e-05
   9.9900000e+03   1.5039230e-05
   1.0000000e+04   1.4845345e-05
   1.0010000e+04   1.4657220e-05
   1.0020000e+04   1.4477433e-05
   1.0030000e+04   1.4308599e-05
   1.0040000e+04   1.4153046e-05
   1.0050000e+04   1.4012531e-05
   1.0060000e+04   1.3888035e-05
   1.0070000e+04   1.3779658e-05
   1.0080000e+04   1.3686626e-05
   1.0090000e+04   1.3607401e-05
   1.0100000e+04   1.3539868e-05
   1.0110000e+04   1.3481571e-05
   1.0120000e+04   1.3429966e-05
   1.0130000e+04   1.3382661e-05
   1.0140000e+04   1.3337613e-05
   1.0150000e+04   1.3293258e-05
   1.0160000e+04   1.3248582e-05
   1.0170000e+04   1.3203110e-05
   1.0180000e+04   1.3173538e-05
   1.0190000e+04   1.3170039e-05
   1.0200000e+04   1.3273914e-05
   1.0210000e+04   1.3455921e-05
   1.0220000e+04   1.3674299e-05
   1.0230000e+04   1.3811113e-05
   1.0240000e+04   1.3677901e-05
   1.0250000e+04   1.3389791e-05
   1.0260000e+04   1.3116666e-05
   1.0270000e+04   1.2928270e-05
   1.0280000e+04   1.2831992e-05
   1.0290000e+04   1.2829787e-05
   1.0300000e+04   1.2907323e-05
   1.0310000e+04   1.3143627e-05
   1.0320000e+04   1.3167313e-05
   1.0330000e+04   1.3269437e-05
   1.0340000e+04   1.3373683e-05
   1.0350000e+04   1.3461203e-05
   1.0360000e+04   1.3529322e-05
   1.0370000e+04   1.3579180e-05
   1.0380000e+04   1.3613589e-05
   1.0390000e+04   1.3634425e-05
   1.0400000e+04   1.3642166e-05
   1.0410000e+04   1.3636594e-05
   1.0420000e+04   1.3617097e-05
   1.0430000e+04   1.3582373e-05
   1.0440000e+04   1.3530276e-05
   1.0450000e+04   1.3458325e-05
   1.0460000e+04   1.3364764e-05
   1.0470000e+04   1.3249568e-05
   1.0480000e+04   1.3114865e-05
   1.0490000e+04   1.2964615e-05
   1.0500000e+04   1.2803774e-05
   1.0510000e+04   1.2637334e-05
   1.0520000e+04   1.2469602e-05
   1.0530000e+04   1.2303863e-05
   1.0540000e+04   1.2142395e-05
   1.0550000e+04   1.1986669e-05
   1.0560000e+04   1.1837576e-05
   1.0570000e+04   1.1695564e-05
   1.0580000e+04   1.1560659e-05
   1.0590000e+04   1.1432412e-05
   1.0600000e+04   1.1309852e-05
   1.0610000e+04   1.1191494e-05
   1.0620000e+04   1.1075456e-05
   1.0630000e+04   1.0959672e-05
   1.0640000e+04   1.0842168e-05
   1.0650000e+04   1.0721351e-05
   1.0660000e+04   1.0596256e-05
   1.0670000e+04   1.0466690e-05
   1.0680000e+04   1.0333280e-05
   1.0690000e+04   1.0197388e-05
   1.0700000e+04   1.0060938e-05
   1.0710000e+04   9.9261732e-06

